Space-time block preconditioning for incompressible flow

Parallel-in-time methods have become increasingly popular in the simulation of time-dependent numerical PDEs, allowing for the efficient use of additional MPI processes when spatial parallelism saturates. Most methods treat the solution and parallelism in space and time separately. In contrast, all-at-once methods solve the full space-time system directly, largely treating time as simply another spatial dimension. All-at-once methods offer a number of benefits over separate treatment of space and time, most notably significantly increased parallelism and faster time-to-solution (when applicable). However, the development of fast, scalable all-at-once methods has largely been limited to time-dependent (advection-)diffusion problems. This paper introduces the concept of space-time block preconditioning for the all-at-once solution of incompressible flow. By extending well-known concepts of spatial block preconditioning to the space-time setting, we develop a block preconditioner whose application requires the solution of a space-time (advection-)diffusion equation in the velocity block, coupled with a pressure Schur complement approximation consisting of independent spatial solves at each time-step, and a space-time matrix-vector multiplication. The new method is tested on four classical models in incompressible flow. Results indicate perfect scalability in refinement of spatial and temporal mesh spacing, perfect scalability in nonlinear Picard iterations count when applied to a nonlinear Navier-Stokes problem, and minimal overhead in terms of number of preconditioner applications compared with sequential time-stepping.

==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r2.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 1.651258448840e-01 true resid norm 1.651258448840e-01 ||r(i)||/||b|| 1.054769512483e-02
  1 KSP unpreconditioned resid norm 8.426494416200e-03 true resid norm 8.426494416200e-03 ||r(i)||/||b|| 5.382567104233e-04
  2 KSP unpreconditioned resid norm 2.948433548051e-03 true resid norm 2.948433548051e-03 ||r(i)||/||b|| 1.883362243052e-04
  3 KSP unpreconditioned resid norm 1.021958589604e-03 true resid norm 1.021958589604e-03 ||r(i)||/||b|| 6.527934885607e-05
  4 KSP unpreconditioned resid norm 1.017865292029e-03 true resid norm 1.017865292030e-03 ||r(i)||/||b|| 6.501788248842e-05
  5 KSP unpreconditioned resid norm 4.620174728044e-04 true resid norm 4.620174728043e-04 ||r(i)||/||b|| 2.951215449590e-05
  6 KSP unpreconditioned resid norm 2.938100307984e-04 true resid norm 2.938100307985e-04 ||r(i)||/||b|| 1.876761709625e-05
  7 KSP unpreconditioned resid norm 1.051382219776e-04 true resid norm 1.051382219776e-04 ||r(i)||/||b|| 6.715883344399e-06
  8 KSP unpreconditioned resid norm 1.010680018023e-04 true resid norm 1.010680018026e-04 ||r(i)||/||b|| 6.455891084998e-06
  9 KSP unpreconditioned resid norm 4.087394416382e-05 true resid norm 4.087394416381e-05 ||r(i)||/||b|| 2.610892933761e-06
 10 KSP unpreconditioned resid norm 9.623864650757e-06 true resid norm 9.623864650772e-06 ||r(i)||/||b|| 6.147407774369e-07
 11 KSP unpreconditioned resid norm 3.334276311594e-06 true resid norm 3.334276311590e-06 ||r(i)||/||b|| 2.129825892566e-07
 12 KSP unpreconditioned resid norm 3.134887742582e-06 true resid norm 3.134887742585e-06 ||r(i)||/||b|| 2.002463041601e-07
 13 KSP unpreconditioned resid norm 1.667278148180e-06 true resid norm 1.667278148179e-06 ||r(i)||/||b|| 1.065002368807e-07
 14 KSP unpreconditioned resid norm 9.058310044517e-07 true resid norm 9.058310044478e-07 ||r(i)||/||b|| 5.786150118561e-08
 15 KSP unpreconditioned resid norm 4.156095191662e-07 true resid norm 4.156095191681e-07 ||r(i)||/||b|| 2.654776726344e-08
 16 KSP unpreconditioned resid norm 2.997521243983e-07 true resid norm 2.997521245104e-07 ||r(i)||/||b|| 1.914717847212e-08
 17 KSP unpreconditioned resid norm 2.257899182368e-07 true resid norm 2.257899182336e-07 ||r(i)||/||b|| 1.442271633166e-08
 18 KSP unpreconditioned resid norm 1.150445156796e-07 true resid norm 1.150445156770e-07 ||r(i)||/||b|| 7.348664759271e-09
 19 KSP unpreconditioned resid norm 4.157475982050e-08 true resid norm 4.157475981449e-08 ||r(i)||/||b|| 2.655658729371e-09
 20 KSP unpreconditioned resid norm 1.667143149893e-08 true resid norm 1.667143152111e-08 ||r(i)||/||b|| 1.064916137765e-09
 21 KSP unpreconditioned resid norm 1.593915959995e-08 true resid norm 1.593915960070e-08 ||r(i)||/||b|| 1.018141019247e-09
 22 KSP unpreconditioned resid norm 7.137529091339e-09 true resid norm 7.137529090476e-09 ||r(i)||/||b|| 4.559218506576e-10
 23 KSP unpreconditioned resid norm 3.578678114419e-09 true resid norm 3.578678118169e-09 ||r(i)||/||b|| 2.285941717170e-10
 24 KSP unpreconditioned resid norm 2.010292425744e-09 true resid norm 2.010292432098e-09 ||r(i)||/||b|| 1.284108596108e-10
 25 KSP unpreconditioned resid norm 2.007854067700e-09 true resid norm 2.007854069379e-09 ||r(i)||/||b|| 1.282551050311e-10
 26 KSP unpreconditioned resid norm 1.107834511902e-09 true resid norm 1.107834515225e-09 ||r(i)||/||b|| 7.076482015014e-11


==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r3.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 2.342686913454e-01 true resid norm 2.342686913454e-01 ||r(i)||/||b|| 1.057085265932e-02
  1 KSP unpreconditioned resid norm 5.285719786361e-03 true resid norm 5.285719786361e-03 ||r(i)||/||b|| 2.385063268131e-04
  2 KSP unpreconditioned resid norm 1.887583016621e-03 true resid norm 1.887583016621e-03 ||r(i)||/||b|| 8.517297738912e-05
  3 KSP unpreconditioned resid norm 5.168698507501e-04 true resid norm 5.168698507501e-04 ||r(i)||/||b|| 2.332260023714e-05
  4 KSP unpreconditioned resid norm 5.166067120802e-04 true resid norm 5.166067120803e-04 ||r(i)||/||b|| 2.331072669103e-05
  5 KSP unpreconditioned resid norm 2.055190017423e-04 true resid norm 2.055190017423e-04 ||r(i)||/||b|| 9.273586980968e-06
  6 KSP unpreconditioned resid norm 9.778491633384e-05 true resid norm 9.778491633384e-05 ||r(i)||/||b|| 4.412326448459e-06
  7 KSP unpreconditioned resid norm 6.272585772535e-05 true resid norm 6.272585772535e-05 ||r(i)||/||b|| 2.830364553353e-06
  8 KSP unpreconditioned resid norm 6.259587802402e-05 true resid norm 6.259587802403e-05 ||r(i)||/||b|| 2.824499508974e-06
  9 KSP unpreconditioned resid norm 2.664901631363e-05 true resid norm 2.664901631363e-05 ||r(i)||/||b|| 1.202477477248e-06
 10 KSP unpreconditioned resid norm 8.234173412734e-06 true resid norm 8.234173412733e-06 ||r(i)||/||b|| 3.715487264535e-07
 11 KSP unpreconditioned resid norm 2.665917201644e-06 true resid norm 2.665917201642e-06 ||r(i)||/||b|| 1.202935730706e-07
 12 KSP unpreconditioned resid norm 2.662592530484e-06 true resid norm 2.662592530475e-06 ||r(i)||/||b|| 1.201435546928e-07
 13 KSP unpreconditioned resid norm 9.274931723772e-07 true resid norm 9.274931723760e-07 ||r(i)||/||b|| 4.185106260426e-08
 14 KSP unpreconditioned resid norm 3.041736116844e-07 true resid norm 3.041736116847e-07 ||r(i)||/||b|| 1.372515641551e-08
 15 KSP unpreconditioned resid norm 1.569903582081e-07 true resid norm 1.569903582093e-07 ||r(i)||/||b|| 7.083840081381e-09
 16 KSP unpreconditioned resid norm 1.561281682461e-07 true resid norm 1.561281682436e-07 ||r(i)||/||b|| 7.044935680458e-09
 17 KSP unpreconditioned resid norm 8.101594223145e-08 true resid norm 8.101594223103e-08 ||r(i)||/||b|| 3.655663859571e-09
 18 KSP unpreconditioned resid norm 4.310669063090e-08 true resid norm 4.310669063133e-08 ||r(i)||/||b|| 1.945093357025e-09
 19 KSP unpreconditioned resid norm 2.400820536786e-08 true resid norm 2.400820536830e-08 ||r(i)||/||b|| 1.083316768048e-09
 20 KSP unpreconditioned resid norm 2.322273443575e-08 true resid norm 2.322273441060e-08 ||r(i)||/||b|| 1.047874141403e-09
 21 KSP unpreconditioned resid norm 1.329526552472e-08 true resid norm 1.329526552459e-08 ||r(i)||/||b|| 5.999192300084e-10
 22 KSP unpreconditioned resid norm 7.252058365371e-09 true resid norm 7.252058365431e-09 ||r(i)||/||b|| 3.272329734611e-10
 23 KSP unpreconditioned resid norm 3.674834431839e-09 true resid norm 3.674834432302e-09 ||r(i)||/||b|| 1.658187148619e-10
 24 KSP unpreconditioned resid norm 2.382506447289e-09 true resid norm 2.382506405708e-09 ||r(i)||/||b|| 1.075052924486e-10
 25 KSP unpreconditioned resid norm 1.689585174156e-09 true resid norm 1.689585173998e-09 ||r(i)||/||b|| 7.623876595347e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r4.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 3.314868038603e-01 true resid norm 3.314868038603e-01 ||r(i)||/||b|| 1.057594750277e-02
  1 KSP unpreconditioned resid norm 2.980127844533e-03 true resid norm 2.980127844533e-03 ||r(i)||/||b|| 9.507972947423e-05
  2 KSP unpreconditioned resid norm 1.118081249034e-03 true resid norm 1.118081249034e-03 ||r(i)||/||b|| 3.567191349976e-05
  3 KSP unpreconditioned resid norm 2.983845019784e-04 true resid norm 2.983845019784e-04 ||r(i)||/||b|| 9.519832439221e-06
  4 KSP unpreconditioned resid norm 2.983398697331e-04 true resid norm 2.983398697331e-04 ||r(i)||/||b|| 9.518408466149e-06
  5 KSP unpreconditioned resid norm 1.066651742773e-04 true resid norm 1.066651742773e-04 ||r(i)||/||b|| 3.403107666409e-06
  6 KSP unpreconditioned resid norm 4.115256506712e-05 true resid norm 4.115256506712e-05 ||r(i)||/||b|| 1.312955335433e-06
  7 KSP unpreconditioned resid norm 1.929292472083e-05 true resid norm 1.929292472080e-05 ||r(i)||/||b|| 6.155326747428e-07
  8 KSP unpreconditioned resid norm 1.927351456534e-05 true resid norm 1.927351456534e-05 ||r(i)||/||b|| 6.149134018704e-07
  9 KSP unpreconditioned resid norm 1.184627796309e-05 true resid norm 1.184627796309e-05 ||r(i)||/||b|| 3.779505319122e-07
 10 KSP unpreconditioned resid norm 5.458183761439e-06 true resid norm 5.458183761440e-06 ||r(i)||/||b|| 1.741410645890e-07
 11 KSP unpreconditioned resid norm 1.821469052708e-06 true resid norm 1.821469052564e-06 ||r(i)||/||b|| 5.811320647909e-08
 12 KSP unpreconditioned resid norm 1.759980553464e-06 true resid norm 1.759980553464e-06 ||r(i)||/||b|| 5.615144169412e-08
 13 KSP unpreconditioned resid norm 6.592713724815e-07 true resid norm 6.592713724814e-07 ||r(i)||/||b|| 2.103377674238e-08
 14 KSP unpreconditioned resid norm 2.431499551965e-07 true resid norm 2.431499551971e-07 ||r(i)||/||b|| 7.757597381008e-09
 15 KSP unpreconditioned resid norm 1.071786581530e-07 true resid norm 1.071786580797e-07 ||r(i)||/||b|| 3.419490151850e-09
 16 KSP unpreconditioned resid norm 8.485389662119e-08 true resid norm 8.485389662107e-08 ||r(i)||/||b|| 2.707227997070e-09
 17 KSP unpreconditioned resid norm 3.437970151004e-08 true resid norm 3.437970151000e-08 ||r(i)||/||b|| 1.096869963137e-09
 18 KSP unpreconditioned resid norm 1.618323527413e-08 true resid norm 1.618323527401e-08 ||r(i)||/||b|| 5.163193366667e-10
 19 KSP unpreconditioned resid norm 1.149772707247e-08 true resid norm 1.149772707978e-08 ||r(i)||/||b|| 3.668301621084e-10
 20 KSP unpreconditioned resid norm 8.110099691517e-09 true resid norm 8.110099691581e-09 ||r(i)||/||b|| 2.587493305360e-10
 21 KSP unpreconditioned resid norm 4.318685612962e-09 true resid norm 4.318685612856e-09 ||r(i)||/||b|| 1.377858538881e-10
 22 KSP unpreconditioned resid norm 2.314570872033e-09 true resid norm 2.314570871951e-09 ||r(i)||/||b|| 7.384541329585e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r5.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 4.688495233665e-01 true resid norm 4.688495233665e-01 ||r(i)||/||b|| 1.057717705282e-02
  1 KSP unpreconditioned resid norm 1.584169974266e-03 true resid norm 1.584169974266e-03 ||r(i)||/||b|| 3.573864420136e-05
  2 KSP unpreconditioned resid norm 6.164256726012e-04 true resid norm 6.164256726012e-04 ||r(i)||/||b|| 1.390647351456e-05
  3 KSP unpreconditioned resid norm 1.760918065441e-04 true resid norm 1.760918065441e-04 ||r(i)||/||b|| 3.972605543020e-06
  4 KSP unpreconditioned resid norm 1.760677096263e-04 true resid norm 1.760677096263e-04 ||r(i)||/||b|| 3.972061920060e-06
  5 KSP unpreconditioned resid norm 5.988973555782e-05 true resid norm 5.988973555782e-05 ||r(i)||/||b|| 1.351103723202e-06
  6 KSP unpreconditioned resid norm 1.940925876329e-05 true resid norm 1.940925876329e-05 ||r(i)||/||b|| 4.378700546164e-07
  7 KSP unpreconditioned resid norm 8.703101227883e-06 true resid norm 8.703101227513e-06 ||r(i)||/||b|| 1.963406978236e-07
  8 KSP unpreconditioned resid norm 8.352691811301e-06 true resid norm 8.352691811300e-06 ||r(i)||/||b|| 1.884355123610e-07
  9 KSP unpreconditioned resid norm 3.875212183175e-06 true resid norm 3.875212183184e-06 ||r(i)||/||b|| 8.742422320168e-08
 10 KSP unpreconditioned resid norm 2.377106250072e-06 true resid norm 2.377106250081e-06 ||r(i)||/||b|| 5.362717125090e-08
 11 KSP unpreconditioned resid norm 2.143034492511e-06 true resid norm 2.143034491558e-06 ||r(i)||/||b|| 4.834654642445e-08
 12 KSP unpreconditioned resid norm 1.088086856366e-06 true resid norm 1.088086856369e-06 ||r(i)||/||b|| 2.454708121707e-08
 13 KSP unpreconditioned resid norm 4.270114514506e-07 true resid norm 4.270114514521e-07 ||r(i)||/||b|| 9.633316235796e-09
 14 KSP unpreconditioned resid norm 1.651789506361e-07 true resid norm 1.651789506381e-07 ||r(i)||/||b|| 3.726413101061e-09
 15 KSP unpreconditioned resid norm 1.648192946904e-07 true resid norm 1.648192946462e-07 ||r(i)||/||b|| 3.718299314195e-09
 16 KSP unpreconditioned resid norm 6.543476868165e-08 true resid norm 6.543476868179e-08 ||r(i)||/||b|| 1.476198863951e-09
 17 KSP unpreconditioned resid norm 2.445047956493e-08 true resid norm 2.445047956546e-08 ||r(i)||/||b|| 5.515992626660e-10
 18 KSP unpreconditioned resid norm 9.718575697699e-09 true resid norm 9.718575697137e-09 ||r(i)||/||b|| 2.192496541572e-10
 19 KSP unpreconditioned resid norm 9.717106976480e-09 true resid norm 9.717106983402e-09 ||r(i)||/||b|| 2.192165201890e-10
 20 KSP unpreconditioned resid norm 4.086772982353e-09 true resid norm 4.086772983216e-09 ||r(i)||/||b|| 9.219700407881e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r6.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 6.630726297632e-01 true resid norm 6.630726297632e-01 ||r(i)||/||b|| 1.057748184130e-02
  1 KSP unpreconditioned resid norm 8.169077041172e-04 true resid norm 8.169077041172e-04 ||r(i)||/||b|| 1.303149311020e-05
  2 KSP unpreconditioned resid norm 3.248924990719e-04 true resid norm 3.248924990719e-04 ||r(i)||/||b|| 5.182757295435e-06
  3 KSP unpreconditioned resid norm 9.861724466158e-05 true resid norm 9.861724466151e-05 ||r(i)||/||b|| 1.573164187185e-06
  4 KSP unpreconditioned resid norm 9.849838766013e-05 true resid norm 9.849838766013e-05 ||r(i)||/||b|| 1.571268153904e-06
  5 KSP unpreconditioned resid norm 3.424845828775e-05 true resid norm 3.424845828776e-05 ||r(i)||/||b|| 5.463390123051e-07
  6 KSP unpreconditioned resid norm 1.019000387835e-05 true resid norm 1.019000387835e-05 ||r(i)||/||b|| 1.625532048044e-07
  7 KSP unpreconditioned resid norm 6.041493327618e-06 true resid norm 6.041493325463e-06 ||r(i)||/||b|| 9.637524318754e-08
  8 KSP unpreconditioned resid norm 3.883420115093e-06 true resid norm 3.883420115094e-06 ||r(i)||/||b|| 6.194918008337e-08
  9 KSP unpreconditioned resid norm 1.651483452145e-06 true resid norm 1.651483452194e-06 ||r(i)||/||b|| 2.634483078125e-08
 10 KSP unpreconditioned resid norm 8.143469435022e-07 true resid norm 8.143469435376e-07 ||r(i)||/||b|| 1.299064328875e-08
 11 KSP unpreconditioned resid norm 8.137644910308e-07 true resid norm 8.137644910543e-07 ||r(i)||/||b|| 1.298135187739e-08
 12 KSP unpreconditioned resid norm 4.820127004760e-07 true resid norm 4.820127004990e-07 ||r(i)||/||b|| 7.689173640942e-09
 13 KSP unpreconditioned resid norm 2.239953719425e-07 true resid norm 2.239953719527e-07 ||r(i)||/||b|| 3.573223916981e-09
 14 KSP unpreconditioned resid norm 9.615899730206e-08 true resid norm 9.615899730032e-08 ||r(i)||/||b|| 1.533949679366e-09
 15 KSP unpreconditioned resid norm 9.615348192476e-08 true resid norm 9.615348193713e-08 ||r(i)||/||b|| 1.533861697068e-09
 16 KSP unpreconditioned resid norm 4.008508944790e-08 true resid norm 4.008508944992e-08 ||r(i)||/||b|| 6.394462487690e-10
 17 KSP unpreconditioned resid norm 1.717241609998e-08 true resid norm 1.717241610137e-08 ||r(i)||/||b|| 2.739381951995e-10
 18 KSP unpreconditioned resid norm 7.002554873442e-09 true resid norm 7.002554897301e-09 ||r(i)||/||b|| 1.117063108085e-10
 19 KSP unpreconditioned resid norm 6.997384554942e-09 true resid norm 6.997384555006e-09 ||r(i)||/||b|| 1.116238323600e-10
 20 KSP unpreconditioned resid norm 2.800442339760e-09 true resid norm 2.800442339987e-09 ||r(i)||/||b|| 4.467327811345e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r7.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 9.377330627726e-01 true resid norm 9.377330627726e-01 ||r(i)||/||b|| 1.057755788416e-02
  1 KSP unpreconditioned resid norm 4.148249152594e-04 true resid norm 4.148249152594e-04 ||r(i)||/||b|| 4.679193607587e-06
  2 KSP unpreconditioned resid norm 1.669774573613e-04 true resid norm 1.669774573613e-04 ||r(i)||/||b|| 1.883493065037e-06
  3 KSP unpreconditioned resid norm 5.363943069832e-05 true resid norm 5.363943069774e-05 ||r(i)||/||b|| 6.050487133313e-07
  4 KSP unpreconditioned resid norm 5.253968843089e-05 true resid norm 5.253968843090e-05 ||r(i)||/||b|| 5.926437039027e-07
  5 KSP unpreconditioned resid norm 1.890123960773e-05 true resid norm 1.890123960708e-05 ||r(i)||/||b|| 2.132045503815e-07
  6 KSP unpreconditioned resid norm 5.706743379317e-06 true resid norm 5.706743379126e-06 ||r(i)||/||b|| 6.437163284430e-08
  7 KSP unpreconditioned resid norm 5.704659424397e-06 true resid norm 5.704659422245e-06 ||r(i)||/||b|| 6.434812596860e-08
  8 KSP unpreconditioned resid norm 1.970211071434e-06 true resid norm 1.970211071299e-06 ||r(i)||/||b|| 2.222383157640e-08
  9 KSP unpreconditioned resid norm 7.330025433130e-07 true resid norm 7.330025431813e-07 ||r(i)||/||b|| 8.268213138196e-09
 10 KSP unpreconditioned resid norm 3.556598801682e-07 true resid norm 3.556598954034e-07 ||r(i)||/||b|| 4.011816667294e-09
 11 KSP unpreconditioned resid norm 3.363385135513e-07 true resid norm 3.363385135538e-07 ||r(i)||/||b|| 3.793872944256e-09
 12 KSP unpreconditioned resid norm 1.754497485503e-07 true resid norm 1.754497485840e-07 ||r(i)||/||b|| 1.979059867978e-09
 13 KSP unpreconditioned resid norm 1.000920563975e-07 true resid norm 1.000920564103e-07 ||r(i)||/||b|| 1.129030811064e-09
 14 KSP unpreconditioned resid norm 9.993910055459e-08 true resid norm 9.993909906059e-08 ||r(i)||/||b|| 1.127305463752e-09
 15 KSP unpreconditioned resid norm 4.651149778883e-08 true resid norm 4.651149776573e-08 ||r(i)||/||b|| 5.246461700320e-10
 16 KSP unpreconditioned resid norm 2.159704706168e-08 true resid norm 2.159704705489e-08 ||r(i)||/||b|| 2.436130540972e-10
 17 KSP unpreconditioned resid norm 9.236740225517e-09 true resid norm 9.236740156570e-09 ||r(i)||/||b|| 1.041897289813e-10
 18 KSP unpreconditioned resid norm 9.231933239974e-09 true resid norm 9.231933253494e-09 ||r(i)||/||b|| 1.041355074789e-10
 19 KSP unpreconditioned resid norm 4.271284105443e-09 true resid norm 4.271284115666e-09 ||r(i)||/||b|| 4.817976113540e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP128_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 1.326157199114e+00 true resid norm 1.326157199114e+00 ||r(i)||/||b|| 1.057757688554e-02
  1 KSP unpreconditioned resid norm 2.090260388979e-04 true resid norm 2.090260388979e-04 ||r(i)||/||b|| 1.667214866382e-06
  2 KSP unpreconditioned resid norm 8.467370487962e-05 true resid norm 8.467370487962e-05 ||r(i)||/||b|| 6.753668600872e-07
  3 KSP unpreconditioned resid norm 3.563903541346e-05 true resid norm 3.563903540973e-05 ||r(i)||/||b|| 2.842608986512e-07
  4 KSP unpreconditioned resid norm 2.720303408705e-05 true resid norm 2.720303408706e-05 ||r(i)||/||b|| 2.169744165835e-07
  5 KSP unpreconditioned resid norm 1.004137329667e-05 true resid norm 1.004137329776e-05 ||r(i)||/||b|| 8.009110697015e-08
  6 KSP unpreconditioned resid norm 3.156380048016e-06 true resid norm 3.156380048695e-06 ||r(i)||/||b|| 2.517563729802e-08
  7 KSP unpreconditioned resid norm 3.156232453437e-06 true resid norm 3.156232453865e-06 ||r(i)||/||b|| 2.517446006529e-08
  8 KSP unpreconditioned resid norm 1.075740786750e-06 true resid norm 1.075740786888e-06 ||r(i)||/||b|| 8.580227811469e-09
  9 KSP unpreconditioned resid norm 3.521158480593e-07 true resid norm 3.521158480735e-07 ||r(i)||/||b|| 2.808515052441e-09
 10 KSP unpreconditioned resid norm 3.491449957287e-07 true resid norm 3.491449983296e-07 ||r(i)||/||b|| 2.784819225429e-09
 11 KSP unpreconditioned resid norm 1.467295106320e-07 true resid norm 1.467295106601e-07 ||r(i)||/||b|| 1.170330848727e-09
 12 KSP unpreconditioned resid norm 6.965241567541e-08 true resid norm 6.965241570062e-08 ||r(i)||/||b|| 5.555553917959e-10
 13 KSP unpreconditioned resid norm 3.877046996560e-08 true resid norm 3.877047064991e-08 ||r(i)||/||b|| 3.092375733902e-10
 14 KSP unpreconditioned resid norm 3.870606518101e-08 true resid norm 3.870606518819e-08 ||r(i)||/||b|| 3.087238682852e-10
 15 KSP unpreconditioned resid norm 2.044371641843e-08 true resid norm 2.044371642181e-08 ||r(i)||/||b|| 1.630613493049e-10
 16 KSP unpreconditioned resid norm 1.016169353198e-08 true resid norm 1.016169355005e-08 ||r(i)||/||b|| 8.105079464539e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP16_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 3.903462472149e+00 true resid norm 3.903462472149e+00 ||r(i)||/||b|| 8.432394850619e-02
  1 KSP unpreconditioned resid norm 6.158139087299e-04 true resid norm 6.158139087299e-04 ||r(i)||/||b|| 1.330302537802e-05
  2 KSP unpreconditioned resid norm 2.490534817424e-04 true resid norm 2.490534817424e-04 ||r(i)||/||b|| 5.380139586220e-06
  3 KSP unpreconditioned resid norm 7.981563177041e-05 true resid norm 7.981563177041e-05 ||r(i)||/||b|| 1.724204926118e-06
  4 KSP unpreconditioned resid norm 3.108999576743e-05 true resid norm 3.108999577310e-05 ||r(i)||/||b|| 6.716168584516e-07
  5 KSP unpreconditioned resid norm 2.941001702720e-05 true resid norm 2.941001702711e-05 ||r(i)||/||b|| 6.353253756261e-07
  6 KSP unpreconditioned resid norm 9.222441372594e-06 true resid norm 9.222441372550e-06 ||r(i)||/||b|| 1.992263732389e-07
  7 KSP unpreconditioned resid norm 3.137564262272e-06 true resid norm 3.137564262258e-06 ||r(i)||/||b|| 6.777875006439e-08
  8 KSP unpreconditioned resid norm 1.023185891832e-06 true resid norm 1.023185891834e-06 ||r(i)||/||b|| 2.210321607314e-08
  9 KSP unpreconditioned resid norm 5.257526061896e-07 true resid norm 5.257526017280e-07 ||r(i)||/||b|| 1.135748982638e-08
 10 KSP unpreconditioned resid norm 4.372514194089e-07 true resid norm 4.372514194225e-07 ||r(i)||/||b|| 9.445656628882e-09
 11 KSP unpreconditioned resid norm 2.317884464183e-07 true resid norm 2.317884464169e-07 ||r(i)||/||b|| 5.007174312406e-09
 12 KSP unpreconditioned resid norm 1.305565377176e-07 true resid norm 1.305565377155e-07 ||r(i)||/||b|| 2.820327553298e-09
 13 KSP unpreconditioned resid norm 5.877133948831e-08 true resid norm 5.877133948845e-08 ||r(i)||/||b|| 1.269598834374e-09
 14 KSP unpreconditioned resid norm 2.933111052944e-08 true resid norm 2.933110927601e-08 ||r(i)||/||b|| 6.336207830528e-10
 15 KSP unpreconditioned resid norm 2.223128742987e-08 true resid norm 2.223128743386e-08 ||r(i)||/||b|| 4.802479721976e-10
 16 KSP unpreconditioned resid norm 9.037886734254e-09 true resid norm 9.037886735634e-09 ||r(i)||/||b|| 1.952395600414e-10
 17 KSP unpreconditioned resid norm 3.705665040542e-09 true resid norm 3.705665039872e-09 ||r(i)||/||b|| 8.005105985593e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP2_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 1.444272799509e+01 true resid norm 1.444272799509e+01 ||r(i)||/||b|| 5.606117257132e-01
  1 KSP unpreconditioned resid norm 2.292244682464e-03 true resid norm 2.292244682464e-03 ||r(i)||/||b|| 8.897621333241e-05
  2 KSP unpreconditioned resid norm 9.179320990680e-04 true resid norm 9.179320990680e-04 ||r(i)||/||b|| 3.563063005279e-05
  3 KSP unpreconditioned resid norm 2.936677795605e-04 true resid norm 2.936677795605e-04 ||r(i)||/||b|| 1.139906538029e-05
  4 KSP unpreconditioned resid norm 1.084805472878e-04 true resid norm 1.084805472877e-04 ||r(i)||/||b|| 4.210801923430e-06
  5 KSP unpreconditioned resid norm 3.943527572936e-05 true resid norm 3.943527572936e-05 ||r(i)||/||b|| 1.530727296680e-06
  6 KSP unpreconditioned resid norm 1.737642743553e-05 true resid norm 1.737642743554e-05 ||r(i)||/||b|| 6.744867711060e-07
  7 KSP unpreconditioned resid norm 6.174084313498e-06 true resid norm 6.174084313264e-06 ||r(i)||/||b|| 2.396544518968e-07
  8 KSP unpreconditioned resid norm 2.354757935374e-06 true resid norm 2.354757939844e-06 ||r(i)||/||b|| 9.140274003232e-08
  9 KSP unpreconditioned resid norm 1.648163421791e-06 true resid norm 1.648163389270e-06 ||r(i)||/||b|| 6.397542917309e-08
 10 KSP unpreconditioned resid norm 9.925281384063e-07 true resid norm 9.925281408987e-07 ||r(i)||/||b|| 3.852616445296e-08
 11 KSP unpreconditioned resid norm 4.532857006241e-07 true resid norm 4.532857004755e-07 ||r(i)||/||b|| 1.759482549773e-08
 12 KSP unpreconditioned resid norm 2.618876382155e-07 true resid norm 2.618876382458e-07 ||r(i)||/||b|| 1.016548126295e-08
 13 KSP unpreconditioned resid norm 1.312532675285e-07 true resid norm 1.312532675834e-07 ||r(i)||/||b|| 5.094752242821e-09
 14 KSP unpreconditioned resid norm 4.466123573761e-08 true resid norm 4.466123569473e-08 ||r(i)||/||b|| 1.733579170349e-09
 15 KSP unpreconditioned resid norm 1.730815327475e-08 true resid norm 1.730815324559e-08 ||r(i)||/||b|| 6.718366269322e-10
 16 KSP unpreconditioned resid norm 7.970602410622e-09 true resid norm 7.970602406821e-09 ||r(i)||/||b|| 3.093884459903e-10
 17 KSP unpreconditioned resid norm 2.085060457179e-09 true resid norm 2.085060373370e-09 ||r(i)||/||b|| 8.093410708340e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP32_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 2.698592000638e+00 true resid norm 2.698592000638e+00 ||r(i)||/||b|| 4.227484825289e-02
  1 KSP unpreconditioned resid norm 4.255137822189e-04 true resid norm 4.255137822189e-04 ||r(i)||/||b|| 6.665894869831e-06
  2 KSP unpreconditioned resid norm 1.722453627113e-04 true resid norm 1.722453627113e-04 ||r(i)||/||b|| 2.698313257121e-06
  3 KSP unpreconditioned resid norm 5.527351507677e-05 true resid norm 5.527351507673e-05 ||r(i)||/||b|| 8.658883824307e-07
  4 KSP unpreconditioned resid norm 5.493312264104e-05 true resid norm 5.493312264242e-05 ||r(i)||/||b|| 8.605559577799e-07
  5 KSP unpreconditioned resid norm 2.039313671078e-05 true resid norm 2.039313671078e-05 ||r(i)||/||b|| 3.194691007922e-07
  6 KSP unpreconditioned resid norm 6.401105560761e-06 true resid norm 6.401105560755e-06 ||r(i)||/||b|| 1.002766502560e-07
  7 KSP unpreconditioned resid norm 2.178685858709e-06 true resid norm 2.178685858708e-06 ||r(i)||/||b|| 3.413024793887e-08
  8 KSP unpreconditioned resid norm 1.317933631205e-06 true resid norm 1.317933635055e-06 ||r(i)||/||b|| 2.064611635111e-08
  9 KSP unpreconditioned resid norm 7.096272060074e-07 true resid norm 7.096272060069e-07 ||r(i)||/||b|| 1.111667952880e-08
 10 KSP unpreconditioned resid norm 2.940667187982e-07 true resid norm 2.940667187994e-07 ||r(i)||/||b|| 4.606708205809e-09
 11 KSP unpreconditioned resid norm 1.356169617349e-07 true resid norm 1.356169617348e-07 ||r(i)||/||b|| 2.124510291479e-09
 12 KSP unpreconditioned resid norm 7.829212450667e-08 true resid norm 7.829212437374e-08 ||r(i)||/||b|| 1.226486877792e-09
 13 KSP unpreconditioned resid norm 7.717829368777e-08 true resid norm 7.717829368928e-08 ||r(i)||/||b|| 1.209038140393e-09
 14 KSP unpreconditioned resid norm 4.011436930896e-08 true resid norm 4.011436930959e-08 ||r(i)||/||b|| 6.284124739577e-10
 15 KSP unpreconditioned resid norm 1.700031878775e-08 true resid norm 1.700031878958e-08 ||r(i)||/||b|| 2.663188421630e-10
 16 KSP unpreconditioned resid norm 7.064660155232e-09 true resid norm 7.064660152015e-09 ||r(i)||/||b|| 1.106715782949e-10
 17 KSP unpreconditioned resid norm 7.046091966810e-09 true resid norm 7.046092028664e-09 ||r(i)||/||b|| 1.103806989783e-10
 18 KSP unpreconditioned resid norm 2.695495281317e-09 true resid norm 2.695495283735e-09 ||r(i)||/||b|| 4.222633657082e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP4_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 8.844328047878e+00 true resid norm 8.844328047878e+00 ||r(i)||/||b|| 3.206300668202e-01
  1 KSP unpreconditioned resid norm 1.399219056624e-03 true resid norm 1.399219056624e-03 ||r(i)||/||b|| 5.072535722249e-05
  2 KSP unpreconditioned resid norm 5.632638208830e-04 true resid norm 5.632638208830e-04 ||r(i)||/||b|| 2.041978944579e-05
  3 KSP unpreconditioned resid norm 1.797374390194e-04 true resid norm 1.797374390194e-04 ||r(i)||/||b|| 6.515953136397e-06
  4 KSP unpreconditioned resid norm 6.612633879115e-05 true resid norm 6.612633879115e-05 ||r(i)||/||b|| 2.397253054207e-06
  5 KSP unpreconditioned resid norm 2.093694064117e-05 true resid norm 2.093694064085e-05 ||r(i)||/||b|| 7.590189599870e-07
  6 KSP unpreconditioned resid norm 9.477601302738e-06 true resid norm 9.477601324681e-06 ||r(i)||/||b|| 3.435878824912e-07
  7 KSP unpreconditioned resid norm 7.536697612902e-06 true resid norm 7.536697611296e-06 ||r(i)||/||b|| 2.732250370669e-07
  8 KSP unpreconditioned resid norm 3.179481186103e-06 true resid norm 3.179481186135e-06 ||r(i)||/||b|| 1.152645242969e-07
  9 KSP unpreconditioned resid norm 1.407001160710e-06 true resid norm 1.407001160713e-06 ||r(i)||/||b|| 5.100747888741e-08
 10 KSP unpreconditioned resid norm 6.384240726559e-07 true resid norm 6.384240726522e-07 ||r(i)||/||b|| 2.314454551731e-08
 11 KSP unpreconditioned resid norm 2.929895826973e-07 true resid norm 2.929895826955e-07 ||r(i)||/||b|| 1.062164010298e-08
 12 KSP unpreconditioned resid norm 1.341979316877e-07 true resid norm 1.341979316950e-07 ||r(i)||/||b|| 4.865026667213e-09
 13 KSP unpreconditioned resid norm 7.009052200288e-08 true resid norm 7.009052184227e-08 ||r(i)||/||b|| 2.540965077289e-09
 14 KSP unpreconditioned resid norm 5.087474956518e-08 true resid norm 5.087475272560e-08 ||r(i)||/||b|| 1.844343095096e-09
 15 KSP unpreconditioned resid norm 2.673409575562e-08 true resid norm 2.673409569678e-08 ||r(i)||/||b|| 9.691810212414e-10
 16 KSP unpreconditioned resid norm 8.966759638345e-09 true resid norm 8.966759640208e-09 ||r(i)||/||b|| 3.250685328537e-10
 17 KSP unpreconditioned resid norm 3.861416905711e-09 true resid norm 3.861416910648e-09 ||r(i)||/||b|| 1.399864812091e-10
 18 KSP unpreconditioned resid norm 1.287223511278e-09 true resid norm 1.287223522373e-09 ||r(i)||/||b|| 4.666522564029e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP64_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 1.886384061808e+00 true resid norm 1.886384061808e+00 ||r(i)||/||b|| 2.115160429290e-02
  1 KSP unpreconditioned resid norm 2.973670440240e-04 true resid norm 2.973670440240e-04 ||r(i)||/||b|| 3.334310426116e-06
  2 KSP unpreconditioned resid norm 1.204297244585e-04 true resid norm 1.204297244585e-04 ||r(i)||/||b|| 1.350351674625e-06
  3 KSP unpreconditioned resid norm 3.872943087020e-05 true resid norm 3.872943086973e-05 ||r(i)||/||b|| 4.342644813595e-07
  4 KSP unpreconditioned resid norm 3.867165611863e-05 true resid norm 3.867165611864e-05 ||r(i)||/||b|| 4.336166659448e-07
  5 KSP unpreconditioned resid norm 1.427400561723e-05 true resid norm 1.427400561724e-05 ||r(i)||/||b|| 1.600512454506e-07
  6 KSP unpreconditioned resid norm 4.484082649921e-06 true resid norm 4.484082649934e-06 ||r(i)||/||b|| 5.027901992406e-08
  7 KSP unpreconditioned resid norm 1.824211625796e-06 true resid norm 1.824211623858e-06 ||r(i)||/||b|| 2.045447859509e-08
  8 KSP unpreconditioned resid norm 1.527096431732e-06 true resid norm 1.527096431735e-06 ||r(i)||/||b|| 1.712299212824e-08
  9 KSP unpreconditioned resid norm 4.986415861431e-07 true resid norm 4.986415861236e-07 ||r(i)||/||b|| 5.591157032764e-09
 10 KSP unpreconditioned resid norm 2.067517927777e-07 true resid norm 2.067517927687e-07 ||r(i)||/||b|| 2.318261798343e-09
 11 KSP unpreconditioned resid norm 2.005668712802e-07 true resid norm 2.005668727363e-07 ||r(i)||/||b|| 2.248911667710e-09
 12 KSP unpreconditioned resid norm 9.579870366615e-08 true resid norm 9.579870366450e-08 ||r(i)||/||b|| 1.074169525024e-09
 13 KSP unpreconditioned resid norm 5.208461555951e-08 true resid norm 5.208461555824e-08 ||r(i)||/||b|| 5.840131924037e-10
 14 KSP unpreconditioned resid norm 2.756544145007e-08 true resid norm 2.756544144614e-08 ||r(i)||/||b|| 3.090851547320e-10
 15 KSP unpreconditioned resid norm 2.748057265652e-08 true resid norm 2.748057281866e-08 ||r(i)||/||b|| 3.081335417165e-10
 16 KSP unpreconditioned resid norm 1.278177136756e-08 true resid norm 1.278177136674e-08 ||r(i)||/||b|| 1.433191551950e-10
 17 KSP unpreconditioned resid norm 5.570181180102e-09 true resid norm 5.570181180292e-09 ||r(i)||/||b|| 6.245720081647e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/NP8_r8.txt <==
  Residual norms for solver_ solve.
  0 KSP unpreconditioned resid norm 5.765796286992e+00 true resid norm 5.765796286992e+00 ||r(i)||/||b|| 1.668774119899e-01
  1 KSP unpreconditioned resid norm 9.105155536867e-04 true resid norm 9.105155536867e-04 ||r(i)||/||b|| 2.635273110821e-05
  2 KSP unpreconditioned resid norm 3.676296975877e-04 true resid norm 3.676296975877e-04 ||r(i)||/||b|| 1.064017690713e-05
  3 KSP unpreconditioned resid norm 1.175768954421e-04 true resid norm 1.175768954421e-04 ||r(i)||/||b|| 3.402986689880e-06
  4 KSP unpreconditioned resid norm 4.337057168252e-05 true resid norm 4.337057168266e-05 ||r(i)||/||b|| 1.255259186880e-06
  5 KSP unpreconditioned resid norm 2.865200079774e-05 true resid norm 2.865200077955e-05 ||r(i)||/||b|| 8.292647711489e-07
  6 KSP unpreconditioned resid norm 1.350631958325e-05 true resid norm 1.350631958326e-05 ||r(i)||/||b|| 3.909086525737e-07
  7 KSP unpreconditioned resid norm 4.615706040782e-06 true resid norm 4.615706040772e-06 ||r(i)||/||b|| 1.335907549020e-07
  8 KSP unpreconditioned resid norm 1.577323706777e-06 true resid norm 1.577323706806e-06 ||r(i)||/||b|| 4.565192472304e-08
  9 KSP unpreconditioned resid norm 8.023744746706e-07 true resid norm 8.023744746820e-07 ||r(i)||/||b|| 2.322284193144e-08
 10 KSP unpreconditioned resid norm 4.123471205910e-07 true resid norm 4.123471209960e-07 ||r(i)||/||b|| 1.193441754932e-08
 11 KSP unpreconditioned resid norm 4.053383385501e-07 true resid norm 4.053383363156e-07 ||r(i)||/||b|| 1.173156476188e-08
 12 KSP unpreconditioned resid norm 1.948529950924e-07 true resid norm 1.948529950896e-07 ||r(i)||/||b|| 5.639561635639e-09
 13 KSP unpreconditioned resid norm 8.575678244525e-08 true resid norm 8.575678244856e-08 ||r(i)||/||b|| 2.482028362307e-09
 14 KSP unpreconditioned resid norm 3.300688107961e-08 true resid norm 3.300688108423e-08 ||r(i)||/||b|| 9.553065385992e-10
 15 KSP unpreconditioned resid norm 1.486821474994e-08 true resid norm 1.486821475758e-08 ||r(i)||/||b|| 4.303255051264e-10
 16 KSP unpreconditioned resid norm 6.091357716704e-09 true resid norm 6.091357252715e-09 ||r(i)||/||b|| 1.763000084017e-10
 17 KSP unpreconditioned resid norm 5.800027940902e-09 true resid norm 5.800027972600e-09 ||r(i)||/||b|| 1.678681676146e-10
 18 KSP unpreconditioned resid norm 2.178319891744e-09 true resid norm 2.178319886226e-09 ||r(i)||/||b|| 6.304634555329e-11



==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigsSub_r3.dat <==
 0.136617680166209093 0.000000000000000000 0.938538580075035433 0.000000000000000000 0.479589231752614753 0.000000000000000000 0.445426265894676765 0.000000000000000000
 0.482624040901202978 0.000000000000000000 0.584643623470367468 0.000000000000000000 0.962629848182892212 0.000000000000000000 0.515994200122935731 0.000000000000000000
 0.558110948593308120 0.000000000000000000 0.906411691948789233 0.000000000000000000 0.366339735484817575 0.000000000000000000 0.442336974110546677 0.000000000000000000
 0.448271648666601463 0.000000000000000000 0.962920010306175911 0.000000000000000000 0.985781951496765063 0.000000000000000000 0.506907952595076816 0.000000000000000000
 0.922023596368969356 0.000000000000000000 0.438145925173923756 0.000000000000000000 0.440302071938327877 0.000000000000000000 0.923821047710002174 0.000000000000000000
 0.463094730992140657 0.000000000000000000 0.992650827400878399 0.000000000000000000 0.441689927265640769 0.000000000000000000 0.968923539909783416 0.000000000000000000
 0.990489108370975146 0.000000000000000000 0.340698089782593916 0.000000000000000000 0.986486072019903681 0.000000000000000000 0.475868441862913216 0.000000000000000000
 0.895972118724571276 0.000000000000000000 0.991185200586508275 0.000000000000000000 0.891769844805319623 0.000000000000000000 0.394724061957092254 0.000000000000000000
 0.972098440697240274 0.000000000000000000 0.949798818516296994 0.000000000000000000 0.964081531674946368 0.000000000000000000 0.903023279181668470 0.000000000000000000
 0.987898295561989492 0.000000000000000000 0.894596890169314651 0.000000000000000000 0.601469439770155989 0.000000000000000000 0.254746185123512492 0.000000000000000000
 0.935495574850888745 0.000000000000000000 0.743268021090678910 0.000000000000000000 0.974863671594250691 0.000000000000000000 0.961250452396680610 0.000000000000000000
 0.351484414567236392 0.000000000000000000 0.989020993032963203 0.000000000000000000 0.984350601761720845 0.000000000000000000 0.978281332476528598 0.000000000000000000
 0.994820612898456691 0.000000000000000000 0.920989651085844740 0.000000000000000000 0.918865676037409318 0.000000000000000000 0.974516143470605556 0.000000000000000000
 0.443260698617534421 0.000000000000000000 0.138293746236859472 0.000000000000000000 0.772637892650845148 0.000000000000000000 0.801911989392907643 0.000000000000000000
 0.994136293879723576 0.000000000000000000 0.367421710481463881 0.000000000000000000 0.904192170773424286 0.000000000000000000 0.982420896047542680 0.000000000000000000
 0.989177702636381939 0.000000000000000000 0.465046213233178130 0.000000000000000000 0.967361259696563613 0.000000000000000000 0.925381737344450950 0.000000000000000000
 0.983733240638380857 0.000000000000000000 0.984668057442802946 0.000000000000000000 0.985133915632598223 0.000000000000000000 0.914177514354536869 0.000000000000000000
 0.741133020008220122 0.000000000000000000 0.752621099224233037 0.000000000000000000 0.950666024243425278 0.000000000000000000 0.885774713688887050 0.000000000000000000
 0.435067842974960650 0.000000000000000000 0.451358276922055823 0.000000000000000000 0.500190994685228874 0.000000000000000000 0.449536768853232016 0.000000000000000000
 0.969248045214717857 0.000000000000000000 0.488632304474716561 0.000000000000000000 0.977623571561196503 0.000000000000000000 0.899329153817302385 0.000000000000000000
 0.996511025937238948 0.000000000000000000 0.987896163687292383 0.000000000000000000 0.980164720176531556 0.000000000000000000 0.979346404241326796 0.000000000000000000
 0.991667195047948535 0.000000000000000000 0.988485781927780804 0.000000000000000000 0.990137320471055182 0.000000000000000000 0.407159881266756396 0.000000000000000000
 0.734556111487640329 0.000000000000000000 0.931186595842968590 0.000000000000000000 0.457105797501758671 0.000000000000000000 0.465490651309357573 0.000000000000000000
 0.940783803684055786 0.000000000000000000 0.966986035926040710 0.000000000000000000 0.754397981483858282 0.000000000000000000 0.976167693415351256 0.000000000000000000
 0.431503771619760057 0.000000000000000000 0.970247794274807229 0.000000000000000000 0.988939127941716789 0.000000000000000000 0.984142051913004967 0.000000000000000000
 0.907337412129693766 0.000000000000000000 0.934488268698976499 0.000000000000000000 0.386997968593361108 0.000000000000000000 0.956013310668955563 0.000000000000000000
 0.322502579180254267 0.000000000000000000 0.970689858414576001 0.000000000000000000 0.946478114896824874 0.000000000000000000 0.956840989288326282 0.000000000000000000
 0.456881332671987272 0.000000000000000000 0.911932749571211065 0.000000000000000000 0.933726861010863884 0.000000000000000000 0.771789527046089052 0.000000000000000000
 0.988588398974425298 0.000000000000000000 0.983117286282413128 0.000000000000000000 0.465074623648142393 0.000000000000000000 0.623250463511558328 0.000000000000000000
 0.974029579134117585 0.000000000000000000 0.435520435687411112 0.000000000000000000 0.243784978637582667 0.000000000000000000 0.144186232056914443 0.000000000000000000
 0.932061854351815322 0.000000000000000000 0.564999240145175774 0.000000000000000000 0.140710640978474300 0.000000000000000000 0.967565008920269309 0.000000000000000000
 0.985744862052034931 0.000000000000000000 0.986616417629873066 0.000000000000000000 0.959830853958452801 0.000000000000000000 0.980279940182324339 0.000000000000000000
 0.227564580896355367 0.000000000000000000 0.459746425898950040 0.000000000000000000 0.445211120765591217 0.000000000000000000 0.943337951931500607 0.000000000000000000
 0.964369119538601161 0.000000000000000000 0.954127690378238968 0.000000000000000000 0.439007849939964834 0.000000000000000000 0.929507205839878892 0.000000000000000000
 0.993773514351305010 0.000000000000000000 0.438909678519634416 0.000000000000000000 0.932117891139197519 0.000000000000000000 0.440384753817833818 0.000000000000000000
 0.573772017791296385 0.000000000000000000 0.444357168702950278 0.000000000000000000 0.986286719296886050 0.000000000000000000 0.981543969825918294 0.000000000000000000
 0.951607868805868340 0.000000000000000000 0.234768669778453232 0.000000000000000000 0.570609562443198270 0.000000000000000000 0.951904162773684948 0.000000000000000000
 0.913294963313589836 0.000000000000000000 0.994150403630172819 0.000000000000000000 0.982919409291384549 0.000000000000000000 0.972161250019536349 0.000000000000000000
 0.438233693873317121 0.000000000000000000 0.980751245179026121 0.000000000000000000 0.909138077393916610 0.000000000000000000 0.940626046038492869 0.000000000000000000
 0.955768791917039895 0.000000000000000000 0.991018582150790417 0.000000000000000000 0.929487422007744479 0.000000000000000000 0.578515518211541901 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigsSub_r4.dat <==
 0.906764912109844112 0.000000000000000000 0.997111422484744603 0.000000000000000000 0.480092469838012625 0.000000000000000000 0.920022465809046897 0.000000000000000000
 0.522436204576630980 0.000000000000000000 0.936513443466736040 0.000000000000000000 0.494325546262814608 0.000000000000000000 0.522011537254415403 0.000000000000000000
 0.998918456807780575 0.000000000000000000 0.330820212987885387 0.000000000000000000 0.936292872152939992 0.000000000000000000 0.989302674974112284 0.000000000000000000
 0.994718994917010102 0.000000000000000000 0.978685347085229584 0.000000000000000000 0.991815933644761172 0.000000000000000000 0.990908471419367776 0.000000000000000000
 0.988456869363461332 0.000000000000000000 0.995051418853094893 0.000000000000000000 0.935762838084478243 0.000000000000000000 0.939590829370087532 0.000000000000000000
 0.997402776831062154 0.000000000000000000 0.997504611435013455 0.000000000000000000 0.989243354304656597 0.000000000000000000 0.909635750926666931 0.000000000000000000
 0.439808024653791263 0.000000000000000000 0.949549446290831711 0.000000000000000000 0.996038979052038753 0.000000000000000000 0.985529355927399986 0.000000000000000000
 0.911958465663589180 0.000000000000000000 0.997631298857193149 0.000000000000000000 0.994870424474287973 0.000000000000000000 0.949771991962500395 0.000000000000000000
 0.913473436896125479 0.000000000000000000 0.996698458130519493 0.000000000000000000 0.988980113828669793 0.000000000000000000 0.537855189091599351 0.000000000000000000
 0.919527422281319229 0.000000000000000000 0.972797476984410214 0.000000000000000000 0.960071470796591830 0.000000000000000000 0.995196228827273321 0.000000000000000000
 0.995736190542005573 0.000000000000000000 0.990575025595139991 0.000000000000000000 0.530608047407866712 0.000000000000000000 0.893821108256540264 0.000000000000000000
 0.975466856902464818 0.000000000000000000 0.466122321363189263 0.000000000000000000 0.227868386904575726 0.000000000000000000 0.970549091463959734 0.000000000000000000
 0.992574797131426934 0.000000000000000000 0.955332726253620423 0.000000000000000000 0.997024300141655440 0.000000000000000000 0.936656529915838143 0.000000000000000000
 0.985098833158808640 0.000000000000000000 0.996750651658572684 0.000000000000000000 0.954562554345569358 0.000000000000000000 0.996625205732056929 0.000000000000000000
 0.980574035458354976 0.000000000000000000 0.989606055096138082 0.000000000000000000 0.977225047540505432 0.000000000000000000 0.966659203154972335 0.000000000000000000
 0.900643005920352402 0.000000000000000000 0.988936480842734777 0.000000000000000000 0.996938021618709591 0.000000000000000000 0.455764014550049779 0.000000000000000000
 0.998976524805677002 0.000000000000000000 0.442091858150635841 0.000000000000000000 0.790534276614581866 0.000000000000000000 0.933830653102796004 0.000000000000000000
 0.991061917529849401 0.000000000000000000 0.965957431768413421 0.000000000000000000 0.442563003845413250 0.000000000000000000 0.986794649662526835 0.000000000000000000
 0.936873750035278063 0.000000000000000000 0.439884438803266276 0.000000000000000000 0.983431497858783588 0.000000000000000000 0.991837592847381155 0.000000000000000000
 0.454250493088277085 0.000000000000000000 0.900310023530775827 0.000000000000000000 0.347873248216532538 0.000000000000000000 0.995470891529826152 0.000000000000000000
 0.989813841817629547 0.000000000000000000 0.997410249006519645 0.000000000000000000 0.978954178033240030 0.000000000000000000 0.983760163349513883 0.000000000000000000
 0.998496777368756971 0.000000000000000000 0.979633267940668184 0.000000000000000000 0.426523476349654040 0.000000000000000000 0.450700718315059423 0.000000000000000000
 0.998346818715191153 0.000000000000000000 0.991413141387687658 0.000000000000000000 0.994666650211780579 0.000000000000000000 0.987555020811934137 0.000000000000000000
 0.285067891719654076 0.000000000000000000 0.992763761174833004 0.000000000000000000 0.897462689912550626 0.000000000000000000 0.963193749745070438 0.000000000000000000
 0.999268274652924116 0.000000000000000000 0.439491025906757593 0.000000000000000000 0.636312311410459630 0.000000000000000000 0.991868771949966477 0.000000000000000000
 0.981818210801617353 0.000000000000000000 0.986887380683305282 0.000000000000000000 0.989185464270935566 0.000000000000000000 0.954142395355970008 0.000000000000000000
 0.924177878426763022 0.000000000000000000 0.898164715326943419 0.000000000000000000 0.441657920068591558 0.000000000000000000 0.951307612710391215 0.000000000000000000
 0.975828042440570087 0.000000000000000000 0.996139799014420624 0.000000000000000000 0.977417902500201996 0.000000000000000000 0.994235444477097330 0.000000000000000000
 0.972219789400546652 0.000000000000000000 0.957127087864818704 0.000000000000000000 0.954084724372106341 0.000000000000000000 0.982295242959744463 0.000000000000000000
 0.983121329381614562 0.000000000000000000 0.969325460167815178 0.000000000000000000 0.997314509751669909 0.000000000000000000 0.995180446348749914 0.000000000000000000
 0.970729185348378931 0.000000000000000000 0.947254304529150382 0.000000000000000000 0.996637323800885433 0.000000000000000000 0.992008764084399419 0.000000000000000000
 0.997830286436820146 0.000000000000000000 0.985738317769817129 0.000000000000000000 0.447991560145519330 0.000000000000000000 0.944131311512709126 0.000000000000000000
 0.994075129681715519 0.000000000000000000 0.450699975012823162 0.000000000000000000 0.905651800203967516 0.000000000000000000 0.898283170015015342 0.000000000000000000
 0.464388571851303888 0.000000000000000000 0.997224929637439472 0.000000000000000000 0.439942440030174631 0.000000000000000000 0.976089495017868680 0.000000000000000000
 0.992649847805143426 0.000000000000000000 0.939137764431491662 0.000000000000000000 0.980224957069329328 0.000000000000000000 0.440386423705811103 0.000000000000000000
 0.992962012259226867 0.000000000000000000 0.892278576148322400 0.000000000000000000 0.657447667895014742 0.000000000000000000 0.465395084061770437 0.000000000000000000
 0.997075625263856624 0.000000000000000000 0.981799361967574669 0.000000000000000000 0.946429017922977955 0.000000000000000000 0.931075893667868471 0.000000000000000000
 0.997817688395281510 0.000000000000000000 0.930514684366247402 0.000000000000000000 0.319611503108485850 0.000000000000000000 0.959602861783441341 0.000000000000000000
 0.980086993339758794 0.000000000000000000 0.995464253411379119 0.000000000000000000 0.989339294314148132 0.000000000000000000 0.985324310054318975 0.000000000000000000
 0.622111396062155042 0.000000000000000000 0.943520849498739822 0.000000000000000000 0.440062079492068658 0.000000000000000000 0.995868140301605975 0.000000000000000000
 0.496727833959172083 0.000000000000000000 0.993758403215621700 0.000000000000000000 0.997433045192211987 0.000000000000000000 0.646754083438216609 0.000000000000000000
 0.999031995809126383 0.000000000000000000 0.989236946221496827 0.000000000000000000 0.968471365589409827 0.000000000000000000 0.993683371737314580 0.000000000000000000
 0.980031938868264230 0.000000000000000000 0.437703558624260747 0.000000000000000000 0.507069875269349324 0.000000000000000000 0.990237664550346230 0.000000000000000000
 0.955837583037305261 0.000000000000000000 0.996056554102626168 0.000000000000000000 0.918565463409316441 0.000000000000000000 0.488927365812578285 0.000000000000000000
 0.998481156165082484 0.000000000000000000 0.526231924858651445 0.000000000000000000 0.971164439687596359 0.000000000000000000 0.994667730750208312 0.000000000000000000
 0.896230059494738329 0.000000000000000000 0.469773896180547212 0.000000000000000000 0.992472386271783469 0.000000000000000000 0.994778217651648089 0.000000000000000000
 0.979181777009307086 0.000000000000000000 0.996375834447116970 0.000000000000000000 0.985151428956636210 0.000000000000000000 0.991537310773914160 0.000000000000000000
 0.998046034637695256 0.000000000000000000 0.919966704588942585 0.000000000000000000 0.995877131954966188 0.000000000000000000 0.502472407897458284 0.000000000000000000
 0.490386549162216578 0.000000000000000000 0.420313093350692613 0.000000000000000000 0.995628548603636587 0.000000000000000000 0.990224803562613554 0.000000000000000000
 0.998604781406005282 0.000000000000000000 0.941637646357813440 0.000000000000000000 0.452424682258870114 0.000000000000000000 0.994162261913969281 0.000000000000000000
 0.963571382943801846 0.000000000000000000 0.960804846427056547 0.000000000000000000 0.456630109137228957 0.000000000000000000 0.967183432821660083 0.000000000000000000
 0.998632228932062160 0.000000000000000000 0.952209825230542428 0.000000000000000000 0.908564916361514707 0.000000000000000000 0.994138870260097840 0.000000000000000000
 0.909978337960145711 0.000000000000000000 0.440856614934026170 0.000000000000000000 0.991914994674242934 0.000000000000000000 0.992494169428466799 0.000000000000000000
 0.937291566377947305 0.000000000000000000 0.996951850642635806 0.000000000000000000 0.549495431560580672 0.000000000000000000 0.437260226223812776 0.000000000000000000
 0.951412545678509303 0.000000000000000000 0.135601990451082316 0.000000000000000000 0.984245747893971346 0.000000000000000000 0.981889069859741559 0.000000000000000000
 0.993640064491755570 0.000000000000000000 0.905645237890994159 0.000000000000000000 0.938159536781869696 0.000000000000000000 0.948042531539971534 0.000000000000000000
 0.987983125337945856 0.000000000000000000 0.998443608680770311 0.000000000000000000 0.461177757022927570 0.000000000000000000 0.973453174911697139 0.000000000000000000
 0.978605853419169835 0.000000000000000000 0.995154880185276980 0.000000000000000000 0.491862247067807012 0.000000000000000000 0.986731778974022644 0.000000000000000000
 0.898513755555460203 0.000000000000000000 0.968243898613911802 0.000000000000000000 0.988193605400634945 0.000000000000000000 0.440537226620436762 0.000000000000000000
 0.961171212110441542 0.000000000000000000 0.998167654245279978 0.000000000000000000 0.950029154478389648 0.000000000000000000 0.476635272309100466 0.000000000000000000
 0.441536070836765604 0.000000000000000000 0.933946237200836138 0.000000000000000000 0.995863731438232147 0.000000000000000000 0.896039281207282934 0.000000000000000000
 0.996068193696114990 0.000000000000000000 0.443150998261037044 0.000000000000000000 0.996263363329824347 0.000000000000000000 0.938602480983799503 0.000000000000000000
 0.966341316915437232 0.000000000000000000 0.993365408853145948 0.000000000000000000 0.993996811532634417 0.000000000000000000 0.973712991407480799 0.000000000000000000
 0.934279455815208770 0.000000000000000000 0.994104787850028870 0.000000000000000000 0.996430607841469085 0.000000000000000000 0.988935810697719409 0.000000000000000000
 0.969249907196790494 0.000000000000000000 0.455706697969845087 0.000000000000000000 0.996182774572190399 0.000000000000000000 0.993533486214106198 0.000000000000000000
 0.477907489402060293 0.000000000000000000 0.997029828502289273 0.000000000000000000 0.966989796546501634 0.000000000000000000 0.995381404299142347 0.000000000000000000
 0.944048085864141462 0.000000000000000000 0.994507181332606516 0.000000000000000000 0.985459193289985214 0.000000000000000000 0.796065987078119597 0.000000000000000000
 0.531328087687563566 0.000000000000000000 0.926090559501419497 0.000000000000000000 0.993284885693034414 0.000000000000000000 0.438232607806850361 0.000000000000000000
 0.970216430670181595 0.000000000000000000 0.984154266888193741 0.000000000000000000 0.995730269077286456 0.000000000000000000 0.817950835902072071 0.000000000000000000
 0.991492099098382540 0.000000000000000000 0.950959368533018434 0.000000000000000000 0.933267636906617626 0.000000000000000000 0.981694635855984932 0.000000000000000000
 0.997469479321623997 0.000000000000000000 0.997976217857650671 0.000000000000000000 0.430322840436870857 0.000000000000000000 0.987967249005228809 0.000000000000000000
 0.998220210786779250 0.000000000000000000 0.959591953510312345 0.000000000000000000 0.912703399725219744 0.000000000000000000 0.968411928915905329 0.000000000000000000
 0.947660708716202671 0.000000000000000000 0.997077447345685597 0.000000000000000000 0.437879356934966824 0.000000000000000000 0.974989603647366199 0.000000000000000000
 0.905989481006141517 0.000000000000000000 0.981417354469355074 0.000000000000000000 0.472405967931801729 0.000000000000000000 0.976476352579464080 0.000000000000000000
 0.437615449194582451 0.000000000000000000 0.221874053445604708 0.000000000000000000 0.991691066085129136 0.000000000000000000 0.904238892958667773 0.000000000000000000
 0.920375221932962728 0.000000000000000000 0.994342404272298475 0.000000000000000000 0.989970138698810120 0.000000000000000000 0.440394657913299237 0.000000000000000000
 0.928182024774022785 0.000000000000000000 0.411582895060062293 0.000000000000000000 0.481170868497643567 0.000000000000000000 0.906648468595883883 0.000000000000000000
 0.961933274569243713 0.000000000000000000 0.991731492757177646 0.000000000000000000 0.910975634249444166 0.000000000000000000 0.965603564851225560 0.000000000000000000
 0.992214396257025788 0.000000000000000000 0.979899281354671636 0.000000000000000000 0.965153933809894227 0.000000000000000000 0.568746602502754661 0.000000000000000000
 0.942904863297719720 0.000000000000000000 0.767541137670241458 0.000000000000000000 0.951423074192562557 0.000000000000000000 0.437508757104853430 0.000000000000000000
 0.956570788812296513 0.000000000000000000 0.982207733065432298 0.000000000000000000 0.974661701694450544 0.000000000000000000 0.964440924936037614 0.000000000000000000
 0.631543434214998589 0.000000000000000000 0.970139439809554638 0.000000000000000000 0.980605583557461302 0.000000000000000000 0.993490179945515584 0.000000000000000000
 0.933500325433172518 0.000000000000000000 0.300451329477988471 0.000000000000000000 0.978095177595687426 0.000000000000000000 0.988512230326541896 0.000000000000000000
 0.995886956856539385 0.000000000000000000 0.913216919908066860 0.000000000000000000 0.978773435953042115 0.000000000000000000 0.946536470048626066 0.000000000000000000
 0.998766449020039859 0.000000000000000000 0.641876132247776288 0.000000000000000000 0.904947828599666937 0.000000000000000000 0.923276483499815392 0.000000000000000000
 0.489111135316872392 0.000000000000000000 0.909510346767433475 0.000000000000000000 0.993644901206976461 0.000000000000000000 0.342099770987174978 0.000000000000000000
 0.939629970735255893 0.000000000000000000 0.989675500609342285 0.000000000000000000 0.958688184231418550 0.000000000000000000 0.958361273878636455 0.000000000000000000
 0.439810868238018848 0.000000000000000000 0.980209681191197557 0.000000000000000000 0.967535271783956152 0.000000000000000000 0.994732768850878246 0.000000000000000000
 0.999156726670677897 0.000000000000000000 0.922349139501209336 0.000000000000000000 0.973361530852737800 0.000000000000000000 0.448136101880534488 0.000000000000000000
 0.485454588856347291 0.000000000000000000 0.986391217384145924 0.000000000000000000 0.995325385098764781 0.000000000000000000 0.978526121987048247 0.000000000000000000
 0.997145173158656695 0.000000000000000000 0.491026376762351224 0.000000000000000000 0.995553058972525551 0.000000000000000000 0.444517856505827980 0.000000000000000000
 0.317086648411442573 0.000000000000000000 0.992613396308815732 0.000000000000000000 0.990629569152915557 0.000000000000000000 0.459906759721239955 0.000000000000000000
 0.997906442938224059 0.000000000000000000 0.968576944389828332 0.000000000000000000 0.778253655755841822 0.000000000000000000 0.979746267995309617 0.000000000000000000
 0.993326310837970738 0.000000000000000000 0.942410502273154926 0.000000000000000000 0.997154122121723607 0.000000000000000000 0.958763637730775220 0.000000000000000000
 0.134820786115014329 0.000000000000000000 0.979161193487968151 0.000000000000000000 0.977331132357182608 0.000000000000000000 0.968748639663668309 0.000000000000000000
 0.446576622928060218 0.000000000000000000 0.997356599846437875 0.000000000000000000 0.921575961860436221 0.000000000000000000 0.442883477943346093 0.000000000000000000
 0.442303707075453856 0.000000000000000000 0.457029022219873959 0.000000000000000000 0.961640443427521641 0.000000000000000000 0.990735304268672179 0.000000000000000000
 0.987773116564394482 0.000000000000000000 0.996994956711446334 0.000000000000000000 0.956156613597469951 0.000000000000000000 0.993332150115665891 0.000000000000000000
 0.468145916950103935 0.000000000000000000 0.997826714260134140 0.000000000000000000 0.995779306718939994 0.000000000000000000 0.676411394412545497 0.000000000000000000
 0.994931984601983399 0.000000000000000000 0.992078200153469147 0.000000000000000000 0.927386881776916305 0.000000000000000000 0.992719037428685391 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigsSub_r5.dat <==
 0.990888970372284072 0.000000000000000000 0.994901985515770804 0.000000000000000000 0.449947045508338472 0.000000000000000000 0.920456361466897466 0.000000000000000000
 0.947348570735142337 0.000000000000000000 0.981718764293278978 0.000000000000000000 0.978374656003824672 0.000000000000000000 0.894789241018460579 0.000000000000000000
 0.999830574968359587 0.000000000000000000 0.784828289080167107 0.000000000000000000 0.493390154835037731 0.000000000000000000 0.955230022432139947 0.000000000000000000
 0.995987060581111527 0.000000000000000000 0.993984465380220561 0.000000000000000000 0.965609678350124678 0.000000000000000000 0.976039923388726027 0.000000000000000000
 0.999053218401345089 0.000000000000000000 0.500664148865797798 0.000000000000000000 0.991952788174243150 0.000000000000000000 0.997380018373459465 0.000000000000000000
 0.999438968288019036 0.000000000000000000 0.969824732603571271 0.000000000000000000 0.985992476793846939 0.000000000000000000 0.986438579711720664 0.000000000000000000
 0.998556042508855990 0.000000000000000000 0.999599861418518421 0.000000000000000000 0.972374761427878598 0.000000000000000000 0.993227506150433537 0.000000000000000000
 0.994694542727294628 0.000000000000000000 0.487955493513552552 0.000000000000000000 0.979628430189452448 0.000000000000000000 0.996614589673784690 0.000000000000000000
 0.992339277830833644 0.000000000000000000 0.956685391248311090 0.000000000000000000 0.284554614001965578 0.000000000000000000 0.973502491544776527 0.000000000000000000
 0.981599089479558873 0.000000000000000000 0.439414975665689211 0.000000000000000000 0.503071057485696138 0.000000000000000000 0.994268342451571696 0.000000000000000000
 0.991036628839689682 0.000000000000000000 0.998511450678191248 0.000000000000000000 0.397078346267730087 0.000000000000000000 0.515716429016594757 0.000000000000000000
 0.959207316312496339 0.000000000000000000 0.998943138718677348 0.000000000000000000 0.456751246208646156 0.000000000000000000 0.606050849085625787 0.000000000000000000
 0.998288808823068363 0.000000000000000000 0.492266049119131910 0.000000000000000000 0.998075577774469092 0.000000000000000000 0.995896004539149393 0.000000000000000000
 0.902139551691979125 0.000000000000000000 0.437798365634229913 0.000000000000000000 0.998641517747917318 0.000000000000000000 0.997981457199609956 0.000000000000000000
 0.999707020738223706 0.000000000000000000 0.999325804224679537 0.000000000000000000 0.998555981444098961 0.000000000000000000 0.997098602111489263 0.000000000000000000
 0.963476199021639279 0.000000000000000000 0.942586612003635360 0.000000000000000000 0.984975508283401524 0.000000000000000000 0.984808027060358637 0.000000000000000000
 0.991400653934467968 0.000000000000000000 0.944157820760992750 0.000000000000000000 0.999293674288972311 0.000000000000000000 0.949972059812023928 0.000000000000000000
 0.980290741788551134 0.000000000000000000 0.522153001139327833 0.000000000000000000 0.488743898367883567 0.000000000000000000 0.996978592749655834 0.000000000000000000
 0.999165893149254414 0.000000000000000000 0.955457690311421692 0.000000000000000000 0.924047256945788931 0.000000000000000000 0.996094968471967435 0.000000000000000000
 0.998417193651853108 0.000000000000000000 0.999083535750032170 0.000000000000000000 0.999338520474324254 0.000000000000000000 0.915585888077515286 0.000000000000000000
 0.933757168111368441 0.000000000000000000 0.999584614288275164 0.000000000000000000 0.439568512873201200 0.000000000000000000 0.990559983499881169 0.000000000000000000
 0.470640501939050326 0.000000000000000000 0.999557073674711360 0.000000000000000000 0.994816647658203990 0.000000000000000000 0.973020326291592075 0.000000000000000000
 0.291302316398049765 0.000000000000000000 0.999546250269715442 0.000000000000000000 0.998628486953637706 0.000000000000000000 0.996610169416134783 0.000000000000000000
 0.961813933547453148 0.000000000000000000 0.997484256196637720 0.000000000000000000 0.932138047032583295 0.000000000000000000 0.998098401571355986 0.000000000000000000
 0.911478382161183376 0.000000000000000000 0.916139108051183038 0.000000000000000000 0.994473139913906179 0.000000000000000000 0.984087550292640612 0.000000000000000000
 0.903626773480077583 0.000000000000000000 0.983438044161545344 0.000000000000000000 0.519290531654580167 0.000000000000000000 0.986937954343345747 0.000000000000000000
 0.999482138019161193 0.000000000000000000 0.213121544357750076 0.000000000000000000 0.978773669976922611 0.000000000000000000 0.997561799048494291 0.000000000000000000
 0.999654818816647639 0.000000000000000000 0.924228565725775941 0.000000000000000000 0.911674287320231369 0.000000000000000000 0.973109767180272867 0.000000000000000000
 0.998835001410596224 0.000000000000000000 0.999106875554566676 0.000000000000000000 0.440096493657574694 0.000000000000000000 0.982150654884692331 0.000000000000000000
 0.913237508718411028 0.000000000000000000 0.996928516733633918 0.000000000000000000 0.901862318525334716 0.000000000000000000 0.968523756469732322 0.000000000000000000
 0.999432372387098478 0.000000000000000000 0.979161156975380309 0.000000000000000000 0.989496221682577670 0.000000000000000000 0.997744940077397446 0.000000000000000000
 0.991789137431588141 0.000000000000000000 0.490855250102506135 0.000000000000000000 0.982864764330713681 0.000000000000000000 0.949309253824939914 0.000000000000000000
 0.499058595806138150 0.000000000000000000 0.981662108677542666 0.000000000000000000 0.938736278862393414 0.000000000000000000 0.996844091474406779 0.000000000000000000
 0.984656377211558853 0.000000000000000000 0.999589209270895451 0.000000000000000000 0.996301444523604585 0.000000000000000000 0.984704515110693790 0.000000000000000000
 0.964180571890011939 0.000000000000000000 0.938966404378143382 0.000000000000000000 0.987252937060842939 0.000000000000000000 0.941706291217937919 0.000000000000000000
 0.996180819941840490 0.000000000000000000 0.997802541352600603 0.000000000000000000 0.977535054153156446 0.000000000000000000 0.998769274129824636 0.000000000000000000
 0.965679604695409588 0.000000000000000000 0.938244729066874283 0.000000000000000000 0.440496833629876516 0.000000000000000000 0.994419396109687215 0.000000000000000000
 0.931654990000347460 0.000000000000000000 0.993570126263874420 0.000000000000000000 0.978905788155494117 0.000000000000000000 0.919698445147064891 0.000000000000000000
 0.999746343429824491 0.000000000000000000 0.923135159932077953 0.000000000000000000 0.990992675695497649 0.000000000000000000 0.928863227772054323 0.000000000000000000
 0.954275355628787958 0.000000000000000000 0.954492808821328143 0.000000000000000000 0.939183962446749288 0.000000000000000000 0.983291206368113069 0.000000000000000000
 0.488164270924474508 0.000000000000000000 0.983094311213398186 0.000000000000000000 0.995609703019414205 0.000000000000000000 0.922453662550632658 0.000000000000000000
 0.954941323987231083 0.000000000000000000 0.999033052749980222 0.000000000000000000 0.914604961833119900 0.000000000000000000 0.892595985157408456 0.000000000000000000
 0.997263962374713708 0.000000000000000000 0.999352891167211377 0.000000000000000000 0.980518265204659567 0.000000000000000000 0.936288869807670010 0.000000000000000000
 0.946039317681991454 0.000000000000000000 0.999187593447512623 0.000000000000000000 0.441220361400080252 0.000000000000000000 0.478139825156290998 0.000000000000000000
 0.999419407202717935 0.000000000000000000 0.999445309852667552 0.000000000000000000 0.946471594380067893 0.000000000000000000 0.998136985145665179 0.000000000000000000
 0.439390417069627170 0.000000000000000000 0.999257029997165591 0.000000000000000000 0.977340821257746795 0.000000000000000000 0.971849580226544441 0.000000000000000000
 0.452431248646703754 0.000000000000000000 0.997937769287514875 0.000000000000000000 0.999088653401085325 0.000000000000000000 0.964198205468245750 0.000000000000000000
 0.997059716610027791 0.000000000000000000 0.963301865886504460 0.000000000000000000 0.992115270997315668 0.000000000000000000 0.977560157439341770 0.000000000000000000
 0.997213189714719617 0.000000000000000000 0.983639865149659509 0.000000000000000000 0.969287290763935383 0.000000000000000000 0.944721381363030077 0.000000000000000000
 0.999309673855312774 0.000000000000000000 0.999625771754193759 0.000000000000000000 0.134866798878352512 0.000000000000000000 0.998713472029908123 0.000000000000000000
 0.473927563377772754 0.000000000000000000 0.999322366234539405 0.000000000000000000 0.999463826818736245 0.000000000000000000 0.952287186535745733 0.000000000000000000
 0.969977129752395251 0.000000000000000000 0.893696001229599912 0.000000000000000000 0.790332965063771042 0.000000000000000000 0.960743900543554075 0.000000000000000000
 0.440373472278292821 0.000000000000000000 0.446457285587620600 0.000000000000000000 0.994128421329308232 0.000000000000000000 0.996232175169862066 0.000000000000000000
 0.997595826873833857 0.000000000000000000 0.998325846505467740 0.000000000000000000 0.892196041509362825 0.000000000000000000 0.996282292576271544 0.000000000000000000
 0.989282342339344423 0.000000000000000000 0.997682907353288795 0.000000000000000000 0.979376093793213442 0.000000000000000000 0.975924068669988154 0.000000000000000000
 0.999622688684134175 0.000000000000000000 0.960400861490469993 0.000000000000000000 0.940128965963592855 0.000000000000000000 0.994225715386791276 0.000000000000000000
 0.983196889535022045 0.000000000000000000 0.998428821375176190 0.000000000000000000 0.458630672594018518 0.000000000000000000 0.947967934054921524 0.000000000000000000
 0.999222359436086838 0.000000000000000000 0.982282532560375787 0.000000000000000000 0.490372362258281957 0.000000000000000000 0.441705036906701376 0.000000000000000000
 0.981894403364919954 0.000000000000000000 0.897865396591058018 0.000000000000000000 0.996693046879559841 0.000000000000000000 0.502290976290891922 0.000000000000000000
 0.968835885704658506 0.000000000000000000 0.468766186176414745 0.000000000000000000 0.981913986752723011 0.000000000000000000 0.824492017748538641 0.000000000000000000
 0.381910086165539064 0.000000000000000000 0.997833754222820835 0.000000000000000000 0.960175582330592636 0.000000000000000000 0.995409224364868672 0.000000000000000000
 0.993509140371228616 0.000000000000000000 0.989338661987978374 0.000000000000000000 0.936614915201586018 0.000000000000000000 0.997823090703000681 0.000000000000000000
 0.496929963961401266 0.000000000000000000 0.979451662858069616 0.000000000000000000 0.679187365783142871 0.000000000000000000 0.925259004612549285 0.000000000000000000
 0.671347881292290172 0.000000000000000000 0.439823985658909455 0.000000000000000000 0.969550981519317512 0.000000000000000000 0.985480296326090133 0.000000000000000000
 0.999639286154719087 0.000000000000000000 0.998876194592130728 0.000000000000000000 0.694910766841392524 0.000000000000000000 0.900399414436264922 0.000000000000000000
 0.987272440244677418 0.000000000000000000 0.435756944273863800 0.000000000000000000 0.995890234185565770 0.000000000000000000 0.977095874492518224 0.000000000000000000
 0.974842892641640812 0.000000000000000000 0.999331997419526274 0.000000000000000000 0.973932388101814817 0.000000000000000000 0.222082024011893392 0.000000000000000000
 0.988440366044429086 0.000000000000000000 0.990221804128040839 0.000000000000000000 0.991588534008631561 0.000000000000000000 0.439695754736298239 0.000000000000000000
 0.914939184569956931 0.000000000000000000 0.981476542824745835 0.000000000000000000 0.994382034003355786 0.000000000000000000 0.986567618044880246 0.000000000000000000
 0.983700185165992447 0.000000000000000000 0.984753422997327266 0.000000000000000000 0.993314807018834567 0.000000000000000000 0.997892986556616624 0.000000000000000000
 0.929399564900236896 0.000000000000000000 0.996500953683673307 0.000000000000000000 0.993797624551203240 0.000000000000000000 0.521357224141958842 0.000000000000000000
 0.999304330176660316 0.000000000000000000 0.900935550803850682 0.000000000000000000 0.996136848557448329 0.000000000000000000 0.998764644152564052 0.000000000000000000
 0.897386347032888665 0.000000000000000000 0.984206375520928933 0.000000000000000000 0.979888495586289543 0.000000000000000000 0.997715353995854204 0.000000000000000000
 0.952949509116896021 0.000000000000000000 0.994755911971191065 0.000000000000000000 0.992609300183341814 0.000000000000000000 0.963845172382723159 0.000000000000000000
 0.994648507944764226 0.000000000000000000 0.986578371459532533 0.000000000000000000 0.908644222390705525 0.000000000000000000 0.998752504198266999 0.000000000000000000
 0.999086177805189712 0.000000000000000000 0.965300585748222972 0.000000000000000000 0.974257312619003280 0.000000000000000000 0.994096329985797222 0.000000000000000000
 0.925910224592567777 0.000000000000000000 0.975623326059178786 0.000000000000000000 0.486376095030736200 0.000000000000000000 0.940551372770658034 0.000000000000000000
 0.996115431102202908 0.000000000000000000 0.501393346326077460 0.000000000000000000 0.992903325799999958 0.000000000000000000 0.972787049245118274 0.000000000000000000
 0.965485076979683221 0.000000000000000000 0.483864406260383628 0.000000000000000000 0.995541559973166956 0.000000000000000000 0.451117842025851756 0.000000000000000000
 0.969233313389543438 0.000000000000000000 0.995200763442693037 0.000000000000000000 0.956487296966338607 0.000000000000000000 0.997338783744568858 0.000000000000000000
 0.938783694364502708 0.000000000000000000 0.980532730680408471 0.000000000000000000 0.460278303001273148 0.000000000000000000 0.991576906735372243 0.000000000000000000
 0.439385240946005173 0.000000000000000000 0.998362205046752216 0.000000000000000000 0.933743388634950211 0.000000000000000000 0.983940986904861981 0.000000000000000000
 0.966182024457040822 0.000000000000000000 0.965768142329134327 0.000000000000000000 0.977215146501182907 0.000000000000000000 0.908300184566747659 0.000000000000000000
 0.465626000235687565 0.000000000000000000 0.902906993375575118 0.000000000000000000 0.997207575770687527 0.000000000000000000 0.997230146499186398 0.000000000000000000
 0.997791862254354567 0.000000000000000000 0.997722243637942041 0.000000000000000000 0.997416311575212933 0.000000000000000000 0.462992990968809803 0.000000000000000000
 0.937638213984925528 0.000000000000000000 0.957383346245769706 0.000000000000000000 0.946567845276492625 0.000000000000000000 0.439477892549049676 0.000000000000000000
 0.993745847347134781 0.000000000000000000 0.998591568412095287 0.000000000000000000 0.988695131366746027 0.000000000000000000 0.966581424947873247 0.000000000000000000
 0.921473480447854043 0.000000000000000000 0.905074126524429756 0.000000000000000000 0.958456439373427282 0.000000000000000000 0.991274598633270387 0.000000000000000000
 0.978775910254344628 0.000000000000000000 0.989230641271273470 0.000000000000000000 0.405683130227926791 0.000000000000000000 0.998592443586808765 0.000000000000000000
 0.982608477796956037 0.000000000000000000 0.933213504061953247 0.000000000000000000 0.969782132140371456 0.000000000000000000 0.989028759343156705 0.000000000000000000
 0.999405353783167749 0.000000000000000000 0.907583506395254092 0.000000000000000000 0.989532007433424177 0.000000000000000000 0.997196819660709499 0.000000000000000000
 0.927497163069609831 0.000000000000000000 0.999375412754269443 0.000000000000000000 0.964933495009465014 0.000000000000000000 0.960591260819655401 0.000000000000000000
 0.993160058574830917 0.000000000000000000 0.970544431058223855 0.000000000000000000 0.986530868425419483 0.000000000000000000 0.995915302637630728 0.000000000000000000
 0.986424011444771098 0.000000000000000000 0.965531737190506334 0.000000000000000000 0.439482037375040657 0.000000000000000000 0.896769777685179070 0.000000000000000000
 0.994796055334713381 0.000000000000000000 0.464967056329679773 0.000000000000000000 0.503810195679070150 0.000000000000000000 0.984299316128392943 0.000000000000000000
 0.998374391043350795 0.000000000000000000 0.933949005512714536 0.000000000000000000 0.999066140786518897 0.000000000000000000 0.953189881826550955 0.000000000000000000
 0.941132242996649437 0.000000000000000000 0.495637177646301275 0.000000000000000000 0.995008242819873878 0.000000000000000000 0.994150869810963900 0.000000000000000000
 0.892461939108333158 0.000000000000000000 0.998242070926807390 0.000000000000000000 0.999003044980658617 0.000000000000000000 0.969023850661263730 0.000000000000000000
 0.999821460124612260 0.000000000000000000 0.983819650691684533 0.000000000000000000 0.922356016128352940 0.000000000000000000 0.989645120819925617 0.000000000000000000
 0.984114125379126570 0.000000000000000000 0.931630993866688906 0.000000000000000000 0.998332937659014319 0.000000000000000000 0.988092630421405604 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigsSub_r6.dat <==
 0.993524836237186793 0.000000000000000000 0.996651009509993968 0.000000000000000000 0.499369036759559570 0.000000000000000000 0.939334771290862069 0.000000000000000000
 0.962055390865291571 0.000000000000000000 0.986943090715331373 0.000000000000000000 0.984355219449969399 0.000000000000000000 0.919114645282683829 0.000000000000000000
 0.999958863144261967 0.000000000000000000 0.915394110680572748 0.000000000000000000 0.902591082241257503 0.000000000000000000 0.967890644725899918 0.000000000000000000
 0.997336851381127931 0.000000000000000000 0.995795803369385446 0.000000000000000000 0.974915787737141604 0.000000000000000000 0.983093430181807615 0.000000000000000000
 0.999473038784210566 0.000000000000000000 0.906121159943136356 0.000000000000000000 0.994556432996430595 0.000000000000000000 0.998966320835705801 0.000000000000000000
 0.999771958889975720 0.000000000000000000 0.977507596194101880 0.000000000000000000 0.989821687055092880 0.000000000000000000 0.990801517060336923 0.000000000000000000
 0.999150422584187292 0.000000000000000000 0.999888343335791019 0.000000000000000000 0.979606845976504714 0.000000000000000000 0.995879016745550238 0.000000000000000000
 0.996215851741101499 0.000000000000000000 0.897251245048576895 0.000000000000000000 0.985198566988150781 0.000000000000000000 0.998328773720914442 0.000000000000000000
 0.994498972420382432 0.000000000000000000 0.968104789671934141 0.000000000000000000 0.899133688878523296 0.000000000000000000 0.980995341835518619 0.000000000000000000
 0.986180538524167205 0.000000000000000000 0.439381122386424516 0.000000000000000000 0.902454275332701839 0.000000000000000000 0.996751995851986039 0.000000000000000000
 0.993505487950691601 0.000000000000000000 0.999236030099807215 0.000000000000000000 0.994442609685459278 0.000000000000000000 0.903618377554244012 0.000000000000000000
 0.968893850883492225 0.000000000000000000 0.999478958539163465 0.000000000000000000 0.489741698316405460 0.000000000000000000 0.906685775420533413 0.000000000000000000
 0.998952275636897147 0.000000000000000000 0.896832243044028754 0.000000000000000000 0.999108995183396353 0.000000000000000000 0.997852555037881173 0.000000000000000000
 0.920243630519379407 0.000000000000000000 0.967134841737481432 0.000000000000000000 0.999426997368332293 0.000000000000000000 0.999296475201439827 0.000000000000000000
 0.999911494247865962 0.000000000000000000 0.999805897406819022 0.000000000000000000 0.999378694391520495 0.000000000000000000 0.998673224235912760 0.000000000000000000
 0.971515140921259235 0.000000000000000000 0.955682526609698768 0.000000000000000000 0.988746520662436845 0.000000000000000000 0.988869305433700885 0.000000000000000000
 0.993682155280825263 0.000000000000000000 0.956099761782104429 0.000000000000000000 0.999794603375390611 0.000000000000000000 0.961250565696361803 0.000000000000000000
 0.984675832040990295 0.000000000000000000 0.902477228780908303 0.000000000000000000 0.797219213567223139 0.000000000000000000 0.998530775535844017 0.000000000000000000
 0.999523812561331271 0.000000000000000000 0.964904421437727922 0.000000000000000000 0.937575656123874723 0.000000000000000000 0.997998552346754275 0.000000000000000000
 0.999034951044390773 0.000000000000000000 0.999559074215132237 0.000000000000000000 0.999817111858571805 0.000000000000000000 0.929962962098801471 0.000000000000000000
 0.944582418713736160 0.000000000000000000 0.999879333823072258 0.000000000000000000 0.999091894510002021 0.000000000000000000 0.993417132047460405 0.000000000000000000
 0.487818003534247091 0.000000000000000000 0.999859728107586498 0.000000000000000000 0.996474872830211300 0.000000000000000000 0.978775609808226976 0.000000000000000000
 0.997121151553400975 0.000000000000000000 0.999854440264525079 0.000000000000000000 0.999402889057824817 0.000000000000000000 0.998228963873412756 0.000000000000000000
 0.968503272295948681 0.000000000000000000 0.998384436001897524 0.000000000000000000 0.942334835431118067 0.000000000000000000 0.999325541919258487 0.000000000000000000
 0.922613770102806208 0.000000000000000000 0.928268012229138795 0.000000000000000000 0.996181584854771152 0.000000000000000000 0.987919449288533036 0.000000000000000000
 0.915730679490294186 0.000000000000000000 0.986512621639865861 0.000000000000000000 0.895673169314040396 0.000000000000000000 0.990430433445932623 0.000000000000000000
 0.999804821450283154 0.000000000000000000 0.985448907247836292 0.000000000000000000 0.982629247262436945 0.000000000000000000 0.999061588872737549 0.000000000000000000
 0.999895992980565640 0.000000000000000000 0.934090666137348591 0.000000000000000000 0.921877065880252866 0.000000000000000000 0.978363916242614651 0.000000000000000000
 0.999339909293060047 0.000000000000000000 0.999562604929946197 0.000000000000000000 0.933346035201255031 0.000000000000000000 0.985933702621138219 0.000000000000000000
 0.439727512099247320 0.000000000000000000 0.997804041593907898 0.000000000000000000 0.912379106535717854 0.000000000000000000 0.974190108587720371 0.000000000000000000
 0.999751629763402705 0.000000000000000000 0.982447239062630984 0.000000000000000000 0.991589900882048458 0.000000000000000000 0.999125460098510776 0.000000000000000000
 0.993624192789423377 0.000000000000000000 0.493731489313476046 0.000000000000000000 0.985969827848335534 0.000000000000000000 0.957608351081549070 0.000000000000000000
 0.512521066514318391 0.000000000000000000 0.984824098400760684 0.000000000000000000 0.946316876425197462 0.000000000000000000 0.998420426683897522 0.000000000000000000
 0.987161152683596943 0.000000000000000000 0.999882601088523892 0.000000000000000000 0.997601857839734318 0.000000000000000000 0.987826194206501751 0.000000000000000000
 0.969067603497274943 0.000000000000000000 0.946321533488075461 0.000000000000000000 0.989989135699121947 0.000000000000000000 0.949892823774971085 0.000000000000000000
 0.439640249568925057 0.000000000000000000 0.998601780452619381 0.000000000000000000 0.981327303917261640 0.000000000000000000 0.999663432649090744 0.000000000000000000
 0.970127979842894783 0.000000000000000000 0.944547617287435526 0.000000000000000000 0.999815808642494419 0.000000000000000000 0.996536451209202090 0.000000000000000000
 0.937676350048026852 0.000000000000000000 0.994915628228921545 0.000000000000000000 0.981733182754574440 0.000000000000000000 0.925310803585215558 0.000000000000000000
 0.999926282019132251 0.000000000000000000 0.929018186095560194 0.000000000000000000 0.992985896203864349 0.000000000000000000 0.934631443271162099 0.000000000000000000
 0.958704486351387275 0.000000000000000000 0.959358586494983512 0.000000000000000000 0.944984986719111353 0.000000000000000000 0.986583080497358211 0.000000000000000000
 0.461919686065247304 0.000000000000000000 0.985467038828127806 0.000000000000000000 0.997001836456379520 0.000000000000000000 0.928115887903111281 0.000000000000000000
 0.959296141763424259 0.000000000000000000 0.999500670300327521 0.000000000000000000 0.918907508176743382 0.000000000000000000 0.894708886961564698 0.000000000000000000
 0.997863447012809268 0.000000000000000000 0.999816326062258121 0.000000000000000000 0.983531366551721242 0.000000000000000000 0.940174117526479836 0.000000000000000000
 0.950067668955907441 0.000000000000000000 0.999581586914102038 0.000000000000000000 0.999029974085455019 0.000000000000000000 0.932643571183227604 0.000000000000000000
 0.999729732766540313 0.000000000000000000 0.999828342711257201 0.000000000000000000 0.950363128536064528 0.000000000000000000 0.999347730287382885 0.000000000000000000
 0.992575461392052105 0.000000000000000000 0.999649124780834120 0.000000000000000000 0.980091259699013229 0.000000000000000000 0.975299055324338471 0.000000000000000000
 0.913548884437017872 0.000000000000000000 0.998695718230441676 0.000000000000000000 0.999717527178127674 0.000000000000000000 0.967823000062308814 0.000000000000000000
 0.997635776423715481 0.000000000000000000 0.966341777724542550 0.000000000000000000 0.993668687928002670 0.000000000000000000 0.980177571922440483 0.000000000000000000
 0.997764600174481764 0.000000000000000000 0.985344829668977407 0.000000000000000000 0.971561424641395721 0.000000000000000000 0.947599798265177262 0.000000000000000000
 0.999597459205677108 0.000000000000000000 0.999897503354560846 0.000000000000000000 0.909982719537939189 0.000000000000000000 0.999622165034945387 0.000000000000000000
 0.999925125600355180 0.000000000000000000 0.999792292558968843 0.000000000000000000 0.999875596915801523 0.000000000000000000 0.954893524553129258 0.000000000000000000
 0.971967110246520161 0.000000000000000000 0.511517624151406003 0.000000000000000000 0.496560852729113655 0.000000000000000000 0.963052748395039959 0.000000000000000000
 0.998919543458775983 0.000000000000000000 0.984634367336942429 0.000000000000000000 0.995312139757919545 0.000000000000000000 0.997898471269999643 0.000000000000000000
 0.998176069397923693 0.000000000000000000 0.998959612227687477 0.000000000000000000 0.500052720398154515 0.000000000000000000 0.997930555440646017 0.000000000000000000
 0.990345607309672027 0.000000000000000000 0.998340780642563042 0.000000000000000000 0.440621382780370774 0.000000000000000000 0.977985570153037553 0.000000000000000000
 0.999872707612165734 0.000000000000000000 0.961380698610851736 0.000000000000000000 0.940922653162489464 0.000000000000000000 0.996122142462450011 0.000000000000000000
 0.984230883826110348 0.000000000000000000 0.999048812486648674 0.000000000000000000 0.984076348557440084 0.000000000000000000 0.949443991868040182 0.000000000000000000
 0.999500823773296965 0.000000000000000000 0.983693355877019115 0.000000000000000000 0.978860237018924551 0.000000000000000000 0.992453017127755910 0.000000000000000000
 0.982936916923154769 0.000000000000000000 0.515596483581525766 0.000000000000000000 0.997665463495741811 0.000000000000000000 0.953012598392259713 0.000000000000000000
 0.969201144268801107 0.000000000000000000 0.936649701470441021 0.000000000000000000 0.983142573953376342 0.000000000000000000 0.481439204179791858 0.000000000000000000
 0.999738555048147348 0.000000000000000000 0.998546475918767218 0.000000000000000000 0.960275431252069378 0.000000000000000000 0.997202267100600781 0.000000000000000000
 0.994179566963947492 0.000000000000000000 0.990277716417647724 0.000000000000000000 0.439900963955911994 0.000000000000000000 0.999163563829821189 0.000000000000000000
 0.970375010169042596 0.000000000000000000 0.979822151873556479 0.000000000000000000 0.959389941678996050 0.000000000000000000 0.213263989984994157 0.000000000000000000
 0.994193222609178973 0.000000000000000000 0.941457596455895995 0.000000000000000000 0.969626652971397496 0.000000000000000000 0.986825049907433138 0.000000000000000000
 0.999880201450953132 0.000000000000000000 0.999389532638773948 0.000000000000000000 0.932036485557614980 0.000000000000000000 0.511377143093839637 0.000000000000000000
 0.987576289615182845 0.000000000000000000 0.440078734848949993 0.000000000000000000 0.996900261080272077 0.000000000000000000 0.977928029189529924 0.000000000000000000
 0.974712321559750849 0.000000000000000000 0.999800715734032730 0.000000000000000000 0.973853096032526788 0.000000000000000000 0.458820203940738136 0.000000000000000000
 0.989015903974006960 0.000000000000000000 0.990742748984811628 0.000000000000000000 0.992535984027671736 0.000000000000000000 0.442400747767979885 0.000000000000000000
 0.902911119199455103 0.000000000000000000 0.981550243485546536 0.000000000000000000 0.995247307215275212 0.000000000000000000 0.987937474501200619 0.000000000000000000
 0.983634807312887438 0.000000000000000000 0.984981348400906898 0.000000000000000000 0.994259149212531557 0.000000000000000000 0.999215371287600629 0.000000000000000000
 0.920175742703077004 0.000000000000000000 0.997152779102275511 0.000000000000000000 0.994614518064748543 0.000000000000000000 0.436882930155818472 0.000000000000000000
 0.999558372930306249 0.000000000000000000 0.440002376336789736 0.000000000000000000 0.997077270624670664 0.000000000000000000 0.999651194421654177 0.000000000000000000
 0.999549856507956580 0.000000000000000000 0.984097011575918335 0.000000000000000000 0.979870416725976856 0.000000000000000000 0.999018831183234202 0.000000000000000000
 0.948421308229242310 0.000000000000000000 0.995424325303962632 0.000000000000000000 0.993475919461411672 0.000000000000000000 0.961767753213806920 0.000000000000000000
 0.994861658317558128 0.000000000000000000 0.986570985220964647 0.000000000000000000 0.804419594371049040 0.000000000000000000 0.999637619852544290 0.000000000000000000
 0.999391008343192166 0.000000000000000000 0.962181477911392413 0.000000000000000000 0.973182197659846704 0.000000000000000000 0.995618465896702109 0.000000000000000000
 0.911680915572472439 0.000000000000000000 0.974484476592795468 0.000000000000000000 0.998920120631716979 0.000000000000000000 0.933925630105143401 0.000000000000000000
 0.996463513385470123 0.000000000000000000 0.998163894568317112 0.000000000000000000 0.993656011015765173 0.000000000000000000 0.971006787510262703 0.000000000000000000
 0.961507099805478216 0.000000000000000000 0.999813104869935243 0.000000000000000000 0.996431376983139216 0.000000000000000000 0.971263278212646464 0.000000000000000000
 0.966135953990251983 0.000000000000000000 0.995807338803618936 0.000000000000000000 0.951432935799088830 0.000000000000000000 0.998785435009151956 0.000000000000000000
 0.928714185406013359 0.000000000000000000 0.979454965008243361 0.000000000000000000 0.929125387226524491 0.000000000000000000 0.992874254987000104 0.000000000000000000
 0.980152059397735531 0.000000000000000000 0.998921666090072269 0.000000000000000000 0.921334181503030147 0.000000000000000000 0.983956640318983888 0.000000000000000000
 0.961771005184795413 0.000000000000000000 0.961432423929537427 0.000000000000000000 0.975535581422226628 0.000000000000000000 0.499281509981450933 0.000000000000000000
 0.477944941677442225 0.000000000000000000 0.999812835550640155 0.000000000000000000 0.997983564661108491 0.000000000000000000 0.998633847326863888 0.000000000000000000
 0.998169753805526527 0.000000000000000000 0.998276457941619677 0.000000000000000000 0.998285781535395378 0.000000000000000000 0.998137181330916001 0.000000000000000000
 0.924909274841817286 0.000000000000000000 0.950084961874667511 0.000000000000000000 0.937403645756620163 0.000000000000000000 0.997915205573648434 0.000000000000000000
 0.993807548235936422 0.000000000000000000 0.999105110784332395 0.000000000000000000 0.988425509867940200 0.000000000000000000 0.961940193856758885 0.000000000000000000
 0.897840219216853530 0.000000000000000000 0.978671051660526814 0.000000000000000000 0.951070640348614771 0.000000000000000000 0.992259261991017105 0.000000000000000000
 0.975825747950600508 0.000000000000000000 0.988814094616161432 0.000000000000000000 0.985080847711494956 0.000000000000000000 0.999531795534737921 0.000000000000000000
 0.980675500704137115 0.000000000000000000 0.915263783412381571 0.000000000000000000 0.965228286170853877 0.000000000000000000 0.989513363911279642 0.000000000000000000
 0.999690331514631492 0.000000000000000000 0.998227824443183587 0.000000000000000000 0.988971489975709050 0.000000000000000000 0.998570443311638911 0.000000000000000000
 0.905521970807912080 0.000000000000000000 0.999815068680879770 0.000000000000000000 0.958346671171160680 0.000000000000000000 0.952186230051961791 0.000000000000000000
 0.992948286116256740 0.000000000000000000 0.965312440363249924 0.000000000000000000 0.985461905251757586 0.000000000000000000 0.997351263453964076 0.000000000000000000
 0.984829947643165005 0.000000000000000000 0.958162444003012648 0.000000000000000000 0.992045868783567597 0.000000000000000000 0.999648903321815330 0.000000000000000000
 0.994704977336906215 0.000000000000000000 0.922311401416155752 0.000000000000000000 0.996546310080664410 0.000000000000000000 0.983266948925281103 0.000000000000000000
 0.998669072037891681 0.000000000000000000 0.913202932492852337 0.000000000000000000 0.999694108950872629 0.000000000000000000 0.940977675442529526 0.000000000000000000
 0.924017248928852064 0.000000000000000000 0.999895380117527655 0.000000000000000000 0.995520271851258687 0.000000000000000000 0.995218065404211982 0.000000000000000000
 0.985382610170655981 0.000000000000000000 0.998656971407876903 0.000000000000000000 0.999663689005967582 0.000000000000000000 0.962827329933122589 0.000000000000000000
 0.999955546239287840 0.000000000000000000 0.981511208607986463 0.000000000000000000 0.891963119513329739 0.000000000000000000 0.989443139158486806 0.000000000000000000
 0.981564289251698696 0.000000000000000000 0.907100105805526469 0.000000000000000000 0.439308670739378737 0.000000000000000000 0.987525625392012718 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigs_r3.dat <==
 0.996708989606495788 0.000000000000000000 0.994473002404841599 0.000000000000000000 0.991296328304443697 0.000000000000000000 0.987637679705082983 0.000000000000000000
 0.996511025937238948 0.000000000000000000 0.994150403630172819 0.000000000000000000 0.990137320471055182 0.000000000000000000 0.984142051913004967 0.000000000000000000
 0.995277303317763429 0.000000000000000000 0.993315986488491509 0.000000000000000000 0.989861168417068615 0.000000000000000000 0.983186791329258902 0.000000000000000000
 0.994820612898456691 0.000000000000000000 0.992650827400878399 0.000000000000000000 0.988939127941716789 0.000000000000000000 0.982420896047542680 0.000000000000000000
 0.994360399075754353 0.000000000000000000 0.991584797884826230 0.000000000000000000 0.987983409628623854 0.000000000000000000 0.982284455434804582 0.000000000000000000
 0.994136293879723576 0.000000000000000000 0.991185200586508275 0.000000000000000000 0.986486072019903681 0.000000000000000000 0.981543969825918294 0.000000000000000000
 0.993965006150491881 0.000000000000000000 0.991072004079277757 0.000000000000000000 0.986304568237706958 0.000000000000000000 0.981091256735064920 0.000000000000000000
 0.993773514351305010 0.000000000000000000 0.991018582150790417 0.000000000000000000 0.986286719296886050 0.000000000000000000 0.980279940182324339 0.000000000000000000
 0.992497857670839867 0.000000000000000000 0.990634443632629758 0.000000000000000000 0.986017825681033244 0.000000000000000000 0.979594277172147310 0.000000000000000000
 0.991667195047948535 0.000000000000000000 0.989020993032963203 0.000000000000000000 0.985781951496765063 0.000000000000000000 0.979346404241326796 0.000000000000000000
 0.991618896311556197 0.000000000000000000 0.988680749697652184 0.000000000000000000 0.985590016648227318 0.000000000000000000 0.979090796850874412 0.000000000000000000
 0.990489108370975146 0.000000000000000000 0.988485781927780804 0.000000000000000000 0.985133915632598223 0.000000000000000000 0.978281332476528598 0.000000000000000000
 0.990182018788461238 0.000000000000000000 0.988245198320344520 0.000000000000000000 0.985039036557296299 0.000000000000000000 0.977790175811144469 0.000000000000000000
 0.989177702636381939 0.000000000000000000 0.987896163687292383 0.000000000000000000 0.984350601761720845 0.000000000000000000 0.976167693415351256 0.000000000000000000
 0.988998138758211520 0.000000000000000000 0.987675958667444065 0.000000000000000000 0.983282094396148443 0.000000000000000000 0.975127144376446986 0.000000000000000000
 0.988588398974425298 0.000000000000000000 0.986616417629873066 0.000000000000000000 0.982919409291384549 0.000000000000000000 0.974516143470605556 0.000000000000000000
 0.987961485795886940 0.000000000000000000 0.986576980458371722 0.000000000000000000 0.981700427394793573 0.000000000000000000 0.973796768317711559 0.000000000000000000
 0.987898295561989492 0.000000000000000000 0.984668057442802946 0.000000000000000000 0.980164720176531556 0.000000000000000000 0.972161250019536349 0.000000000000000000
 0.986946493262790603 0.000000000000000000 0.983580886885421668 0.000000000000000000 0.978151270991928001 0.000000000000000000 0.969772752246962466 0.000000000000000000
 0.985744862052034931 0.000000000000000000 0.983117286282413128 0.000000000000000000 0.977623571561196503 0.000000000000000000 0.968923539909783416 0.000000000000000000
 0.985346200236106862 0.000000000000000000 0.982705984960283385 0.000000000000000000 0.977481185178186940 0.000000000000000000 0.968314915856507530 0.000000000000000000
 0.983733240638380857 0.000000000000000000 0.980751245179026121 0.000000000000000000 0.974863671594250691 0.000000000000000000 0.967565008920269309 0.000000000000000000
 0.976080763684632147 0.000000000000000000 0.974168555077653875 0.000000000000000000 0.971003711612648868 0.000000000000000000 0.964676777137714603 0.000000000000000000
 0.974029579134117585 0.000000000000000000 0.970689858414576001 0.000000000000000000 0.967361259696563613 0.000000000000000000 0.961250452396680610 0.000000000000000000
 0.973219664339574408 0.000000000000000000 0.970598829571588606 0.000000000000000000 0.965606738258600772 0.000000000000000000 0.957863924200690886 0.000000000000000000
 0.972098440697240274 0.000000000000000000 0.970247794274807229 0.000000000000000000 0.964081531674946368 0.000000000000000000 0.956840989288326282 0.000000000000000000
 0.970662887088112991 0.000000000000000000 0.968199617838192195 0.000000000000000000 0.963535063156682803 0.000000000000000000 0.956343921879870162 0.000000000000000000
 0.969248045214717857 0.000000000000000000 0.966986035926040710 0.000000000000000000 0.962629848182892212 0.000000000000000000 0.956013310668955563 0.000000000000000000
 0.968497764141976858 0.000000000000000000 0.966838529175293226 0.000000000000000000 0.962434357142934571 0.000000000000000000 0.952480728098244023 0.000000000000000000
 0.964369119538601161 0.000000000000000000 0.962920010306175911 0.000000000000000000 0.959830853958452801 0.000000000000000000 0.951904162773684948 0.000000000000000000
 0.963035258819656237 0.000000000000000000 0.961376930917863803 0.000000000000000000 0.956955877598235194 0.000000000000000000 0.944675747219261952 0.000000000000000000
 0.955768791917039895 0.000000000000000000 0.954127690378238968 0.000000000000000000 0.950666024243425278 0.000000000000000000 0.943337951931500607 0.000000000000000000
 0.953225416814042936 0.000000000000000000 0.951086616107656657 0.000000000000000000 0.947198150360166524 0.000000000000000000 0.940949134359575279 0.000000000000000000
 0.951607868805868340 0.000000000000000000 0.949798818516296994 0.000000000000000000 0.946478114896824874 0.000000000000000000 0.940626046038492869 0.000000000000000000
 0.948379515736098577 0.000000000000000000 0.946397661273054247 0.000000000000000000 0.941553795423444306 0.000000000000000000 0.929995901480607512 0.000000000000000000
 0.940783803684055786 0.000000000000000000 0.938538580075035433 0.000000000000000000 0.933726861010863884 0.000000000000000000 0.929507205839878892 0.000000000000000000
 0.937947774865207418 0.000000000000000000 0.936316421534049259 0.000000000000000000 0.933481835939533156 0.000000000000000000 0.925906642476786890 0.000000000000000000
 0.935495574850888745 0.000000000000000000 0.934488268698976499 0.000000000000000000 0.932117891139197519 0.000000000000000000 0.925381737344450950 0.000000000000000000
 0.935456527856910025 0.000000000000000000 0.934024194975343836 0.000000000000000000 0.931069292925529868 0.000000000000000000 0.925057617315764191 0.000000000000000000
 0.932061854351815322 0.000000000000000000 0.931186595842968590 0.000000000000000000 0.929487422007744479 0.000000000000000000 0.923821047710002174 0.000000000000000000
 0.922580400593940309 0.000000000000000000 0.921813943369986344 0.000000000000000000 0.920333318850181215 0.000000000000000000 0.917521951523523782 0.000000000000000000
 0.922023596368969356 0.000000000000000000 0.920989651085844740 0.000000000000000000 0.918865676037409318 0.000000000000000000 0.914177514354536869 0.000000000000000000
 0.917691010039508925 0.000000000000000000 0.915953222127651734 0.000000000000000000 0.912453278897551012 0.000000000000000000 0.905975722110072601 0.000000000000000000
 0.913294963313589836 0.000000000000000000 0.911932749571211065 0.000000000000000000 0.909138077393916610 0.000000000000000000 0.903023279181668470 0.000000000000000000
 0.907809148097386998 0.000000000000000000 0.906750060200942065 0.000000000000000000 0.904910518508045048 0.000000000000000000 0.900607035584433002 0.000000000000000000
 0.907337412129693766 0.000000000000000000 0.906411691948789233 0.000000000000000000 0.904192170773424286 0.000000000000000000 0.899329153817302385 0.000000000000000000
 0.899731674726897412 0.000000000000000000 0.898762568156455166 0.000000000000000000 0.896763080659728429 0.000000000000000000 0.892498019361212314 0.000000000000000000
 0.895972118724571276 0.000000000000000000 0.894596890169314651 0.000000000000000000 0.891769844805319623 0.000000000000000000 0.885774713688887050 0.000000000000000000
 0.893158329858152800 0.000000000000000000 0.891920251167758971 0.000000000000000000 0.889363364302469317 0.000000000000000000 0.883866792101338894 0.000000000000000000
 0.741133020008220122 0.000000000000000000 0.752621099224233037 0.000000000000000000 0.772637892650845148 0.000000000000000000 0.801911989392907643 0.000000000000000000
 0.737151115725873662 0.000000000000000000 0.745756509095177877 0.000000000000000000 0.765001516310599095 0.000000000000000000 0.793755022753817707 0.000000000000000000
 0.734556111487640329 0.000000000000000000 0.743268021090678910 0.000000000000000000 0.754397981483858282 0.000000000000000000 0.771789527046089052 0.000000000000000000
 0.671776874262101753 0.000000000000000000 0.672165540555617502 0.000000000000000000 0.673382293595118253 0.000000000000000000 0.676890343239657022 0.000000000000000000
 0.573772017791296385 0.000000000000000000 0.584643623470367468 0.000000000000000000 0.601469439770155989 0.000000000000000000 0.623250463511558328 0.000000000000000000
 0.561703454708888050 0.000000000000000000 0.569723933344355338 0.000000000000000000 0.587711444516064385 0.000000000000000000 0.611371992393913710 0.000000000000000000
 0.558110948593308120 0.000000000000000000 0.564999240145175774 0.000000000000000000 0.570609562443198270 0.000000000000000000 0.578515518211541901 0.000000000000000000
 0.502863183014004456 0.000000000000000000 0.504066286324185486 0.000000000000000000 0.506433838973984973 0.000000000000000000 0.519076536090448348 0.000000000000000000
 0.482624040901202978 0.000000000000000000 0.488632304474716561 0.000000000000000000 0.500190994685228874 0.000000000000000000 0.515994200122935731 0.000000000000000000
 0.471043096883109635 0.000000000000000000 0.476889040254374064 0.000000000000000000 0.488374163409132978 0.000000000000000000 0.511776840420251178 0.000000000000000000
 0.463094730992140657 0.000000000000000000 0.465046213233178130 0.000000000000000000 0.479589231752614753 0.000000000000000000 0.506907952595076816 0.000000000000000000
 0.459668359744179800 0.000000000000000000 0.463755946890478610 0.000000000000000000 0.466682354784658415 0.000000000000000000 0.475941942732501289 0.000000000000000000
 0.456881332671987272 0.000000000000000000 0.459746425898950040 0.000000000000000000 0.465074623648142393 0.000000000000000000 0.475868441862913216 0.000000000000000000
 0.455538670757232755 0.000000000000000000 0.459351636913748584 0.000000000000000000 0.464581462839518733 0.000000000000000000 0.468241513717467306 0.000000000000000000
 0.448271648666601463 0.000000000000000000 0.451358276922055823 0.000000000000000000 0.457105797501758671 0.000000000000000000 0.465490651309357573 0.000000000000000000
 0.443962709918745091 0.000000000000000000 0.445111962150292140 0.000000000000000000 0.447813744706980599 0.000000000000000000 0.451465935695340048 0.000000000000000000
 0.443260698617534421 0.000000000000000000 0.444357168702950278 0.000000000000000000 0.445211120765591217 0.000000000000000000 0.449536768853232016 0.000000000000000000
 0.438665609624543595 0.000000000000000000 0.439268247608904927 0.000000000000000000 0.441956213149222066 0.000000000000000000 0.447431320023137069 0.000000000000000000
 0.438233693873317121 0.000000000000000000 0.438909678519634416 0.000000000000000000 0.441689927265640769 0.000000000000000000 0.445426265894676765 0.000000000000000000
 0.437959610903499164 0.000000000000000000 0.438326387746915069 0.000000000000000000 0.440447035620062766 0.000000000000000000 0.442701407016643511 0.000000000000000000
 0.435067842974960650 0.000000000000000000 0.438145925173923756 0.000000000000000000 0.440302071938327877 0.000000000000000000 0.442336974110546677 0.000000000000000000
 0.434518202319773228 0.000000000000000000 0.438047847372563581 0.000000000000000000 0.439886162889430998 0.000000000000000000 0.442209989796516545 0.000000000000000000
 0.431503771619760057 0.000000000000000000 0.435520435687411112 0.000000000000000000 0.439007849939964834 0.000000000000000000 0.440384753817833818 0.000000000000000000
 0.369885284754114863 0.000000000000000000 0.377223651432311513 0.000000000000000000 0.389892863275679125 0.000000000000000000 0.410107678354624250 0.000000000000000000
 0.351484414567236392 0.000000000000000000 0.367421710481463881 0.000000000000000000 0.386997968593361108 0.000000000000000000 0.407159881266756396 0.000000000000000000
 0.324444321796027890 0.000000000000000000 0.345477825061703714 0.000000000000000000 0.374861895125209788 0.000000000000000000 0.406860306614915235 0.000000000000000000
 0.322502579180254267 0.000000000000000000 0.340698089782593916 0.000000000000000000 0.366339735484817575 0.000000000000000000 0.394724061957092254 0.000000000000000000
 0.229659110765381841 0.000000000000000000 0.235590517531745564 0.000000000000000000 0.243942181931561142 0.000000000000000000 0.254746778727592771 0.000000000000000000
 0.227564580896355367 0.000000000000000000 0.234768669778453232 0.000000000000000000 0.243784978637582667 0.000000000000000000 0.254746185123512492 0.000000000000000000
 0.137077379531255095 0.000000000000000000 0.138516319194088772 0.000000000000000000 0.140803128591797722 0.000000000000000000 0.144226468847904715 0.000000000000000000
 0.136617680166209093 0.000000000000000000 0.138293746236859472 0.000000000000000000 0.140710640978474300 0.000000000000000000 0.144186232056914443 0.000000000000000000
 0.000000000000000114 0.000000000000000000 0.000000000000000081 0.000000000000000000 -0.000000000000000219 0.000000000000000000 -0.000000000000000091 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigs_r4.dat <==
 0.999282703555953056 0.000000000000000000 0.998675112946218246 0.000000000000000000 0.997969183777370317 0.000000000000000000 0.997245651924578480 0.000000000000000000
 0.999268274652924116 0.000000000000000000 0.998653588031640616 0.000000000000000000 0.997650157914266034 0.000000000000000000 0.996625205732056929 0.000000000000000000
 0.999164753025780117 0.000000000000000000 0.998574439575983130 0.000000000000000000 0.997547905385837375 0.000000000000000000 0.996223100027618935 0.000000000000000000
 0.999156726670677897 0.000000000000000000 0.998553043631382642 0.000000000000000000 0.997497370564592867 0.000000000000000000 0.995868140301605975 0.000000000000000000
 0.999062197954253994 0.000000000000000000 0.998492120983584419 0.000000000000000000 0.997492459555772371 0.000000000000000000 0.995636179854045400 0.000000000000000000
 0.999031995809126383 0.000000000000000000 0.998443608680770311 0.000000000000000000 0.997433045192211987 0.000000000000000000 0.995470891529826152 0.000000000000000000
 0.998995170320200798 0.000000000000000000 0.998372691623542474 0.000000000000000000 0.997381289769849300 0.000000000000000000 0.995419851550168100 0.000000000000000000
 0.998976524805677002 0.000000000000000000 0.998313674930292327 0.000000000000000000 0.997314509751669909 0.000000000000000000 0.995412756691762213 0.000000000000000000
 0.998932822127229891 0.000000000000000000 0.998291936226880949 0.000000000000000000 0.997251959350439199 0.000000000000000000 0.995386791493086842 0.000000000000000000
 0.998918456807780575 0.000000000000000000 0.998265633885856207 0.000000000000000000 0.997154122121723607 0.000000000000000000 0.995381404299142347 0.000000000000000000
 0.998821095333319642 0.000000000000000000 0.998260239045750009 0.000000000000000000 0.997077834536390428 0.000000000000000000 0.995271383082742211 0.000000000000000000
 0.998766449020039859 0.000000000000000000 0.998167654245279978 0.000000000000000000 0.997024300141655440 0.000000000000000000 0.995196228827273321 0.000000000000000000
 0.998648735915468544 0.000000000000000000 0.998095363993418916 0.000000000000000000 0.996987307028487479 0.000000000000000000 0.995191303483440648 0.000000000000000000
 0.998632228932062160 0.000000000000000000 0.997976217857650671 0.000000000000000000 0.996938021618709591 0.000000000000000000 0.995180446348749914 0.000000000000000000
 0.998624695077559021 0.000000000000000000 0.997878180278681359 0.000000000000000000 0.996839884456173442 0.000000000000000000 0.995120280472128305 0.000000000000000000
 0.998604781406005282 0.000000000000000000 0.997826714260134140 0.000000000000000000 0.996637323800885433 0.000000000000000000 0.994984989800765107 0.000000000000000000
 0.998575865964788867 0.000000000000000000 0.997795572683953025 0.000000000000000000 0.996543205357555695 0.000000000000000000 0.994915256891328204 0.000000000000000000
 0.998496777368756971 0.000000000000000000 0.997747066860439014 0.000000000000000000 0.996469031913798986 0.000000000000000000 0.994778217651648089 0.000000000000000000
 0.998482632048956598 0.000000000000000000 0.997683346374590219 0.000000000000000000 0.996442138653927389 0.000000000000000000 0.994748838373181288 0.000000000000000000
 0.998481156165082484 0.000000000000000000 0.997655012869539615 0.000000000000000000 0.996430607841469085 0.000000000000000000 0.994732768850878246 0.000000000000000000
 0.998451056354435762 0.000000000000000000 0.997639696642491414 0.000000000000000000 0.996413260539728451 0.000000000000000000 0.994680926924769282 0.000000000000000000
 0.998391995694465684 0.000000000000000000 0.997631298857193149 0.000000000000000000 0.996350888559162429 0.000000000000000000 0.994667730750208312 0.000000000000000000
 0.998359574028356289 0.000000000000000000 0.997625794690148338 0.000000000000000000 0.996341734757065556 0.000000000000000000 0.994489040042629391 0.000000000000000000
 0.998346818715191153 0.000000000000000000 0.997504611435013455 0.000000000000000000 0.996263363329824347 0.000000000000000000 0.994235444477097330 0.000000000000000000
 0.998319477067645678 0.000000000000000000 0.997414231743084856 0.000000000000000000 0.996249031564567677 0.000000000000000000 0.994222069024022326 0.000000000000000000
 0.998220210786779250 0.000000000000000000 0.997410249006519645 0.000000000000000000 0.996192411114047660 0.000000000000000000 0.994162261913969281 0.000000000000000000
 0.998217000052003978 0.000000000000000000 0.997397754691082605 0.000000000000000000 0.996186535956020580 0.000000000000000000 0.994139567712965522 0.000000000000000000
 0.998128423459083924 0.000000000000000000 0.997356599846437875 0.000000000000000000 0.996182774572190399 0.000000000000000000 0.994138870260097840 0.000000000000000000
 0.998082525459513370 0.000000000000000000 0.997285177589190996 0.000000000000000000 0.996144829936474241 0.000000000000000000 0.993986077358592124 0.000000000000000000
 0.998046034637695256 0.000000000000000000 0.997224929637439472 0.000000000000000000 0.996122998176649621 0.000000000000000000 0.993866681536139329 0.000000000000000000
 0.998003183401935612 0.000000000000000000 0.997219464473221295 0.000000000000000000 0.996081200174621983 0.000000000000000000 0.993692363907822784 0.000000000000000000
 0.997906442938224059 0.000000000000000000 0.997212396582396909 0.000000000000000000 0.996038979052038753 0.000000000000000000 0.993683371737314580 0.000000000000000000
 0.997856317475705690 0.000000000000000000 0.997210794586102622 0.000000000000000000 0.996018911188515932 0.000000000000000000 0.993651812586532901 0.000000000000000000
 0.997830286436820146 0.000000000000000000 0.997111422484744603 0.000000000000000000 0.995877131954966188 0.000000000000000000 0.993533486214106198 0.000000000000000000
 0.997822160984281226 0.000000000000000000 0.997106931749607406 0.000000000000000000 0.995866516176147853 0.000000000000000000 0.993526195522695277 0.000000000000000000
 0.997817688395281510 0.000000000000000000 0.997077447345685597 0.000000000000000000 0.995863731438232147 0.000000000000000000 0.993490179945515584 0.000000000000000000
 0.997685332581757622 0.000000000000000000 0.997038800693138993 0.000000000000000000 0.995802973554528847 0.000000000000000000 0.993424988264186681 0.000000000000000000
 0.997650538178870394 0.000000000000000000 0.997029828502289273 0.000000000000000000 0.995779306718939994 0.000000000000000000 0.993332150115665891 0.000000000000000000
 0.997642009057451484 0.000000000000000000 0.997026612544476221 0.000000000000000000 0.995757358456859309 0.000000000000000000 0.993191510496858943 0.000000000000000000
 0.997563415335542270 0.000000000000000000 0.996994956711446334 0.000000000000000000 0.995730269077286456 0.000000000000000000 0.993113567950241527 0.000000000000000000
 0.997489382521604351 0.000000000000000000 0.996993850446754259 0.000000000000000000 0.995702802217609650 0.000000000000000000 0.993073055942291116 0.000000000000000000
 0.997469479321623997 0.000000000000000000 0.996951850642635806 0.000000000000000000 0.995628548603636587 0.000000000000000000 0.992978728329435345 0.000000000000000000
 0.997412145195796906 0.000000000000000000 0.996916998820775224 0.000000000000000000 0.995606623361514731 0.000000000000000000 0.992779695913865390 0.000000000000000000
 0.997411966389781024 0.000000000000000000 0.996872455996889451 0.000000000000000000 0.995553058972525551 0.000000000000000000 0.992719037428685391 0.000000000000000000
 0.997408537342411750 0.000000000000000000 0.996814231673001649 0.000000000000000000 0.995409698892603334 0.000000000000000000 0.992575970495646387 0.000000000000000000
 0.997402776831062154 0.000000000000000000 0.996750651658572684 0.000000000000000000 0.995325385098764781 0.000000000000000000 0.992571412538266529 0.000000000000000000
 0.997331138963713726 0.000000000000000000 0.996716828363071405 0.000000000000000000 0.995254795896072464 0.000000000000000000 0.992529430954638636 0.000000000000000000
 0.997312135988494108 0.000000000000000000 0.996698458130519493 0.000000000000000000 0.995165989628019276 0.000000000000000000 0.992494169428466799 0.000000000000000000
 0.997193539693103426 0.000000000000000000 0.996523604722431289 0.000000000000000000 0.995150589608337133 0.000000000000000000 0.992481670445239161 0.000000000000000000
 0.997145173158656695 0.000000000000000000 0.996397769169652836 0.000000000000000000 0.994870424474287973 0.000000000000000000 0.992195382930604386 0.000000000000000000
 0.997137280400267834 0.000000000000000000 0.996379548402414827 0.000000000000000000 0.994837692745736524 0.000000000000000000 0.992097569598545559 0.000000000000000000
 0.997075625263856624 0.000000000000000000 0.996375834447116970 0.000000000000000000 0.994696217997352528 0.000000000000000000 0.992008764084399419 0.000000000000000000
 0.997062479941760116 0.000000000000000000 0.996363808826283281 0.000000000000000000 0.994692595624684262 0.000000000000000000 0.991972552666253171 0.000000000000000000
 0.996945982598673730 0.000000000000000000 0.996139799014420624 0.000000000000000000 0.994666650211780579 0.000000000000000000 0.991868771949966477 0.000000000000000000
 0.996847742628743982 0.000000000000000000 0.996111551361274383 0.000000000000000000 0.994651062015624587 0.000000000000000000 0.991865380087146531 0.000000000000000000
 0.996728893079940947 0.000000000000000000 0.996056554102626168 0.000000000000000000 0.994535078747318169 0.000000000000000000 0.991837592847381155 0.000000000000000000
 0.996515935783326756 0.000000000000000000 0.995682958899792303 0.000000000000000000 0.994341159048893419 0.000000000000000000 0.991709633433654592 0.000000000000000000
 0.996421551391674987 0.000000000000000000 0.995464253411379119 0.000000000000000000 0.993996811532634417 0.000000000000000000 0.991537310773914160 0.000000000000000000
 0.996314226093340971 0.000000000000000000 0.995253301889222231 0.000000000000000000 0.993920190272979620 0.000000000000000000 0.991341355993582973 0.000000000000000000
 0.996068193696114990 0.000000000000000000 0.995154880185276980 0.000000000000000000 0.993644901206976461 0.000000000000000000 0.990908471419367776 0.000000000000000000
 0.996016077310964865 0.000000000000000000 0.995145199049322415 0.000000000000000000 0.993352259082536881 0.000000000000000000 0.990779083229149871 0.000000000000000000
 0.995886956856539385 0.000000000000000000 0.995051418853094893 0.000000000000000000 0.993284885693034414 0.000000000000000000 0.990735304268672179 0.000000000000000000
 0.995798108904882517 0.000000000000000000 0.994910875349063750 0.000000000000000000 0.993260964925729017 0.000000000000000000 0.990270879040843321 0.000000000000000000
 0.995736190542005573 0.000000000000000000 0.994745613434477760 0.000000000000000000 0.993242273477105031 0.000000000000000000 0.990237664550346230 0.000000000000000000
 0.995658545471554413 0.000000000000000000 0.994665106390500875 0.000000000000000000 0.993167953236744561 0.000000000000000000 0.990225825429408735 0.000000000000000000
 0.995628063030380095 0.000000000000000000 0.994507181332606516 0.000000000000000000 0.992845735878900348 0.000000000000000000 0.990224803562613554 0.000000000000000000
 0.995364695599623039 0.000000000000000000 0.994416292734888407 0.000000000000000000 0.992825367652390156 0.000000000000000000 0.990200491396646010 0.000000000000000000
 0.995074417339015693 0.000000000000000000 0.994342404272298475 0.000000000000000000 0.992472386271783469 0.000000000000000000 0.990060591330603423 0.000000000000000000
 0.994951762440300813 0.000000000000000000 0.994217917991553679 0.000000000000000000 0.992470947493634181 0.000000000000000000 0.989474945424896668 0.000000000000000000
 0.994931984601983399 0.000000000000000000 0.994104787850028870 0.000000000000000000 0.992402847316081194 0.000000000000000000 0.989302674974112284 0.000000000000000000
 0.994792649871595214 0.000000000000000000 0.994058853663958630 0.000000000000000000 0.992379330365285028 0.000000000000000000 0.989300919248336186 0.000000000000000000
 0.994718994917010102 0.000000000000000000 0.993758403215621700 0.000000000000000000 0.991914994674242934 0.000000000000000000 0.989230949007243954 0.000000000000000000
 0.994206097140261424 0.000000000000000000 0.993593035876577768 0.000000000000000000 0.991850406992317857 0.000000000000000000 0.989206995240707432 0.000000000000000000
 0.994075129681715519 0.000000000000000000 0.993365408853145948 0.000000000000000000 0.991815933644761172 0.000000000000000000 0.989201437489372504 0.000000000000000000
 0.993649624743755511 0.000000000000000000 0.992995759211584339 0.000000000000000000 0.991764893017384908 0.000000000000000000 0.989089742014951478 0.000000000000000000
 0.993640064491755570 0.000000000000000000 0.992763761174833004 0.000000000000000000 0.991691066085129136 0.000000000000000000 0.988972376719289281 0.000000000000000000
 0.993600254160838303 0.000000000000000000 0.992632967150758883 0.000000000000000000 0.991445486037560664 0.000000000000000000 0.988961941501799169 0.000000000000000000
 0.993326310837970738 0.000000000000000000 0.992613396308815732 0.000000000000000000 0.991040638983720967 0.000000000000000000 0.988935810697719409 0.000000000000000000
 0.993190285843782439 0.000000000000000000 0.992578999412167762 0.000000000000000000 0.990819163709234507 0.000000000000000000 0.988903027782537691 0.000000000000000000
 0.992962012259226867 0.000000000000000000 0.992078200153469147 0.000000000000000000 0.990629569152915557 0.000000000000000000 0.988512230326541896 0.000000000000000000
 0.992900463080608309 0.000000000000000000 0.991975606903809703 0.000000000000000000 0.990613881074255742 0.000000000000000000 0.988467473111915296 0.000000000000000000
 0.992649847805143426 0.000000000000000000 0.991931470804534698 0.000000000000000000 0.990518165816860585 0.000000000000000000 0.988140501519776060 0.000000000000000000
 0.992579586973206918 0.000000000000000000 0.991856566596946432 0.000000000000000000 0.990283573546877127 0.000000000000000000 0.988035976812210004 0.000000000000000000
 0.992574797131426934 0.000000000000000000 0.991731492757177646 0.000000000000000000 0.989970138698810120 0.000000000000000000 0.987967249005228809 0.000000000000000000
 0.992517231962095070 0.000000000000000000 0.991672086199150038 0.000000000000000000 0.989939779320246793 0.000000000000000000 0.987902984996093414 0.000000000000000000
 0.992494871997122163 0.000000000000000000 0.991494431439338242 0.000000000000000000 0.989903156938306328 0.000000000000000000 0.987555020811934137 0.000000000000000000
 0.992422762096161426 0.000000000000000000 0.991438123999171750 0.000000000000000000 0.989844324729542424 0.000000000000000000 0.987104502088006597 0.000000000000000000
 0.992214396257025788 0.000000000000000000 0.991413141387687658 0.000000000000000000 0.989339294314148132 0.000000000000000000 0.986794649662526835 0.000000000000000000
 0.991557962536247617 0.000000000000000000 0.991018331157447196 0.000000000000000000 0.989247358065322380 0.000000000000000000 0.986735184062924264 0.000000000000000000
 0.991492099098382540 0.000000000000000000 0.990958121604692432 0.000000000000000000 0.989243354304656597 0.000000000000000000 0.986731778974022644 0.000000000000000000
 0.991066703247813985 0.000000000000000000 0.990675757178413607 0.000000000000000000 0.989192768826189117 0.000000000000000000 0.986641662994365731 0.000000000000000000
 0.991061917529849401 0.000000000000000000 0.990575025595139991 0.000000000000000000 0.989185464270935566 0.000000000000000000 0.986136443427642728 0.000000000000000000
 0.990373847109869643 0.000000000000000000 0.989879666859174501 0.000000000000000000 0.989166107759218205 0.000000000000000000 0.985854729333903168 0.000000000000000000
 0.990224003218302729 0.000000000000000000 0.989675500609342285 0.000000000000000000 0.988980113828669793 0.000000000000000000 0.985529355927399986 0.000000000000000000
 0.990188736342562881 0.000000000000000000 0.989619522617579572 0.000000000000000000 0.988820046552751353 0.000000000000000000 0.985481719805307965 0.000000000000000000
 0.989993689905005469 0.000000000000000000 0.989606055096138082 0.000000000000000000 0.988729137840402950 0.000000000000000000 0.985381366233960221 0.000000000000000000
 0.989937108311396585 0.000000000000000000 0.989537127314293774 0.000000000000000000 0.988269933989929794 0.000000000000000000 0.985368394763066258 0.000000000000000000
 0.989813841817629547 0.000000000000000000 0.989236946221496827 0.000000000000000000 0.988193605400634945 0.000000000000000000 0.985324310054318975 0.000000000000000000
 0.989811525805228021 0.000000000000000000 0.989184005950903944 0.000000000000000000 0.987964545614568701 0.000000000000000000 0.985317563975000588 0.000000000000000000
 0.989675137019547346 0.000000000000000000 0.988936480842734777 0.000000000000000000 0.987249704522843552 0.000000000000000000 0.984084453077548216 0.000000000000000000
 0.989401509883632513 0.000000000000000000 0.988822180902276027 0.000000000000000000 0.987013549226665066 0.000000000000000000 0.984052378372385905 0.000000000000000000
 0.988933378008319042 0.000000000000000000 0.988064460780271880 0.000000000000000000 0.986468629747932035 0.000000000000000000 0.983760163349513883 0.000000000000000000
 0.988521346348013585 0.000000000000000000 0.987896781139012026 0.000000000000000000 0.986307868521707598 0.000000000000000000 0.983288695384159195 0.000000000000000000
 0.988456869363461332 0.000000000000000000 0.987769299201365691 0.000000000000000000 0.986106809961039943 0.000000000000000000 0.982295242959744463 0.000000000000000000
 0.988007283662206248 0.000000000000000000 0.987210351560690147 0.000000000000000000 0.985656530939286180 0.000000000000000000 0.982212389704748112 0.000000000000000000
 0.987983125337945856 0.000000000000000000 0.987030450192489806 0.000000000000000000 0.985459193289985214 0.000000000000000000 0.982099165598188772 0.000000000000000000
 0.987953721593233469 0.000000000000000000 0.986966340760935479 0.000000000000000000 0.985438669139523493 0.000000000000000000 0.982088867362016171 0.000000000000000000
 0.987773116564394482 0.000000000000000000 0.986887380683305282 0.000000000000000000 0.985151428956636210 0.000000000000000000 0.981889069859741559 0.000000000000000000
 0.987635319300777970 0.000000000000000000 0.986835696349430358 0.000000000000000000 0.984585902483854358 0.000000000000000000 0.981742157000933258 0.000000000000000000
 0.987286129777883326 0.000000000000000000 0.986391217384145924 0.000000000000000000 0.984497253422024543 0.000000000000000000 0.981694635855984932 0.000000000000000000
 0.986735592191318345 0.000000000000000000 0.986047932893643564 0.000000000000000000 0.984352929364906371 0.000000000000000000 0.980477704342640921 0.000000000000000000
 0.986225378802476627 0.000000000000000000 0.985738317769817129 0.000000000000000000 0.984245747893971346 0.000000000000000000 0.980383442023064489 0.000000000000000000
 0.985784899651785285 0.000000000000000000 0.985180609279440844 0.000000000000000000 0.983960591327183831 0.000000000000000000 0.980282592841407285 0.000000000000000000
 0.985098833158808640 0.000000000000000000 0.984476156045947848 0.000000000000000000 0.983431497858783588 0.000000000000000000 0.980214223414952568 0.000000000000000000
 0.984835972557410289 0.000000000000000000 0.984310730954676583 0.000000000000000000 0.983189057021658597 0.000000000000000000 0.979759884472512943 0.000000000000000000
 0.984726437143912392 0.000000000000000000 0.984154266888193741 0.000000000000000000 0.982731674637909669 0.000000000000000000 0.979746267995309617 0.000000000000000000
 0.983150503837540213 0.000000000000000000 0.982273854049853123 0.000000000000000000 0.981385542429487168 0.000000000000000000 0.979586702917579100 0.000000000000000000
 0.983121329381614562 0.000000000000000000 0.982207733065432298 0.000000000000000000 0.980726925257420667 0.000000000000000000 0.978854220564822408 0.000000000000000000
 0.982635205857263050 0.000000000000000000 0.982106552891782725 0.000000000000000000 0.980685139356898605 0.000000000000000000 0.978669425844399199 0.000000000000000000
 0.982339099836819996 0.000000000000000000 0.981799361967574669 0.000000000000000000 0.980605583557461302 0.000000000000000000 0.978526121987048247 0.000000000000000000
 0.982055125656568384 0.000000000000000000 0.981583842511645321 0.000000000000000000 0.980442940232058358 0.000000000000000000 0.978069239657713974 0.000000000000000000
 0.981818210801617353 0.000000000000000000 0.981417354469355074 0.000000000000000000 0.980224957069329328 0.000000000000000000 0.977710927421902909 0.000000000000000000
 0.981728077675908861 0.000000000000000000 0.981246715031989902 0.000000000000000000 0.980143596568214814 0.000000000000000000 0.976926713206330732 0.000000000000000000
 0.980993033476917797 0.000000000000000000 0.980209681191197557 0.000000000000000000 0.978954178033240030 0.000000000000000000 0.976476352579464080 0.000000000000000000
 0.980692623405172048 0.000000000000000000 0.980038307630325956 0.000000000000000000 0.978847605160585221 0.000000000000000000 0.976453979256960314 0.000000000000000000
 0.980574035458354976 0.000000000000000000 0.979899281354671636 0.000000000000000000 0.978773435953042115 0.000000000000000000 0.976089495017868680 0.000000000000000000
 0.980517729142779348 0.000000000000000000 0.979689350850062479 0.000000000000000000 0.978443139098704617 0.000000000000000000 0.975243210177212605 0.000000000000000000
 0.980086993339758794 0.000000000000000000 0.979633267940668184 0.000000000000000000 0.978095177595687426 0.000000000000000000 0.975109174259728206 0.000000000000000000
 0.980056916328313932 0.000000000000000000 0.979269624457376420 0.000000000000000000 0.978040302154337904 0.000000000000000000 0.975060667958507210 0.000000000000000000
 0.980031938868264230 0.000000000000000000 0.979161193487968151 0.000000000000000000 0.977417902500201996 0.000000000000000000 0.974989603647366199 0.000000000000000000
 0.979737190275271286 0.000000000000000000 0.979158859430391937 0.000000000000000000 0.977364582572485596 0.000000000000000000 0.973823210197000022 0.000000000000000000
 0.979181777009307086 0.000000000000000000 0.978685347085229584 0.000000000000000000 0.977331132357182608 0.000000000000000000 0.973712991407480799 0.000000000000000000
 0.979161961829080885 0.000000000000000000 0.978597830466666707 0.000000000000000000 0.977229318928161783 0.000000000000000000 0.973600172133433750 0.000000000000000000
 0.978605853419169835 0.000000000000000000 0.978206328801473513 0.000000000000000000 0.977225047540505432 0.000000000000000000 0.973453174911697139 0.000000000000000000
 0.976343927819313451 0.000000000000000000 0.975944980261675976 0.000000000000000000 0.975146826329580607 0.000000000000000000 0.973184674989023835 0.000000000000000000
 0.975828042440570087 0.000000000000000000 0.975443715301435810 0.000000000000000000 0.974661701694450544 0.000000000000000000 0.972860713865187687 0.000000000000000000
 0.975558408238006436 0.000000000000000000 0.975081764200969370 0.000000000000000000 0.974297368497365701 0.000000000000000000 0.972522729334305946 0.000000000000000000
 0.975466856902464818 0.000000000000000000 0.974827549152121220 0.000000000000000000 0.973361530852737800 0.000000000000000000 0.970549091463959734 0.000000000000000000
 0.975317998177304246 0.000000000000000000 0.974628689032195794 0.000000000000000000 0.973306875153418072 0.000000000000000000 0.970493407838108668 0.000000000000000000
 0.973608184287723333 0.000000000000000000 0.972797476984410214 0.000000000000000000 0.971164439687596359 0.000000000000000000 0.968748639663668309 0.000000000000000000
 0.973160776316170262 0.000000000000000000 0.972497710807409876 0.000000000000000000 0.971005410264845770 0.000000000000000000 0.968508794309444698 0.000000000000000000
 0.972219789400546652 0.000000000000000000 0.971720911401885878 0.000000000000000000 0.970726504809429125 0.000000000000000000 0.968411928915905329 0.000000000000000000
 0.971563922251195033 0.000000000000000000 0.971079886388893088 0.000000000000000000 0.970171312820365284 0.000000000000000000 0.967231828295112561 0.000000000000000000
 0.970729185348378931 0.000000000000000000 0.970139439809554638 0.000000000000000000 0.969148103828389118 0.000000000000000000 0.967183432821660083 0.000000000000000000
 0.970334516690671167 0.000000000000000000 0.969755984427102091 0.000000000000000000 0.968839972659816695 0.000000000000000000 0.966790455397792070 0.000000000000000000
 0.970216430670181595 0.000000000000000000 0.969707329193171819 0.000000000000000000 0.968471365589409827 0.000000000000000000 0.966659203154972335 0.000000000000000000
 0.970183330740967631 0.000000000000000000 0.969470456326350205 0.000000000000000000 0.968108453862280283 0.000000000000000000 0.965935021523797732 0.000000000000000000
 0.970092854748245581 0.000000000000000000 0.969325460167815178 0.000000000000000000 0.967954442842360430 0.000000000000000000 0.965603564851225560 0.000000000000000000
 0.969556283148914178 0.000000000000000000 0.969024456969244996 0.000000000000000000 0.967860853775764363 0.000000000000000000 0.965544481827011136 0.000000000000000000
 0.969249907196790494 0.000000000000000000 0.968576944389828332 0.000000000000000000 0.967535271783956152 0.000000000000000000 0.964440924936037614 0.000000000000000000
 0.968965626437168881 0.000000000000000000 0.968537996216487285 0.000000000000000000 0.967007353869836495 0.000000000000000000 0.963898306079215783 0.000000000000000000
 0.968932415412976589 0.000000000000000000 0.968243898613911802 0.000000000000000000 0.966989796546501634 0.000000000000000000 0.963718762566394993 0.000000000000000000
 0.968256243845724729 0.000000000000000000 0.967873434307688796 0.000000000000000000 0.966728029748067486 0.000000000000000000 0.963522497077755058 0.000000000000000000
 0.966341316915437232 0.000000000000000000 0.965957431768413421 0.000000000000000000 0.965153933809894227 0.000000000000000000 0.963193749745070438 0.000000000000000000
 0.964160849116074026 0.000000000000000000 0.963720859805164753 0.000000000000000000 0.962829667990362847 0.000000000000000000 0.960997089401422699 0.000000000000000000
 0.963571382943801846 0.000000000000000000 0.962932828259154161 0.000000000000000000 0.961640443427521641 0.000000000000000000 0.959602861783441341 0.000000000000000000
 0.963230521119859295 0.000000000000000000 0.962652340783541893 0.000000000000000000 0.961562700312418528 0.000000000000000000 0.959072593217424441 0.000000000000000000
 0.961933274569243713 0.000000000000000000 0.961420637811787215 0.000000000000000000 0.960397358022534564 0.000000000000000000 0.958763637730775220 0.000000000000000000
 0.961464640327695075 0.000000000000000000 0.960809786672889854 0.000000000000000000 0.960127347000418796 0.000000000000000000 0.958669887726887771 0.000000000000000000
 0.961171212110441542 0.000000000000000000 0.960804846427056547 0.000000000000000000 0.960071470796591830 0.000000000000000000 0.958361273878636455 0.000000000000000000
 0.961151754113393486 0.000000000000000000 0.960798324609672849 0.000000000000000000 0.959495315091911660 0.000000000000000000 0.956756224816038503 0.000000000000000000
 0.960027275291058024 0.000000000000000000 0.959591953510312345 0.000000000000000000 0.958688184231418550 0.000000000000000000 0.956738463107212112 0.000000000000000000
 0.959903606737755766 0.000000000000000000 0.959348860499808054 0.000000000000000000 0.958094952502590136 0.000000000000000000 0.955075445952285329 0.000000000000000000
 0.957608224043499101 0.000000000000000000 0.957127087864818704 0.000000000000000000 0.956156613597469951 0.000000000000000000 0.954142395355970008 0.000000000000000000
 0.957144069784677476 0.000000000000000000 0.956449317811432165 0.000000000000000000 0.955030463138570540 0.000000000000000000 0.952522776798744863 0.000000000000000000
 0.956570788812296513 0.000000000000000000 0.955900473482802493 0.000000000000000000 0.954562554345569358 0.000000000000000000 0.952209049398378027 0.000000000000000000
 0.956133316553506196 0.000000000000000000 0.955491702982398383 0.000000000000000000 0.954429777930127399 0.000000000000000000 0.951860975996987380 0.000000000000000000
 0.955837583037305261 0.000000000000000000 0.955332726253620423 0.000000000000000000 0.954084724372106341 0.000000000000000000 0.951307612710391215 0.000000000000000000
 0.955656325247240757 0.000000000000000000 0.955023994515509123 0.000000000000000000 0.953754398142967363 0.000000000000000000 0.951247578624128787 0.000000000000000000
 0.952600212798318524 0.000000000000000000 0.952209825230542428 0.000000000000000000 0.951423074192562557 0.000000000000000000 0.949771991962500395 0.000000000000000000
 0.952062819657947590 0.000000000000000000 0.951676448980965262 0.000000000000000000 0.950904861583271810 0.000000000000000000 0.949357899615924761 0.000000000000000000
 0.951412545678509303 0.000000000000000000 0.950959368533018434 0.000000000000000000 0.950029154478389648 0.000000000000000000 0.948042531539971534 0.000000000000000000
 0.950272721920236263 0.000000000000000000 0.949816692182380740 0.000000000000000000 0.948919596407592270 0.000000000000000000 0.947168497492661299 0.000000000000000000
 0.950013334791681041 0.000000000000000000 0.949549446290831711 0.000000000000000000 0.948593782574246425 0.000000000000000000 0.946536470048626066 0.000000000000000000
 0.948242047752937967 0.000000000000000000 0.947718227115759149 0.000000000000000000 0.946605270036185109 0.000000000000000000 0.944719173230410103 0.000000000000000000
 0.947660708716202671 0.000000000000000000 0.947254304529150382 0.000000000000000000 0.946429017922977955 0.000000000000000000 0.944131311512709126 0.000000000000000000
 0.944235511767686941 0.000000000000000000 0.943677966112951738 0.000000000000000000 0.942933629156295527 0.000000000000000000 0.941426100188827109 0.000000000000000000
 0.944048085864141462 0.000000000000000000 0.943520849498739822 0.000000000000000000 0.942154136546460186 0.000000000000000000 0.940581102865175600 0.000000000000000000
 0.943185120042858371 0.000000000000000000 0.942811369413663836 0.000000000000000000 0.942065653437945905 0.000000000000000000 0.940065960479859131 0.000000000000000000
 0.942904863297719720 0.000000000000000000 0.942410502273154926 0.000000000000000000 0.941438397949487027 0.000000000000000000 0.939590829370087532 0.000000000000000000
 0.942501555867955809 0.000000000000000000 0.942064836161817132 0.000000000000000000 0.941117658191892081 0.000000000000000000 0.939516201064466983 0.000000000000000000
 0.941985682502461619 0.000000000000000000 0.941637646357813440 0.000000000000000000 0.940948286846861159 0.000000000000000000 0.938602480983799503 0.000000000000000000
 0.941357469071314568 0.000000000000000000 0.940917891102407755 0.000000000000000000 0.940061275424175280 0.000000000000000000 0.938455022029418329 0.000000000000000000
 0.939629970735255893 0.000000000000000000 0.939137764431491662 0.000000000000000000 0.938159536781869696 0.000000000000000000 0.936656529915838143 0.000000000000000000
 0.939129612613941789 0.000000000000000000 0.938746971056650614 0.000000000000000000 0.938017488939731026 0.000000000000000000 0.936246640222088033 0.000000000000000000
 0.937291566377947305 0.000000000000000000 0.936956058301423811 0.000000000000000000 0.936292872152939992 0.000000000000000000 0.934964415734004906 0.000000000000000000
 0.937167202230464569 0.000000000000000000 0.936732083215383038 0.000000000000000000 0.935812517224115958 0.000000000000000000 0.934126245435771163 0.000000000000000000
 0.936873750035278063 0.000000000000000000 0.936513443466736040 0.000000000000000000 0.935762838084478243 0.000000000000000000 0.933830653102796004 0.000000000000000000
 0.935591752873495608 0.000000000000000000 0.935281005737960358 0.000000000000000000 0.934635353175505057 0.000000000000000000 0.933230792926287633 0.000000000000000000
 0.934279455815208770 0.000000000000000000 0.933946237200836138 0.000000000000000000 0.933267636906617626 0.000000000000000000 0.931850587203873926 0.000000000000000000
 0.934237860944144738 0.000000000000000000 0.933861245937498086 0.000000000000000000 0.933099237076676746 0.000000000000000000 0.931538069053483242 0.000000000000000000
 0.933500325433172518 0.000000000000000000 0.933171089170968471 0.000000000000000000 0.932497140525732848 0.000000000000000000 0.931075893667868471 0.000000000000000000
 0.933022704960218219 0.000000000000000000 0.932669129705362976 0.000000000000000000 0.931957995578703291 0.000000000000000000 0.930522579916161274 0.000000000000000000
 0.930851575538230946 0.000000000000000000 0.930514684366247402 0.000000000000000000 0.929842444226843368 0.000000000000000000 0.928504856573203141 0.000000000000000000
 0.928738974715027310 0.000000000000000000 0.928323183996096146 0.000000000000000000 0.927522439134885079 0.000000000000000000 0.926335140645061950 0.000000000000000000
 0.928182024774022785 0.000000000000000000 0.927917340134795432 0.000000000000000000 0.927386881776916305 0.000000000000000000 0.926032613413202199 0.000000000000000000
 0.926737321436468031 0.000000000000000000 0.926374415661987971 0.000000000000000000 0.925647359784251944 0.000000000000000000 0.924139366767474546 0.000000000000000000
 0.926487973199547010 0.000000000000000000 0.926090559501419497 0.000000000000000000 0.925235329151725461 0.000000000000000000 0.923276483499815392 0.000000000000000000
 0.925010894647163462 0.000000000000000000 0.924480354096113288 0.000000000000000000 0.923419583666892585 0.000000000000000000 0.921720744723122376 0.000000000000000000
 0.924177878426763022 0.000000000000000000 0.923821666300483901 0.000000000000000000 0.923114082205528708 0.000000000000000000 0.921367078849821053 0.000000000000000000
 0.923015346659611491 0.000000000000000000 0.922646832850267273 0.000000000000000000 0.921908886711274800 0.000000000000000000 0.920428957417943505 0.000000000000000000
 0.922736055867145355 0.000000000000000000 0.922349139501209336 0.000000000000000000 0.921575961860436221 0.000000000000000000 0.920022465809046897 0.000000000000000000
 0.920416861106388984 0.000000000000000000 0.920022741277565115 0.000000000000000000 0.919240565779236185 0.000000000000000000 0.917949046239506572 0.000000000000000000
 0.920375221932962728 0.000000000000000000 0.919966704588942585 0.000000000000000000 0.919223206755822253 0.000000000000000000 0.917683756884222768 0.000000000000000000
 0.920123868180432458 0.000000000000000000 0.919830770579179280 0.000000000000000000 0.919139629173957529 0.000000000000000000 0.917445208278020674 0.000000000000000000
 0.919527422281319229 0.000000000000000000 0.919211634816662460 0.000000000000000000 0.918565463409316441 0.000000000000000000 0.917172778832682445 0.000000000000000000
 0.914524292966432339 0.000000000000000000 0.914218231864479480 0.000000000000000000 0.913605760701849623 0.000000000000000000 0.912380209545518461 0.000000000000000000
 0.913473436896125479 0.000000000000000000 0.913216919908066860 0.000000000000000000 0.912703399725219744 0.000000000000000000 0.911671399001099614 0.000000000000000000
 0.913276381967269679 0.000000000000000000 0.912883990566166315 0.000000000000000000 0.912092401750661530 0.000000000000000000 0.910487392371016835 0.000000000000000000
 0.911958465663589180 0.000000000000000000 0.911632104213686345 0.000000000000000000 0.910975634249444166 0.000000000000000000 0.909635750926666931 0.000000000000000000
 0.910274324590094608 0.000000000000000000 0.909908964296943679 0.000000000000000000 0.909174206441467514 0.000000000000000000 0.907680066835038435 0.000000000000000000
 0.909978337960145711 0.000000000000000000 0.909510346767433475 0.000000000000000000 0.908564916361514707 0.000000000000000000 0.906648468595883883 0.000000000000000000
 0.907300469656119435 0.000000000000000000 0.906965080847903615 0.000000000000000000 0.906296348207837998 0.000000000000000000 0.904966943929890522 0.000000000000000000
 0.906764912109844112 0.000000000000000000 0.906394894267790852 0.000000000000000000 0.905651800203967516 0.000000000000000000 0.904238892958667773 0.000000000000000000
 0.906149469417648179 0.000000000000000000 0.905876336302408602 0.000000000000000000 0.905327169568799328 0.000000000000000000 0.904124101555013771 0.000000000000000000
 0.905989481006141517 0.000000000000000000 0.905645237890994159 0.000000000000000000 0.904947828599666937 0.000000000000000000 0.903516869857316385 0.000000000000000000
 0.901951899689775183 0.000000000000000000 0.901679085431063343 0.000000000000000000 0.901130400860494563 0.000000000000000000 0.900018528816708629 0.000000000000000000
 0.900643005920352402 0.000000000000000000 0.900310023530775827 0.000000000000000000 0.899639971023520002 0.000000000000000000 0.898283170015015342 0.000000000000000000
 0.899288091916103149 0.000000000000000000 0.898913495812264429 0.000000000000000000 0.898162860969563659 0.000000000000000000 0.896664893518402617 0.000000000000000000
 0.898513755555460203 0.000000000000000000 0.898164715326943419 0.000000000000000000 0.897462689912550626 0.000000000000000000 0.896039281207282934 0.000000000000000000
 0.897673691576190369 0.000000000000000000 0.897367501263372280 0.000000000000000000 0.896744718152095444 0.000000000000000000 0.895449097762127333 0.000000000000000000
 0.896230059494738329 0.000000000000000000 0.895890146132798271 0.000000000000000000 0.895206207251741382 0.000000000000000000 0.893821108256540264 0.000000000000000000
 0.895136635468858799 0.000000000000000000 0.894812659287610224 0.000000000000000000 0.894158843742279719 0.000000000000000000 0.892827869372829652 0.000000000000000000
 0.892634776276681641 0.000000000000000000 0.892278576148322400 0.000000000000000000 0.891561067674676577 0.000000000000000000 0.890105375922155773 0.000000000000000000
 0.892345602254453696 0.000000000000000000 0.892000198352526419 0.000000000000000000 0.891304654796262308 0.000000000000000000 0.889893397890069382 0.000000000000000000
 0.763950520269476518 0.000000000000000000 0.773241737104838789 0.000000000000000000 0.790534276614581866 0.000000000000000000 0.817950835902072071 0.000000000000000000
 0.761703012915790456 0.000000000000000000 0.770088201816391260 0.000000000000000000 0.787406622031239456 0.000000000000000000 0.814825601549827638 0.000000000000000000
 0.760742316470047975 0.000000000000000000 0.767541137670241458 0.000000000000000000 0.778253655755841822 0.000000000000000000 0.796065987078119597 0.000000000000000000
 0.719885217350728190 0.000000000000000000 0.720687114359038983 0.000000000000000000 0.722529212189493730 0.000000000000000000 0.726753537166703656 0.000000000000000000
 0.631543434214998589 0.000000000000000000 0.641876132247776288 0.000000000000000000 0.657447667895014742 0.000000000000000000 0.676411394412545497 0.000000000000000000
 0.623760841116747788 0.000000000000000000 0.632717877222672920 0.000000000000000000 0.648685292649468392 0.000000000000000000 0.668136155419721822 0.000000000000000000
 0.622111396062155042 0.000000000000000000 0.628622906031211626 0.000000000000000000 0.636312311410459630 0.000000000000000000 0.646754083438216609 0.000000000000000000
 0.570661774714458003 0.000000000000000000 0.572711676548292026 0.000000000000000000 0.576716324828174365 0.000000000000000000 0.584181689925640346 0.000000000000000000
 0.531328087687563566 0.000000000000000000 0.537887756288848884 0.000000000000000000 0.549495431560580672 0.000000000000000000 0.568746602502754661 0.000000000000000000
 0.523722950506020801 0.000000000000000000 0.528886733789286967 0.000000000000000000 0.540681360710080439 0.000000000000000000 0.560772095734613507 0.000000000000000000
 0.522436204576630980 0.000000000000000000 0.526231924858651445 0.000000000000000000 0.530608047407866712 0.000000000000000000 0.537855189091599351 0.000000000000000000
 0.502794074200398233 0.000000000000000000 0.504287264178654993 0.000000000000000000 0.507534071247041418 0.000000000000000000 0.533668542702608217 0.000000000000000000
 0.496727833959172083 0.000000000000000000 0.500145091342965364 0.000000000000000000 0.507069875269349324 0.000000000000000000 0.522011537254415403 0.000000000000000000
 0.493969941842204885 0.000000000000000000 0.497093469176116021 0.000000000000000000 0.503964401441817533 0.000000000000000000 0.517698056835492415 0.000000000000000000
 0.490386549162216578 0.000000000000000000 0.493429502761530026 0.000000000000000000 0.502383527303882693 0.000000000000000000 0.511979347240751670 0.000000000000000000
 0.490205422565787030 0.000000000000000000 0.491236265265903749 0.000000000000000000 0.496022879197493716 0.000000000000000000 0.507691932621630815 0.000000000000000000
 0.489111135316872392 0.000000000000000000 0.491026376762351224 0.000000000000000000 0.494325546262814608 0.000000000000000000 0.502472407897458284 0.000000000000000000
 0.487502466900952336 0.000000000000000000 0.489788156120070817 0.000000000000000000 0.492568781818796708 0.000000000000000000 0.499455658649944789 0.000000000000000000
 0.485454588856347291 0.000000000000000000 0.487627659763483934 0.000000000000000000 0.491862247067807012 0.000000000000000000 0.495347152818881031 0.000000000000000000
 0.478995207570721893 0.000000000000000000 0.479993473475525567 0.000000000000000000 0.483489040699402628 0.000000000000000000 0.492022073949382688 0.000000000000000000
 0.477907489402060293 0.000000000000000000 0.479369954036630130 0.000000000000000000 0.481170868497643567 0.000000000000000000 0.488927365812578285 0.000000000000000000
 0.474617544340757536 0.000000000000000000 0.476667451562774458 0.000000000000000000 0.480294646996992813 0.000000000000000000 0.485802965853994295 0.000000000000000000
 0.473054409769860573 0.000000000000000000 0.475457124568975764 0.000000000000000000 0.480092469838012625 0.000000000000000000 0.481507676604333412 0.000000000000000000
 0.471025457000997350 0.000000000000000000 0.472392329454499771 0.000000000000000000 0.475257221821385356 0.000000000000000000 0.481213862929230074 0.000000000000000000
 0.468145916950103935 0.000000000000000000 0.469773896180547212 0.000000000000000000 0.472405967931801729 0.000000000000000000 0.476635272309100466 0.000000000000000000
 0.467153247630229029 0.000000000000000000 0.467355122283498792 0.000000000000000000 0.469021714956465774 0.000000000000000000 0.473249854647591839 0.000000000000000000
 0.464388571851303888 0.000000000000000000 0.466122321363189263 0.000000000000000000 0.467751377653106204 0.000000000000000000 0.469063044044096877 0.000000000000000000
 0.458366010432001814 0.000000000000000000 0.459572238131272071 0.000000000000000000 0.461667174729737506 0.000000000000000000 0.468524468042306796 0.000000000000000000
 0.456257559025676274 0.000000000000000000 0.457029022219873959 0.000000000000000000 0.461177757022927570 0.000000000000000000 0.465395084061770437 0.000000000000000000
 0.455243366029482899 0.000000000000000000 0.456382659370131616 0.000000000000000000 0.458099139491352225 0.000000000000000000 0.461522697697445805 0.000000000000000000
 0.454250493088277085 0.000000000000000000 0.455706697969845087 0.000000000000000000 0.456630109137228957 0.000000000000000000 0.459906759721239955 0.000000000000000000
 0.452261242481067860 0.000000000000000000 0.453225824751703033 0.000000000000000000 0.455359097579011551 0.000000000000000000 0.457124355514914538 0.000000000000000000
 0.449854535092438945 0.000000000000000000 0.450699975012823162 0.000000000000000000 0.452424682258870114 0.000000000000000000 0.455764014550049779 0.000000000000000000
 0.447704674589458340 0.000000000000000000 0.447801742747661158 0.000000000000000000 0.449171431044502856 0.000000000000000000 0.451649850062458780 0.000000000000000000
 0.446576622928060218 0.000000000000000000 0.447559220114147727 0.000000000000000000 0.447991560145519330 0.000000000000000000 0.450700718315059423 0.000000000000000000
 0.443705632609213307 0.000000000000000000 0.444317172835754282 0.000000000000000000 0.445676038048151313 0.000000000000000000 0.448385075775749709 0.000000000000000000
 0.442303707075453856 0.000000000000000000 0.443150998261037044 0.000000000000000000 0.445394544558155969 0.000000000000000000 0.448136101880534488 0.000000000000000000
 0.442297839161772621 0.000000000000000000 0.442384599574881132 0.000000000000000000 0.442985984657063236 0.000000000000000000 0.444741855051696333 0.000000000000000000
 0.441536070836765604 0.000000000000000000 0.442091858150635841 0.000000000000000000 0.442563003845413250 0.000000000000000000 0.444517856505827980 0.000000000000000000
 0.441149399997300407 0.000000000000000000 0.441561224394822760 0.000000000000000000 0.442516074004217719 0.000000000000000000 0.442968569015518232 0.000000000000000000
 0.440472569772061728 0.000000000000000000 0.440856614934026170 0.000000000000000000 0.441657920068591558 0.000000000000000000 0.442883477943346093 0.000000000000000000
 0.439961122203625044 0.000000000000000000 0.440043798635493588 0.000000000000000000 0.440216086978645837 0.000000000000000000 0.440825218753445880 0.000000000000000000
 0.439810868238018848 0.000000000000000000 0.439897353437240513 0.000000000000000000 0.440202199102536662 0.000000000000000000 0.440791624861439246 0.000000000000000000
 0.439810498734183430 0.000000000000000000 0.439895784108358834 0.000000000000000000 0.440077799658683211 0.000000000000000000 0.440568518740006743 0.000000000000000000
 0.439808024653791263 0.000000000000000000 0.439892141637805323 0.000000000000000000 0.440062079492068658 0.000000000000000000 0.440537226620436762 0.000000000000000000
 0.439803363181156981 0.000000000000000000 0.439886914584174116 0.000000000000000000 0.440060125541565705 0.000000000000000000 0.440397444074143773 0.000000000000000000
 0.439664266526047121 0.000000000000000000 0.439884438803266276 0.000000000000000000 0.440053746755177444 0.000000000000000000 0.440394657913299237 0.000000000000000000
 0.439340907471026443 0.000000000000000000 0.439670462318597410 0.000000000000000000 0.440035149216086940 0.000000000000000000 0.440392479985704466 0.000000000000000000
 0.439209192760113054 0.000000000000000000 0.439491025906757593 0.000000000000000000 0.439942440030174631 0.000000000000000000 0.440386423705811103 0.000000000000000000
 0.437684102407972009 0.000000000000000000 0.437841048862544047 0.000000000000000000 0.438156869345372790 0.000000000000000000 0.438816328048512838 0.000000000000000000
 0.437615449194582451 0.000000000000000000 0.437703558624260747 0.000000000000000000 0.437879356934966824 0.000000000000000000 0.438232607806850361 0.000000000000000000
 0.426306042270659824 0.000000000000000000 0.429025790089092030 0.000000000000000000 0.433279059566368807 0.000000000000000000 0.437675548341468046 0.000000000000000000
 0.411476620759911149 0.000000000000000000 0.420313093350692613 0.000000000000000000 0.430322840436870857 0.000000000000000000 0.437508757104853430 0.000000000000000000
 0.406200524765254867 0.000000000000000000 0.417795816373346562 0.000000000000000000 0.430309525936149129 0.000000000000000000 0.437487619113540671 0.000000000000000000
 0.402049183881478811 0.000000000000000000 0.411582895060062293 0.000000000000000000 0.426523476349654040 0.000000000000000000 0.437260226223812776 0.000000000000000000
 0.327440483230820090 0.000000000000000000 0.335404918525716689 0.000000000000000000 0.348774560546934398 0.000000000000000000 0.366860362932677209 0.000000000000000000
 0.317086648411442573 0.000000000000000000 0.330820212987885387 0.000000000000000000 0.347873248216532538 0.000000000000000000 0.366830101538254461 0.000000000000000000
 0.287360457502752575 0.000000000000000000 0.301338222422792124 0.000000000000000000 0.321596408295504677 0.000000000000000000 0.346516416318602360 0.000000000000000000
 0.285067891719654076 0.000000000000000000 0.300451329477988471 0.000000000000000000 0.319611503108485850 0.000000000000000000 0.342099770987174978 0.000000000000000000
 0.218259244147382014 0.000000000000000000 0.222387170637813381 0.000000000000000000 0.227985670648006900 0.000000000000000000 0.235079535667076539 0.000000000000000000
 0.216983904748648204 0.000000000000000000 0.221874053445604708 0.000000000000000000 0.227868386904575726 0.000000000000000000 0.235068930699584039 0.000000000000000000
 0.135007263691270085 0.000000000000000000 0.135691308872372851 0.000000000000000000 0.136782811327765347 0.000000000000000000 0.138418051445935525 0.000000000000000000
 0.134820786115014329 0.000000000000000000 0.135601990451082316 0.000000000000000000 0.136727901128886858 0.000000000000000000 0.138350114247088068 0.000000000000000000
 -0.000000000000000053 0.000000000000000000 0.000000000000000009 0.000000000000000000 0.000000000000000014 0.000000000000000000 0.000000000000000012 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigs_r5.dat <==
 0.999831557323874409 0.000000000000000000 0.999674996053255049 0.000000000000000000 0.999520917421083066 0.000000000000000000 0.999364174861927967 0.000000000000000000
 0.999830574968359587 0.000000000000000000 0.999673525163782717 0.000000000000000000 0.999463826818736245 0.000000000000000000 0.999269811215610870 0.000000000000000000
 0.999821788188290927 0.000000000000000000 0.999664675467674901 0.000000000000000000 0.999433711972080641 0.000000000000000000 0.999203282376397883 0.000000000000000000
 0.999821460124612260 0.000000000000000000 0.999664032811669157 0.000000000000000000 0.999406933521172713 0.000000000000000000 0.999139913169937777 0.000000000000000000
 0.999813744643903157 0.000000000000000000 0.999658113038420448 0.000000000000000000 0.999390165350870330 0.000000000000000000 0.999086621213762349 0.000000000000000000
 0.999812324701149446 0.000000000000000000 0.999656018552049108 0.000000000000000000 0.999375617654267745 0.000000000000000000 0.999036148032845017 0.000000000000000000
 0.999802300491233531 0.000000000000000000 0.999648355729064964 0.000000000000000000 0.999375485138331521 0.000000000000000000 0.998993101473243938 0.000000000000000000
 0.999801630086057380 0.000000000000000000 0.999646874488947512 0.000000000000000000 0.999372086101360191 0.000000000000000000 0.998952585188574105 0.000000000000000000
 0.999800233879951983 0.000000000000000000 0.999640614643720227 0.000000000000000000 0.999366867294106176 0.000000000000000000 0.998918746275954672 0.000000000000000000
 0.999798359766108424 0.000000000000000000 0.999636937224538169 0.000000000000000000 0.999360607932840650 0.000000000000000000 0.998886331383599391 0.000000000000000000
 0.999792302937822397 0.000000000000000000 0.999634111747533360 0.000000000000000000 0.999357981029813103 0.000000000000000000 0.998865809905577606 0.000000000000000000
 0.999789869263252751 0.000000000000000000 0.999631785354111457 0.000000000000000000 0.999355279010772812 0.000000000000000000 0.998859765118074505 0.000000000000000000
 0.999777246674184772 0.000000000000000000 0.999629287688371559 0.000000000000000000 0.999352533590661340 0.000000000000000000 0.998856214610204685 0.000000000000000000
 0.999776057991667466 0.000000000000000000 0.999625771754193759 0.000000000000000000 0.999347956906642021 0.000000000000000000 0.998854073811213827 0.000000000000000000
 0.999764681640921915 0.000000000000000000 0.999620020044607926 0.000000000000000000 0.999344349781849162 0.000000000000000000 0.998843862606872634 0.000000000000000000
 0.999761757745442625 0.000000000000000000 0.999613509975217029 0.000000000000000000 0.999338520474324254 0.000000000000000000 0.998843369916525337 0.000000000000000000
 0.999760780944160543 0.000000000000000000 0.999606914063408847 0.000000000000000000 0.999333990257776361 0.000000000000000000 0.998834802235231023 0.000000000000000000
 0.999760772180534607 0.000000000000000000 0.999599861418518421 0.000000000000000000 0.999326661493639357 0.000000000000000000 0.998832614720875478 0.000000000000000000
 0.999747346688255045 0.000000000000000000 0.999594040584314891 0.000000000000000000 0.999321058129532869 0.000000000000000000 0.998818764170853468 0.000000000000000000
 0.999746343429824491 0.000000000000000000 0.999589209270895451 0.000000000000000000 0.999317517596057248 0.000000000000000000 0.998808829881194349 0.000000000000000000
 0.999742386045270104 0.000000000000000000 0.999588423131121950 0.000000000000000000 0.999314439335846072 0.000000000000000000 0.998808306372400034 0.000000000000000000
 0.999741852648776907 0.000000000000000000 0.999584614288275164 0.000000000000000000 0.999311900097826444 0.000000000000000000 0.998796198917001221 0.000000000000000000
 0.999739887073808009 0.000000000000000000 0.999577995973552569 0.000000000000000000 0.999305051383189702 0.000000000000000000 0.998780778164415906 0.000000000000000000
 0.999738797396774959 0.000000000000000000 0.999567935453172240 0.000000000000000000 0.999293674288972311 0.000000000000000000 0.998769274129824636 0.000000000000000000
 0.999730700766886304 0.000000000000000000 0.999564596186805265 0.000000000000000000 0.999285437002983112 0.000000000000000000 0.998768849868344244 0.000000000000000000
 0.999725461985011443 0.000000000000000000 0.999561026694217092 0.000000000000000000 0.999271352812733160 0.000000000000000000 0.998764644152564052 0.000000000000000000
 0.999712310328358500 0.000000000000000000 0.999560778850475673 0.000000000000000000 0.999266346501431313 0.000000000000000000 0.998760259727263455 0.000000000000000000
 0.999711102860732947 0.000000000000000000 0.999557073674711360 0.000000000000000000 0.999265540339898117 0.000000000000000000 0.998760148194485442 0.000000000000000000
 0.999709078508835947 0.000000000000000000 0.999556054072336386 0.000000000000000000 0.999261644143603411 0.000000000000000000 0.998759339748611197 0.000000000000000000
 0.999707020738223706 0.000000000000000000 0.999546250269715442 0.000000000000000000 0.999244263481125161 0.000000000000000000 0.998752504198266999 0.000000000000000000
 0.999695702539715070 0.000000000000000000 0.999538055508628287 0.000000000000000000 0.999234017709076383 0.000000000000000000 0.998748553167839836 0.000000000000000000
 0.999689416637654316 0.000000000000000000 0.999523608197214086 0.000000000000000000 0.999232775683433938 0.000000000000000000 0.998739349490482708 0.000000000000000000
 0.999683742105703321 0.000000000000000000 0.999522042718021253 0.000000000000000000 0.999227136784212600 0.000000000000000000 0.998733700180439055 0.000000000000000000
 0.999681350064706820 0.000000000000000000 0.999521201500882972 0.000000000000000000 0.999224619963058225 0.000000000000000000 0.998720546920636054 0.000000000000000000
 0.999679689087595857 0.000000000000000000 0.999514766618329165 0.000000000000000000 0.999223860085100557 0.000000000000000000 0.998718663252750272 0.000000000000000000
 0.999678823645348769 0.000000000000000000 0.999497694283914884 0.000000000000000000 0.999210671456280508 0.000000000000000000 0.998713472029908123 0.000000000000000000
 0.999672429637177284 0.000000000000000000 0.999489800898467284 0.000000000000000000 0.999196791134854490 0.000000000000000000 0.998713209443534922 0.000000000000000000
 0.999669516506711875 0.000000000000000000 0.999483307739866267 0.000000000000000000 0.999184273060961026 0.000000000000000000 0.998697795935286625 0.000000000000000000
 0.999667688477684280 0.000000000000000000 0.999477177919977589 0.000000000000000000 0.999182682655595178 0.000000000000000000 0.998694916318597525 0.000000000000000000
 0.999664183036897080 0.000000000000000000 0.999476401366949041 0.000000000000000000 0.999171233315990559 0.000000000000000000 0.998692675586389522 0.000000000000000000
 0.999660616525468670 0.000000000000000000 0.999473388801808582 0.000000000000000000 0.999155654811526350 0.000000000000000000 0.998681782141686680 0.000000000000000000
 0.999654818816647639 0.000000000000000000 0.999462856042679815 0.000000000000000000 0.999144376068618612 0.000000000000000000 0.998660561513703304 0.000000000000000000
 0.999650199259351835 0.000000000000000000 0.999455326276407985 0.000000000000000000 0.999135814049669890 0.000000000000000000 0.998657265499526270 0.000000000000000000
 0.999648353642082155 0.000000000000000000 0.999448217738297950 0.000000000000000000 0.999125147673911584 0.000000000000000000 0.998655766923639110 0.000000000000000000
 0.999647922029989977 0.000000000000000000 0.999446070968151301 0.000000000000000000 0.999124233176131527 0.000000000000000000 0.998646419152239617 0.000000000000000000
 0.999645416802933728 0.000000000000000000 0.999445309852667552 0.000000000000000000 0.999121486458057650 0.000000000000000000 0.998627065889722831 0.000000000000000000
 0.999642374747005236 0.000000000000000000 0.999444294932654853 0.000000000000000000 0.999117527801190675 0.000000000000000000 0.998618653228114050 0.000000000000000000
 0.999639286154719087 0.000000000000000000 0.999441087189981925 0.000000000000000000 0.999115009056472880 0.000000000000000000 0.998618226899414152 0.000000000000000000
 0.999638893279792717 0.000000000000000000 0.999440682901226674 0.000000000000000000 0.999114078440646702 0.000000000000000000 0.998617671777159766 0.000000000000000000
 0.999638488676686698 0.000000000000000000 0.999433715207996509 0.000000000000000000 0.999112295068652623 0.000000000000000000 0.998614542423732710 0.000000000000000000
 0.999631930601364571 0.000000000000000000 0.999423272674192620 0.000000000000000000 0.999106533272138608 0.000000000000000000 0.998600833053984949 0.000000000000000000
 0.999624806464389781 0.000000000000000000 0.999404799142184719 0.000000000000000000 0.999100731300374689 0.000000000000000000 0.998592443586808765 0.000000000000000000
 0.999624486138346424 0.000000000000000000 0.999400773125022845 0.000000000000000000 0.999098601400605024 0.000000000000000000 0.998591517776121429 0.000000000000000000
 0.999622688684134175 0.000000000000000000 0.999394876722326519 0.000000000000000000 0.999088653401085325 0.000000000000000000 0.998580202326219357 0.000000000000000000
 0.999620487256073664 0.000000000000000000 0.999394177290950481 0.000000000000000000 0.999087779478266547 0.000000000000000000 0.998575109606645528 0.000000000000000000
 0.999606896718514770 0.000000000000000000 0.999386617238090413 0.000000000000000000 0.999084592743199496 0.000000000000000000 0.998555684311781322 0.000000000000000000
 0.999606193145665012 0.000000000000000000 0.999384012052289661 0.000000000000000000 0.999084402117832449 0.000000000000000000 0.998547389341321256 0.000000000000000000
 0.999604784306882710 0.000000000000000000 0.999382897034264306 0.000000000000000000 0.999070398886306998 0.000000000000000000 0.998541873922454637 0.000000000000000000
 0.999599758795328586 0.000000000000000000 0.999381284403780601 0.000000000000000000 0.999069372017222124 0.000000000000000000 0.998533132576127747 0.000000000000000000
 0.999598261973326463 0.000000000000000000 0.999375412754269443 0.000000000000000000 0.999067850227305598 0.000000000000000000 0.998529469205990949 0.000000000000000000
 0.999594040109001214 0.000000000000000000 0.999364544738958749 0.000000000000000000 0.999066799692589047 0.000000000000000000 0.998524280888847260 0.000000000000000000
 0.999585116450005695 0.000000000000000000 0.999352891167211377 0.000000000000000000 0.999066140786518897 0.000000000000000000 0.998497351553662482 0.000000000000000000
 0.999580845041678101 0.000000000000000000 0.999350526678316031 0.000000000000000000 0.999063381908240289 0.000000000000000000 0.998482196498324703 0.000000000000000000
 0.999578556987162581 0.000000000000000000 0.999349872435682296 0.000000000000000000 0.999061925682660279 0.000000000000000000 0.998480436100583901 0.000000000000000000
 0.999577777304338055 0.000000000000000000 0.999349818411162882 0.000000000000000000 0.999041882154297345 0.000000000000000000 0.998466027950227430 0.000000000000000000
 0.999577144457969968 0.000000000000000000 0.999340273035482785 0.000000000000000000 0.999039335979592047 0.000000000000000000 0.998464497098897397 0.000000000000000000
 0.999567559433864661 0.000000000000000000 0.999332486747805393 0.000000000000000000 0.999038439316226046 0.000000000000000000 0.998459845327956619 0.000000000000000000
 0.999567292561827525 0.000000000000000000 0.999331997419526274 0.000000000000000000 0.999036933122863124 0.000000000000000000 0.998451554837382460 0.000000000000000000
 0.999564878166484871 0.000000000000000000 0.999331133276366357 0.000000000000000000 0.999026257052261224 0.000000000000000000 0.998445439907729937 0.000000000000000000
 0.999552916693299043 0.000000000000000000 0.999325804224679537 0.000000000000000000 0.999015943664100847 0.000000000000000000 0.998444783420375348 0.000000000000000000
 0.999551850105226292 0.000000000000000000 0.999322945975369636 0.000000000000000000 0.999011272816194618 0.000000000000000000 0.998433001340517934 0.000000000000000000
 0.999551018808342517 0.000000000000000000 0.999322366234539405 0.000000000000000000 0.999003044980658617 0.000000000000000000 0.998418540783920561 0.000000000000000000
 0.999545200485552399 0.000000000000000000 0.999322167532488148 0.000000000000000000 0.998991302687232574 0.000000000000000000 0.998412448583334555 0.000000000000000000
 0.999544841228815928 0.000000000000000000 0.999316108338788367 0.000000000000000000 0.998986203543636209 0.000000000000000000 0.998399906823443151 0.000000000000000000
 0.999542519003752905 0.000000000000000000 0.999313939185925371 0.000000000000000000 0.998986055468024325 0.000000000000000000 0.998398124295258538 0.000000000000000000
 0.999538806703042515 0.000000000000000000 0.999313063651744771 0.000000000000000000 0.998978917402997491 0.000000000000000000 0.998390706425253516 0.000000000000000000
 0.999534509884251632 0.000000000000000000 0.999312684100108095 0.000000000000000000 0.998972782665307202 0.000000000000000000 0.998378581029659928 0.000000000000000000
 0.999526385027569408 0.000000000000000000 0.999304905964686685 0.000000000000000000 0.998970399859493985 0.000000000000000000 0.998373004826994315 0.000000000000000000
 0.999525228564598245 0.000000000000000000 0.999304573593300605 0.000000000000000000 0.998970112241135966 0.000000000000000000 0.998356617103790200 0.000000000000000000
 0.999516536429564284 0.000000000000000000 0.999304143294330927 0.000000000000000000 0.998958839074007399 0.000000000000000000 0.998352738782955829 0.000000000000000000
 0.999516527773631536 0.000000000000000000 0.999302597398775694 0.000000000000000000 0.998957534552914028 0.000000000000000000 0.998346789852622707 0.000000000000000000
 0.999511769878054568 0.000000000000000000 0.999295236603879755 0.000000000000000000 0.998935082856550527 0.000000000000000000 0.998345841462355610 0.000000000000000000
 0.999511412833941737 0.000000000000000000 0.999293330829397086 0.000000000000000000 0.998934989820771113 0.000000000000000000 0.998307610345402607 0.000000000000000000
 0.999510841300749631 0.000000000000000000 0.999289971532250076 0.000000000000000000 0.998928309615376375 0.000000000000000000 0.998293732623499741 0.000000000000000000
 0.999502135146830173 0.000000000000000000 0.999289553556246268 0.000000000000000000 0.998920611169132555 0.000000000000000000 0.998292600931907081 0.000000000000000000
 0.999500174538842878 0.000000000000000000 0.999285563372025343 0.000000000000000000 0.998918246213910010 0.000000000000000000 0.998286791026630316 0.000000000000000000
 0.999498305471952397 0.000000000000000000 0.999283833989191517 0.000000000000000000 0.998914660851012881 0.000000000000000000 0.998274500512618679 0.000000000000000000
 0.999497111824370288 0.000000000000000000 0.999283382767055417 0.000000000000000000 0.998912736879155605 0.000000000000000000 0.998261302450222154 0.000000000000000000
 0.999487183063327622 0.000000000000000000 0.999283172653742113 0.000000000000000000 0.998910000435551670 0.000000000000000000 0.998245151991196678 0.000000000000000000
 0.999482138019161193 0.000000000000000000 0.999279671257394142 0.000000000000000000 0.998909454485455317 0.000000000000000000 0.998242148122845729 0.000000000000000000
 0.999481053236739525 0.000000000000000000 0.999278202953434613 0.000000000000000000 0.998906483201132400 0.000000000000000000 0.998226360569112847 0.000000000000000000
 0.999478640456409106 0.000000000000000000 0.999277449840599297 0.000000000000000000 0.998905757090230773 0.000000000000000000 0.998222512824237129 0.000000000000000000
 0.999468755769626571 0.000000000000000000 0.999274740917376447 0.000000000000000000 0.998893294370905016 0.000000000000000000 0.998203930634771974 0.000000000000000000
 0.999463524131704029 0.000000000000000000 0.999273170916410214 0.000000000000000000 0.998887996850498339 0.000000000000000000 0.998198411393999563 0.000000000000000000
 0.999459107160920124 0.000000000000000000 0.999271082563390811 0.000000000000000000 0.998887083722105107 0.000000000000000000 0.998188525417581518 0.000000000000000000
 0.999450517355772727 0.000000000000000000 0.999271032839259554 0.000000000000000000 0.998873966995962759 0.000000000000000000 0.998187012901409321 0.000000000000000000
 0.999448248710774645 0.000000000000000000 0.999270508640660804 0.000000000000000000 0.998873660087538306 0.000000000000000000 0.998183796402618007 0.000000000000000000
 0.999444052334057975 0.000000000000000000 0.999269312748184091 0.000000000000000000 0.998872482942438911 0.000000000000000000 0.998179850921882217 0.000000000000000000
 0.999441343394729897 0.000000000000000000 0.999267481832689319 0.000000000000000000 0.998869956822836635 0.000000000000000000 0.998150398955886309 0.000000000000000000
 0.999438968288019036 0.000000000000000000 0.999267079720182583 0.000000000000000000 0.998864927959183913 0.000000000000000000 0.998136985145665179 0.000000000000000000
 0.999436364028430280 0.000000000000000000 0.999266885874022903 0.000000000000000000 0.998862704664850942 0.000000000000000000 0.998134936638232051 0.000000000000000000
 0.999432372387098478 0.000000000000000000 0.999263791656193390 0.000000000000000000 0.998855431800862115 0.000000000000000000 0.998134100578142891 0.000000000000000000
 0.999422529086613221 0.000000000000000000 0.999262958203585350 0.000000000000000000 0.998853723454051101 0.000000000000000000 0.998132722168572961 0.000000000000000000
 0.999419407202717935 0.000000000000000000 0.999262740694886076 0.000000000000000000 0.998852842692274367 0.000000000000000000 0.998127373869811207 0.000000000000000000
 0.999417841979448829 0.000000000000000000 0.999262101198247210 0.000000000000000000 0.998850812929435561 0.000000000000000000 0.998111306491585193 0.000000000000000000
 0.999405353783167749 0.000000000000000000 0.999259480598859828 0.000000000000000000 0.998849942611816144 0.000000000000000000 0.998104481487943618 0.000000000000000000
 0.999398131324697792 0.000000000000000000 0.999258604070421108 0.000000000000000000 0.998849693807571826 0.000000000000000000 0.998104159460392437 0.000000000000000000
 0.999397565968175305 0.000000000000000000 0.999257029997165591 0.000000000000000000 0.998846310220370182 0.000000000000000000 0.998098401571355986 0.000000000000000000
 0.999385733379059782 0.000000000000000000 0.999256708596485521 0.000000000000000000 0.998845472377763000 0.000000000000000000 0.998088577576299540 0.000000000000000000
 0.999384592936008453 0.000000000000000000 0.999255282450132176 0.000000000000000000 0.998839918592404286 0.000000000000000000 0.998075045994149312 0.000000000000000000
 0.999380687973790760 0.000000000000000000 0.999254985937629403 0.000000000000000000 0.998839638388960727 0.000000000000000000 0.998066471069558814 0.000000000000000000
 0.999379861795241742 0.000000000000000000 0.999254518522865953 0.000000000000000000 0.998836745865985698 0.000000000000000000 0.998050134667278876 0.000000000000000000
 0.999377785141370101 0.000000000000000000 0.999251134853407885 0.000000000000000000 0.998836401251288031 0.000000000000000000 0.998036678877476713 0.000000000000000000
 0.999362228448003265 0.000000000000000000 0.999237119712320876 0.000000000000000000 0.998833930638859613 0.000000000000000000 0.998031153190939047 0.000000000000000000
 0.999361753017532939 0.000000000000000000 0.999217493447219218 0.000000000000000000 0.998831986571706798 0.000000000000000000 0.998010613890876530 0.000000000000000000
 0.999360416697756881 0.000000000000000000 0.999213818864852055 0.000000000000000000 0.998822042083264305 0.000000000000000000 0.997993157592875879 0.000000000000000000
 0.999352256028849473 0.000000000000000000 0.999207204394097714 0.000000000000000000 0.998821827470243950 0.000000000000000000 0.997991416007350640 0.000000000000000000
 0.999347002841974308 0.000000000000000000 0.999204367187324971 0.000000000000000000 0.998818257772637108 0.000000000000000000 0.997981457199609956 0.000000000000000000
 0.999346590074630114 0.000000000000000000 0.999201988831019738 0.000000000000000000 0.998817312941221558 0.000000000000000000 0.997976238992992704 0.000000000000000000
 0.999344581159221534 0.000000000000000000 0.999199718646614721 0.000000000000000000 0.998803687181260447 0.000000000000000000 0.997969702686908766 0.000000000000000000
 0.999343627841814963 0.000000000000000000 0.999192459168744884 0.000000000000000000 0.998782997684544704 0.000000000000000000 0.997947928055496147 0.000000000000000000
 0.999340450383856882 0.000000000000000000 0.999187593447512623 0.000000000000000000 0.998782103879817806 0.000000000000000000 0.997939734793831246 0.000000000000000000
 0.999338636801493485 0.000000000000000000 0.999169028880898757 0.000000000000000000 0.998772070486434793 0.000000000000000000 0.997937083338981679 0.000000000000000000
 0.999331123979399605 0.000000000000000000 0.999166621073936834 0.000000000000000000 0.998770666480555347 0.000000000000000000 0.997932854633760358 0.000000000000000000
 0.999326218752723650 0.000000000000000000 0.999165589424900635 0.000000000000000000 0.998760588424982165 0.000000000000000000 0.997931799647648332 0.000000000000000000
 0.999325101681243444 0.000000000000000000 0.999150336712177678 0.000000000000000000 0.998726546243474789 0.000000000000000000 0.997930994479607536 0.000000000000000000
 0.999322374429398752 0.000000000000000000 0.999133181085872346 0.000000000000000000 0.998715197236972219 0.000000000000000000 0.997915345075189197 0.000000000000000000
 0.999314387236454160 0.000000000000000000 0.999114910424370617 0.000000000000000000 0.998711494662391397 0.000000000000000000 0.997914125250614958 0.000000000000000000
 0.999313613723049943 0.000000000000000000 0.999108935534387732 0.000000000000000000 0.998708896255418255 0.000000000000000000 0.997909421008112751 0.000000000000000000
 0.999309673855312774 0.000000000000000000 0.999106875554566676 0.000000000000000000 0.998699045946321085 0.000000000000000000 0.997892986556616624 0.000000000000000000
 0.999308322991881326 0.000000000000000000 0.999088026829739073 0.000000000000000000 0.998679449685021203 0.000000000000000000 0.997882298781393784 0.000000000000000000
 0.999304330176660316 0.000000000000000000 0.999083535750032170 0.000000000000000000 0.998673781254591719 0.000000000000000000 0.997881710933061439 0.000000000000000000
 0.999301545599165175 0.000000000000000000 0.999062476910892450 0.000000000000000000 0.998647266445540693 0.000000000000000000 0.997870535989938356 0.000000000000000000
 0.999297965388746712 0.000000000000000000 0.999061419933750638 0.000000000000000000 0.998647230152379994 0.000000000000000000 0.997867017333028627 0.000000000000000000
 0.999294759896561358 0.000000000000000000 0.999059740480027325 0.000000000000000000 0.998641679442752506 0.000000000000000000 0.997854595972900715 0.000000000000000000
 0.999292683316528429 0.000000000000000000 0.999044790942801075 0.000000000000000000 0.998641517747917318 0.000000000000000000 0.997851707644473285 0.000000000000000000
 0.999286412433123883 0.000000000000000000 0.999039215317958251 0.000000000000000000 0.998630721148983547 0.000000000000000000 0.997846591148935924 0.000000000000000000
 0.999284533025031729 0.000000000000000000 0.999033052749980222 0.000000000000000000 0.998628486953637706 0.000000000000000000 0.997838750615279713 0.000000000000000000
 0.999269805617506557 0.000000000000000000 0.999028243579630826 0.000000000000000000 0.998613888795557347 0.000000000000000000 0.997838136629971006 0.000000000000000000
 0.999256082773381182 0.000000000000000000 0.999024945078896609 0.000000000000000000 0.998566403157347127 0.000000000000000000 0.997823090703000681 0.000000000000000000
 0.999248984827195375 0.000000000000000000 0.999024298461216431 0.000000000000000000 0.998565749989014817 0.000000000000000000 0.997811838385179728 0.000000000000000000
 0.999232008942218641 0.000000000000000000 0.999021949148811372 0.000000000000000000 0.998556160581531960 0.000000000000000000 0.997806442686033024 0.000000000000000000
 0.999223512358537902 0.000000000000000000 0.999021763568905485 0.000000000000000000 0.998556033225685757 0.000000000000000000 0.997787608181380348 0.000000000000000000
 0.999222359436086838 0.000000000000000000 0.998996977062757696 0.000000000000000000 0.998555981444098961 0.000000000000000000 0.997777778867518061 0.000000000000000000
 0.999216084742573618 0.000000000000000000 0.998954420433629253 0.000000000000000000 0.998549635858182683 0.000000000000000000 0.997777573824906172 0.000000000000000000
 0.999190275029402941 0.000000000000000000 0.998950918147149647 0.000000000000000000 0.998546633721122401 0.000000000000000000 0.997771796136905476 0.000000000000000000
 0.999186541245850379 0.000000000000000000 0.998948182529666884 0.000000000000000000 0.998538477322683526 0.000000000000000000 0.997768357175470744 0.000000000000000000
 0.999165893149254414 0.000000000000000000 0.998943138718677348 0.000000000000000000 0.998526899135181001 0.000000000000000000 0.997761209216016742 0.000000000000000000
 0.999142791628093163 0.000000000000000000 0.998907675220593094 0.000000000000000000 0.998525937395036478 0.000000000000000000 0.997760150945950386 0.000000000000000000
 0.999142226531929634 0.000000000000000000 0.998898710158460101 0.000000000000000000 0.998493680456643107 0.000000000000000000 0.997744940077397446 0.000000000000000000
 0.999129062178091165 0.000000000000000000 0.998888047803162094 0.000000000000000000 0.998478026708144673 0.000000000000000000 0.997728883970207647 0.000000000000000000
 0.999121223452602680 0.000000000000000000 0.998876194592130728 0.000000000000000000 0.998456595502146160 0.000000000000000000 0.997715353995854204 0.000000000000000000
 0.999107841266763996 0.000000000000000000 0.998875625424982094 0.000000000000000000 0.998454557655754860 0.000000000000000000 0.997680429378291711 0.000000000000000000
 0.999106209192332173 0.000000000000000000 0.998870691192971782 0.000000000000000000 0.998437451407907739 0.000000000000000000 0.997659383460888227 0.000000000000000000
 0.999093447610857499 0.000000000000000000 0.998867768959409541 0.000000000000000000 0.998433647073245667 0.000000000000000000 0.997625165349032339 0.000000000000000000
 0.999086177805189712 0.000000000000000000 0.998866489012680270 0.000000000000000000 0.998399620719951142 0.000000000000000000 0.997598874356070420 0.000000000000000000
 0.999083921034370381 0.000000000000000000 0.998821031605063969 0.000000000000000000 0.998396513865087876 0.000000000000000000 0.997591363702995948 0.000000000000000000
 0.999067946627697046 0.000000000000000000 0.998816988074278322 0.000000000000000000 0.998394174694280268 0.000000000000000000 0.997587257117500958 0.000000000000000000
 0.999056627455809365 0.000000000000000000 0.998782613659506047 0.000000000000000000 0.998390376769272447 0.000000000000000000 0.997563721216043420 0.000000000000000000
 0.999053218401345089 0.000000000000000000 0.998781692558973977 0.000000000000000000 0.998383369945371024 0.000000000000000000 0.997561799048494291 0.000000000000000000
 0.999049236885614200 0.000000000000000000 0.998780846125583821 0.000000000000000000 0.998366212365796146 0.000000000000000000 0.997559907398026469 0.000000000000000000
 0.999022142446702399 0.000000000000000000 0.998780750267176498 0.000000000000000000 0.998332937659014319 0.000000000000000000 0.997558296626921748 0.000000000000000000
 0.999021140057328894 0.000000000000000000 0.998768233037584219 0.000000000000000000 0.998308285115179661 0.000000000000000000 0.997550847077521396 0.000000000000000000
 0.999021125210759808 0.000000000000000000 0.998763250651992895 0.000000000000000000 0.998285598480880720 0.000000000000000000 0.997530087918255481 0.000000000000000000
 0.999018858790662434 0.000000000000000000 0.998750915771545955 0.000000000000000000 0.998280225351424133 0.000000000000000000 0.997495101034770681 0.000000000000000000
 0.999003340368037951 0.000000000000000000 0.998744366338063849 0.000000000000000000 0.998271398437263202 0.000000000000000000 0.997483435938318674 0.000000000000000000
 0.998992715705451562 0.000000000000000000 0.998731026168674041 0.000000000000000000 0.998266447923818356 0.000000000000000000 0.997477235934032702 0.000000000000000000
 0.998987396420435547 0.000000000000000000 0.998711341683537146 0.000000000000000000 0.998258972477860884 0.000000000000000000 0.997446592747582850 0.000000000000000000
 0.998985390156245878 0.000000000000000000 0.998710218877960298 0.000000000000000000 0.998251362124721875 0.000000000000000000 0.997429415977087452 0.000000000000000000
 0.998958443361259829 0.000000000000000000 0.998710031405321774 0.000000000000000000 0.998233361062380808 0.000000000000000000 0.997412617174630700 0.000000000000000000
 0.998927061782844516 0.000000000000000000 0.998705481143210783 0.000000000000000000 0.998226784204296447 0.000000000000000000 0.997398933036407254 0.000000000000000000
 0.998908239409556531 0.000000000000000000 0.998678339423571093 0.000000000000000000 0.998222901789397099 0.000000000000000000 0.997397353442283308 0.000000000000000000
 0.998906420024426644 0.000000000000000000 0.998665576979169689 0.000000000000000000 0.998215340852851574 0.000000000000000000 0.997393843856342222 0.000000000000000000
 0.998899869038140875 0.000000000000000000 0.998664638809317995 0.000000000000000000 0.998215256266983930 0.000000000000000000 0.997380018373459465 0.000000000000000000
 0.998880827755470713 0.000000000000000000 0.998657897404359396 0.000000000000000000 0.998205575044437743 0.000000000000000000 0.997353904944516700 0.000000000000000000
 0.998835001410596224 0.000000000000000000 0.998644584544306491 0.000000000000000000 0.998181512796539328 0.000000000000000000 0.997338783744568858 0.000000000000000000
 0.998830993836402614 0.000000000000000000 0.998634394728578734 0.000000000000000000 0.998181093362009109 0.000000000000000000 0.997332142379627085 0.000000000000000000
 0.998821662958889078 0.000000000000000000 0.998591568412095287 0.000000000000000000 0.998171167907395129 0.000000000000000000 0.997330820462824397 0.000000000000000000
 0.998821232391659319 0.000000000000000000 0.998589422653684222 0.000000000000000000 0.998161722625855674 0.000000000000000000 0.997330221109192450 0.000000000000000000
 0.998808901644065661 0.000000000000000000 0.998580694194381557 0.000000000000000000 0.998158937174485894 0.000000000000000000 0.997321903621180783 0.000000000000000000
 0.998793323955619372 0.000000000000000000 0.998569392037879311 0.000000000000000000 0.998153211110298089 0.000000000000000000 0.997314185847748114 0.000000000000000000
 0.998785247429450407 0.000000000000000000 0.998557939091747837 0.000000000000000000 0.998139734312467275 0.000000000000000000 0.997311581309722195 0.000000000000000000
 0.998785146807018687 0.000000000000000000 0.998533035444363781 0.000000000000000000 0.998122284010429017 0.000000000000000000 0.997310185400161475 0.000000000000000000
 0.998775303405391002 0.000000000000000000 0.998519475335717721 0.000000000000000000 0.998109403034831200 0.000000000000000000 0.997278765264452249 0.000000000000000000
 0.998766391372802875 0.000000000000000000 0.998514575769998580 0.000000000000000000 0.998095670492734288 0.000000000000000000 0.997275284853808341 0.000000000000000000
 0.998751252094981723 0.000000000000000000 0.998511450678191248 0.000000000000000000 0.998075577774469092 0.000000000000000000 0.997275081845534372 0.000000000000000000
 0.998718485297512615 0.000000000000000000 0.998509466815055480 0.000000000000000000 0.998034925528702765 0.000000000000000000 0.997270323359157107 0.000000000000000000
 0.998700092869504119 0.000000000000000000 0.998467095115651571 0.000000000000000000 0.998010975889609298 0.000000000000000000 0.997254998344653254 0.000000000000000000
 0.998694140980385114 0.000000000000000000 0.998466378563019119 0.000000000000000000 0.998005398399305022 0.000000000000000000 0.997253152402795884 0.000000000000000000
 0.998676480646986664 0.000000000000000000 0.998447994651921134 0.000000000000000000 0.997995257318058715 0.000000000000000000 0.997230146499186398 0.000000000000000000
 0.998670941060790462 0.000000000000000000 0.998434733018494391 0.000000000000000000 0.997972547637109186 0.000000000000000000 0.997227261330991044 0.000000000000000000
 0.998666859103412574 0.000000000000000000 0.998428821375176190 0.000000000000000000 0.997971130877874257 0.000000000000000000 0.997227196636166768 0.000000000000000000
 0.998643610190672604 0.000000000000000000 0.998394677556909915 0.000000000000000000 0.997960324545307920 0.000000000000000000 0.997200386127600202 0.000000000000000000
 0.998638674637641444 0.000000000000000000 0.998385583672975252 0.000000000000000000 0.997937796663445731 0.000000000000000000 0.997196819660709499 0.000000000000000000
 0.998638609709067149 0.000000000000000000 0.998381845188868855 0.000000000000000000 0.997931981219730035 0.000000000000000000 0.997193883571360407 0.000000000000000000
 0.998622843171961150 0.000000000000000000 0.998362205046752216 0.000000000000000000 0.997925723249748264 0.000000000000000000 0.997188973985394633 0.000000000000000000
 0.998615756092582907 0.000000000000000000 0.998357390973518388 0.000000000000000000 0.997919228073896214 0.000000000000000000 0.997171737500082811 0.000000000000000000
 0.998598302813455518 0.000000000000000000 0.998342263984076328 0.000000000000000000 0.997904198739306358 0.000000000000000000 0.997156873496965801 0.000000000000000000
 0.998595428202457391 0.000000000000000000 0.998339412659302816 0.000000000000000000 0.997902302588543844 0.000000000000000000 0.997144468402598183 0.000000000000000000
 0.998592237733681665 0.000000000000000000 0.998325846505467740 0.000000000000000000 0.997898634342012647 0.000000000000000000 0.997130465906563401 0.000000000000000000
 0.998557926551429387 0.000000000000000000 0.998293966966858903 0.000000000000000000 0.997862606647088701 0.000000000000000000 0.997127376423904810 0.000000000000000000
 0.998556042508855990 0.000000000000000000 0.998289568688638163 0.000000000000000000 0.997834742749297288 0.000000000000000000 0.997112067657560330 0.000000000000000000
 0.998550402260045766 0.000000000000000000 0.998288964020808245 0.000000000000000000 0.997826310127928551 0.000000000000000000 0.997109391867965544 0.000000000000000000
 0.998537386412253536 0.000000000000000000 0.998287676230690812 0.000000000000000000 0.997824419694708253 0.000000000000000000 0.997108431193995393 0.000000000000000000
 0.998494457930909407 0.000000000000000000 0.998281762900575131 0.000000000000000000 0.997819191645223369 0.000000000000000000 0.997102148146618683 0.000000000000000000
 0.998476823892027410 0.000000000000000000 0.998273250798143330 0.000000000000000000 0.997802202046301878 0.000000000000000000 0.997098602111489263 0.000000000000000000
 0.998456810316171839 0.000000000000000000 0.998263527205639267 0.000000000000000000 0.997797216945600640 0.000000000000000000 0.997084821761914597 0.000000000000000000
 0.998441487005840678 0.000000000000000000 0.998262480697143073 0.000000000000000000 0.997778012904111722 0.000000000000000000 0.997084192139321979 0.000000000000000000
 0.998431600004504705 0.000000000000000000 0.998247964961944789 0.000000000000000000 0.997760210518322088 0.000000000000000000 0.997080432678337902 0.000000000000000000
 0.998417193651853108 0.000000000000000000 0.998242070926807390 0.000000000000000000 0.997744243432739930 0.000000000000000000 0.997056348881962373 0.000000000000000000
 0.998412705610335460 0.000000000000000000 0.998239523155771025 0.000000000000000000 0.997718439920988742 0.000000000000000000 0.997055653295185529 0.000000000000000000
 0.998410373442722876 0.000000000000000000 0.998169869952715727 0.000000000000000000 0.997693917486505488 0.000000000000000000 0.997055234644257271 0.000000000000000000
 0.998376232575732270 0.000000000000000000 0.998164523350700272 0.000000000000000000 0.997673959170900071 0.000000000000000000 0.997051105555977868 0.000000000000000000
 0.998374391043350795 0.000000000000000000 0.998152352184887848 0.000000000000000000 0.997668502643290989 0.000000000000000000 0.997043464618174058 0.000000000000000000
 0.998355091235160863 0.000000000000000000 0.998147287139660833 0.000000000000000000 0.997665161566928971 0.000000000000000000 0.997043204038856268 0.000000000000000000
 0.998324252527748590 0.000000000000000000 0.998123498370155793 0.000000000000000000 0.997662861074414820 0.000000000000000000 0.997031762845149827 0.000000000000000000
 0.998294816474287638 0.000000000000000000 0.998112457332993253 0.000000000000000000 0.997662001744502924 0.000000000000000000 0.997003049999866775 0.000000000000000000
 0.998288808823068363 0.000000000000000000 0.998084362690552895 0.000000000000000000 0.997644786578175791 0.000000000000000000 0.997000100416003621 0.000000000000000000
 0.998288351503557880 0.000000000000000000 0.998060314010362437 0.000000000000000000 0.997630200754288987 0.000000000000000000 0.996979526533325333 0.000000000000000000
 0.998263181683861633 0.000000000000000000 0.998056335730576061 0.000000000000000000 0.997625345748851533 0.000000000000000000 0.996978592749655834 0.000000000000000000
 0.998232913014302281 0.000000000000000000 0.998016146173282936 0.000000000000000000 0.997625149063481209 0.000000000000000000 0.996975317823250662 0.000000000000000000
 0.998227143443685683 0.000000000000000000 0.997993821851656415 0.000000000000000000 0.997616055545868741 0.000000000000000000 0.996933749267939984 0.000000000000000000
 0.998194100737514134 0.000000000000000000 0.997993115000810449 0.000000000000000000 0.997609891051833175 0.000000000000000000 0.996930013593640640 0.000000000000000000
 0.998181693434255335 0.000000000000000000 0.997962609359495767 0.000000000000000000 0.997586993810579026 0.000000000000000000 0.996901169707419488 0.000000000000000000
 0.998164630422949561 0.000000000000000000 0.997942653262220758 0.000000000000000000 0.997576283887988358 0.000000000000000000 0.996880322412657893 0.000000000000000000
 0.998160378107977642 0.000000000000000000 0.997937769287514875 0.000000000000000000 0.997556337524755810 0.000000000000000000 0.996870827687012739 0.000000000000000000
 0.998147646263758959 0.000000000000000000 0.997930690144742893 0.000000000000000000 0.997550320264836032 0.000000000000000000 0.996849828281127337 0.000000000000000000
 0.998143448268251521 0.000000000000000000 0.997925831004667696 0.000000000000000000 0.997547452436236437 0.000000000000000000 0.996844091474406779 0.000000000000000000
 0.998138021221879335 0.000000000000000000 0.997911921496915766 0.000000000000000000 0.997525569130967127 0.000000000000000000 0.996812274091714356 0.000000000000000000
 0.998099673616256511 0.000000000000000000 0.997887217371370316 0.000000000000000000 0.997490642227503721 0.000000000000000000 0.996800702496144497 0.000000000000000000
 0.998087022533165946 0.000000000000000000 0.997858750857640309 0.000000000000000000 0.997474584844325052 0.000000000000000000 0.996799668407176154 0.000000000000000000
 0.998064023109671017 0.000000000000000000 0.997853081667018582 0.000000000000000000 0.997429031483104689 0.000000000000000000 0.996747201720649234 0.000000000000000000
 0.998054435990833322 0.000000000000000000 0.997839286973212780 0.000000000000000000 0.997423534688480995 0.000000000000000000 0.996735358504097335 0.000000000000000000
 0.998048926696050831 0.000000000000000000 0.997833754222820835 0.000000000000000000 0.997416311575212933 0.000000000000000000 0.996710688710570003 0.000000000000000000
 0.998047768288920945 0.000000000000000000 0.997821820671066950 0.000000000000000000 0.997409672940907988 0.000000000000000000 0.996698792512978438 0.000000000000000000
 0.998036089560482731 0.000000000000000000 0.997810617056489435 0.000000000000000000 0.997390004001344477 0.000000000000000000 0.996682908873280038 0.000000000000000000
 0.998034927531071814 0.000000000000000000 0.997810269148621254 0.000000000000000000 0.997386534566131910 0.000000000000000000 0.996677813735362572 0.000000000000000000
 0.998021113973795782 0.000000000000000000 0.997802541352600603 0.000000000000000000 0.997373118350732835 0.000000000000000000 0.996646817179094646 0.000000000000000000
 0.998007029871126883 0.000000000000000000 0.997795197197583250 0.000000000000000000 0.997364373726846165 0.000000000000000000 0.996645175682633666 0.000000000000000000
 0.997999445003157959 0.000000000000000000 0.997722243637942041 0.000000000000000000 0.997361848304452625 0.000000000000000000 0.996645011561232752 0.000000000000000000
 0.997955737045003732 0.000000000000000000 0.997720871024775247 0.000000000000000000 0.997344606045912685 0.000000000000000000 0.996642800648454785 0.000000000000000000
 0.997948311677641309 0.000000000000000000 0.997712465562788919 0.000000000000000000 0.997332479108088421 0.000000000000000000 0.996614589673784690 0.000000000000000000
 0.997926233686334596 0.000000000000000000 0.997705773363266157 0.000000000000000000 0.997325537292445552 0.000000000000000000 0.996612919333873970 0.000000000000000000
 0.997912016928933721 0.000000000000000000 0.997704957718083429 0.000000000000000000 0.997296864782361681 0.000000000000000000 0.996610169416134783 0.000000000000000000
 0.997885195408537595 0.000000000000000000 0.997703460337158399 0.000000000000000000 0.997287396854394492 0.000000000000000000 0.996592366317501699 0.000000000000000000
 0.997881468348692735 0.000000000000000000 0.997695914511603443 0.000000000000000000 0.997282560932487572 0.000000000000000000 0.996559499978280527 0.000000000000000000
 0.997870628473964683 0.000000000000000000 0.997684623520611047 0.000000000000000000 0.997240843921795572 0.000000000000000000 0.996490357256968218 0.000000000000000000
 0.997847631407385638 0.000000000000000000 0.997682907353288795 0.000000000000000000 0.997239987689938601 0.000000000000000000 0.996486203502687795 0.000000000000000000
 0.997844298161373877 0.000000000000000000 0.997653900070240351 0.000000000000000000 0.997232564428571999 0.000000000000000000 0.996486060738055235 0.000000000000000000
 0.997791862254354567 0.000000000000000000 0.997620502848470037 0.000000000000000000 0.997207575770687527 0.000000000000000000 0.996445822126112324 0.000000000000000000
 0.997779811633383806 0.000000000000000000 0.997606178210366012 0.000000000000000000 0.997196071647752480 0.000000000000000000 0.996375653458950628 0.000000000000000000
 0.997776187578026108 0.000000000000000000 0.997590569021626683 0.000000000000000000 0.997194730401982032 0.000000000000000000 0.996372086611626240 0.000000000000000000
 0.997749306324524521 0.000000000000000000 0.997587918027819209 0.000000000000000000 0.997170656686882539 0.000000000000000000 0.996283558161595195 0.000000000000000000
 0.997743565399203391 0.000000000000000000 0.997587582740923851 0.000000000000000000 0.997168570796364007 0.000000000000000000 0.996282292576271544 0.000000000000000000
 0.997694180912549800 0.000000000000000000 0.997543248653560255 0.000000000000000000 0.997166741006015434 0.000000000000000000 0.996242963518628621 0.000000000000000000
 0.997685654391751386 0.000000000000000000 0.997532209118363267 0.000000000000000000 0.997161411971062561 0.000000000000000000 0.996232175169862066 0.000000000000000000
 0.997654274317255951 0.000000000000000000 0.997503227068300191 0.000000000000000000 0.997148614989829540 0.000000000000000000 0.996231930262879262 0.000000000000000000
 0.997634113332304340 0.000000000000000000 0.997484256196637720 0.000000000000000000 0.997130598392448664 0.000000000000000000 0.996230069021618148 0.000000000000000000
 0.997630757881374119 0.000000000000000000 0.997483268022614333 0.000000000000000000 0.997124174785577133 0.000000000000000000 0.996200748237628719 0.000000000000000000
 0.997615431018850751 0.000000000000000000 0.997475425014099804 0.000000000000000000 0.997122811680959065 0.000000000000000000 0.996194655450472144 0.000000000000000000
 0.997598461338374043 0.000000000000000000 0.997468365746566499 0.000000000000000000 0.997058894989793720 0.000000000000000000 0.996145576939050925 0.000000000000000000
 0.997595826873833857 0.000000000000000000 0.997459081709963225 0.000000000000000000 0.997051910555049603 0.000000000000000000 0.996094968471967435 0.000000000000000000
 0.997557975552831988 0.000000000000000000 0.997408089033401168 0.000000000000000000 0.997050476129231589 0.000000000000000000 0.996093219965873633 0.000000000000000000
 0.997538422625404597 0.000000000000000000 0.997403562062257554 0.000000000000000000 0.997049643974981525 0.000000000000000000 0.996069125919755161 0.000000000000000000
 0.997534229047729371 0.000000000000000000 0.997365467583005483 0.000000000000000000 0.997026957483442611 0.000000000000000000 0.996063821448983311 0.000000000000000000
 0.997509533103591917 0.000000000000000000 0.997356932131212126 0.000000000000000000 0.996992446646094210 0.000000000000000000 0.996051374847083060 0.000000000000000000
 0.997508318594627297 0.000000000000000000 0.997356245340552672 0.000000000000000000 0.996974363397307606 0.000000000000000000 0.996023705919552693 0.000000000000000000
 0.997489013116432788 0.000000000000000000 0.997344792074948527 0.000000000000000000 0.996928879468688245 0.000000000000000000 0.996011738312122752 0.000000000000000000
 0.997481283857286627 0.000000000000000000 0.997322349034774014 0.000000000000000000 0.996893241374047001 0.000000000000000000 0.995942897078267553 0.000000000000000000
 0.997454566896426087 0.000000000000000000 0.997300690273152046 0.000000000000000000 0.996873112232126157 0.000000000000000000 0.995915302637630728 0.000000000000000000
 0.997453623919385857 0.000000000000000000 0.997278266854219941 0.000000000000000000 0.996824462411876167 0.000000000000000000 0.995909548388146271 0.000000000000000000
 0.997453463340517210 0.000000000000000000 0.997261330336179808 0.000000000000000000 0.996803826908985058 0.000000000000000000 0.995902280634256676 0.000000000000000000
 0.997436285380319032 0.000000000000000000 0.997252855430054708 0.000000000000000000 0.996802992809461608 0.000000000000000000 0.995900368484537002 0.000000000000000000
 0.997426203588891003 0.000000000000000000 0.997211333724618454 0.000000000000000000 0.996771053068949864 0.000000000000000000 0.995896004539149393 0.000000000000000000
 0.997422722214714952 0.000000000000000000 0.997200859331504486 0.000000000000000000 0.996770629841959965 0.000000000000000000 0.995886076150773181 0.000000000000000000
 0.997416541767720433 0.000000000000000000 0.997170206457011488 0.000000000000000000 0.996737896767488585 0.000000000000000000 0.995866990046170297 0.000000000000000000
 0.997390213440878970 0.000000000000000000 0.997130433024920659 0.000000000000000000 0.996727848209184142 0.000000000000000000 0.995842202750892969 0.000000000000000000
 0.997316781755789972 0.000000000000000000 0.997127725954424227 0.000000000000000000 0.996693046879559841 0.000000000000000000 0.995825977107272053 0.000000000000000000
 0.997315206816901445 0.000000000000000000 0.997126925435931510 0.000000000000000000 0.996626330595622556 0.000000000000000000 0.995810899495456092 0.000000000000000000
 0.997295899309473377 0.000000000000000000 0.997087453561359749 0.000000000000000000 0.996624134308802034 0.000000000000000000 0.995712289079751955 0.000000000000000000
 0.997279944321188938 0.000000000000000000 0.997080143227558779 0.000000000000000000 0.996602900463426367 0.000000000000000000 0.995709553898524113 0.000000000000000000
 0.997263962374713708 0.000000000000000000 0.997035942949376364 0.000000000000000000 0.996600775051283971 0.000000000000000000 0.995700375360236034 0.000000000000000000
 0.997259955980730028 0.000000000000000000 0.997006021487371719 0.000000000000000000 0.996593361771210939 0.000000000000000000 0.995659408187666961 0.000000000000000000
 0.997247947698103432 0.000000000000000000 0.997002386052419309 0.000000000000000000 0.996584579148638627 0.000000000000000000 0.995630415911531119 0.000000000000000000
 0.997228470409538548 0.000000000000000000 0.997000377778759383 0.000000000000000000 0.996499173648323966 0.000000000000000000 0.995583042776446048 0.000000000000000000
 0.997213189714719617 0.000000000000000000 0.996986454117057108 0.000000000000000000 0.996440145584762460 0.000000000000000000 0.995494958013333209 0.000000000000000000
 0.997203027095219019 0.000000000000000000 0.996935415123832658 0.000000000000000000 0.996416476493863446 0.000000000000000000 0.995479683779422975 0.000000000000000000
 0.997197925910025762 0.000000000000000000 0.996928516733633918 0.000000000000000000 0.996392301048378060 0.000000000000000000 0.995473830244680946 0.000000000000000000
 0.997185365376548116 0.000000000000000000 0.996927251594277419 0.000000000000000000 0.996388889281250689 0.000000000000000000 0.995449485144680346 0.000000000000000000
 0.997137115975146648 0.000000000000000000 0.996923484209370714 0.000000000000000000 0.996377736825632798 0.000000000000000000 0.995446898576573092 0.000000000000000000
 0.997077145813571653 0.000000000000000000 0.996891209824436242 0.000000000000000000 0.996371273633471222 0.000000000000000000 0.995431310488748333 0.000000000000000000
 0.997059716610027791 0.000000000000000000 0.996880923029245469 0.000000000000000000 0.996362984151599851 0.000000000000000000 0.995409224364868672 0.000000000000000000
 0.997040173310463573 0.000000000000000000 0.996815935599362657 0.000000000000000000 0.996338756938937364 0.000000000000000000 0.995406739436539234 0.000000000000000000
 0.997037691510478163 0.000000000000000000 0.996804354938130688 0.000000000000000000 0.996301444523604585 0.000000000000000000 0.995391281927843763 0.000000000000000000
 0.996958583335765147 0.000000000000000000 0.996766357354799792 0.000000000000000000 0.996274621483970391 0.000000000000000000 0.995390155973044255 0.000000000000000000
 0.996948349100727382 0.000000000000000000 0.996747662460537032 0.000000000000000000 0.996255742749301620 0.000000000000000000 0.995300902568007628 0.000000000000000000
 0.996890540576233608 0.000000000000000000 0.996745027583692877 0.000000000000000000 0.996253414426054529 0.000000000000000000 0.995241686126884129 0.000000000000000000
 0.996840516941980948 0.000000000000000000 0.996680718049833381 0.000000000000000000 0.996252432842219537 0.000000000000000000 0.995238123077020975 0.000000000000000000
 0.996817927500755707 0.000000000000000000 0.996600786836758901 0.000000000000000000 0.996244979062112512 0.000000000000000000 0.995225844162307416 0.000000000000000000
 0.996811492129639043 0.000000000000000000 0.996592223076849915 0.000000000000000000 0.996150028547456490 0.000000000000000000 0.995199424095668528 0.000000000000000000
 0.996766662292390859 0.000000000000000000 0.996501175689765262 0.000000000000000000 0.996145877711447358 0.000000000000000000 0.995192920453193297 0.000000000000000000
 0.996734698379230011 0.000000000000000000 0.996500953683673307 0.000000000000000000 0.996136848557448329 0.000000000000000000 0.995158210789474973 0.000000000000000000
 0.996678717500594891 0.000000000000000000 0.996496711594039741 0.000000000000000000 0.996130747993598242 0.000000000000000000 0.995135740908147381 0.000000000000000000
 0.996632923414264127 0.000000000000000000 0.996461678482463142 0.000000000000000000 0.996082412072496592 0.000000000000000000 0.995119992390778307 0.000000000000000000
 0.996624772932585556 0.000000000000000000 0.996456559329959912 0.000000000000000000 0.996042133635219429 0.000000000000000000 0.995086406048067751 0.000000000000000000
 0.996622916304178985 0.000000000000000000 0.996442616775687795 0.000000000000000000 0.996034666664507684 0.000000000000000000 0.995054537277256124 0.000000000000000000
 0.996589731258867628 0.000000000000000000 0.996414615236260293 0.000000000000000000 0.995932277384616982 0.000000000000000000 0.995010849707184564 0.000000000000000000
 0.996567722968135117 0.000000000000000000 0.996354093893956572 0.000000000000000000 0.995919730594173824 0.000000000000000000 0.994999159057691096 0.000000000000000000
 0.996510440023188893 0.000000000000000000 0.996320274192081690 0.000000000000000000 0.995897169908531277 0.000000000000000000 0.994996470151676582 0.000000000000000000
 0.996470970643179133 0.000000000000000000 0.996281385136426278 0.000000000000000000 0.995890234185565770 0.000000000000000000 0.994990049732577431 0.000000000000000000
 0.996452959629122947 0.000000000000000000 0.996229514319472931 0.000000000000000000 0.995877456792125360 0.000000000000000000 0.994977931626704004 0.000000000000000000
 0.996448574561308198 0.000000000000000000 0.996228198021885225 0.000000000000000000 0.995875145225813663 0.000000000000000000 0.994941034641083744 0.000000000000000000
 0.996420725087029835 0.000000000000000000 0.996192213883334454 0.000000000000000000 0.995807618429060404 0.000000000000000000 0.994937740691773875 0.000000000000000000
 0.996420252990389388 0.000000000000000000 0.996161706859917562 0.000000000000000000 0.995766656452650611 0.000000000000000000 0.994935173581970478 0.000000000000000000
 0.996341151865017149 0.000000000000000000 0.996151411360378325 0.000000000000000000 0.995758664926948200 0.000000000000000000 0.994897406654420391 0.000000000000000000
 0.996325750796427267 0.000000000000000000 0.996132416607558469 0.000000000000000000 0.995694605162046220 0.000000000000000000 0.994851808166242746 0.000000000000000000
 0.996315596506834322 0.000000000000000000 0.996111747139927006 0.000000000000000000 0.995627744336220255 0.000000000000000000 0.994849225603417930 0.000000000000000000
 0.996290473258779841 0.000000000000000000 0.996105855523788275 0.000000000000000000 0.995609703019414205 0.000000000000000000 0.994798616810636971 0.000000000000000000
 0.996270013896567219 0.000000000000000000 0.996083861014989913 0.000000000000000000 0.995601828643643660 0.000000000000000000 0.994759690149178977 0.000000000000000000
 0.996235468150949321 0.000000000000000000 0.996007246326496953 0.000000000000000000 0.995541559973166956 0.000000000000000000 0.994731708339549270 0.000000000000000000
 0.996195048666137284 0.000000000000000000 0.995984651235344520 0.000000000000000000 0.995525715550944268 0.000000000000000000 0.994722713802813407 0.000000000000000000
 0.996180819941840490 0.000000000000000000 0.995944446321435528 0.000000000000000000 0.995508348130779930 0.000000000000000000 0.994708973595063051 0.000000000000000000
 0.996166652340220726 0.000000000000000000 0.995933859871555471 0.000000000000000000 0.995483824752285695 0.000000000000000000 0.994663366991087927 0.000000000000000000
 0.996154827406289911 0.000000000000000000 0.995867652515566970 0.000000000000000000 0.995460263556466995 0.000000000000000000 0.994644146819055219 0.000000000000000000
 0.996123077114246747 0.000000000000000000 0.995857619202621391 0.000000000000000000 0.995458348192897913 0.000000000000000000 0.994623795245163866 0.000000000000000000
 0.996115431102202908 0.000000000000000000 0.995850914758082961 0.000000000000000000 0.995406296323977702 0.000000000000000000 0.994583640997527274 0.000000000000000000
 0.996107289515029248 0.000000000000000000 0.995833038812610649 0.000000000000000000 0.995401739763104199 0.000000000000000000 0.994556921163399776 0.000000000000000000
 0.995987060581111527 0.000000000000000000 0.995812920248130284 0.000000000000000000 0.995373439856725994 0.000000000000000000 0.994556295141783009 0.000000000000000000
 0.995975255742416410 0.000000000000000000 0.995794613418604646 0.000000000000000000 0.995354743640543549 0.000000000000000000 0.994457752197386857 0.000000000000000000
 0.995975198343517110 0.000000000000000000 0.995792017662151863 0.000000000000000000 0.995326699211378840 0.000000000000000000 0.994419396109687215 0.000000000000000000
 0.995927295885115860 0.000000000000000000 0.995759368222285168 0.000000000000000000 0.995319171120373491 0.000000000000000000 0.994381577137507522 0.000000000000000000
 0.995916764665652821 0.000000000000000000 0.995744054857272132 0.000000000000000000 0.995267484752043852 0.000000000000000000 0.994376322696498671 0.000000000000000000
 0.995870442727243455 0.000000000000000000 0.995710323694471766 0.000000000000000000 0.995241509814434266 0.000000000000000000 0.994347032481609716 0.000000000000000000
 0.995854391100658320 0.000000000000000000 0.995652403876507108 0.000000000000000000 0.995241459230402081 0.000000000000000000 0.994329968858155722 0.000000000000000000
 0.995843512522204932 0.000000000000000000 0.995632719580547665 0.000000000000000000 0.995193950252359572 0.000000000000000000 0.994289016317458030 0.000000000000000000
 0.995804342628037076 0.000000000000000000 0.995630816173749378 0.000000000000000000 0.995187922591140528 0.000000000000000000 0.994268342451571696 0.000000000000000000
 0.995800352275396872 0.000000000000000000 0.995568387675349609 0.000000000000000000 0.995185775492585689 0.000000000000000000 0.994263354551998990 0.000000000000000000
 0.995777290218335387 0.000000000000000000 0.995558764464179569 0.000000000000000000 0.995183539099119052 0.000000000000000000 0.994225715386791276 0.000000000000000000
 0.995639173457128046 0.000000000000000000 0.995512271928308157 0.000000000000000000 0.995171314007187613 0.000000000000000000 0.994222397562835147 0.000000000000000000
 0.995633096462382627 0.000000000000000000 0.995505181996056865 0.000000000000000000 0.995008242819873878 0.000000000000000000 0.994220581537988535 0.000000000000000000
 0.995630489126514084 0.000000000000000000 0.995491822004656912 0.000000000000000000 0.995006321990836384 0.000000000000000000 0.994152555578516339 0.000000000000000000
 0.995499773330746240 0.000000000000000000 0.995295558794710877 0.000000000000000000 0.994983900858724346 0.000000000000000000 0.994150869810963900 0.000000000000000000
 0.995477440728648411 0.000000000000000000 0.995285532105095849 0.000000000000000000 0.994983754301620338 0.000000000000000000 0.994121397006064944 0.000000000000000000
 0.995469412051005365 0.000000000000000000 0.995227251194778062 0.000000000000000000 0.994938212344872008 0.000000000000000000 0.994096329985797222 0.000000000000000000
 0.995418714090137713 0.000000000000000000 0.995222724383762358 0.000000000000000000 0.994896013964315928 0.000000000000000000 0.994088698420377503 0.000000000000000000
 0.995330173884542369 0.000000000000000000 0.995200763442693037 0.000000000000000000 0.994893641576495513 0.000000000000000000 0.994082324964135289 0.000000000000000000
 0.995311486777897270 0.000000000000000000 0.995192325159925173 0.000000000000000000 0.994842382480532139 0.000000000000000000 0.994079077182191129 0.000000000000000000
 0.995296149738672975 0.000000000000000000 0.995141835745674719 0.000000000000000000 0.994816647658203990 0.000000000000000000 0.994075325945877886 0.000000000000000000
 0.995283019727103202 0.000000000000000000 0.995126139823630851 0.000000000000000000 0.994753636826006260 0.000000000000000000 0.994041524848207847 0.000000000000000000
 0.995229687881700964 0.000000000000000000 0.995018677067285195 0.000000000000000000 0.994728969183405143 0.000000000000000000 0.994030359084166593 0.000000000000000000
 0.995223011155850545 0.000000000000000000 0.994993343839651989 0.000000000000000000 0.994671675316941117 0.000000000000000000 0.993984108739085048 0.000000000000000000
 0.995185552393520689 0.000000000000000000 0.994990973897485365 0.000000000000000000 0.994666066336379218 0.000000000000000000 0.993947877178339767 0.000000000000000000
 0.995178407734242043 0.000000000000000000 0.994975190762221851 0.000000000000000000 0.994614383419839987 0.000000000000000000 0.993915923398829726 0.000000000000000000
 0.995129022766823468 0.000000000000000000 0.994953506460982573 0.000000000000000000 0.994600086868854927 0.000000000000000000 0.993914561936509622 0.000000000000000000
 0.995107523220203238 0.000000000000000000 0.994939170840512199 0.000000000000000000 0.994596102396217430 0.000000000000000000 0.993887743377407151 0.000000000000000000
 0.995067406877959804 0.000000000000000000 0.994901985515770804 0.000000000000000000 0.994595761645224785 0.000000000000000000 0.993878796869620995 0.000000000000000000
 0.995044444101977232 0.000000000000000000 0.994895247553114759 0.000000000000000000 0.994514705391438047 0.000000000000000000 0.993873493667316810 0.000000000000000000
 0.995026913401091950 0.000000000000000000 0.994893359470758853 0.000000000000000000 0.994486122085818436 0.000000000000000000 0.993857363036267039 0.000000000000000000
 0.995018259618274170 0.000000000000000000 0.994842379728547388 0.000000000000000000 0.994482173660912183 0.000000000000000000 0.993799056893595933 0.000000000000000000
 0.994986209760421181 0.000000000000000000 0.994755911971191065 0.000000000000000000 0.994473139913906179 0.000000000000000000 0.993764607578700776 0.000000000000000000
 0.994981798017311125 0.000000000000000000 0.994750801055738654 0.000000000000000000 0.994468376588615977 0.000000000000000000 0.993703203521272505 0.000000000000000000
 0.994870093708156378 0.000000000000000000 0.994735651050722258 0.000000000000000000 0.994448912193450218 0.000000000000000000 0.993671682708661019 0.000000000000000000
 0.994854018850591881 0.000000000000000000 0.994714355794585114 0.000000000000000000 0.994435581292419823 0.000000000000000000 0.993637582043554124 0.000000000000000000
 0.994838504347605790 0.000000000000000000 0.994671227137339464 0.000000000000000000 0.994382034003355786 0.000000000000000000 0.993602996502568669 0.000000000000000000
 0.994836502759305019 0.000000000000000000 0.994665947420446339 0.000000000000000000 0.994313436319499977 0.000000000000000000 0.993585943270831939 0.000000000000000000
 0.994813247303107828 0.000000000000000000 0.994664894238903141 0.000000000000000000 0.994278305694614728 0.000000000000000000 0.993561755840131955 0.000000000000000000
 0.994808086389661450 0.000000000000000000 0.994624686883039955 0.000000000000000000 0.994270196324952726 0.000000000000000000 0.993541558907633182 0.000000000000000000
 0.994796055334713381 0.000000000000000000 0.994613595511348536 0.000000000000000000 0.994174444128636758 0.000000000000000000 0.993466439509986698 0.000000000000000000
 0.994793995025108790 0.000000000000000000 0.994598904212332990 0.000000000000000000 0.994169224755195202 0.000000000000000000 0.993402206719462666 0.000000000000000000
 0.994737914638612941 0.000000000000000000 0.994556791378010119 0.000000000000000000 0.994148239270578160 0.000000000000000000 0.993395075113132742 0.000000000000000000
 0.994711621122832068 0.000000000000000000 0.994544449044592715 0.000000000000000000 0.994139937684341946 0.000000000000000000 0.993333744101423277 0.000000000000000000
 0.994694542727294628 0.000000000000000000 0.994440162308579789 0.000000000000000000 0.994128421329308232 0.000000000000000000 0.993227506150433537 0.000000000000000000
 0.994673683351518179 0.000000000000000000 0.994425092227357421 0.000000000000000000 0.994076895026880680 0.000000000000000000 0.993188983224182476 0.000000000000000000
 0.994648507944764226 0.000000000000000000 0.994424072859409258 0.000000000000000000 0.994060088462130231 0.000000000000000000 0.993182455789107688 0.000000000000000000
 0.994636502744748130 0.000000000000000000 0.994374037752205120 0.000000000000000000 0.993979440555812888 0.000000000000000000 0.993133801678653172 0.000000000000000000
 0.994578472611472253 0.000000000000000000 0.994361553364913942 0.000000000000000000 0.993967226289190542 0.000000000000000000 0.993053108948335761 0.000000000000000000
 0.994482383848631968 0.000000000000000000 0.994358624117432588 0.000000000000000000 0.993963386554949202 0.000000000000000000 0.992998657261217943 0.000000000000000000
 0.994454988198985479 0.000000000000000000 0.994340890375157715 0.000000000000000000 0.993944236490191479 0.000000000000000000 0.992979095668864442 0.000000000000000000
 0.994451886596743662 0.000000000000000000 0.994313022250731926 0.000000000000000000 0.993844512620480680 0.000000000000000000 0.992977417762028525 0.000000000000000000
 0.994413630502433699 0.000000000000000000 0.994309720165389765 0.000000000000000000 0.993832888883108057 0.000000000000000000 0.992967219903506226 0.000000000000000000
 0.994412955772685847 0.000000000000000000 0.994234880970562562 0.000000000000000000 0.993824316016958087 0.000000000000000000 0.992813955506873458 0.000000000000000000
 0.994377890035797352 0.000000000000000000 0.994214344792747284 0.000000000000000000 0.993797624551203240 0.000000000000000000 0.992790623338710154 0.000000000000000000
 0.994332284235795338 0.000000000000000000 0.994188171572324197 0.000000000000000000 0.993773307073978374 0.000000000000000000 0.992769904489953059 0.000000000000000000
 0.994314019575032626 0.000000000000000000 0.994160147214254497 0.000000000000000000 0.993767845909724334 0.000000000000000000 0.992753900328989580 0.000000000000000000
 0.994275067142181723 0.000000000000000000 0.994148976287215103 0.000000000000000000 0.993739992883543977 0.000000000000000000 0.992722592492898626 0.000000000000000000
 0.994240129965226704 0.000000000000000000 0.994099271519336636 0.000000000000000000 0.993724931130834932 0.000000000000000000 0.992717125448721149 0.000000000000000000
 0.994211016084621146 0.000000000000000000 0.994041650414738798 0.000000000000000000 0.993659473779391678 0.000000000000000000 0.992645099316456170 0.000000000000000000
 0.994149422160234941 0.000000000000000000 0.993984465380220561 0.000000000000000000 0.993643274538234422 0.000000000000000000 0.992644963436680849 0.000000000000000000
 0.994114843285223704 0.000000000000000000 0.993916035965119016 0.000000000000000000 0.993554923136967361 0.000000000000000000 0.992624695773955290 0.000000000000000000
 0.994053404543440267 0.000000000000000000 0.993818867150664698 0.000000000000000000 0.993550063461768551 0.000000000000000000 0.992535053964703873 0.000000000000000000
 0.993966568357626312 0.000000000000000000 0.993775336599360570 0.000000000000000000 0.993343007067773676 0.000000000000000000 0.992533394222780974 0.000000000000000000
 0.993951024571095187 0.000000000000000000 0.993743453343802652 0.000000000000000000 0.993314807018834567 0.000000000000000000 0.992516748087677980 0.000000000000000000
 0.993797983311362043 0.000000000000000000 0.993596339057940980 0.000000000000000000 0.993245945754780646 0.000000000000000000 0.992513370346233992 0.000000000000000000
 0.993745847347134781 0.000000000000000000 0.993570126263874420 0.000000000000000000 0.993238848953146403 0.000000000000000000 0.992492308078287921 0.000000000000000000
 0.993689686351765800 0.000000000000000000 0.993530284862908730 0.000000000000000000 0.993226696467436887 0.000000000000000000 0.992438113603990257 0.000000000000000000
 0.993680881672388328 0.000000000000000000 0.993526392886615151 0.000000000000000000 0.993138992521395036 0.000000000000000000 0.992374252744888663 0.000000000000000000
 0.993677999932714218 0.000000000000000000 0.993503928192445263 0.000000000000000000 0.993052489268192451 0.000000000000000000 0.992365138329277863 0.000000000000000000
 0.993668581229644743 0.000000000000000000 0.993493626683190190 0.000000000000000000 0.993018433805635925 0.000000000000000000 0.992282652452607161 0.000000000000000000
 0.993523711523527808 0.000000000000000000 0.993349456535921327 0.000000000000000000 0.993008628270480198 0.000000000000000000 0.992202662224154874 0.000000000000000000
 0.993509140371228616 0.000000000000000000 0.993299855425506806 0.000000000000000000 0.992903325799999958 0.000000000000000000 0.992106130282808030 0.000000000000000000
 0.993505486304499974 0.000000000000000000 0.993299622846443353 0.000000000000000000 0.992894965133873986 0.000000000000000000 0.992081926063040909 0.000000000000000000
 0.993394362763438399 0.000000000000000000 0.993094686800586102 0.000000000000000000 0.992782914383819604 0.000000000000000000 0.992027651645221220 0.000000000000000000
 0.993300936910872512 0.000000000000000000 0.993090507639125986 0.000000000000000000 0.992759633295024257 0.000000000000000000 0.991997696011264418 0.000000000000000000
 0.993266485482378059 0.000000000000000000 0.993081712301161601 0.000000000000000000 0.992730605928682452 0.000000000000000000 0.991968749408632888 0.000000000000000000
 0.993264786050180648 0.000000000000000000 0.993051231376981924 0.000000000000000000 0.992720050826929268 0.000000000000000000 0.991949844757824106 0.000000000000000000
 0.993227811787798842 0.000000000000000000 0.993018715465076918 0.000000000000000000 0.992609300183341814 0.000000000000000000 0.991933261865212801 0.000000000000000000
 0.993180688171222958 0.000000000000000000 0.993011248089196941 0.000000000000000000 0.992607985762095413 0.000000000000000000 0.991900139549021231 0.000000000000000000
 0.993160058574830917 0.000000000000000000 0.992998454036831735 0.000000000000000000 0.992522678295319039 0.000000000000000000 0.991709992732898615 0.000000000000000000
 0.993122739516509756 0.000000000000000000 0.992951439949982806 0.000000000000000000 0.992502276055255761 0.000000000000000000 0.991678762840453976 0.000000000000000000
 0.993048839912761050 0.000000000000000000 0.992903392687216502 0.000000000000000000 0.992473666400813248 0.000000000000000000 0.991662025902714239 0.000000000000000000
 0.993033009205840589 0.000000000000000000 0.992876801513815965 0.000000000000000000 0.992410225136630242 0.000000000000000000 0.991628456036651174 0.000000000000000000
 0.992954522506341863 0.000000000000000000 0.992720211066222658 0.000000000000000000 0.992386123786774710 0.000000000000000000 0.991576906735372243 0.000000000000000000
 0.992920397028918766 0.000000000000000000 0.992718097707185998 0.000000000000000000 0.992335657287031991 0.000000000000000000 0.991523344075512125 0.000000000000000000
 0.992917351725033148 0.000000000000000000 0.992689595106121980 0.000000000000000000 0.992307941734482446 0.000000000000000000 0.991438866829928100 0.000000000000000000
 0.992880437027221618 0.000000000000000000 0.992632482796416249 0.000000000000000000 0.992286439412862764 0.000000000000000000 0.991369938999797418 0.000000000000000000
 0.992866413867926623 0.000000000000000000 0.992604865085410681 0.000000000000000000 0.992186361384603810 0.000000000000000000 0.991351025086450677 0.000000000000000000
 0.992840315002263440 0.000000000000000000 0.992599032578821427 0.000000000000000000 0.992168759836345227 0.000000000000000000 0.991303795032638879 0.000000000000000000
 0.992821240927836857 0.000000000000000000 0.992559939636708632 0.000000000000000000 0.992115270997315668 0.000000000000000000 0.991274598633270387 0.000000000000000000
 0.992744530365343381 0.000000000000000000 0.992535547633949800 0.000000000000000000 0.992066106845167051 0.000000000000000000 0.991262959974403501 0.000000000000000000
 0.992675297893156228 0.000000000000000000 0.992510987890495855 0.000000000000000000 0.991999599641383289 0.000000000000000000 0.991234192630013444 0.000000000000000000
 0.992612468506019030 0.000000000000000000 0.992464505638636751 0.000000000000000000 0.991995265773293666 0.000000000000000000 0.991204900603607886 0.000000000000000000
 0.992600124471366807 0.000000000000000000 0.992435312297013650 0.000000000000000000 0.991952788174243150 0.000000000000000000 0.991134399185988890 0.000000000000000000
 0.992578482791013572 0.000000000000000000 0.992408862102485023 0.000000000000000000 0.991948600459402474 0.000000000000000000 0.991080755027470173 0.000000000000000000
 0.992518838885222965 0.000000000000000000 0.992311983156256572 0.000000000000000000 0.991935462857115535 0.000000000000000000 0.991079972743184046 0.000000000000000000
 0.992477536355006351 0.000000000000000000 0.992255743705246163 0.000000000000000000 0.991927446606380991 0.000000000000000000 0.991052801280235873 0.000000000000000000
 0.992339277830833644 0.000000000000000000 0.992176271515146424 0.000000000000000000 0.991819132730800246 0.000000000000000000 0.990970339915022369 0.000000000000000000
 0.992321722818581997 0.000000000000000000 0.992161858090835458 0.000000000000000000 0.991807986022256061 0.000000000000000000 0.990887031723445943 0.000000000000000000
 0.992216689261567142 0.000000000000000000 0.992047243824149771 0.000000000000000000 0.991744262591720882 0.000000000000000000 0.990868282222679087 0.000000000000000000
 0.992201402063145443 0.000000000000000000 0.992029081240579980 0.000000000000000000 0.991711422475824889 0.000000000000000000 0.990826147174488581 0.000000000000000000
 0.992127743536780016 0.000000000000000000 0.991998958290527422 0.000000000000000000 0.991608320647533903 0.000000000000000000 0.990779099670082264 0.000000000000000000
 0.992101238186893108 0.000000000000000000 0.991966078355187353 0.000000000000000000 0.991601357163791497 0.000000000000000000 0.990777930424030617 0.000000000000000000
 0.992093610600468745 0.000000000000000000 0.991933652156593570 0.000000000000000000 0.991588534008631561 0.000000000000000000 0.990756396920841609 0.000000000000000000
 0.991854540402954954 0.000000000000000000 0.991726585581516717 0.000000000000000000 0.991465212534548890 0.000000000000000000 0.990755549581932793 0.000000000000000000
 0.991789137431588141 0.000000000000000000 0.991678070745381723 0.000000000000000000 0.991463981440020015 0.000000000000000000 0.990723653678976524 0.000000000000000000
 0.991720469206826216 0.000000000000000000 0.991546642203380735 0.000000000000000000 0.991318127095543011 0.000000000000000000 0.990690521947020120 0.000000000000000000
 0.991682973048134020 0.000000000000000000 0.991454645279328806 0.000000000000000000 0.991164719513911940 0.000000000000000000 0.990559983499881169 0.000000000000000000
 0.991657580093726065 0.000000000000000000 0.991442115901240206 0.000000000000000000 0.991098975736245502 0.000000000000000000 0.990530735435257492 0.000000000000000000
 0.991555093978541691 0.000000000000000000 0.991402176146002789 0.000000000000000000 0.991019533400937624 0.000000000000000000 0.990528036803004497 0.000000000000000000
 0.991539806736368323 0.000000000000000000 0.991330617897893673 0.000000000000000000 0.990992916290530546 0.000000000000000000 0.990494888454870104 0.000000000000000000
 0.991509274790767670 0.000000000000000000 0.991329689417851934 0.000000000000000000 0.990992675695497649 0.000000000000000000 0.990458570716373887 0.000000000000000000
 0.991422805024458231 0.000000000000000000 0.991310790014908849 0.000000000000000000 0.990985262319179050 0.000000000000000000 0.990369873947698820 0.000000000000000000
 0.991400653934467968 0.000000000000000000 0.991272202333922547 0.000000000000000000 0.990968467946073739 0.000000000000000000 0.990312773689444481 0.000000000000000000
 0.991392378621655523 0.000000000000000000 0.991248223202439327 0.000000000000000000 0.990938634535331375 0.000000000000000000 0.990273805690048636 0.000000000000000000
 0.991378109168248645 0.000000000000000000 0.991184419669262962 0.000000000000000000 0.990852956847351862 0.000000000000000000 0.990231092378237365 0.000000000000000000
 0.991364224053662091 0.000000000000000000 0.991172678689701381 0.000000000000000000 0.990724861135382051 0.000000000000000000 0.990150635877530716 0.000000000000000000
 0.991300203698617932 0.000000000000000000 0.991121470304308971 0.000000000000000000 0.990722964455675537 0.000000000000000000 0.990086884940282186 0.000000000000000000
 0.991212902706394283 0.000000000000000000 0.991090674638470892 0.000000000000000000 0.990717796077502988 0.000000000000000000 0.990051461516971654 0.000000000000000000
 0.991036628839689682 0.000000000000000000 0.990921910313995458 0.000000000000000000 0.990711485324150432 0.000000000000000000 0.990001433350041204 0.000000000000000000
 0.991029682561873737 0.000000000000000000 0.990917968727694887 0.000000000000000000 0.990681848227826012 0.000000000000000000 0.989922583918188326 0.000000000000000000
 0.990991496594413435 0.000000000000000000 0.990767135804930921 0.000000000000000000 0.990543626135435229 0.000000000000000000 0.989903335566967080 0.000000000000000000
 0.990978352629076520 0.000000000000000000 0.990750719491805043 0.000000000000000000 0.990461375314449666 0.000000000000000000 0.989866151687469387 0.000000000000000000
 0.990908359695298335 0.000000000000000000 0.990740358160473233 0.000000000000000000 0.990437099284212863 0.000000000000000000 0.989773936186130521 0.000000000000000000
 0.990900045340572300 0.000000000000000000 0.990727808990061520 0.000000000000000000 0.990418830587240895 0.000000000000000000 0.989712390264057218 0.000000000000000000
 0.990888970372284072 0.000000000000000000 0.990723779587117881 0.000000000000000000 0.990344429455320419 0.000000000000000000 0.989702256272051439 0.000000000000000000
 0.990840671947146756 0.000000000000000000 0.990711150926750328 0.000000000000000000 0.990316623328849288 0.000000000000000000 0.989686225686742360 0.000000000000000000
 0.990774789815986878 0.000000000000000000 0.990583012370464533 0.000000000000000000 0.990275452254271493 0.000000000000000000 0.989645120819925617 0.000000000000000000
 0.990759827581990549 0.000000000000000000 0.990582305346706105 0.000000000000000000 0.990205714901860157 0.000000000000000000 0.989612765716081366 0.000000000000000000
 0.990707792714503155 0.000000000000000000 0.990497954334090935 0.000000000000000000 0.990203669383685203 0.000000000000000000 0.989415678040316382 0.000000000000000000
 0.990658389619066937 0.000000000000000000 0.990497557220238467 0.000000000000000000 0.990141640699597869 0.000000000000000000 0.989289005186696269 0.000000000000000000
 0.990622543996744986 0.000000000000000000 0.990482412322074124 0.000000000000000000 0.990049674587183404 0.000000000000000000 0.989280158125981468 0.000000000000000000
 0.990573178584545300 0.000000000000000000 0.990465111191363268 0.000000000000000000 0.990026136476680585 0.000000000000000000 0.989269719208869636 0.000000000000000000
 0.990546810459588700 0.000000000000000000 0.990303804998699300 0.000000000000000000 0.989953430321973471 0.000000000000000000 0.989118540616217734 0.000000000000000000
 0.990509696220526537 0.000000000000000000 0.990269748784125547 0.000000000000000000 0.989926161303872898 0.000000000000000000 0.989043010291990710 0.000000000000000000
 0.990438493296034617 0.000000000000000000 0.990221804128040839 0.000000000000000000 0.989874824612668736 0.000000000000000000 0.989028759343156705 0.000000000000000000
 0.990411512954373352 0.000000000000000000 0.990199720766046121 0.000000000000000000 0.989868135564136553 0.000000000000000000 0.988995239230069045 0.000000000000000000
 0.990404815739956979 0.000000000000000000 0.990198292802447644 0.000000000000000000 0.989712966131145455 0.000000000000000000 0.988970539272191917 0.000000000000000000
 0.990303046522602259 0.000000000000000000 0.990163005281446962 0.000000000000000000 0.989711238449857644 0.000000000000000000 0.988960263761877401 0.000000000000000000
 0.990291590026542545 0.000000000000000000 0.990136108230684098 0.000000000000000000 0.989688669530725540 0.000000000000000000 0.988809364557407422 0.000000000000000000
 0.990278922443432186 0.000000000000000000 0.990134712112389792 0.000000000000000000 0.989651503455972192 0.000000000000000000 0.988768302035584745 0.000000000000000000
 0.990220293519139871 0.000000000000000000 0.990029262427051249 0.000000000000000000 0.989612326816491028 0.000000000000000000 0.988712282222855121 0.000000000000000000
 0.990218237732028328 0.000000000000000000 0.989999589529230839 0.000000000000000000 0.989603285918098874 0.000000000000000000 0.988706682703805351 0.000000000000000000
 0.990079145420315498 0.000000000000000000 0.989928994629047931 0.000000000000000000 0.989532007433424177 0.000000000000000000 0.988685027853958953 0.000000000000000000
 0.989951915357661805 0.000000000000000000 0.989817422211433318 0.000000000000000000 0.989529459530200661 0.000000000000000000 0.988612070427422940 0.000000000000000000
 0.989921623494036451 0.000000000000000000 0.989780501840453852 0.000000000000000000 0.989496221682577670 0.000000000000000000 0.988604596123512369 0.000000000000000000
 0.989912681511060155 0.000000000000000000 0.989778953862113231 0.000000000000000000 0.989447130734485425 0.000000000000000000 0.988502634023905924 0.000000000000000000
 0.989772347532605234 0.000000000000000000 0.989627330247301651 0.000000000000000000 0.989323388939676196 0.000000000000000000 0.988456284166963961 0.000000000000000000
 0.989604033746808609 0.000000000000000000 0.989465867936815568 0.000000000000000000 0.989196333284617313 0.000000000000000000 0.988454566284260205 0.000000000000000000
 0.989576584762498879 0.000000000000000000 0.989338661987978374 0.000000000000000000 0.988959964956053428 0.000000000000000000 0.988412095412847025 0.000000000000000000
 0.989478813968969861 0.000000000000000000 0.989246767536046567 0.000000000000000000 0.988943277053352943 0.000000000000000000 0.988392127344509319 0.000000000000000000
 0.989387840450505429 0.000000000000000000 0.989230641271273470 0.000000000000000000 0.988865280780067968 0.000000000000000000 0.988373679913789882 0.000000000000000000
 0.989282349985053377 0.000000000000000000 0.989157246773780141 0.000000000000000000 0.988862408634963219 0.000000000000000000 0.988307471625634371 0.000000000000000000
 0.989282342339344423 0.000000000000000000 0.989139567763189453 0.000000000000000000 0.988839137923254952 0.000000000000000000 0.988092630421405604 0.000000000000000000
 0.989222775367497698 0.000000000000000000 0.989101880299978031 0.000000000000000000 0.988739198540190989 0.000000000000000000 0.988052031788410723 0.000000000000000000
 0.989131541677093717 0.000000000000000000 0.988986297278944160 0.000000000000000000 0.988695131366746027 0.000000000000000000 0.987953464861833552 0.000000000000000000
 0.989045878105296539 0.000000000000000000 0.988873225794736133 0.000000000000000000 0.988605642100375048 0.000000000000000000 0.987874128232681392 0.000000000000000000
 0.989005560896234592 0.000000000000000000 0.988849650968396388 0.000000000000000000 0.988455416316003532 0.000000000000000000 0.987755852130289047 0.000000000000000000
 0.988905055230694829 0.000000000000000000 0.988752912382492744 0.000000000000000000 0.988419572800738555 0.000000000000000000 0.987603867690026727 0.000000000000000000
 0.988893726718581445 0.000000000000000000 0.988678770583465427 0.000000000000000000 0.988256896029614085 0.000000000000000000 0.987560144645518889 0.000000000000000000
 0.988888354876598208 0.000000000000000000 0.988665565653476630 0.000000000000000000 0.988226956957108493 0.000000000000000000 0.987513353057780541 0.000000000000000000
 0.988825258650878114 0.000000000000000000 0.988620570771056251 0.000000000000000000 0.988169640330858634 0.000000000000000000 0.987438634248886671 0.000000000000000000
 0.988520151432703109 0.000000000000000000 0.988373774962034157 0.000000000000000000 0.988096350709816607 0.000000000000000000 0.987436469081369284 0.000000000000000000
 0.988440366044429086 0.000000000000000000 0.988315574008988729 0.000000000000000000 0.988068019344918724 0.000000000000000000 0.987312166796410984 0.000000000000000000
 0.988376190067524751 0.000000000000000000 0.988234133503437140 0.000000000000000000 0.987957225580758380 0.000000000000000000 0.987291275074327124 0.000000000000000000
 0.988308366082609191 0.000000000000000000 0.988137150265490205 0.000000000000000000 0.987847044935630247 0.000000000000000000 0.987205755762363912 0.000000000000000000
 0.988305774481691879 0.000000000000000000 0.988126387227437952 0.000000000000000000 0.987834909956126883 0.000000000000000000 0.987138443811720001 0.000000000000000000
 0.988296307455181933 0.000000000000000000 0.988077051134421902 0.000000000000000000 0.987642728001743353 0.000000000000000000 0.986937954343345747 0.000000000000000000
 0.988259667467062064 0.000000000000000000 0.988014833693689032 0.000000000000000000 0.987592600515385888 0.000000000000000000 0.986884404307359464 0.000000000000000000
 0.988152862614376293 0.000000000000000000 0.987990157727167806 0.000000000000000000 0.987489243678136952 0.000000000000000000 0.986817367420084413 0.000000000000000000
 0.988146619192860509 0.000000000000000000 0.987927297111588887 0.000000000000000000 0.987437234753980264 0.000000000000000000 0.986762476322944004 0.000000000000000000
 0.987832146332318195 0.000000000000000000 0.987679147653149014 0.000000000000000000 0.987392147595506642 0.000000000000000000 0.986709620440200719 0.000000000000000000
 0.987807713012907818 0.000000000000000000 0.987650334523754836 0.000000000000000000 0.987350465503136987 0.000000000000000000 0.986656049023926229 0.000000000000000000
 0.987728777668443469 0.000000000000000000 0.987514723373015713 0.000000000000000000 0.987252937060842939 0.000000000000000000 0.986567618044880246 0.000000000000000000
 0.987705786911012518 0.000000000000000000 0.987493992084529593 0.000000000000000000 0.987205811731922789 0.000000000000000000 0.986458580605134583 0.000000000000000000
 0.987681506096137585 0.000000000000000000 0.987489278770679824 0.000000000000000000 0.987185686099828374 0.000000000000000000 0.986438579711720664 0.000000000000000000
 0.987619445357025727 0.000000000000000000 0.987437363628595244 0.000000000000000000 0.986997209870209113 0.000000000000000000 0.986255890896961640 0.000000000000000000
 0.987604134687209978 0.000000000000000000 0.987436873877986065 0.000000000000000000 0.986980839178488223 0.000000000000000000 0.986250881140129265 0.000000000000000000
 0.987546434269970019 0.000000000000000000 0.987373924619546095 0.000000000000000000 0.986957393005970851 0.000000000000000000 0.986222863086354540 0.000000000000000000
 0.987543439628430608 0.000000000000000000 0.987307162305579245 0.000000000000000000 0.986928300107246192 0.000000000000000000 0.986144804083700088 0.000000000000000000
 0.987535621041162992 0.000000000000000000 0.987306896270735868 0.000000000000000000 0.986849181550879972 0.000000000000000000 0.986116385878805457 0.000000000000000000
 0.987429056138523831 0.000000000000000000 0.987210860981541538 0.000000000000000000 0.986817855039316516 0.000000000000000000 0.986048201345543385 0.000000000000000000
 0.987360549045609437 0.000000000000000000 0.987173130597893800 0.000000000000000000 0.986784666541287603 0.000000000000000000 0.985935986052038693 0.000000000000000000
 0.987328335874559815 0.000000000000000000 0.987173089324909436 0.000000000000000000 0.986715533437092618 0.000000000000000000 0.985905775644103533 0.000000000000000000
 0.987296452669570002 0.000000000000000000 0.987113092585721552 0.000000000000000000 0.986684723243325901 0.000000000000000000 0.985888414031495741 0.000000000000000000
 0.987272440244677418 0.000000000000000000 0.987093899702393140 0.000000000000000000 0.986645793500179669 0.000000000000000000 0.985856619366300313 0.000000000000000000
 0.987011814657224762 0.000000000000000000 0.986878540992018327 0.000000000000000000 0.986563830872975944 0.000000000000000000 0.985836832194991297 0.000000000000000000
 0.986843910949006919 0.000000000000000000 0.986735542714999303 0.000000000000000000 0.986530868425419483 0.000000000000000000 0.985736166814324299 0.000000000000000000
 0.986840681985552859 0.000000000000000000 0.986735380802584050 0.000000000000000000 0.986526096458881563 0.000000000000000000 0.985727284436191509 0.000000000000000000
 0.986740304552956693 0.000000000000000000 0.986578371459532533 0.000000000000000000 0.986335456938158162 0.000000000000000000 0.985718325615207447 0.000000000000000000
 0.986670580131850050 0.000000000000000000 0.986548769397799785 0.000000000000000000 0.986220854148218584 0.000000000000000000 0.985658118210288370 0.000000000000000000
 0.986658355913452745 0.000000000000000000 0.986506796574147526 0.000000000000000000 0.986185683666394697 0.000000000000000000 0.985629522436946126 0.000000000000000000
 0.986488177334114869 0.000000000000000000 0.986379612885627810 0.000000000000000000 0.986170551163683795 0.000000000000000000 0.985559491092212081 0.000000000000000000
 0.986424011444771098 0.000000000000000000 0.986309071695312567 0.000000000000000000 0.986096557214551361 0.000000000000000000 0.985480296326090133 0.000000000000000000
 0.986393676907811767 0.000000000000000000 0.986294131665987561 0.000000000000000000 0.986071186837154001 0.000000000000000000 0.985446065108429359 0.000000000000000000
 0.986383762628971317 0.000000000000000000 0.986243002197569552 0.000000000000000000 0.985992476793846939 0.000000000000000000 0.985345691748610641 0.000000000000000000
 0.986321862797650217 0.000000000000000000 0.986220039198959619 0.000000000000000000 0.985950941305127060 0.000000000000000000 0.985247615027409429 0.000000000000000000
 0.986081643915487027 0.000000000000000000 0.985895416726906171 0.000000000000000000 0.985637379137327851 0.000000000000000000 0.985171156033723849 0.000000000000000000
 0.986076317337348129 0.000000000000000000 0.985874008467406360 0.000000000000000000 0.985538550835847293 0.000000000000000000 0.984903520684891398 0.000000000000000000
 0.985994408673857792 0.000000000000000000 0.985855421858638614 0.000000000000000000 0.985451595911736589 0.000000000000000000 0.984890094026550700 0.000000000000000000
 0.985778684375389180 0.000000000000000000 0.985617458475853803 0.000000000000000000 0.985374841464029760 0.000000000000000000 0.984848550719523819 0.000000000000000000
 0.985773732391393098 0.000000000000000000 0.985569179375936022 0.000000000000000000 0.985322433701322331 0.000000000000000000 0.984808027060358637 0.000000000000000000
 0.985753982959435504 0.000000000000000000 0.985565083904448636 0.000000000000000000 0.985226228259685088 0.000000000000000000 0.984752523560143644 0.000000000000000000
 0.985688309297532705 0.000000000000000000 0.985509458181899833 0.000000000000000000 0.985190108455128666 0.000000000000000000 0.984704515110693790 0.000000000000000000
 0.985629369052183901 0.000000000000000000 0.985500392274905157 0.000000000000000000 0.985119896015069885 0.000000000000000000 0.984447058119862772 0.000000000000000000
 0.985618377041466265 0.000000000000000000 0.985454571933854662 0.000000000000000000 0.985076394169904335 0.000000000000000000 0.984400686738807207 0.000000000000000000
 0.985510692425880297 0.000000000000000000 0.985403684540795632 0.000000000000000000 0.985065144200983123 0.000000000000000000 0.984320500513317875 0.000000000000000000
 0.985457488183138719 0.000000000000000000 0.985319981037318215 0.000000000000000000 0.984975508283401524 0.000000000000000000 0.984299316128392943 0.000000000000000000
 0.985253854236823656 0.000000000000000000 0.985124435042520896 0.000000000000000000 0.984863072317997190 0.000000000000000000 0.984123621729413145 0.000000000000000000
 0.985221815347245067 0.000000000000000000 0.985096324689113234 0.000000000000000000 0.984840999680821283 0.000000000000000000 0.984087550292640612 0.000000000000000000
 0.985106703630135527 0.000000000000000000 0.984994979535991355 0.000000000000000000 0.984741418820751280 0.000000000000000000 0.984036485666487049 0.000000000000000000
 0.985021645054475425 0.000000000000000000 0.984901021157063683 0.000000000000000000 0.984650735834829538 0.000000000000000000 0.983940986904861981 0.000000000000000000
 0.984910263760410021 0.000000000000000000 0.984764989527523005 0.000000000000000000 0.984482077066784922 0.000000000000000000 0.983866863407733661 0.000000000000000000
 0.984907828487194492 0.000000000000000000 0.984753422997327266 0.000000000000000000 0.984441631413598417 0.000000000000000000 0.983797461645885218 0.000000000000000000
 0.984871791757762516 0.000000000000000000 0.984626978983373258 0.000000000000000000 0.984354156969470928 0.000000000000000000 0.983757165359094965 0.000000000000000000
 0.984754851998031477 0.000000000000000000 0.984623147185084924 0.000000000000000000 0.984105928147167575 0.000000000000000000 0.983291206368113069 0.000000000000000000
 0.984659373912679547 0.000000000000000000 0.984429801436968233 0.000000000000000000 0.983983964042310144 0.000000000000000000 0.983220535488261826 0.000000000000000000
 0.984656377211558853 0.000000000000000000 0.984428793759047460 0.000000000000000000 0.983967953293621966 0.000000000000000000 0.983212719367541177 0.000000000000000000
 0.984586122730041202 0.000000000000000000 0.984333541438444648 0.000000000000000000 0.983838495491769494 0.000000000000000000 0.983088831066988966 0.000000000000000000
 0.984386543230765576 0.000000000000000000 0.984206375520928933 0.000000000000000000 0.983831170910245745 0.000000000000000000 0.982978766240582225 0.000000000000000000
 0.984117016664719069 0.000000000000000000 0.983943139171148284 0.000000000000000000 0.983680856789189040 0.000000000000000000 0.982967667662805189 0.000000000000000000
 0.984114125379126570 0.000000000000000000 0.983935240078407602 0.000000000000000000 0.983658797206043434 0.000000000000000000 0.982967397602048432 0.000000000000000000
 0.984096813428165906 0.000000000000000000 0.983916352566568952 0.000000000000000000 0.983586245320883235 0.000000000000000000 0.982876250939308971 0.000000000000000000
 0.983999467171556064 0.000000000000000000 0.983819650691684533 0.000000000000000000 0.983417767098332729 0.000000000000000000 0.982831053735337745 0.000000000000000000
 0.983950204970854725 0.000000000000000000 0.983774958485775342 0.000000000000000000 0.983372255705393328 0.000000000000000000 0.982715290680834075 0.000000000000000000
 0.983921690557130635 0.000000000000000000 0.983677934714441871 0.000000000000000000 0.983246345951622969 0.000000000000000000 0.982565605235003914 0.000000000000000000
 0.983899942201831079 0.000000000000000000 0.983655564012024364 0.000000000000000000 0.983200456298365610 0.000000000000000000 0.982454828234770705 0.000000000000000000
 0.983848336512367805 0.000000000000000000 0.983639865149659509 0.000000000000000000 0.983196914750942730 0.000000000000000000 0.982450163214265482 0.000000000000000000
 0.983800580891623810 0.000000000000000000 0.983593145355946552 0.000000000000000000 0.983196705180667818 0.000000000000000000 0.982349658353755095 0.000000000000000000
 0.983700185165992447 0.000000000000000000 0.983555462022264959 0.000000000000000000 0.983186347347495659 0.000000000000000000 0.982333429194492402 0.000000000000000000
 0.983636937097974617 0.000000000000000000 0.983495434468408813 0.000000000000000000 0.983159418066435586 0.000000000000000000 0.982199624030605456 0.000000000000000000
 0.983557132352038344 0.000000000000000000 0.983438044161545344 0.000000000000000000 0.983153843849082110 0.000000000000000000 0.982195085076716157 0.000000000000000000
 0.983527878003274236 0.000000000000000000 0.983385019117486658 0.000000000000000000 0.983058568591969717 0.000000000000000000 0.982160712932890201 0.000000000000000000
 0.983196889535022045 0.000000000000000000 0.983094311213398186 0.000000000000000000 0.982864764330713681 0.000000000000000000 0.982150654884692331 0.000000000000000000
 0.982763813768664507 0.000000000000000000 0.982559424507510326 0.000000000000000000 0.982305333109674383 0.000000000000000000 0.981855046629599881 0.000000000000000000
 0.982761262690409310 0.000000000000000000 0.982551225427473529 0.000000000000000000 0.982280214669457141 0.000000000000000000 0.981834079162626217 0.000000000000000000
 0.982641841034583741 0.000000000000000000 0.982530324051580140 0.000000000000000000 0.982213291852152337 0.000000000000000000 0.981640322197125270 0.000000000000000000
 0.982608477796956037 0.000000000000000000 0.982487415245769657 0.000000000000000000 0.982176540634511430 0.000000000000000000 0.981572069816592951 0.000000000000000000
 0.982590676482624548 0.000000000000000000 0.982472042606607809 0.000000000000000000 0.982103084711333674 0.000000000000000000 0.981541670523757515 0.000000000000000000
 0.982429021744511077 0.000000000000000000 0.982282532560375787 0.000000000000000000 0.981962265455497252 0.000000000000000000 0.981401874448246669 0.000000000000000000
 0.982353004332624735 0.000000000000000000 0.982218336594159913 0.000000000000000000 0.981948529737879716 0.000000000000000000 0.981268532051919995 0.000000000000000000
 0.982220737138134181 0.000000000000000000 0.982098394602660463 0.000000000000000000 0.981913986752723011 0.000000000000000000 0.981232524371495329 0.000000000000000000
 0.982190662782263302 0.000000000000000000 0.982084005008904137 0.000000000000000000 0.981811313891205129 0.000000000000000000 0.981213549521929407 0.000000000000000000
 0.982112580109178901 0.000000000000000000 0.981959428412389923 0.000000000000000000 0.981669719357997961 0.000000000000000000 0.981173989697270876 0.000000000000000000
 0.982062666886859725 0.000000000000000000 0.981916288782149316 0.000000000000000000 0.981645796984583763 0.000000000000000000 0.981146713512369595 0.000000000000000000
 0.981894403364919954 0.000000000000000000 0.981718764293278978 0.000000000000000000 0.981524345116464247 0.000000000000000000 0.981140310792500303 0.000000000000000000
 0.981873757166020322 0.000000000000000000 0.981711142260466851 0.000000000000000000 0.981511931539705840 0.000000000000000000 0.981133129779151014 0.000000000000000000
 0.981815938587792481 0.000000000000000000 0.981662108677542666 0.000000000000000000 0.981246468254947546 0.000000000000000000 0.980512822435860021 0.000000000000000000
 0.981732243373345193 0.000000000000000000 0.981612697643785226 0.000000000000000000 0.981240655636636760 0.000000000000000000 0.980486334519305891 0.000000000000000000
 0.981599089479558873 0.000000000000000000 0.981476542824745835 0.000000000000000000 0.981197424784956418 0.000000000000000000 0.980467209811438090 0.000000000000000000
 0.981461266660576981 0.000000000000000000 0.981272077236917228 0.000000000000000000 0.980945168636188969 0.000000000000000000 0.980455896880053634 0.000000000000000000
 0.981165545444166232 0.000000000000000000 0.981044399832784353 0.000000000000000000 0.980771549550279009 0.000000000000000000 0.980320157052101737 0.000000000000000000
 0.981127471500408466 0.000000000000000000 0.981001245704128944 0.000000000000000000 0.980699004964489918 0.000000000000000000 0.979886994052318050 0.000000000000000000
 0.981006787019577442 0.000000000000000000 0.980841982279086699 0.000000000000000000 0.980518265204659567 0.000000000000000000 0.979883865038351676 0.000000000000000000
 0.980898508693443860 0.000000000000000000 0.980767104539055468 0.000000000000000000 0.980486104017996185 0.000000000000000000 0.979834096192464976 0.000000000000000000
 0.980870546785339470 0.000000000000000000 0.980726524586259862 0.000000000000000000 0.980433965324423173 0.000000000000000000 0.979769084351728270 0.000000000000000000
 0.980764306130859520 0.000000000000000000 0.980565327323949965 0.000000000000000000 0.980244613132095544 0.000000000000000000 0.979691219114782408 0.000000000000000000
 0.980723294789041411 0.000000000000000000 0.980532730680408471 0.000000000000000000 0.980204408861901078 0.000000000000000000 0.979571707990618545 0.000000000000000000
 0.980590068466154152 0.000000000000000000 0.980458970972943211 0.000000000000000000 0.980145237970591943 0.000000000000000000 0.979535592358335983 0.000000000000000000
 0.980485471379013873 0.000000000000000000 0.980286888673133960 0.000000000000000000 0.979888495586289543 0.000000000000000000 0.979239634234865042 0.000000000000000000
 0.980333152411661857 0.000000000000000000 0.980183952728300834 0.000000000000000000 0.979835628922968715 0.000000000000000000 0.979233604817272840 0.000000000000000000
 0.980290741788551134 0.000000000000000000 0.980133938315214004 0.000000000000000000 0.979799244948476589 0.000000000000000000 0.979202853232412740 0.000000000000000000
 0.980104552538420215 0.000000000000000000 0.979909315823265792 0.000000000000000000 0.979669325642934075 0.000000000000000000 0.978980953966161138 0.000000000000000000
 0.979992992627407578 0.000000000000000000 0.979864653715098566 0.000000000000000000 0.979628430189452448 0.000000000000000000 0.978909433640929416 0.000000000000000000
 0.979970119853901256 0.000000000000000000 0.979842222470791890 0.000000000000000000 0.979450704991014165 0.000000000000000000 0.978820304129491392 0.000000000000000000
 0.979946210614488167 0.000000000000000000 0.979780324354087240 0.000000000000000000 0.979376093793213442 0.000000000000000000 0.978660908795365492 0.000000000000000000
 0.979811167583065079 0.000000000000000000 0.979590974341782661 0.000000000000000000 0.979291837516780284 0.000000000000000000 0.978578208371300051 0.000000000000000000
 0.979759885810878917 0.000000000000000000 0.979574067688772199 0.000000000000000000 0.979159457610687123 0.000000000000000000 0.978567342511963867 0.000000000000000000
 0.979758989575486905 0.000000000000000000 0.979535500462323627 0.000000000000000000 0.979098646966384156 0.000000000000000000 0.978419025657606078 0.000000000000000000
 0.979645524972020620 0.000000000000000000 0.979451662858069616 0.000000000000000000 0.979094084919927221 0.000000000000000000 0.978391610685320101 0.000000000000000000
 0.979551691780371936 0.000000000000000000 0.979346081525994672 0.000000000000000000 0.979063537089475799 0.000000000000000000 0.978286644656792048 0.000000000000000000
 0.979545489943969505 0.000000000000000000 0.979341325752290159 0.000000000000000000 0.979047522508561641 0.000000000000000000 0.978190569247673891 0.000000000000000000
 0.979484232693568546 0.000000000000000000 0.979339363687232956 0.000000000000000000 0.978919592503814662 0.000000000000000000 0.978160111817933720 0.000000000000000000
 0.979443012771870958 0.000000000000000000 0.979322025966503973 0.000000000000000000 0.978905788155494117 0.000000000000000000 0.978086381234793523 0.000000000000000000
 0.979326231721503904 0.000000000000000000 0.979163139756954015 0.000000000000000000 0.978785894894646846 0.000000000000000000 0.978075059154857374 0.000000000000000000
 0.979322104040497354 0.000000000000000000 0.979161156975380309 0.000000000000000000 0.978773669976922611 0.000000000000000000 0.977903123357323101 0.000000000000000000
 0.979089197305437420 0.000000000000000000 0.978973113480834822 0.000000000000000000 0.978738951764136944 0.000000000000000000 0.977883716652934609 0.000000000000000000
 0.978775910254344628 0.000000000000000000 0.978645063177721930 0.000000000000000000 0.978374656003824672 0.000000000000000000 0.977759312592680341 0.000000000000000000
 0.978743271520620017 0.000000000000000000 0.978608859318742752 0.000000000000000000 0.978337304946346631 0.000000000000000000 0.977745282690165585 0.000000000000000000
 0.978355044193341628 0.000000000000000000 0.978243819310822937 0.000000000000000000 0.978020214622519202 0.000000000000000000 0.977560157439341770 0.000000000000000000
 0.978084184073143681 0.000000000000000000 0.977939699133162366 0.000000000000000000 0.977655682333656406 0.000000000000000000 0.977139206839003682 0.000000000000000000
 0.978023492619653600 0.000000000000000000 0.977847578407911588 0.000000000000000000 0.977535054153156446 0.000000000000000000 0.977095874492518224 0.000000000000000000
 0.977829591626853012 0.000000000000000000 0.977731021702989755 0.000000000000000000 0.977512975797471095 0.000000000000000000 0.976961073538644476 0.000000000000000000
 0.977733699820530822 0.000000000000000000 0.977546307702806705 0.000000000000000000 0.977340821257746795 0.000000000000000000 0.976930558361733370 0.000000000000000000
 0.977649763993646115 0.000000000000000000 0.977536388212937979 0.000000000000000000 0.977294132398650484 0.000000000000000000 0.976823306879106346 0.000000000000000000
 0.977598931868876253 0.000000000000000000 0.977498383618606970 0.000000000000000000 0.977215146501182907 0.000000000000000000 0.976715897948824407 0.000000000000000000
 0.977500067418509366 0.000000000000000000 0.977335404460875745 0.000000000000000000 0.976989464423678622 0.000000000000000000 0.976347119991905155 0.000000000000000000
 0.977471650322965013 0.000000000000000000 0.977323881248472914 0.000000000000000000 0.976956026833245672 0.000000000000000000 0.976211034490316099 0.000000000000000000
 0.977305246214114298 0.000000000000000000 0.977129369403506032 0.000000000000000000 0.976842861662799322 0.000000000000000000 0.976176063109334025 0.000000000000000000
 0.977286357707527698 0.000000000000000000 0.977082955198654401 0.000000000000000000 0.976680049737511879 0.000000000000000000 0.976039923388726027 0.000000000000000000
 0.977154462556261705 0.000000000000000000 0.977003909847195540 0.000000000000000000 0.976639337785715655 0.000000000000000000 0.975985428707631275 0.000000000000000000
 0.976781343038063965 0.000000000000000000 0.976678639069734622 0.000000000000000000 0.976468922474067025 0.000000000000000000 0.975924068669988154 0.000000000000000000
 0.976758553682144814 0.000000000000000000 0.976651022310647154 0.000000000000000000 0.976433246350520201 0.000000000000000000 0.975843580132968902 0.000000000000000000
 0.976609125240132325 0.000000000000000000 0.976508325661020415 0.000000000000000000 0.976305920963630114 0.000000000000000000 0.975819231902690931 0.000000000000000000
 0.976601646134844681 0.000000000000000000 0.976467767103031181 0.000000000000000000 0.976177436788332131 0.000000000000000000 0.975536937197406973 0.000000000000000000
 0.976120114642869408 0.000000000000000000 0.975991483272723115 0.000000000000000000 0.975827576372924832 0.000000000000000000 0.975433102345015013 0.000000000000000000
 0.976074259084477980 0.000000000000000000 0.975916345865597834 0.000000000000000000 0.975546266875357504 0.000000000000000000 0.974954745625991048 0.000000000000000000
 0.975959657815536619 0.000000000000000000 0.975806836552242984 0.000000000000000000 0.975517018708410455 0.000000000000000000 0.974915475434289580 0.000000000000000000
 0.975863939494395982 0.000000000000000000 0.975681584291213766 0.000000000000000000 0.975372353883462329 0.000000000000000000 0.974847546978624524 0.000000000000000000
 0.975795947323550905 0.000000000000000000 0.975623326059178786 0.000000000000000000 0.975279547714551498 0.000000000000000000 0.974673547450193634 0.000000000000000000
 0.975716210986592891 0.000000000000000000 0.975570573867849178 0.000000000000000000 0.975226441978291447 0.000000000000000000 0.974491185898755274 0.000000000000000000
 0.975710706267059025 0.000000000000000000 0.975505938634687486 0.000000000000000000 0.975103894822892170 0.000000000000000000 0.974385519750754048 0.000000000000000000
 0.975686463546407201 0.000000000000000000 0.975502309734767814 0.000000000000000000 0.975086663876145066 0.000000000000000000 0.974377300147385439 0.000000000000000000
 0.975398606196470230 0.000000000000000000 0.975263131288754304 0.000000000000000000 0.974971255627248068 0.000000000000000000 0.974345465377915776 0.000000000000000000
 0.975169113963356482 0.000000000000000000 0.975066187122770489 0.000000000000000000 0.974856295893159808 0.000000000000000000 0.974265575027306374 0.000000000000000000
 0.975148946548750062 0.000000000000000000 0.975022412944974715 0.000000000000000000 0.974768214676663525 0.000000000000000000 0.974177931694987342 0.000000000000000000
 0.975058744612821493 0.000000000000000000 0.974958668167097753 0.000000000000000000 0.974756232515550436 0.000000000000000000 0.974129790143433372 0.000000000000000000
 0.974842892641640812 0.000000000000000000 0.974648250020990203 0.000000000000000000 0.974257312619003280 0.000000000000000000 0.973502491544776527 0.000000000000000000
 0.974721490856149786 0.000000000000000000 0.974515704651532255 0.000000000000000000 0.974157951899856100 0.000000000000000000 0.973470997755233269 0.000000000000000000
 0.974704201124925396 0.000000000000000000 0.974513949307391991 0.000000000000000000 0.974107824127691924 0.000000000000000000 0.973456542193051333 0.000000000000000000
 0.974694948444343900 0.000000000000000000 0.974491124346934856 0.000000000000000000 0.974073724450992828 0.000000000000000000 0.973455781540724874 0.000000000000000000
 0.974578610979052185 0.000000000000000000 0.974370609261521636 0.000000000000000000 0.974011288595365676 0.000000000000000000 0.973313689501547952 0.000000000000000000
 0.974512797112790596 0.000000000000000000 0.974317461524754402 0.000000000000000000 0.973951395592991043 0.000000000000000000 0.973234117494256590 0.000000000000000000
 0.974488780914221309 0.000000000000000000 0.974297331323805027 0.000000000000000000 0.973932388101814817 0.000000000000000000 0.973190989908530035 0.000000000000000000
 0.974458495670435521 0.000000000000000000 0.974265159243986822 0.000000000000000000 0.973909596282621526 0.000000000000000000 0.973115966994231529 0.000000000000000000
 0.974393018690812074 0.000000000000000000 0.974254487485954335 0.000000000000000000 0.973846027803459635 0.000000000000000000 0.973109767180272867 0.000000000000000000
 0.973949716684906930 0.000000000000000000 0.973830366965255156 0.000000000000000000 0.973589209228706620 0.000000000000000000 0.973083154977470000 0.000000000000000000
 0.973892300585165405 0.000000000000000000 0.973765140842156374 0.000000000000000000 0.973516486467212450 0.000000000000000000 0.973020326291592075 0.000000000000000000
 0.973778179025948321 0.000000000000000000 0.973689571074538684 0.000000000000000000 0.973494458365383508 0.000000000000000000 0.972849388538310600 0.000000000000000000
 0.973745886106772485 0.000000000000000000 0.973617113452169280 0.000000000000000000 0.973356459132135865 0.000000000000000000 0.972787049245118274 0.000000000000000000
 0.973642985120151350 0.000000000000000000 0.973550305587423392 0.000000000000000000 0.973347152584947195 0.000000000000000000 0.972776811083861270 0.000000000000000000
 0.973601180173584324 0.000000000000000000 0.973493277972709792 0.000000000000000000 0.973261864609505811 0.000000000000000000 0.972706656590061391 0.000000000000000000
 0.972941940110450210 0.000000000000000000 0.972799206889046197 0.000000000000000000 0.972512203784816731 0.000000000000000000 0.971931341156070494 0.000000000000000000
 0.972771776283912315 0.000000000000000000 0.972639222914547630 0.000000000000000000 0.972374761427878598 0.000000000000000000 0.971849580226544441 0.000000000000000000
 0.972609311642996022 0.000000000000000000 0.972484372796566410 0.000000000000000000 0.972233222793265184 0.000000000000000000 0.971731508509265707 0.000000000000000000
 0.972475694770425947 0.000000000000000000 0.972361301279608847 0.000000000000000000 0.972133695840012524 0.000000000000000000 0.971683631044978124 0.000000000000000000
 0.972317535928013732 0.000000000000000000 0.972174812203173921 0.000000000000000000 0.971882488480267259 0.000000000000000000 0.971258095279255218 0.000000000000000000
 0.972182602805730434 0.000000000000000000 0.972031955734824704 0.000000000000000000 0.971734440784429609 0.000000000000000000 0.971142143294023596 0.000000000000000000
 0.971823391453422447 0.000000000000000000 0.971627388810589410 0.000000000000000000 0.971251874273146298 0.000000000000000000 0.970786829457802591 0.000000000000000000
 0.971812443474088239 0.000000000000000000 0.971614820012804303 0.000000000000000000 0.971220597186624235 0.000000000000000000 0.970446018177660741 0.000000000000000000
 0.971517006332940802 0.000000000000000000 0.971401949226608719 0.000000000000000000 0.971172490546643119 0.000000000000000000 0.970438591258830363 0.000000000000000000
 0.971509665744272333 0.000000000000000000 0.971301428715336534 0.000000000000000000 0.970920319063507509 0.000000000000000000 0.970425491493452808 0.000000000000000000
 0.971458642592100019 0.000000000000000000 0.971285561511764151 0.000000000000000000 0.970873645175304611 0.000000000000000000 0.970278882034902312 0.000000000000000000
 0.971048923717906076 0.000000000000000000 0.970961752692670488 0.000000000000000000 0.970786929035777124 0.000000000000000000 0.970119642267525895 0.000000000000000000
 0.971032521141511173 0.000000000000000000 0.970926772054507170 0.000000000000000000 0.970713154164095648 0.000000000000000000 0.970050775884588878 0.000000000000000000
 0.970800021839410276 0.000000000000000000 0.970667558360923555 0.000000000000000000 0.970448899349239280 0.000000000000000000 0.970026724018961728 0.000000000000000000
 0.970774177171794483 0.000000000000000000 0.970665007088089227 0.000000000000000000 0.970413742472974739 0.000000000000000000 0.969988081787715339 0.000000000000000000
 0.970646041320349595 0.000000000000000000 0.970544431058223855 0.000000000000000000 0.970328915890968258 0.000000000000000000 0.969811117533396772 0.000000000000000000
 0.970480056955845605 0.000000000000000000 0.970378053330640977 0.000000000000000000 0.970173324492918487 0.000000000000000000 0.969759577567551601 0.000000000000000000
 0.970280131600173901 0.000000000000000000 0.970110943025031869 0.000000000000000000 0.969782132140371456 0.000000000000000000 0.969394967371557059 0.000000000000000000
 0.970001164081653600 0.000000000000000000 0.969862258508884412 0.000000000000000000 0.969701724129951037 0.000000000000000000 0.969379502948310767 0.000000000000000000
 0.969977129752395251 0.000000000000000000 0.969847540282779086 0.000000000000000000 0.969670155809748580 0.000000000000000000 0.969168592006903085 0.000000000000000000
 0.969944074206427698 0.000000000000000000 0.969836725694193880 0.000000000000000000 0.969613917244023460 0.000000000000000000 0.969025349761159172 0.000000000000000000
 0.969938617293217065 0.000000000000000000 0.969824732603571271 0.000000000000000000 0.969550981519317512 0.000000000000000000 0.969023850661263730 0.000000000000000000
 0.969929362570625786 0.000000000000000000 0.969805361755355366 0.000000000000000000 0.969430928080399656 0.000000000000000000 0.968668138859759997 0.000000000000000000
 0.969842323090024716 0.000000000000000000 0.969651376284937472 0.000000000000000000 0.969287290763935383 0.000000000000000000 0.968523756469732322 0.000000000000000000
 0.969816438810569892 0.000000000000000000 0.969634025530067944 0.000000000000000000 0.969219359565893779 0.000000000000000000 0.968473396400319153 0.000000000000000000
 0.969233313389543438 0.000000000000000000 0.969112333284754324 0.000000000000000000 0.968893726020016555 0.000000000000000000 0.968386841805626064 0.000000000000000000
 0.969223019064750835 0.000000000000000000 0.969085976606906097 0.000000000000000000 0.968787489666639079 0.000000000000000000 0.968178813242164815 0.000000000000000000
 0.969176312570224963 0.000000000000000000 0.969007738094202820 0.000000000000000000 0.968675849839564895 0.000000000000000000 0.968005333141888968 0.000000000000000000
 0.968894623273277689 0.000000000000000000 0.968708378737168085 0.000000000000000000 0.968328459188921631 0.000000000000000000 0.967588640931326904 0.000000000000000000
 0.968835885704658506 0.000000000000000000 0.968659261994877507 0.000000000000000000 0.968304446423005172 0.000000000000000000 0.967561074791034925 0.000000000000000000
 0.968683091500470828 0.000000000000000000 0.968507432123952738 0.000000000000000000 0.968152637679945083 0.000000000000000000 0.967449046939301893 0.000000000000000000
 0.968636059642581482 0.000000000000000000 0.968442207357269380 0.000000000000000000 0.968048554575740905 0.000000000000000000 0.967262773818495347 0.000000000000000000
 0.968635782081540886 0.000000000000000000 0.968436827067194139 0.000000000000000000 0.968038938099803903 0.000000000000000000 0.967242393155679503 0.000000000000000000
 0.968562948775207988 0.000000000000000000 0.968370778700746837 0.000000000000000000 0.967985270187810887 0.000000000000000000 0.967208344147543642 0.000000000000000000
 0.968506478896536183 0.000000000000000000 0.968328475968245672 0.000000000000000000 0.967963276900929759 0.000000000000000000 0.967206897729813164 0.000000000000000000
 0.967922776682561992 0.000000000000000000 0.967795421483970131 0.000000000000000000 0.967533215551975134 0.000000000000000000 0.966960159397248220 0.000000000000000000
 0.967698765535280114 0.000000000000000000 0.967560463098151580 0.000000000000000000 0.967283378740902422 0.000000000000000000 0.966718032862839971 0.000000000000000000
 0.967319294658749662 0.000000000000000000 0.967215295634885952 0.000000000000000000 0.967006411987257897 0.000000000000000000 0.966581424947873247 0.000000000000000000
 0.967263427935265874 0.000000000000000000 0.967165670884769901 0.000000000000000000 0.966969652692786341 0.000000000000000000 0.966572663338633786 0.000000000000000000
 0.967000927288450329 0.000000000000000000 0.966866506379700286 0.000000000000000000 0.966614123500555089 0.000000000000000000 0.966144459851213555 0.000000000000000000
 0.966797805438602720 0.000000000000000000 0.966659998982212554 0.000000000000000000 0.966402327376431391 0.000000000000000000 0.965982915215691906 0.000000000000000000
 0.966773090320753536 0.000000000000000000 0.966642340136419032 0.000000000000000000 0.966372398615918948 0.000000000000000000 0.965769418880038866 0.000000000000000000
 0.966447055165599256 0.000000000000000000 0.966328199572212720 0.000000000000000000 0.966076673428083010 0.000000000000000000 0.965592265398511618 0.000000000000000000
 0.966182024457040822 0.000000000000000000 0.966073879642610933 0.000000000000000000 0.965843089861467385 0.000000000000000000 0.965293334427948069 0.000000000000000000
 0.966148692002286924 0.000000000000000000 0.966018845964988548 0.000000000000000000 0.965767351111317951 0.000000000000000000 0.965293219792467738 0.000000000000000000
 0.965847485587599364 0.000000000000000000 0.965768142329134327 0.000000000000000000 0.965609678350124678 0.000000000000000000 0.965269515340747564 0.000000000000000000
 0.965809716140257235 0.000000000000000000 0.965731172099348334 0.000000000000000000 0.965574072207081469 0.000000000000000000 0.965259778032081517 0.000000000000000000
 0.965679604695409588 0.000000000000000000 0.965531737190506334 0.000000000000000000 0.965220020829411940 0.000000000000000000 0.964691510304760969 0.000000000000000000
 0.965490524003803419 0.000000000000000000 0.965306530255566009 0.000000000000000000 0.965060476478012741 0.000000000000000000 0.964541513333298628 0.000000000000000000
 0.965485076979683221 0.000000000000000000 0.965300585748222972 0.000000000000000000 0.964933495009465014 0.000000000000000000 0.964361089308366171 0.000000000000000000
 0.965337237473478882 0.000000000000000000 0.965242747011033297 0.000000000000000000 0.964933286760699671 0.000000000000000000 0.964199506178589072 0.000000000000000000
 0.965246214006757586 0.000000000000000000 0.965120857368590546 0.000000000000000000 0.964867917980563594 0.000000000000000000 0.964198205468245750 0.000000000000000000
 0.965144225774015374 0.000000000000000000 0.964987428850866635 0.000000000000000000 0.964678204580138643 0.000000000000000000 0.964075970665400739 0.000000000000000000
 0.964753644252835607 0.000000000000000000 0.964627205003104504 0.000000000000000000 0.964370903248951139 0.000000000000000000 0.963845172382723159 0.000000000000000000
 0.964366886169195525 0.000000000000000000 0.964214233685735000 0.000000000000000000 0.963914886745816379 0.000000000000000000 0.963349403856771480 0.000000000000000000
 0.964180571890011939 0.000000000000000000 0.964011073386749073 0.000000000000000000 0.963669845960528959 0.000000000000000000 0.962995864337135909 0.000000000000000000
 0.963782791352179702 0.000000000000000000 0.963670245852251250 0.000000000000000000 0.963445488615912282 0.000000000000000000 0.962980462341371912 0.000000000000000000
 0.963676748740033062 0.000000000000000000 0.963531051518246362 0.000000000000000000 0.963225498185979467 0.000000000000000000 0.962551087432947150 0.000000000000000000
 0.963480181999819885 0.000000000000000000 0.963325821176359232 0.000000000000000000 0.963029956938921461 0.000000000000000000 0.962475317048365309 0.000000000000000000
 0.963476199021639279 0.000000000000000000 0.963301865886504460 0.000000000000000000 0.962950592675819506 0.000000000000000000 0.962315981179061697 0.000000000000000000
 0.963254563260458996 0.000000000000000000 0.963119346460494241 0.000000000000000000 0.962847912818021845 0.000000000000000000 0.962236559806904479 0.000000000000000000
 0.962892097354209775 0.000000000000000000 0.962741231956245391 0.000000000000000000 0.962438652396605754 0.000000000000000000 0.961827091230991416 0.000000000000000000
 0.962542992348836557 0.000000000000000000 0.962425717901672972 0.000000000000000000 0.962190670728450548 0.000000000000000000 0.961715483196753151 0.000000000000000000
 0.962498968683123568 0.000000000000000000 0.962359480946654133 0.000000000000000000 0.962078415500485340 0.000000000000000000 0.961584557721168909 0.000000000000000000
 0.962336291268718003 0.000000000000000000 0.962169646434657633 0.000000000000000000 0.961938243787570646 0.000000000000000000 0.961467367729356925 0.000000000000000000
 0.962280389098307265 0.000000000000000000 0.962144724704575460 0.000000000000000000 0.961836624588070399 0.000000000000000000 0.961350923723205519 0.000000000000000000
 0.962222544431740601 0.000000000000000000 0.962045373974531381 0.000000000000000000 0.961763504255097046 0.000000000000000000 0.961092238260834120 0.000000000000000000
 0.962151322951954047 0.000000000000000000 0.962036610435072825 0.000000000000000000 0.961689002739780530 0.000000000000000000 0.961034779392673344 0.000000000000000000
 0.962083506039009939 0.000000000000000000 0.961922169736072363 0.000000000000000000 0.961605507009527183 0.000000000000000000 0.960972990800759819 0.000000000000000000
 0.961954281005762635 0.000000000000000000 0.961793484279056865 0.000000000000000000 0.961449614389007556 0.000000000000000000 0.960917350412353377 0.000000000000000000
 0.961822840758074782 0.000000000000000000 0.961682436078074132 0.000000000000000000 0.961431721708555398 0.000000000000000000 0.960764938287373083 0.000000000000000000
 0.961813933547453148 0.000000000000000000 0.961640382271140348 0.000000000000000000 0.961296576347829501 0.000000000000000000 0.960743900543554075 0.000000000000000000
 0.961751678838417501 0.000000000000000000 0.961574274790980232 0.000000000000000000 0.961231655530933593 0.000000000000000000 0.960659725237808737 0.000000000000000000
 0.961644230113671061 0.000000000000000000 0.961514619909444090 0.000000000000000000 0.961204363559492347 0.000000000000000000 0.960591260819655401 0.000000000000000000
 0.961500074047669462 0.000000000000000000 0.961395069010717473 0.000000000000000000 0.961165374553126450 0.000000000000000000 0.960529227549816622 0.000000000000000000
 0.961354230728192150 0.000000000000000000 0.961269281481423543 0.000000000000000000 0.961095211939614225 0.000000000000000000 0.960462207238821142 0.000000000000000000
 0.960993429573068991 0.000000000000000000 0.960903894000430525 0.000000000000000000 0.960725343154859468 0.000000000000000000 0.960355608750932066 0.000000000000000000
 0.960540536683692325 0.000000000000000000 0.960400861490469993 0.000000000000000000 0.960175582330592636 0.000000000000000000 0.959718243628961742 0.000000000000000000
 0.960506469617025571 0.000000000000000000 0.960396665013029560 0.000000000000000000 0.960120242500775989 0.000000000000000000 0.959557553914715533 0.000000000000000000
 0.960093628676470856 0.000000000000000000 0.959966843220822375 0.000000000000000000 0.959709149323891175 0.000000000000000000 0.959175890583432000 0.000000000000000000
 0.959561344006750527 0.000000000000000000 0.959411347453406282 0.000000000000000000 0.959107638295006559 0.000000000000000000 0.958520606426452981 0.000000000000000000
 0.959207316312496339 0.000000000000000000 0.959109425638962954 0.000000000000000000 0.958913519415970139 0.000000000000000000 0.958485314873736449 0.000000000000000000
 0.958988358231185778 0.000000000000000000 0.958883807196401983 0.000000000000000000 0.958674537378196190 0.000000000000000000 0.958255129856456667 0.000000000000000000
 0.958963690548883307 0.000000000000000000 0.958769989968550229 0.000000000000000000 0.958456439373427282 0.000000000000000000 0.957974804970962768 0.000000000000000000
 0.958813741205629788 0.000000000000000000 0.958694846664614353 0.000000000000000000 0.958377225662170762 0.000000000000000000 0.957577288393131942 0.000000000000000000
 0.958348280806790909 0.000000000000000000 0.958181338958944750 0.000000000000000000 0.957849252435059584 0.000000000000000000 0.957357784328705774 0.000000000000000000
 0.958329978345268341 0.000000000000000000 0.958157493339444888 0.000000000000000000 0.957812279183955062 0.000000000000000000 0.957194325722102168 0.000000000000000000
 0.958016981749052254 0.000000000000000000 0.957924041085678857 0.000000000000000000 0.957737785062779512 0.000000000000000000 0.957121482792345102 0.000000000000000000
 0.957536192826766830 0.000000000000000000 0.957398684185924109 0.000000000000000000 0.957157487895743175 0.000000000000000000 0.956707169393393286 0.000000000000000000
 0.957496321085855140 0.000000000000000000 0.957383346245769706 0.000000000000000000 0.957129449607235006 0.000000000000000000 0.956613263078284870 0.000000000000000000
 0.957183538845230886 0.000000000000000000 0.957080673965456596 0.000000000000000000 0.956875190507368134 0.000000000000000000 0.956465123209469748 0.000000000000000000
 0.956786476864779911 0.000000000000000000 0.956685391248311090 0.000000000000000000 0.956487296966338607 0.000000000000000000 0.956097484186573254 0.000000000000000000
 0.956648326726159515 0.000000000000000000 0.956561683384401173 0.000000000000000000 0.956387922979767935 0.000000000000000000 0.956037772364995542 0.000000000000000000
 0.956596654910432442 0.000000000000000000 0.956504308301523665 0.000000000000000000 0.956320873078889688 0.000000000000000000 0.955947021553112286 0.000000000000000000
 0.956505392944134392 0.000000000000000000 0.956352447653531113 0.000000000000000000 0.956063722650503878 0.000000000000000000 0.955639757063431405 0.000000000000000000
 0.956502630418171851 0.000000000000000000 0.956335800740438446 0.000000000000000000 0.956036463935571401 0.000000000000000000 0.955381995448108534 0.000000000000000000
 0.956433113036449845 0.000000000000000000 0.956276038242422355 0.000000000000000000 0.955951145645744904 0.000000000000000000 0.955262909759211465 0.000000000000000000
 0.956309337071450161 0.000000000000000000 0.956193048305162940 0.000000000000000000 0.955903908909878863 0.000000000000000000 0.955230022432139947 0.000000000000000000
 0.956071076068791825 0.000000000000000000 0.955939456607897364 0.000000000000000000 0.955680647939171179 0.000000000000000000 0.955166753247037925 0.000000000000000000
 0.955632693175673453 0.000000000000000000 0.955457690311421692 0.000000000000000000 0.955178737525260280 0.000000000000000000 0.954752680064318238 0.000000000000000000
 0.955498239401366023 0.000000000000000000 0.955390974271935645 0.000000000000000000 0.955099836179669759 0.000000000000000000 0.954376638270511002 0.000000000000000000
 0.955072409908072628 0.000000000000000000 0.954937510308086823 0.000000000000000000 0.954667532547163411 0.000000000000000000 0.954124646014561817 0.000000000000000000
 0.955016792413230897 0.000000000000000000 0.954850476076632426 0.000000000000000000 0.954577680838610720 0.000000000000000000 0.954093388192558289 0.000000000000000000
 0.954941323987231083 0.000000000000000000 0.954818938114881499 0.000000000000000000 0.954516542844103255 0.000000000000000000 0.953844654181157159 0.000000000000000000
 0.954815161766156550 0.000000000000000000 0.954648541560455421 0.000000000000000000 0.954311646430804461 0.000000000000000000 0.953631767706702993 0.000000000000000000
 0.954672826011346620 0.000000000000000000 0.954492808821328143 0.000000000000000000 0.954130273621659475 0.000000000000000000 0.953398275846902177 0.000000000000000000
 0.954308427114706870 0.000000000000000000 0.954145336954690948 0.000000000000000000 0.953818881870742041 0.000000000000000000 0.953262199312742475 0.000000000000000000
 0.954275355628787958 0.000000000000000000 0.954124424802154869 0.000000000000000000 0.953817563582268546 0.000000000000000000 0.953189881826550955 0.000000000000000000
 0.954194966165243685 0.000000000000000000 0.954032354822035189 0.000000000000000000 0.953730328460311472 0.000000000000000000 0.953164732108208956 0.000000000000000000
 0.954067234949054765 0.000000000000000000 0.953956021995423509 0.000000000000000000 0.953708568305752236 0.000000000000000000 0.953068504024349616 0.000000000000000000
 0.953221793385539029 0.000000000000000000 0.953096566363879738 0.000000000000000000 0.952844868354348340 0.000000000000000000 0.952336261790719840 0.000000000000000000
 0.952949509116896021 0.000000000000000000 0.952855319567523562 0.000000000000000000 0.952666538364338122 0.000000000000000000 0.952287186535745733 0.000000000000000000
 0.952642946824213466 0.000000000000000000 0.952546366441724857 0.000000000000000000 0.952352894743220491 0.000000000000000000 0.951964390560900764 0.000000000000000000
 0.952571433235471887 0.000000000000000000 0.952463231533591248 0.000000000000000000 0.952250086298176979 0.000000000000000000 0.951829617330396949 0.000000000000000000
 0.952389751665339235 0.000000000000000000 0.952274318804013586 0.000000000000000000 0.952041400740997412 0.000000000000000000 0.951569797596827027 0.000000000000000000
 0.952213034237027967 0.000000000000000000 0.952076817858562796 0.000000000000000000 0.951800779516031148 0.000000000000000000 0.951431085579447000 0.000000000000000000
 0.952079515158973377 0.000000000000000000 0.951985687997486063 0.000000000000000000 0.951799076692183776 0.000000000000000000 0.951239552157818968 0.000000000000000000
 0.951526922249606111 0.000000000000000000 0.951387203897218425 0.000000000000000000 0.951167036273943611 0.000000000000000000 0.950729874950882348 0.000000000000000000
 0.951469994744613357 0.000000000000000000 0.951370287155094529 0.000000000000000000 0.951116281169100741 0.000000000000000000 0.950611390332529393 0.000000000000000000
 0.950716426106137380 0.000000000000000000 0.950609624979261159 0.000000000000000000 0.950396706828849136 0.000000000000000000 0.949972059812023928 0.000000000000000000
 0.950530209672027060 0.000000000000000000 0.950418627518588965 0.000000000000000000 0.950204634238088763 0.000000000000000000 0.949787072733001336 0.000000000000000000
 0.950407456029155995 0.000000000000000000 0.950257192194708167 0.000000000000000000 0.949939523479742753 0.000000000000000000 0.949309253824939914 0.000000000000000000
 0.950363611292782573 0.000000000000000000 0.950217054895605373 0.000000000000000000 0.949918002809289730 0.000000000000000000 0.949285228160899219 0.000000000000000000
 0.950361892361661464 0.000000000000000000 0.950209264943929877 0.000000000000000000 0.949900632095059039 0.000000000000000000 0.949242597033924218 0.000000000000000000
 0.949784281799747943 0.000000000000000000 0.949675574316937054 0.000000000000000000 0.949458015070824057 0.000000000000000000 0.949021740762477473 0.000000000000000000
 0.949262828185174268 0.000000000000000000 0.949124804770818398 0.000000000000000000 0.948862901789576108 0.000000000000000000 0.948382288166607301 0.000000000000000000
 0.948949576681324292 0.000000000000000000 0.948836772656079019 0.000000000000000000 0.948612128717377878 0.000000000000000000 0.948162237198324931 0.000000000000000000
 0.948794076884557636 0.000000000000000000 0.948678034015407512 0.000000000000000000 0.948444091965406799 0.000000000000000000 0.947967934054921524 0.000000000000000000
 0.948421214473479712 0.000000000000000000 0.948266715889930722 0.000000000000000000 0.947993729837990462 0.000000000000000000 0.947481357285598236 0.000000000000000000
 0.948400380131980025 0.000000000000000000 0.948263532040267143 0.000000000000000000 0.947945222641709218 0.000000000000000000 0.947363319362332867 0.000000000000000000
 0.948160601301604622 0.000000000000000000 0.948045023322388936 0.000000000000000000 0.947816227792568022 0.000000000000000000 0.947272612791145052 0.000000000000000000
 0.947988692529779575 0.000000000000000000 0.947872028977351344 0.000000000000000000 0.947630482244770533 0.000000000000000000 0.947102738257611709 0.000000000000000000
 0.947459581102044424 0.000000000000000000 0.947301027127671169 0.000000000000000000 0.946985053716760894 0.000000000000000000 0.946439194550563467 0.000000000000000000
 0.947348570735142337 0.000000000000000000 0.947206101448891391 0.000000000000000000 0.946935550055923114 0.000000000000000000 0.946382363174252395 0.000000000000000000
 0.947063308673246618 0.000000000000000000 0.946919751712137381 0.000000000000000000 0.946630835100253365 0.000000000000000000 0.946180053258446119 0.000000000000000000
 0.946988448569640040 0.000000000000000000 0.946852502717128508 0.000000000000000000 0.946567845276492625 0.000000000000000000 0.946041248029485637 0.000000000000000000
 0.946807611194291687 0.000000000000000000 0.946717169756874366 0.000000000000000000 0.946538066158008395 0.000000000000000000 0.946009668106113644 0.000000000000000000
 0.946801581166510697 0.000000000000000000 0.946691516496284802 0.000000000000000000 0.946471594380067893 0.000000000000000000 0.945964007168622611 0.000000000000000000
 0.946691799457924699 0.000000000000000000 0.946531629428833510 0.000000000000000000 0.946209348753418555 0.000000000000000000 0.945564400997325416 0.000000000000000000
 0.946309813307787295 0.000000000000000000 0.946190017409987316 0.000000000000000000 0.945944448637759172 0.000000000000000000 0.945480433013690780 0.000000000000000000
 0.946115606629771233 0.000000000000000000 0.946022498076700358 0.000000000000000000 0.945840336933799763 0.000000000000000000 0.945432130460496234 0.000000000000000000
 0.946039317681991454 0.000000000000000000 0.945896368620003258 0.000000000000000000 0.945608950296516038 0.000000000000000000 0.945040046286543589 0.000000000000000000
 0.946006100632449276 0.000000000000000000 0.945858455340711224 0.000000000000000000 0.945563492674463046 0.000000000000000000 0.944976546180891219 0.000000000000000000
 0.945460496645417203 0.000000000000000000 0.945356612856897205 0.000000000000000000 0.945147554527939304 0.000000000000000000 0.944721381363030077 0.000000000000000000
 0.945323686456186918 0.000000000000000000 0.945205030940830970 0.000000000000000000 0.944965252536413169 0.000000000000000000 0.944473919497557657 0.000000000000000000
 0.944640472114396279 0.000000000000000000 0.944527132787238544 0.000000000000000000 0.944296004634098018 0.000000000000000000 0.943813810619116955 0.000000000000000000
 0.944335556716872304 0.000000000000000000 0.944183916072929397 0.000000000000000000 0.943950354616369003 0.000000000000000000 0.943532896048253078 0.000000000000000000
 0.944261271593254237 0.000000000000000000 0.944157820760992750 0.000000000000000000 0.943875206455758287 0.000000000000000000 0.943239913744858827 0.000000000000000000
 0.943479912398864973 0.000000000000000000 0.943380504994132951 0.000000000000000000 0.943181267725773154 0.000000000000000000 0.942781041105860029 0.000000000000000000
 0.942689113977710380 0.000000000000000000 0.942586612003635360 0.000000000000000000 0.942381492313296265 0.000000000000000000 0.941970823045518268 0.000000000000000000
 0.942430917197901841 0.000000000000000000 0.942327935593671451 0.000000000000000000 0.942129073006092055 0.000000000000000000 0.941752648653718327 0.000000000000000000
 0.942420603519129929 0.000000000000000000 0.942321428613115519 0.000000000000000000 0.942121785460731220 0.000000000000000000 0.941706291217937919 0.000000000000000000
 0.942107671125143042 0.000000000000000000 0.941930740095980434 0.000000000000000000 0.941577571640340394 0.000000000000000000 0.940994757621361644 0.000000000000000000
 0.941934751368384893 0.000000000000000000 0.941798039492246053 0.000000000000000000 0.941526367197498493 0.000000000000000000 0.940979011349855510 0.000000000000000000
 0.941899102277825806 0.000000000000000000 0.941763837174190432 0.000000000000000000 0.941495252401216121 0.000000000000000000 0.940910553763728119 0.000000000000000000
 0.941473624416098387 0.000000000000000000 0.941385451286784858 0.000000000000000000 0.941208958191513956 0.000000000000000000 0.940842305542421542 0.000000000000000000
 0.941454428088978279 0.000000000000000000 0.941362313058133893 0.000000000000000000 0.941178211155831890 0.000000000000000000 0.940807473776543501 0.000000000000000000
 0.941244283100099888 0.000000000000000000 0.941144171509660787 0.000000000000000000 0.940945269609586465 0.000000000000000000 0.940551372770658034 0.000000000000000000
 0.941139299354242342 0.000000000000000000 0.941042731260823495 0.000000000000000000 0.940862709489077020 0.000000000000000000 0.940491853451811299 0.000000000000000000
 0.941132242996649437 0.000000000000000000 0.941040242354601042 0.000000000000000000 0.940843420142166709 0.000000000000000000 0.940458105201062877 0.000000000000000000
 0.940549042115586875 0.000000000000000000 0.940440269445199983 0.000000000000000000 0.940233242791382651 0.000000000000000000 0.939876912873393255 0.000000000000000000
 0.940394745575523050 0.000000000000000000 0.940306163886578172 0.000000000000000000 0.940128965963592855 0.000000000000000000 0.939863080571131659 0.000000000000000000
 0.940301388420529793 0.000000000000000000 0.940239303852881347 0.000000000000000000 0.940117161702657134 0.000000000000000000 0.939766544482917299 0.000000000000000000
 0.940024331807338243 0.000000000000000000 0.939935624010228232 0.000000000000000000 0.939745579557712873 0.000000000000000000 0.939360944137489828 0.000000000000000000
 0.939941734253197714 0.000000000000000000 0.939865184716775937 0.000000000000000000 0.939707613359516136 0.000000000000000000 0.939313436307522620 0.000000000000000000
 0.939481224341838450 0.000000000000000000 0.939382145894079201 0.000000000000000000 0.939183962446749288 0.000000000000000000 0.938788380338146045 0.000000000000000000
 0.939431563904809863 0.000000000000000000 0.939326969383085797 0.000000000000000000 0.939120412459735987 0.000000000000000000 0.938713148759497185 0.000000000000000000
 0.939082076090635653 0.000000000000000000 0.938966404378143382 0.000000000000000000 0.938736278862393414 0.000000000000000000 0.938280494457922831 0.000000000000000000
 0.939003986934113910 0.000000000000000000 0.938849277337565957 0.000000000000000000 0.938536627045373661 0.000000000000000000 0.937912056460871169 0.000000000000000000
 0.938783694364502708 0.000000000000000000 0.938654353071985748 0.000000000000000000 0.938397192951554326 0.000000000000000000 0.937889832981595561 0.000000000000000000
 0.938701319910232534 0.000000000000000000 0.938583019815064312 0.000000000000000000 0.938344057269836052 0.000000000000000000 0.937863306767700244 0.000000000000000000
 0.938367414247256670 0.000000000000000000 0.938244729066874283 0.000000000000000000 0.938001566641625262 0.000000000000000000 0.937525113872262894 0.000000000000000000
 0.937787510247691580 0.000000000000000000 0.937675475688563576 0.000000000000000000 0.937452303473240933 0.000000000000000000 0.937008283303550127 0.000000000000000000
 0.937638213984925528 0.000000000000000000 0.937529481509492668 0.000000000000000000 0.937321259429681808 0.000000000000000000 0.936937005841723791 0.000000000000000000
 0.937400065062516497 0.000000000000000000 0.937295779698079645 0.000000000000000000 0.937085423712258558 0.000000000000000000 0.936658126137484892 0.000000000000000000
 0.937398912500734594 0.000000000000000000 0.937288080679393287 0.000000000000000000 0.937060954683518466 0.000000000000000000 0.936636826538155387 0.000000000000000000
 0.937293812642685964 0.000000000000000000 0.937204129958773779 0.000000000000000000 0.937021098415277254 0.000000000000000000 0.936585502819206828 0.000000000000000000
 0.937255768700412495 0.000000000000000000 0.937160499091732935 0.000000000000000000 0.936965817650408095 0.000000000000000000 0.936557843603755269 0.000000000000000000
 0.937105422884496275 0.000000000000000000 0.936990094700582921 0.000000000000000000 0.936757632488643188 0.000000000000000000 0.936297372565771391 0.000000000000000000
 0.936847198373329304 0.000000000000000000 0.936770177787376701 0.000000000000000000 0.936614915201586018 0.000000000000000000 0.936288869807670010 0.000000000000000000
 0.936504197542218808 0.000000000000000000 0.936416136808986388 0.000000000000000000 0.936239362013300824 0.000000000000000000 0.935883259251428123 0.000000000000000000
 0.936447546592014901 0.000000000000000000 0.936357784010624639 0.000000000000000000 0.936175536680951326 0.000000000000000000 0.935797983114287746 0.000000000000000000
 0.936349435127255658 0.000000000000000000 0.936261460997819372 0.000000000000000000 0.936085023486910806 0.000000000000000000 0.935730235834126289 0.000000000000000000
 0.936129352052476160 0.000000000000000000 0.936040597876478198 0.000000000000000000 0.935862259049010325 0.000000000000000000 0.935502508216243256 0.000000000000000000
 0.935637517356482817 0.000000000000000000 0.935530205946835003 0.000000000000000000 0.935313001241127817 0.000000000000000000 0.934866349076557412 0.000000000000000000
 0.935060703768614165 0.000000000000000000 0.934924369291299739 0.000000000000000000 0.934649837683854123 0.000000000000000000 0.934097533346453290 0.000000000000000000
 0.934525412901494490 0.000000000000000000 0.934433283234235912 0.000000000000000000 0.934249200476076069 0.000000000000000000 0.933882009910391275 0.000000000000000000
 0.934051747960040868 0.000000000000000000 0.933949005512714536 0.000000000000000000 0.933743388634950211 0.000000000000000000 0.933331437158210320 0.000000000000000000
 0.933965322682851151 0.000000000000000000 0.933866237442447344 0.000000000000000000 0.933668460337046202 0.000000000000000000 0.933273825258960854 0.000000000000000000
 0.933757168111368441 0.000000000000000000 0.933663586404045232 0.000000000000000000 0.933475518185702513 0.000000000000000000 0.933095607707347452 0.000000000000000000
 0.933374594342196384 0.000000000000000000 0.933293098270570387 0.000000000000000000 0.933130602614808957 0.000000000000000000 0.932806525611851400 0.000000000000000000
 0.933310256658829052 0.000000000000000000 0.933213504061953247 0.000000000000000000 0.933020257798281683 0.000000000000000000 0.932634401400779800 0.000000000000000000
 0.932543428342700875 0.000000000000000000 0.932429800343431037 0.000000000000000000 0.932204190981146597 0.000000000000000000 0.931771664484138284 0.000000000000000000
 0.932411131508254942 0.000000000000000000 0.932320236243818434 0.000000000000000000 0.932138047032583295 0.000000000000000000 0.931760140595377595 0.000000000000000000
 0.932266163098474099 0.000000000000000000 0.932140951708940624 0.000000000000000000 0.931896480860209819 0.000000000000000000 0.931431137160646960 0.000000000000000000
 0.931734243997138112 0.000000000000000000 0.931630993866688906 0.000000000000000000 0.931429238199542930 0.000000000000000000 0.931037476641706219 0.000000000000000000
 0.931689433144785251 0.000000000000000000 0.931586516240057727 0.000000000000000000 0.931378362836546514 0.000000000000000000 0.930951419692773507 0.000000000000000000
 0.931654990000347460 0.000000000000000000 0.931548833276950261 0.000000000000000000 0.931335388128003427 0.000000000000000000 0.930903460901643554 0.000000000000000000
 0.931617475774840775 0.000000000000000000 0.931509199501729501 0.000000000000000000 0.931285771495458436 0.000000000000000000 0.930818932631938600 0.000000000000000000
 0.931281848291166892 0.000000000000000000 0.931179724348142446 0.000000000000000000 0.930972818683663328 0.000000000000000000 0.930550821049354826 0.000000000000000000
 0.930665314162611779 0.000000000000000000 0.930564219109164537 0.000000000000000000 0.930362244833112917 0.000000000000000000 0.929957385020927507 0.000000000000000000
 0.930566662507358755 0.000000000000000000 0.930461473020187890 0.000000000000000000 0.930251486552134965 0.000000000000000000 0.929833085572288165 0.000000000000000000
 0.930179017634480299 0.000000000000000000 0.930076012029466881 0.000000000000000000 0.929870360218554182 0.000000000000000000 0.929460356967645618 0.000000000000000000
 0.929954112418323375 0.000000000000000000 0.929837232048487117 0.000000000000000000 0.929598017076171956 0.000000000000000000 0.929096573152072946 0.000000000000000000
 0.929730962262090177 0.000000000000000000 0.929607768455834038 0.000000000000000000 0.929386415003988220 0.000000000000000000 0.929021199969698785 0.000000000000000000
 0.929679166592756734 0.000000000000000000 0.929572191816121940 0.000000000000000000 0.929360552374667304 0.000000000000000000 0.928863227772054323 0.000000000000000000
 0.929649615736292345 0.000000000000000000 0.929544670832624487 0.000000000000000000 0.929304656263175266 0.000000000000000000 0.928810569748169446 0.000000000000000000
 0.929399564900236896 0.000000000000000000 0.929275204574037117 0.000000000000000000 0.929030198807155538 0.000000000000000000 0.928574228651334321 0.000000000000000000
 0.929274181444170289 0.000000000000000000 0.929170115363604499 0.000000000000000000 0.928961609329983395 0.000000000000000000 0.928543214019472596 0.000000000000000000
 0.928977396832991520 0.000000000000000000 0.928887803993044381 0.000000000000000000 0.928703374829612738 0.000000000000000000 0.928295484259398784 0.000000000000000000
 0.927587276349074563 0.000000000000000000 0.927494973376101095 0.000000000000000000 0.927309867502759122 0.000000000000000000 0.926937503534361884 0.000000000000000000
 0.927497163069609831 0.000000000000000000 0.927380265899632072 0.000000000000000000 0.927149021965539388 0.000000000000000000 0.926698844500863816 0.000000000000000000
 0.926904562339777360 0.000000000000000000 0.926800822168959204 0.000000000000000000 0.926594021932424017 0.000000000000000000 0.926181997503106813 0.000000000000000000
 0.926784372254010114 0.000000000000000000 0.926689233436689630 0.000000000000000000 0.926499009943743124 0.000000000000000000 0.926119789927006942 0.000000000000000000
 0.926782300140329363 0.000000000000000000 0.926687969476050921 0.000000000000000000 0.926498360244323860 0.000000000000000000 0.926114268593911771 0.000000000000000000
 0.926652237089978570 0.000000000000000000 0.926550945684980309 0.000000000000000000 0.926345022577506283 0.000000000000000000 0.925918704108122825 0.000000000000000000
 0.926382384249493374 0.000000000000000000 0.926290911870720324 0.000000000000000000 0.926106942545121492 0.000000000000000000 0.925734793306417614 0.000000000000000000
 0.926012857338295525 0.000000000000000000 0.925913261131775966 0.000000000000000000 0.925713055304025478 0.000000000000000000 0.925309115744636257 0.000000000000000000
 0.925927848275822751 0.000000000000000000 0.925836365011009743 0.000000000000000000 0.925653060816169715 0.000000000000000000 0.925284960347524721 0.000000000000000000
 0.925910224592567777 0.000000000000000000 0.925817615184392428 0.000000000000000000 0.925631994366327482 0.000000000000000000 0.925259004612549285 0.000000000000000000
 0.924793896208905730 0.000000000000000000 0.924713265282242181 0.000000000000000000 0.924552002845266063 0.000000000000000000 0.924229232960789071 0.000000000000000000
 0.924319027452641273 0.000000000000000000 0.924228565725775941 0.000000000000000000 0.924047256945788931 0.000000000000000000 0.923682436019894859 0.000000000000000000
 0.923253403402909512 0.000000000000000000 0.923138466612140607 0.000000000000000000 0.922916399008857025 0.000000000000000000 0.922492459101240003 0.000000000000000000
 0.923246677452304154 0.000000000000000000 0.923135159932077953 0.000000000000000000 0.922909129329397282 0.000000000000000000 0.922453662550632658 0.000000000000000000
 0.923161924432377656 0.000000000000000000 0.923060480695699570 0.000000000000000000 0.922856628463252671 0.000000000000000000 0.922444556508168589 0.000000000000000000
 0.923074657193898029 0.000000000000000000 0.922958832345972868 0.000000000000000000 0.922726938537326680 0.000000000000000000 0.922262466634307554 0.000000000000000000
 0.922845052613769257 0.000000000000000000 0.922727044980411137 0.000000000000000000 0.922486316057405609 0.000000000000000000 0.921993169196011708 0.000000000000000000
 0.922634725752172424 0.000000000000000000 0.922541913684156500 0.000000000000000000 0.922356016128352940 0.000000000000000000 0.921981838961123401 0.000000000000000000
 0.922241672559168002 0.000000000000000000 0.922150417648627263 0.000000000000000000 0.921967145736355520 0.000000000000000000 0.921596875393473569 0.000000000000000000
 0.922070782070037898 0.000000000000000000 0.921965164318102715 0.000000000000000000 0.921753866323716475 0.000000000000000000 0.921330969795856047 0.000000000000000000
 0.921610943993248166 0.000000000000000000 0.921514018237734156 0.000000000000000000 0.921319075373486895 0.000000000000000000 0.920921433740392925 0.000000000000000000
 0.921473480447854043 0.000000000000000000 0.921348331272540899 0.000000000000000000 0.921100271981602603 0.000000000000000000 0.920620052558981494 0.000000000000000000
 0.921273533995555005 0.000000000000000000 0.921165826486705863 0.000000000000000000 0.920949753780144653 0.000000000000000000 0.920515155814335961 0.000000000000000000
 0.921166659053860859 0.000000000000000000 0.921065754947844928 0.000000000000000000 0.920863274637417684 0.000000000000000000 0.920456361466897466 0.000000000000000000
 0.920950135399816516 0.000000000000000000 0.920859276428883211 0.000000000000000000 0.920675014616083254 0.000000000000000000 0.920289940757837210 0.000000000000000000
 0.920293891830593069 0.000000000000000000 0.920209170166181978 0.000000000000000000 0.920039410994374585 0.000000000000000000 0.919698445147064891 0.000000000000000000
 0.920108303845007192 0.000000000000000000 0.920008031751672339 0.000000000000000000 0.919806354277055815 0.000000000000000000 0.919398427058770840 0.000000000000000000
 0.919150710535109439 0.000000000000000000 0.919056637463405712 0.000000000000000000 0.918867896401824091 0.000000000000000000 0.918487911641824084 0.000000000000000000
 0.919117544589295399 0.000000000000000000 0.919022171868998261 0.000000000000000000 0.918830881547995304 0.000000000000000000 0.918446072249998302 0.000000000000000000
 0.918859604927851681 0.000000000000000000 0.918769741872212720 0.000000000000000000 0.918589054816315476 0.000000000000000000 0.918223708769301150 0.000000000000000000
 0.918510869570114630 0.000000000000000000 0.918407688168572545 0.000000000000000000 0.918202851158688160 0.000000000000000000 0.917798824752914966 0.000000000000000000
 0.918263217392733977 0.000000000000000000 0.918154386061010297 0.000000000000000000 0.917935724500810624 0.000000000000000000 0.917494452894387247 0.000000000000000000
 0.917526071499829565 0.000000000000000000 0.917428320015053811 0.000000000000000000 0.917231653587523565 0.000000000000000000 0.916834241014036322 0.000000000000000000
 0.917288826530319623 0.000000000000000000 0.917207678356524281 0.000000000000000000 0.917045421940621108 0.000000000000000000 0.916720955943257976 0.000000000000000000
 0.916640790849881593 0.000000000000000000 0.916551472081208907 0.000000000000000000 0.916372710181479588 0.000000000000000000 0.916014684475012664 0.000000000000000000
 0.916231275408156409 0.000000000000000000 0.916139108051183038 0.000000000000000000 0.915954722788274389 0.000000000000000000 0.915585888077515286 0.000000000000000000
 0.916000076998179091 0.000000000000000000 0.915913036236983280 0.000000000000000000 0.915738677383304278 0.000000000000000000 0.915388790505337835 0.000000000000000000
 0.915581838780611501 0.000000000000000000 0.915487046869242094 0.000000000000000000 0.915298494610869651 0.000000000000000000 0.914924656754073973 0.000000000000000000
 0.915026491752240045 0.000000000000000000 0.914935591429351436 0.000000000000000000 0.914752905300155850 0.000000000000000000 0.914383160805615880 0.000000000000000000
 0.914939184569956931 0.000000000000000000 0.914828898631024789 0.000000000000000000 0.914604961833119900 0.000000000000000000 0.914144850840758250 0.000000000000000000
 0.914594796979743996 0.000000000000000000 0.914489134079607968 0.000000000000000000 0.914278144869350551 0.000000000000000000 0.913857774411722779 0.000000000000000000
 0.914385641612750710 0.000000000000000000 0.914276593677816662 0.000000000000000000 0.914058261316324727 0.000000000000000000 0.913620687458615577 0.000000000000000000
 0.913931622866807847 0.000000000000000000 0.913813600464693065 0.000000000000000000 0.913580620462485560 0.000000000000000000 0.913157911281507362 0.000000000000000000
 0.913834524902732093 0.000000000000000000 0.913738279221366301 0.000000000000000000 0.913545330536984501 0.000000000000000000 0.913131009784631020 0.000000000000000000
 0.913669417981420540 0.000000000000000000 0.913567016464994053 0.000000000000000000 0.913362039960581407 0.000000000000000000 0.912951010495652526 0.000000000000000000
 0.913237508718411028 0.000000000000000000 0.913152694052937530 0.000000000000000000 0.912980132448075521 0.000000000000000000 0.912619027080698308 0.000000000000000000
 0.912989028426160587 0.000000000000000000 0.912893194071697667 0.000000000000000000 0.912701150662801441 0.000000000000000000 0.912315632427589174 0.000000000000000000
 0.912029286539256523 0.000000000000000000 0.911933088165423733 0.000000000000000000 0.911739999127173406 0.000000000000000000 0.911350979723617005 0.000000000000000000
 0.912015310141171542 0.000000000000000000 0.911919045910232651 0.000000000000000000 0.911725841752838218 0.000000000000000000 0.911336655731061929 0.000000000000000000
 0.911943680325218553 0.000000000000000000 0.911853881602255445 0.000000000000000000 0.911674287320231369 0.000000000000000000 0.911315156035035656 0.000000000000000000
 0.911706600994884209 0.000000000000000000 0.911620273111521051 0.000000000000000000 0.911447021510280786 0.000000000000000000 0.911098065664255996 0.000000000000000000
 0.911478382161183376 0.000000000000000000 0.911390874418644747 0.000000000000000000 0.911215492124617166 0.000000000000000000 0.910863196239851458 0.000000000000000000
 0.910233177897277423 0.000000000000000000 0.910135580222258378 0.000000000000000000 0.909940245130819503 0.000000000000000000 0.909548998259802399 0.000000000000000000
 0.909891839894837906 0.000000000000000000 0.909789584333365320 0.000000000000000000 0.909585157419095069 0.000000000000000000 0.909176991160314474 0.000000000000000000
 0.909618061354331653 0.000000000000000000 0.909541354567878324 0.000000000000000000 0.909387815005332389 0.000000000000000000 0.909079916233561658 0.000000000000000000
 0.908900491503551899 0.000000000000000000 0.908815227185945429 0.000000000000000000 0.908644222390705525 0.000000000000000000 0.908300184566747659 0.000000000000000000
 0.908331524172866001 0.000000000000000000 0.908226838043544871 0.000000000000000000 0.908016257921697933 0.000000000000000000 0.907590612160204979 0.000000000000000000
 0.908105088446664821 0.000000000000000000 0.908015828003823744 0.000000000000000000 0.907837171878840943 0.000000000000000000 0.907479309263386269 0.000000000000000000
 0.907944602201295692 0.000000000000000000 0.907857586530409599 0.000000000000000000 0.907683026898933987 0.000000000000000000 0.907331390494552692 0.000000000000000000
 0.907673862405808940 0.000000000000000000 0.907583506395254092 0.000000000000000000 0.907402648141245827 0.000000000000000000 0.907040311494274998 0.000000000000000000
 0.906875923489761093 0.000000000000000000 0.906761238839418060 0.000000000000000000 0.906556621736155477 0.000000000000000000 0.906175721167553183 0.000000000000000000
 0.906843441082108348 0.000000000000000000 0.906747722943277989 0.000000000000000000 0.906531689808960595 0.000000000000000000 0.906099090384314465 0.000000000000000000
 0.906790662697539163 0.000000000000000000 0.906691924912496616 0.000000000000000000 0.906494382600431692 0.000000000000000000 0.906072275336298860 0.000000000000000000
 0.906489987891123561 0.000000000000000000 0.906391082895421585 0.000000000000000000 0.906192903965762464 0.000000000000000000 0.905795209811003033 0.000000000000000000
 0.906198827091377335 0.000000000000000000 0.906119635961945780 0.000000000000000000 0.905960527600160992 0.000000000000000000 0.905638893938861766 0.000000000000000000
 0.905668263726926548 0.000000000000000000 0.905576980589897884 0.000000000000000000 0.905394213326401909 0.000000000000000000 0.905027871236087855 0.000000000000000000
 0.905545182158395745 0.000000000000000000 0.905451091585462442 0.000000000000000000 0.905262488880061666 0.000000000000000000 0.904883568533403237 0.000000000000000000
 0.905161963733396413 0.000000000000000000 0.905074126524429756 0.000000000000000000 0.904897708559745939 0.000000000000000000 0.904541787987146573 0.000000000000000000
 0.904196642171816500 0.000000000000000000 0.904107792477787386 0.000000000000000000 0.903929818184461609 0.000000000000000000 0.903572804244347494 0.000000000000000000
 0.903626773480077583 0.000000000000000000 0.903538937715338775 0.000000000000000000 0.903363224969069067 0.000000000000000000 0.903011679401041989 0.000000000000000000
 0.903250489701339920 0.000000000000000000 0.903174425183858487 0.000000000000000000 0.903022052380246687 0.000000000000000000 0.902716196103312440 0.000000000000000000
 0.903000902258511151 0.000000000000000000 0.902906993375575118 0.000000000000000000 0.902719279925949025 0.000000000000000000 0.902344384067872429 0.000000000000000000
 0.902718383729025908 0.000000000000000000 0.902627133273183890 0.000000000000000000 0.902444280294950052 0.000000000000000000 0.902076930065865645 0.000000000000000000
 0.902139551691979125 0.000000000000000000 0.902047481019393360 0.000000000000000000 0.901862318525334716 0.000000000000000000 0.901487879567763772 0.000000000000000000
 0.901109645030643169 0.000000000000000000 0.901008605541681162 0.000000000000000000 0.900807161762623099 0.000000000000000000 0.900408802602812863 0.000000000000000000
 0.901024649989876747 0.000000000000000000 0.900935550803850682 0.000000000000000000 0.900757190491495940 0.000000000000000000 0.900399414436264922 0.000000000000000000
 0.900830058645333054 0.000000000000000000 0.900737088594798174 0.000000000000000000 0.900551042492110598 0.000000000000000000 0.900178318500069463 0.000000000000000000
 0.900716195736466774 0.000000000000000000 0.900626231455149195 0.000000000000000000 0.900446157684035686 0.000000000000000000 0.900085419044076351 0.000000000000000000
 0.900539951355391999 0.000000000000000000 0.900459065454710661 0.000000000000000000 0.900295823516632621 0.000000000000000000 0.899962082372226191 0.000000000000000000
 0.900144611145221374 0.000000000000000000 0.900051916039016353 0.000000000000000000 0.899866297573287288 0.000000000000000000 0.899494187913256860 0.000000000000000000
 0.900121774614913384 0.000000000000000000 0.900027961014386091 0.000000000000000000 0.899839982829395924 0.000000000000000000 0.899462621134082041 0.000000000000000000
 0.899649575661289558 0.000000000000000000 0.899562579812667074 0.000000000000000000 0.899388124614262208 0.000000000000000000 0.899037285857322677 0.000000000000000000
 0.898442502534516740 0.000000000000000000 0.898363758884171526 0.000000000000000000 0.898205918750910159 0.000000000000000000 0.897888788892121648 0.000000000000000000
 0.897951494007712681 0.000000000000000000 0.897865396591058018 0.000000000000000000 0.897692953050325704 0.000000000000000000 0.897347044161730723 0.000000000000000000
 0.897713447169683931 0.000000000000000000 0.897621595057765953 0.000000000000000000 0.897437588758462468 0.000000000000000000 0.897068450545239537 0.000000000000000000
 0.897386347032888665 0.000000000000000000 0.897298529121412058 0.000000000000000000 0.897122646071387031 0.000000000000000000 0.896769777685179070 0.000000000000000000
 0.896916878879611246 0.000000000000000000 0.896831117861619398 0.000000000000000000 0.896659301222544669 0.000000000000000000 0.896314404119951669 0.000000000000000000
 0.896432439653625290 0.000000000000000000 0.896335251848709991 0.000000000000000000 0.896140419320642256 0.000000000000000000 0.895749081117337642 0.000000000000000000
 0.896116641185346730 0.000000000000000000 0.896030336925035753 0.000000000000000000 0.895857355197205996 0.000000000000000000 0.895509810377886128 0.000000000000000000
 0.895735779329357995 0.000000000000000000 0.895647103768192232 0.000000000000000000 0.895469557446269437 0.000000000000000000 0.895113680570208126 0.000000000000000000
 0.895640493698345752 0.000000000000000000 0.895550330099544878 0.000000000000000000 0.895369729470076203 0.000000000000000000 0.895007430843899221 0.000000000000000000
 0.895410053355150781 0.000000000000000000 0.895321748994564737 0.000000000000000000 0.895144760361093139 0.000000000000000000 0.894789241018460579 0.000000000000000000
 0.895024668279109092 0.000000000000000000 0.894940284448510814 0.000000000000000000 0.894771136459035832 0.000000000000000000 0.894431309862346424 0.000000000000000000
 0.893784060064775399 0.000000000000000000 0.893696001229599912 0.000000000000000000 0.893519596884014389 0.000000000000000000 0.893165640783572190 0.000000000000000000
 0.893610689419963133 0.000000000000000000 0.893524233361291609 0.000000000000000000 0.893350993801971693 0.000000000000000000 0.893003191335180246 0.000000000000000000
 0.893241528113303596 0.000000000000000000 0.893149646959637167 0.000000000000000000 0.892965540605086816 0.000000000000000000 0.892595985157408456 0.000000000000000000
 0.893204477939843478 0.000000000000000000 0.893115397077687390 0.000000000000000000 0.892936956176685781 0.000000000000000000 0.892578895788605720 0.000000000000000000
 0.892461939108333158 0.000000000000000000 0.892373405348629856 0.000000000000000000 0.892196041509362825 0.000000000000000000 0.891840116188565291 0.000000000000000000
 0.892409062203832759 0.000000000000000000 0.892320774301386899 0.000000000000000000 0.892143894621997613 0.000000000000000000 0.891788908535906200 0.000000000000000000
 0.891326005454955328 0.000000000000000000 0.891236413927637861 0.000000000000000000 0.891056915208596978 0.000000000000000000 0.890696652909521158 0.000000000000000000
 0.891308368784302418 0.000000000000000000 0.891219365484978487 0.000000000000000000 0.891041059599609886 0.000000000000000000 0.890683229101633001 0.000000000000000000
 0.777491393519810559 0.000000000000000000 0.784828289080167107 0.000000000000000000 0.799411680906035094 0.000000000000000000 0.824492017748538641 0.000000000000000000
 0.776146138754192139 0.000000000000000000 0.783185294976611046 0.000000000000000000 0.798039145880527045 0.000000000000000000 0.823358231530842533 0.000000000000000000
 0.775653510526978174 0.000000000000000000 0.781014722881654189 0.000000000000000000 0.790332965063771042 0.000000000000000000 0.806770438417025337 0.000000000000000000
 0.747923641778486470 0.000000000000000000 0.748681248593708326 0.000000000000000000 0.750360768237629872 0.000000000000000000 0.754125509964911567 0.000000000000000000
 0.671347881292290172 0.000000000000000000 0.680732463093045581 0.000000000000000000 0.694910766841392524 0.000000000000000000 0.711419816200303923 0.000000000000000000
 0.666215128736510676 0.000000000000000000 0.674736537819855098 0.000000000000000000 0.689218318198106528 0.000000000000000000 0.706078833034555653 0.000000000000000000
 0.665113479012162889 0.000000000000000000 0.671233188365492506 0.000000000000000000 0.679187365783142871 0.000000000000000000 0.689786915795959965 0.000000000000000000
 0.619775405080570385 0.000000000000000000 0.621560603466226325 0.000000000000000000 0.625142346007694694 0.000000000000000000 0.632085199573103496 0.000000000000000000
 0.571039046729707511 0.000000000000000000 0.577921879758419355 0.000000000000000000 0.589132816805755466 0.000000000000000000 0.606050849085625787 0.000000000000000000
 0.564151178129926878 0.000000000000000000 0.569974151352431346 0.000000000000000000 0.581476964547868791 0.000000000000000000 0.599156747000010426 0.000000000000000000
 0.563009636691213067 0.000000000000000000 0.567189035676018638 0.000000000000000000 0.572303038687034915 0.000000000000000000 0.580428316053131943 0.000000000000000000
 0.534979381419310784 0.000000000000000000 0.536880510882032036 0.000000000000000000 0.540548418626746185 0.000000000000000000 0.547318188246116999 0.000000000000000000
 0.517843839403974271 0.000000000000000000 0.522153001139327833 0.000000000000000000 0.530547147041382394 0.000000000000000000 0.546431122541115588 0.000000000000000000
 0.513671407206473307 0.000000000000000000 0.517313205927388386 0.000000000000000000 0.525624758682018522 0.000000000000000000 0.541733158857715336 0.000000000000000000
 0.513186822206708859 0.000000000000000000 0.515666350965595655 0.000000000000000000 0.519290531654580167 0.000000000000000000 0.537979669365464264 0.000000000000000000
 0.504494222221027577 0.000000000000000000 0.505995810253328071 0.000000000000000000 0.509770984162187690 0.000000000000000000 0.525596144581824243 0.000000000000000000
 0.501815325981991411 0.000000000000000000 0.504230760575110182 0.000000000000000000 0.508783165159127471 0.000000000000000000 0.521357224141958842 0.000000000000000000
 0.500889723827033673 0.000000000000000000 0.503072206619496698 0.000000000000000000 0.508182696095900832 0.000000000000000000 0.519046494919469303 0.000000000000000000
 0.500326149763472006 0.000000000000000000 0.501393346326077460 0.000000000000000000 0.508167440532518722 0.000000000000000000 0.515716429016594757 0.000000000000000000
 0.499340123676268399 0.000000000000000000 0.501349160994667087 0.000000000000000000 0.504645386060916246 0.000000000000000000 0.513690974242982601 0.000000000000000000
 0.499058595806138150 0.000000000000000000 0.500664148865797798 0.000000000000000000 0.503810195679070150 0.000000000000000000 0.510649869739082551 0.000000000000000000
 0.499025430425972527 0.000000000000000000 0.500505358192675054 0.000000000000000000 0.503349349392628986 0.000000000000000000 0.509371820776133077 0.000000000000000000
 0.498671527655819513 0.000000000000000000 0.500044909048458996 0.000000000000000000 0.503071057485696138 0.000000000000000000 0.506804536497181712 0.000000000000000000
 0.497923619373684623 0.000000000000000000 0.498565205450360149 0.000000000000000000 0.500277641245525762 0.000000000000000000 0.506479817033341329 0.000000000000000000
 0.496929963961401266 0.000000000000000000 0.498026917472790542 0.000000000000000000 0.499789067910331730 0.000000000000000000 0.504714776925443087 0.000000000000000000
 0.496367271787342135 0.000000000000000000 0.497439490648276861 0.000000000000000000 0.499605495413400158 0.000000000000000000 0.503809910656292770 0.000000000000000000
 0.495226168052653237 0.000000000000000000 0.496433115119235768 0.000000000000000000 0.499372244936115872 0.000000000000000000 0.502290976290891922 0.000000000000000000
 0.495218879431212788 0.000000000000000000 0.495851397954341744 0.000000000000000000 0.497884453694540319 0.000000000000000000 0.502069564977388860 0.000000000000000000
 0.494880548816170607 0.000000000000000000 0.495637177646301275 0.000000000000000000 0.497171645517763883 0.000000000000000000 0.500472150320104281 0.000000000000000000
 0.494388111915515238 0.000000000000000000 0.495336306242315172 0.000000000000000000 0.496509524714137840 0.000000000000000000 0.499680609609220672 0.000000000000000000
 0.493808299569290010 0.000000000000000000 0.494731364776042681 0.000000000000000000 0.496439359951094838 0.000000000000000000 0.498101826077506582 0.000000000000000000
 0.491988711525120803 0.000000000000000000 0.492301888929862597 0.000000000000000000 0.493936882025022339 0.000000000000000000 0.497979932760739818 0.000000000000000000
 0.491400367105563063 0.000000000000000000 0.492266049119131910 0.000000000000000000 0.493390154835037731 0.000000000000000000 0.496640018710319819 0.000000000000000000
 0.490608180272024130 0.000000000000000000 0.491502450669375590 0.000000000000000000 0.493140869361832934 0.000000000000000000 0.495806607547330747 0.000000000000000000
 0.489758887355590866 0.000000000000000000 0.490855250102506135 0.000000000000000000 0.492812926657516637 0.000000000000000000 0.494810072145403512 0.000000000000000000
 0.489273102811902283 0.000000000000000000 0.490067341602633710 0.000000000000000000 0.491673047533520369 0.000000000000000000 0.493879269772211749 0.000000000000000000
 0.488164270924474508 0.000000000000000000 0.488874725574615199 0.000000000000000000 0.490372362258281957 0.000000000000000000 0.492743958853777253 0.000000000000000000
 0.488021220667271272 0.000000000000000000 0.488358892959856516 0.000000000000000000 0.489474815901662585 0.000000000000000000 0.491822370040341073 0.000000000000000000
 0.487104296601761466 0.000000000000000000 0.487955493513552552 0.000000000000000000 0.488743898367883567 0.000000000000000000 0.490647133629503573 0.000000000000000000
 0.484142260776010636 0.000000000000000000 0.484978238791442917 0.000000000000000000 0.486409432218785354 0.000000000000000000 0.489499434437254966 0.000000000000000000
 0.483814298108369678 0.000000000000000000 0.483952789810553230 0.000000000000000000 0.486376095030736200 0.000000000000000000 0.488610948146744106 0.000000000000000000
 0.483006582057901368 0.000000000000000000 0.483903117293503660 0.000000000000000000 0.485360860619242718 0.000000000000000000 0.487546936687748234 0.000000000000000000
 0.482828078954902096 0.000000000000000000 0.483864406260383628 0.000000000000000000 0.484247848286409543 0.000000000000000000 0.487016364993369089 0.000000000000000000
 0.482062321428100737 0.000000000000000000 0.482784534712925539 0.000000000000000000 0.484227576923014713 0.000000000000000000 0.484770160098774661 0.000000000000000000
 0.479963823673815959 0.000000000000000000 0.480744000971308316 0.000000000000000000 0.482109412061193898 0.000000000000000000 0.484213100789317674 0.000000000000000000
 0.479028741061099439 0.000000000000000000 0.479500723279645491 0.000000000000000000 0.480941725096708739 0.000000000000000000 0.482982705813372049 0.000000000000000000
 0.478661192226552457 0.000000000000000000 0.479128936162824426 0.000000000000000000 0.479328207280681484 0.000000000000000000 0.482363672830337042 0.000000000000000000
 0.475382170865017828 0.000000000000000000 0.476133504708104116 0.000000000000000000 0.478119145029916370 0.000000000000000000 0.479722578735252425 0.000000000000000000
 0.474635624854632787 0.000000000000000000 0.475666172939039511 0.000000000000000000 0.477507847185161205 0.000000000000000000 0.479572340398119079 0.000000000000000000
 0.473941689522845100 0.000000000000000000 0.474763179514396616 0.000000000000000000 0.476188829864219565 0.000000000000000000 0.478319283731975409 0.000000000000000000
 0.473927563377772754 0.000000000000000000 0.474295426696600131 0.000000000000000000 0.475729256692242086 0.000000000000000000 0.478139825156290998 0.000000000000000000
 0.473589478082324489 0.000000000000000000 0.474014979261556890 0.000000000000000000 0.474161113592160177 0.000000000000000000 0.474756485857660060 0.000000000000000000
 0.470640501939050326 0.000000000000000000 0.471366707673798735 0.000000000000000000 0.472773624012407301 0.000000000000000000 0.474451038066103059 0.000000000000000000
 0.469097922444603521 0.000000000000000000 0.469912429228017237 0.000000000000000000 0.471290356196017501 0.000000000000000000 0.473302832914090588 0.000000000000000000
 0.468711552729484504 0.000000000000000000 0.468766186176414745 0.000000000000000000 0.469124274874904990 0.000000000000000000 0.473123682483249874 0.000000000000000000
 0.465760671135197146 0.000000000000000000 0.466597701545443055 0.000000000000000000 0.468875081671039362 0.000000000000000000 0.469826771507256769 0.000000000000000000
 0.465626000235687565 0.000000000000000000 0.466506594598360802 0.000000000000000000 0.467992252983461476 0.000000000000000000 0.469091663534111247 0.000000000000000000
 0.464640782852891843 0.000000000000000000 0.465352038507563626 0.000000000000000000 0.466725177768567034 0.000000000000000000 0.468975054503321831 0.000000000000000000
 0.464177710153787559 0.000000000000000000 0.464967056329679773 0.000000000000000000 0.466301903402964846 0.000000000000000000 0.468024215804623001 0.000000000000000000
 0.463514425886642323 0.000000000000000000 0.463556104564876670 0.000000000000000000 0.463639282901904703 0.000000000000000000 0.464886384264577901 0.000000000000000000
 0.461014216607370630 0.000000000000000000 0.461805242274234140 0.000000000000000000 0.463312794087262614 0.000000000000000000 0.463895127374014116 0.000000000000000000
 0.459408994274692062 0.000000000000000000 0.460159780127161855 0.000000000000000000 0.461419978316009560 0.000000000000000000 0.463804898005801769 0.000000000000000000
 0.458532142877685012 0.000000000000000000 0.458565038498842670 0.000000000000000000 0.460278303001273148 0.000000000000000000 0.462992990968809803 0.000000000000000000
 0.456677993336369048 0.000000000000000000 0.457658818895393615 0.000000000000000000 0.458773318211933678 0.000000000000000000 0.460055481531300936 0.000000000000000000
 0.456500281917267547 0.000000000000000000 0.457349033145898587 0.000000000000000000 0.458630672594018518 0.000000000000000000 0.459571138494166254 0.000000000000000000
 0.456136388511099500 0.000000000000000000 0.456749027899533422 0.000000000000000000 0.457831787772872700 0.000000000000000000 0.458761822554766108 0.000000000000000000
 0.454885702000455305 0.000000000000000000 0.455582571805227821 0.000000000000000000 0.456751246208646156 0.000000000000000000 0.458162926399717896 0.000000000000000000
 0.453936835543525374 0.000000000000000000 0.453964008660042495 0.000000000000000000 0.454486697603162071 0.000000000000000000 0.455495677873631266 0.000000000000000000
 0.452431248646703754 0.000000000000000000 0.453288117754558795 0.000000000000000000 0.454018288765599631 0.000000000000000000 0.454902893696003174 0.000000000000000000
 0.450794784883178812 0.000000000000000000 0.451423338426937715 0.000000000000000000 0.452472794080472640 0.000000000000000000 0.454126864950143927 0.000000000000000000
 0.449876235232609722 0.000000000000000000 0.449993712317167338 0.000000000000000000 0.452222019956100951 0.000000000000000000 0.453695659354717451 0.000000000000000000
 0.449073056718864605 0.000000000000000000 0.449899820552181473 0.000000000000000000 0.450558588015932959 0.000000000000000000 0.451360796463042724 0.000000000000000000
 0.448851174600458813 0.000000000000000000 0.449627079654390360 0.000000000000000000 0.449947045508338472 0.000000000000000000 0.451117842025851756 0.000000000000000000
 0.448655237314224298 0.000000000000000000 0.449073534239856242 0.000000000000000000 0.449852318474093238 0.000000000000000000 0.450041619723494102 0.000000000000000000
 0.447238829901577983 0.000000000000000000 0.447779883279552204 0.000000000000000000 0.448692223235091558 0.000000000000000000 0.449721246145554976 0.000000000000000000
 0.446458306154436324 0.000000000000000000 0.446479954116838995 0.000000000000000000 0.447143527499931859 0.000000000000000000 0.447788992791948337 0.000000000000000000
 0.445841258844794419 0.000000000000000000 0.446457285587620600 0.000000000000000000 0.446523005863411371 0.000000000000000000 0.447432127352043019 0.000000000000000000
 0.444324860752626338 0.000000000000000000 0.444765098711887130 0.000000000000000000 0.445629333216263912 0.000000000000000000 0.446609525680771891 0.000000000000000000
 0.443743609332012734 0.000000000000000000 0.444129729834710218 0.000000000000000000 0.445526752153141470 0.000000000000000000 0.446358553049009843 0.000000000000000000
 0.443530214402305722 0.000000000000000000 0.443840564495487311 0.000000000000000000 0.444340094175130096 0.000000000000000000 0.444867868601243222 0.000000000000000000
 0.443401337259608230 0.000000000000000000 0.443764091687478823 0.000000000000000000 0.443869730076884461 0.000000000000000000 0.444714590072937899 0.000000000000000000
 0.443050365152497072 0.000000000000000000 0.443339372974166757 0.000000000000000000 0.443805134125380030 0.000000000000000000 0.443887450166090325 0.000000000000000000
 0.442102351903673807 0.000000000000000000 0.442424893569166866 0.000000000000000000 0.443027451401734440 0.000000000000000000 0.443676051125476700 0.000000000000000000
 0.441744712083356861 0.000000000000000000 0.441858226432167212 0.000000000000000000 0.442208225083014328 0.000000000000000000 0.442635763652316827 0.000000000000000000
 0.441580347426728248 0.000000000000000000 0.441764761666794292 0.000000000000000000 0.441804897211764802 0.000000000000000000 0.442393321999016209 0.000000000000000000
 0.440592860680958154 0.000000000000000000 0.440788462976861195 0.000000000000000000 0.441310225421341018 0.000000000000000000 0.441885347235392356 0.000000000000000000
 0.440436856930158160 0.000000000000000000 0.440597956897566478 0.000000000000000000 0.441220361400080252 0.000000000000000000 0.441705036906701376 0.000000000000000000
 0.440378011227741950 0.000000000000000000 0.440523747713276070 0.000000000000000000 0.440743092621774191 0.000000000000000000 0.441076458735269961 0.000000000000000000
 0.440373472278292821 0.000000000000000000 0.440456841941079147 0.000000000000000000 0.440496833629876516 0.000000000000000000 0.440952923556830578 0.000000000000000000
 0.440049571649284876 0.000000000000000000 0.440166720914987764 0.000000000000000000 0.440460330779796683 0.000000000000000000 0.440576890407936850 0.000000000000000000
 0.439972635891848263 0.000000000000000000 0.439996361407860026 0.000000000000000000 0.440096493657574694 0.000000000000000000 0.440430588542870372 0.000000000000000000
 0.439971804245612497 0.000000000000000000 0.439995599522543857 0.000000000000000000 0.440043388519119061 0.000000000000000000 0.440163673836021507 0.000000000000000000
 0.439970484887926727 0.000000000000000000 0.439993052226523684 0.000000000000000000 0.440035536156566653 0.000000000000000000 0.440120455557204138 0.000000000000000000
 0.439928580124264612 0.000000000000000000 0.439967150211467983 0.000000000000000000 0.440021064577299947 0.000000000000000000 0.440113452167784081 0.000000000000000000
 0.439762175861891647 0.000000000000000000 0.439823985658909455 0.000000000000000000 0.440004975072653459 0.000000000000000000 0.440113239724757799 0.000000000000000000
 0.439759432700436770 0.000000000000000000 0.439787722645478885 0.000000000000000000 0.439883483629936678 0.000000000000000000 0.440087986193865965 0.000000000000000000
 0.439750891992781723 0.000000000000000000 0.439783109937550654 0.000000000000000000 0.439824990787881898 0.000000000000000000 0.439997373831189365 0.000000000000000000
 0.439748783627395667 0.000000000000000000 0.439773629640243691 0.000000000000000000 0.439816744726140518 0.000000000000000000 0.439908757058270539 0.000000000000000000
 0.439744972140958756 0.000000000000000000 0.439770331904019207 0.000000000000000000 0.439813846550636933 0.000000000000000000 0.439901469504955511 0.000000000000000000
 0.439716377643091461 0.000000000000000000 0.439754938533427620 0.000000000000000000 0.439803235289175753 0.000000000000000000 0.439889548063103264 0.000000000000000000
 0.439716013145434181 0.000000000000000000 0.439736444122797054 0.000000000000000000 0.439777284002353053 0.000000000000000000 0.439888838239108515 0.000000000000000000
 0.439459268104403722 0.000000000000000000 0.439488083416002817 0.000000000000000000 0.439569850654164485 0.000000000000000000 0.439858902754580616 0.000000000000000000
 0.439445737967356864 0.000000000000000000 0.439471733403280496 0.000000000000000000 0.439568512873201200 0.000000000000000000 0.439796108396894259 0.000000000000000000
 0.439437791097367025 0.000000000000000000 0.439458306149611844 0.000000000000000000 0.439519617157847930 0.000000000000000000 0.439710426883384908 0.000000000000000000
 0.439429728312307255 0.000000000000000000 0.439457795516682626 0.000000000000000000 0.439499318385299209 0.000000000000000000 0.439695754736298239 0.000000000000000000
 0.439390776550223794 0.000000000000000000 0.439417688380261851 0.000000000000000000 0.439493625957706302 0.000000000000000000 0.439581583404137499 0.000000000000000000
 0.439390417069627170 0.000000000000000000 0.439414975665689211 0.000000000000000000 0.439482037375040657 0.000000000000000000 0.439580614771766687 0.000000000000000000
 0.439389649591391263 0.000000000000000000 0.439413970008034449 0.000000000000000000 0.439460811338732715 0.000000000000000000 0.439551791991307061 0.000000000000000000
 0.439385240946005173 0.000000000000000000 0.439409981132733218 0.000000000000000000 0.439450633875943408 0.000000000000000000 0.439536905368759112 0.000000000000000000
 0.438697969781838282 0.000000000000000000 0.439003301769357923 0.000000000000000000 0.439361224005710371 0.000000000000000000 0.439531898072322291 0.000000000000000000
 0.437564736708113133 0.000000000000000000 0.437798365634229913 0.000000000000000000 0.439322947533564045 0.000000000000000000 0.439515700568548606 0.000000000000000000
 0.437547558963723160 0.000000000000000000 0.437604712540625218 0.000000000000000000 0.438920965717056133 0.000000000000000000 0.439480700191811069 0.000000000000000000
 0.435067297899314864 0.000000000000000000 0.437569626238527132 0.000000000000000000 0.438697071261742011 0.000000000000000000 0.439477892549049676 0.000000000000000000
 0.435059826466299315 0.000000000000000000 0.437437102515799314 0.000000000000000000 0.437681904836153102 0.000000000000000000 0.437838718545072669 0.000000000000000000
 0.432780285826463385 0.000000000000000000 0.435756944273863800 0.000000000000000000 0.437613716998142777 0.000000000000000000 0.437701734921015162 0.000000000000000000
 0.396061999462771208 0.000000000000000000 0.400408500575963444 0.000000000000000000 0.408053076912348545 0.000000000000000000 0.419154272046546594 0.000000000000000000
 0.381910086165539064 0.000000000000000000 0.392487654229444483 0.000000000000000000 0.405683130227926791 0.000000000000000000 0.418960013402710885 0.000000000000000000
 0.369940209667439179 0.000000000000000000 0.383015706797783573 0.000000000000000000 0.399362356866296064 0.000000000000000000 0.416269498833799267 0.000000000000000000
 0.368165699982835770 0.000000000000000000 0.379337387909947532 0.000000000000000000 0.397078346267730087 0.000000000000000000 0.415788201854844774 0.000000000000000000
 0.297380687651040199 0.000000000000000000 0.304703752272384443 0.000000000000000000 0.316173270050992494 0.000000000000000000 0.330973840457319424 0.000000000000000000
 0.291302316398049765 0.000000000000000000 0.302277661898746108 0.000000000000000000 0.315718309354021232 0.000000000000000000 0.330947747844198781 0.000000000000000000
 0.261686309936744077 0.000000000000000000 0.271479575232291992 0.000000000000000000 0.284959571615907570 0.000000000000000000 0.301652354112974808 0.000000000000000000
 0.259433034422782871 0.000000000000000000 0.270692876440042418 0.000000000000000000 0.284554614001965578 0.000000000000000000 0.300775978055616122 0.000000000000000000
 0.210536780806204055 0.000000000000000000 0.213457042901531946 0.000000000000000000 0.217306939703064306 0.000000000000000000 0.222089950465506364 0.000000000000000000
 0.209696363276391906 0.000000000000000000 0.213121544357750076 0.000000000000000000 0.217229009406554846 0.000000000000000000 0.222082024011893392 0.000000000000000000
 0.134063321838722216 0.000000000000000000 0.134380658977076933 0.000000000000000000 0.134887596829011580 0.000000000000000000 0.135654438791486781 0.000000000000000000
 0.133984426541441493 0.000000000000000000 0.134344437993500959 0.000000000000000000 0.134866798878352512 0.000000000000000000 0.135622531302978022 0.000000000000000000
 0.000000000000000160 0.000000000000000000 -0.000000000000000044 0.000000000000000000 -0.000000000000000296 0.000000000000000000 -0.000000000000000112 0.000000000000000000


==> data/Pb1_Prec1_STsolve0_oU2_oP1/eigs_r6.dat <==
 0.999958933463575228 0.000000000000000000 0.999919370859766676 0.000000000000000000 0.999884756974693367 0.000000000000000000 0.999848539786267865 0.000000000000000000
 0.999958863144261967 0.000000000000000000 0.999919229060750148 0.000000000000000000 0.999875596915801523 0.000000000000000000 0.999834434579933040 0.000000000000000000
 0.999958091922529158 0.000000000000000000 0.999918148758929481 0.000000000000000000 0.999870076942688701 0.000000000000000000 0.999824427760167889 0.000000000000000000
 0.999958075702354177 0.000000000000000000 0.999918123116209645 0.000000000000000000 0.999864837525191841 0.000000000000000000 0.999814737835023726 0.000000000000000000
 0.999957457120826398 0.000000000000000000 0.999917563695978506 0.000000000000000000 0.999860834261637965 0.000000000000000000 0.999806268927553199 0.000000000000000000
 0.999957374634602547 0.000000000000000000 0.999917443541802453 0.000000000000000000 0.999856981094129682 0.000000000000000000 0.999797950206409269 0.000000000000000000
 0.999956589225493575 0.000000000000000000 0.999916752170323941 0.000000000000000000 0.999853949221474525 0.000000000000000000 0.999790407975145068 0.000000000000000000
 0.999956553899233547 0.000000000000000000 0.999916695511762432 0.000000000000000000 0.999851030514950723 0.000000000000000000 0.999782997397001161 0.000000000000000000
 0.999955781134383881 0.000000000000000000 0.999916068373768119 0.000000000000000000 0.999848745188916199 0.000000000000000000 0.999776193782410227 0.000000000000000000
 0.999955696832383167 0.000000000000000000 0.999915922538109569 0.000000000000000000 0.999846548023003989 0.000000000000000000 0.999769526048494783 0.000000000000000000
 0.999955665720052678 0.000000000000000000 0.999915146291584622 0.000000000000000000 0.999844870144526277 0.000000000000000000 0.999763376489959943 0.000000000000000000
 0.999955546239287840 0.000000000000000000 0.999915062917348663 0.000000000000000000 0.999843879877142627 0.000000000000000000 0.999757369031608722 0.000000000000000000
 0.999954704675247830 0.000000000000000000 0.999914999130773974 0.000000000000000000 0.999843249567164860 0.000000000000000000 0.999751822859150430 0.000000000000000000
 0.999954647493132454 0.000000000000000000 0.999914818968142161 0.000000000000000000 0.999843126134311699 0.000000000000000000 0.999746421623945558 0.000000000000000000
 0.999953694776079982 0.000000000000000000 0.999914328012636466 0.000000000000000000 0.999842051169173351 0.000000000000000000 0.999741440529402947 0.000000000000000000
 0.999953536477056426 0.000000000000000000 0.999914143131392708 0.000000000000000000 0.999840914778281076 0.000000000000000000 0.999736601102583444 0.000000000000000000
 0.999952382495700953 0.000000000000000000 0.999913256167002440 0.000000000000000000 0.999840120008342215 0.000000000000000000 0.999732153315368022 0.000000000000000000
 0.999952356336292647 0.000000000000000000 0.999913138338850316 0.000000000000000000 0.999839723533054725 0.000000000000000000 0.999727832407856010 0.000000000000000000
 0.999952321750559037 0.000000000000000000 0.999912315156882836 0.000000000000000000 0.999839599646774824 0.000000000000000000 0.999723902137820586 0.000000000000000000
 0.999952297349693819 0.000000000000000000 0.999912066059281179 0.000000000000000000 0.999839378483042829 0.000000000000000000 0.999720045540553937 0.000000000000000000
 0.999951212088981634 0.000000000000000000 0.999911139835178764 0.000000000000000000 0.999838981266368276 0.000000000000000000 0.999717410415022156 0.000000000000000000
 0.999950967915111844 0.000000000000000000 0.999911107592130977 0.000000000000000000 0.999838669026495541 0.000000000000000000 0.999717045994718667 0.000000000000000000
 0.999950002656960657 0.000000000000000000 0.999911091211402758 0.000000000000000000 0.999838592622392386 0.000000000000000000 0.999716270969767562 0.000000000000000000
 0.999949995311120388 0.000000000000000000 0.999910914515231286 0.000000000000000000 0.999838280055130646 0.000000000000000000 0.999715766828625507 0.000000000000000000
 0.999949857461886249 0.000000000000000000 0.999910076137096260 0.000000000000000000 0.999838036864571067 0.000000000000000000 0.999715746228372226 0.000000000000000000
 0.999949714184734662 0.000000000000000000 0.999909699347906744 0.000000000000000000 0.999837699911046096 0.000000000000000000 0.999713554933299609 0.000000000000000000
 0.999949495891447215 0.000000000000000000 0.999908730711501659 0.000000000000000000 0.999837443591193309 0.000000000000000000 0.999713329129226724 0.000000000000000000
 0.999949391301475421 0.000000000000000000 0.999908421811709913 0.000000000000000000 0.999837046473970315 0.000000000000000000 0.999713260222404920 0.000000000000000000
 0.999948068652736666 0.000000000000000000 0.999908381477967456 0.000000000000000000 0.999836750041245281 0.000000000000000000 0.999713152483092116 0.000000000000000000
 0.999947863664218950 0.000000000000000000 0.999908089981914494 0.000000000000000000 0.999836288272512363 0.000000000000000000 0.999709941999986307 0.000000000000000000
 0.999946729983185234 0.000000000000000000 0.999907925529351260 0.000000000000000000 0.999835947271494718 0.000000000000000000 0.999709895469731546 0.000000000000000000
 0.999946665112179112 0.000000000000000000 0.999907425086034696 0.000000000000000000 0.999835568657198914 0.000000000000000000 0.999709824775451117 0.000000000000000000
 0.999946308978721055 0.000000000000000000 0.999907293664290875 0.000000000000000000 0.999835415372132164 0.000000000000000000 0.999707514434924782 0.000000000000000000
 0.999946160937046247 0.000000000000000000 0.999907021689387943 0.000000000000000000 0.999835312854984282 0.000000000000000000 0.999707035396354526 0.000000000000000000
 0.999944678655664054 0.000000000000000000 0.999906285409796758 0.000000000000000000 0.999835025682150436 0.000000000000000000 0.999705459679300801 0.000000000000000000
 0.999944343891670751 0.000000000000000000 0.999905666308201657 0.000000000000000000 0.999834415841551860 0.000000000000000000 0.999705047313712902 0.000000000000000000
 0.999944028968001164 0.000000000000000000 0.999905050860932842 0.000000000000000000 0.999833972858538367 0.000000000000000000 0.999704169906509010 0.000000000000000000
 0.999943573764139004 0.000000000000000000 0.999904524481245671 0.000000000000000000 0.999833276578779739 0.000000000000000000 0.999701794378575426 0.000000000000000000
 0.999943008871305938 0.000000000000000000 0.999904449087772207 0.000000000000000000 0.999832775578535782 0.000000000000000000 0.999699327817899053 0.000000000000000000
 0.999942899958213061 0.000000000000000000 0.999904228363077907 0.000000000000000000 0.999831983412256653 0.000000000000000000 0.999699289341977493 0.000000000000000000
 0.999942533241940268 0.000000000000000000 0.999903595432208969 0.000000000000000000 0.999831419773269281 0.000000000000000000 0.999699193952671705 0.000000000000000000
 0.999942352361969711 0.000000000000000000 0.999902717478010183 0.000000000000000000 0.999830876712166194 0.000000000000000000 0.999697082273138471 0.000000000000000000
 0.999940807373428719 0.000000000000000000 0.999902095693064985 0.000000000000000000 0.999830839386274817 0.000000000000000000 0.999695080571359695 0.000000000000000000
 0.999940797093661682 0.000000000000000000 0.999901280074080301 0.000000000000000000 0.999830521018117535 0.000000000000000000 0.999693145987566756 0.000000000000000000
 0.999940778014082654 0.000000000000000000 0.999901107991528759 0.000000000000000000 0.999829890924339271 0.000000000000000000 0.999692565055080196 0.000000000000000000
 0.999940350144576606 0.000000000000000000 0.999900794694229766 0.000000000000000000 0.999828872995653928 0.000000000000000000 0.999692185865459604 0.000000000000000000
 0.999939524633728039 0.000000000000000000 0.999900424279744238 0.000000000000000000 0.999828177051503730 0.000000000000000000 0.999691436079003126 0.000000000000000000
 0.999939365192914376 0.000000000000000000 0.999899375890186959 0.000000000000000000 0.999827831682264634 0.000000000000000000 0.999691299317315041 0.000000000000000000
 0.999939165840896371 0.000000000000000000 0.999899163595913687 0.000000000000000000 0.999827499445100520 0.000000000000000000 0.999690113151240456 0.000000000000000000
 0.999939053879735806 0.000000000000000000 0.999899091374428339 0.000000000000000000 0.999827023830892725 0.000000000000000000 0.999689767022423292 0.000000000000000000
 0.999938322404232749 0.000000000000000000 0.999898649369209802 0.000000000000000000 0.999826335449927384 0.000000000000000000 0.999688242870335975 0.000000000000000000
 0.999938083281473711 0.000000000000000000 0.999897503354560846 0.000000000000000000 0.999825702236897595 0.000000000000000000 0.999686929025623727 0.000000000000000000
 0.999936749672119651 0.000000000000000000 0.999897025136816664 0.000000000000000000 0.999825539108935124 0.000000000000000000 0.999685670983412100 0.000000000000000000
 0.999936340698547310 0.000000000000000000 0.999896894292440663 0.000000000000000000 0.999824913328233977 0.000000000000000000 0.999684991753216678 0.000000000000000000
 0.999936114360145845 0.000000000000000000 0.999896747514200213 0.000000000000000000 0.999824008469710868 0.000000000000000000 0.999684702451094975 0.000000000000000000
 0.999935822446574751 0.000000000000000000 0.999895528279921009 0.000000000000000000 0.999823582591317317 0.000000000000000000 0.999684364578143581 0.000000000000000000
 0.999934490992909430 0.000000000000000000 0.999895488922229014 0.000000000000000000 0.999823487894367258 0.000000000000000000 0.999684313261181012 0.000000000000000000
 0.999934351770089491 0.000000000000000000 0.999895380117527655 0.000000000000000000 0.999822604339696275 0.000000000000000000 0.999684148388925164 0.000000000000000000
 0.999933684406594692 0.000000000000000000 0.999894897743570543 0.000000000000000000 0.999821608033010567 0.000000000000000000 0.999683611101909397 0.000000000000000000
 0.999933381918474695 0.000000000000000000 0.999894182148389654 0.000000000000000000 0.999820007945525169 0.000000000000000000 0.999682875773040935 0.000000000000000000
 0.999932446918035622 0.000000000000000000 0.999894028625254228 0.000000000000000000 0.999819943554171142 0.000000000000000000 0.999682787187974653 0.000000000000000000
 0.999932371846919854 0.000000000000000000 0.999893234632247441 0.000000000000000000 0.999819471199514309 0.000000000000000000 0.999682327943189231 0.000000000000000000
 0.999931562257490802 0.000000000000000000 0.999892298998718787 0.000000000000000000 0.999818915535958141 0.000000000000000000 0.999682190856890251 0.000000000000000000
 0.999930952812963958 0.000000000000000000 0.999892008259274268 0.000000000000000000 0.999817111858571805 0.000000000000000000 0.999681972934426177 0.000000000000000000
 0.999929654962412373 0.000000000000000000 0.999891509810582946 0.000000000000000000 0.999815937304385116 0.000000000000000000 0.999681841971080898 0.000000000000000000
 0.999929416848294839 0.000000000000000000 0.999890896067826662 0.000000000000000000 0.999815808642494419 0.000000000000000000 0.999681195954984947 0.000000000000000000
 0.999928900296393142 0.000000000000000000 0.999889906497278491 0.000000000000000000 0.999815774924621925 0.000000000000000000 0.999680827839971142 0.000000000000000000
 0.999928657848784597 0.000000000000000000 0.999888343335791019 0.000000000000000000 0.999815014304923144 0.000000000000000000 0.999680071675430271 0.000000000000000000
 0.999928646520025333 0.000000000000000000 0.999887421901464291 0.000000000000000000 0.999814847189343214 0.000000000000000000 0.999679633625670250 0.000000000000000000
 0.999928584120007735 0.000000000000000000 0.999887373896532594 0.000000000000000000 0.999813882749078009 0.000000000000000000 0.999678696603036876 0.000000000000000000
 0.999928169026363611 0.000000000000000000 0.999887302464514516 0.000000000000000000 0.999812612665701650 0.000000000000000000 0.999678168524434141 0.000000000000000000
 0.999928110170182793 0.000000000000000000 0.999886928116550111 0.000000000000000000 0.999812009020090930 0.000000000000000000 0.999677005588925471 0.000000000000000000
 0.999927374809244096 0.000000000000000000 0.999886699295399639 0.000000000000000000 0.999811440429779208 0.000000000000000000 0.999676429304114378 0.000000000000000000
 0.999927071691360747 0.000000000000000000 0.999885582725838606 0.000000000000000000 0.999810316214397976 0.000000000000000000 0.999675674969245032 0.000000000000000000
 0.999926452966039325 0.000000000000000000 0.999884497031847008 0.000000000000000000 0.999809894332743143 0.000000000000000000 0.999675401865773416 0.000000000000000000
 0.999926282019132251 0.000000000000000000 0.999883805805224513 0.000000000000000000 0.999809728594513003 0.000000000000000000 0.999674947277678361 0.000000000000000000
 0.999926204528020390 0.000000000000000000 0.999883215961582583 0.000000000000000000 0.999809549557636790 0.000000000000000000 0.999674792090767594 0.000000000000000000
 0.999925695635898615 0.000000000000000000 0.999882601088523892 0.000000000000000000 0.999809140493841619 0.000000000000000000 0.999674693505582135 0.000000000000000000
 0.999925215637358589 0.000000000000000000 0.999881790681165006 0.000000000000000000 0.999808604536289613 0.000000000000000000 0.999674074754570374 0.000000000000000000
 0.999925125600355180 0.000000000000000000 0.999881039703222951 0.000000000000000000 0.999806268016323441 0.000000000000000000 0.999672466864659159 0.000000000000000000
 0.999924292854613261 0.000000000000000000 0.999881039251128589 0.000000000000000000 0.999804681728448164 0.000000000000000000 0.999671488083693771 0.000000000000000000
 0.999924224480205015 0.000000000000000000 0.999880920985466659 0.000000000000000000 0.999804644944264798 0.000000000000000000 0.999671327077121363 0.000000000000000000
 0.999923432111719634 0.000000000000000000 0.999880742820848378 0.000000000000000000 0.999804454494263251 0.000000000000000000 0.999670814298129318 0.000000000000000000
 0.999923132020120953 0.000000000000000000 0.999879333823072258 0.000000000000000000 0.999801844437830711 0.000000000000000000 0.999669504767727757 0.000000000000000000
 0.999922256151065558 0.000000000000000000 0.999878108318996150 0.000000000000000000 0.999800818224032550 0.000000000000000000 0.999668468595141135 0.000000000000000000
 0.999921820665338745 0.000000000000000000 0.999877130136111791 0.000000000000000000 0.999800649677762054 0.000000000000000000 0.999667553149311106 0.000000000000000000
 0.999921738387285153 0.000000000000000000 0.999877120847005973 0.000000000000000000 0.999799996459002971 0.000000000000000000 0.999667286793564536 0.000000000000000000
 0.999921221585060693 0.000000000000000000 0.999877011913740232 0.000000000000000000 0.999799612863407794 0.000000000000000000 0.999666828314737299 0.000000000000000000
 0.999920559370465645 0.000000000000000000 0.999876985065433543 0.000000000000000000 0.999798859762272674 0.000000000000000000 0.999666655206197685 0.000000000000000000
 0.999920278668899210 0.000000000000000000 0.999875867346054381 0.000000000000000000 0.999796895630084670 0.000000000000000000 0.999666107753821254 0.000000000000000000
 0.999919616672335532 0.000000000000000000 0.999875531610437740 0.000000000000000000 0.999795214778111951 0.000000000000000000 0.999665946894186974 0.000000000000000000
 0.999919332124626137 0.000000000000000000 0.999875250406828453 0.000000000000000000 0.999794603375390611 0.000000000000000000 0.999665698221053889 0.000000000000000000
 0.999918117333261303 0.000000000000000000 0.999874540323897998 0.000000000000000000 0.999794456589943592 0.000000000000000000 0.999664584931930222 0.000000000000000000
 0.999917737835732123 0.000000000000000000 0.999873433778415088 0.000000000000000000 0.999794062698574848 0.000000000000000000 0.999663432649090744 0.000000000000000000
 0.999917601957731828 0.000000000000000000 0.999873363568762996 0.000000000000000000 0.999793516537148319 0.000000000000000000 0.999662826436571228 0.000000000000000000
 0.999917555534139080 0.000000000000000000 0.999872094203024919 0.000000000000000000 0.999792963011937430 0.000000000000000000 0.999661782802321985 0.000000000000000000
 0.999917419474916636 0.000000000000000000 0.999871647115066930 0.000000000000000000 0.999792638252369859 0.000000000000000000 0.999660274746590916 0.000000000000000000
 0.999916999259228723 0.000000000000000000 0.999870774961779563 0.000000000000000000 0.999791419208646670 0.000000000000000000 0.999658915092910161 0.000000000000000000
 0.999916354154272602 0.000000000000000000 0.999870511670490125 0.000000000000000000 0.999789395624935628 0.000000000000000000 0.999658636298210057 0.000000000000000000
 0.999915867704628036 0.000000000000000000 0.999868070658716301 0.000000000000000000 0.999788436245910517 0.000000000000000000 0.999656908039313508 0.000000000000000000
 0.999915777492211832 0.000000000000000000 0.999867531976202928 0.000000000000000000 0.999788407869810936 0.000000000000000000 0.999656199323268213 0.000000000000000000
 0.999915772076499287 0.000000000000000000 0.999867496825283864 0.000000000000000000 0.999788155039208037 0.000000000000000000 0.999655606745192715 0.000000000000000000
 0.999915241645621511 0.000000000000000000 0.999867201242638060 0.000000000000000000 0.999786974496841507 0.000000000000000000 0.999655576074775953 0.000000000000000000
 0.999914850253289633 0.000000000000000000 0.999866256236923823 0.000000000000000000 0.999785476779084137 0.000000000000000000 0.999655515385857729 0.000000000000000000
 0.999914671330718319 0.000000000000000000 0.999866234118973241 0.000000000000000000 0.999785376777923784 0.000000000000000000 0.999655226173845390 0.000000000000000000
 0.999914051285253569 0.000000000000000000 0.999863687021191883 0.000000000000000000 0.999785375856197756 0.000000000000000000 0.999654755521504179 0.000000000000000000
 0.999913901733555988 0.000000000000000000 0.999863297364683823 0.000000000000000000 0.999783397710512833 0.000000000000000000 0.999654404299891164 0.000000000000000000
 0.999913670826125145 0.000000000000000000 0.999863077391833999 0.000000000000000000 0.999782321427648335 0.000000000000000000 0.999651194421654177 0.000000000000000000
 0.999912807510872748 0.000000000000000000 0.999862246312060221 0.000000000000000000 0.999782183777887412 0.000000000000000000 0.999650298376124846 0.000000000000000000
 0.999912147220834213 0.000000000000000000 0.999859728107586498 0.000000000000000000 0.999781753598079748 0.000000000000000000 0.999649887480421606 0.000000000000000000
 0.999912121295906120 0.000000000000000000 0.999859601983410617 0.000000000000000000 0.999781728646366719 0.000000000000000000 0.999649396995903716 0.000000000000000000
 0.999911901716379448 0.000000000000000000 0.999859541286843290 0.000000000000000000 0.999781416690249114 0.000000000000000000 0.999648903321815330 0.000000000000000000
 0.999911709726197695 0.000000000000000000 0.999859017527203631 0.000000000000000000 0.999781331717975008 0.000000000000000000 0.999648348166202738 0.000000000000000000
 0.999911684223141362 0.000000000000000000 0.999858978411235277 0.000000000000000000 0.999780918403498808 0.000000000000000000 0.999647980933415115 0.000000000000000000
 0.999911565706586902 0.000000000000000000 0.999858357921769692 0.000000000000000000 0.999780792750288305 0.000000000000000000 0.999647637537994238 0.000000000000000000
 0.999911494247865962 0.000000000000000000 0.999857967662221570 0.000000000000000000 0.999779774108736197 0.000000000000000000 0.999645705175553179 0.000000000000000000
 0.999911366945937075 0.000000000000000000 0.999857898048702287 0.000000000000000000 0.999779542856599979 0.000000000000000000 0.999645042291292918 0.000000000000000000
 0.999911064200432631 0.000000000000000000 0.999857442693269260 0.000000000000000000 0.999779507876174089 0.000000000000000000 0.999644999063086348 0.000000000000000000
 0.999910565414562580 0.000000000000000000 0.999857332638791285 0.000000000000000000 0.999779110526128667 0.000000000000000000 0.999644959242505959 0.000000000000000000
 0.999910525191705979 0.000000000000000000 0.999854440264525079 0.000000000000000000 0.999778321878108001 0.000000000000000000 0.999644488109812768 0.000000000000000000
 0.999909826798273671 0.000000000000000000 0.999854351766176208 0.000000000000000000 0.999777951160208400 0.000000000000000000 0.999642203061831491 0.000000000000000000
 0.999909312354975710 0.000000000000000000 0.999854246848249195 0.000000000000000000 0.999777814869476811 0.000000000000000000 0.999640676076818169 0.000000000000000000
 0.999909077588528428 0.000000000000000000 0.999853850097161878 0.000000000000000000 0.999776322722709887 0.000000000000000000 0.999639955125655844 0.000000000000000000
 0.999908889514850241 0.000000000000000000 0.999853784825296965 0.000000000000000000 0.999775898695394627 0.000000000000000000 0.999637619852544290 0.000000000000000000
 0.999908702785637815 0.000000000000000000 0.999853625703342130 0.000000000000000000 0.999775887255395679 0.000000000000000000 0.999637574659937300 0.000000000000000000
 0.999908058071003469 0.000000000000000000 0.999853507233995908 0.000000000000000000 0.999774656594262123 0.000000000000000000 0.999636751071094842 0.000000000000000000
 0.999907711165537783 0.000000000000000000 0.999853012699743693 0.000000000000000000 0.999774025023292490 0.000000000000000000 0.999636280057754179 0.000000000000000000
 0.999907701891228462 0.000000000000000000 0.999851810939182406 0.000000000000000000 0.999773713130880703 0.000000000000000000 0.999634763749215005 0.000000000000000000
 0.999907439964826672 0.000000000000000000 0.999851701414111504 0.000000000000000000 0.999773559044777271 0.000000000000000000 0.999634758321850114 0.000000000000000000
 0.999907350372987502 0.000000000000000000 0.999850466576753583 0.000000000000000000 0.999773524182026363 0.000000000000000000 0.999633759571824987 0.000000000000000000
 0.999907127246239869 0.000000000000000000 0.999850018078078384 0.000000000000000000 0.999773488847918501 0.000000000000000000 0.999633324650524235 0.000000000000000000
 0.999906500568369938 0.000000000000000000 0.999849199187299864 0.000000000000000000 0.999772611121835353 0.000000000000000000 0.999630830308551599 0.000000000000000000
 0.999906350959279044 0.000000000000000000 0.999849019180529486 0.000000000000000000 0.999771868744566694 0.000000000000000000 0.999629528751204921 0.000000000000000000
 0.999906286799091104 0.000000000000000000 0.999848927883701277 0.000000000000000000 0.999771402886856619 0.000000000000000000 0.999629309631144825 0.000000000000000000
 0.999905741371342471 0.000000000000000000 0.999848455785984247 0.000000000000000000 0.999770989367357088 0.000000000000000000 0.999628638142745607 0.000000000000000000
 0.999905239577028371 0.000000000000000000 0.999848031361010969 0.000000000000000000 0.999770517725942498 0.000000000000000000 0.999628286436454849 0.000000000000000000
 0.999904686372485196 0.000000000000000000 0.999847123197963317 0.000000000000000000 0.999768810988025614 0.000000000000000000 0.999628195710464129 0.000000000000000000
 0.999904570984584407 0.000000000000000000 0.999844396932338397 0.000000000000000000 0.999768033703843040 0.000000000000000000 0.999627831942944911 0.000000000000000000
 0.999904179357894440 0.000000000000000000 0.999843648624914816 0.000000000000000000 0.999767636107275925 0.000000000000000000 0.999626503647634057 0.000000000000000000
 0.999904168119074566 0.000000000000000000 0.999843568290917251 0.000000000000000000 0.999766709728134750 0.000000000000000000 0.999624737634123295 0.000000000000000000
 0.999903869679705792 0.000000000000000000 0.999843313676404333 0.000000000000000000 0.999766689538811648 0.000000000000000000 0.999623747804753937 0.000000000000000000
 0.999903865032892303 0.000000000000000000 0.999843255936818109 0.000000000000000000 0.999765167470842764 0.000000000000000000 0.999622592341987026 0.000000000000000000
 0.999903401606439535 0.000000000000000000 0.999842668540333768 0.000000000000000000 0.999765078585079681 0.000000000000000000 0.999622507043339104 0.000000000000000000
 0.999903108702222099 0.000000000000000000 0.999842600877587140 0.000000000000000000 0.999765013435859995 0.000000000000000000 0.999622165034945387 0.000000000000000000
 0.999902757418850152 0.000000000000000000 0.999842060397722721 0.000000000000000000 0.999764453444619172 0.000000000000000000 0.999622102139986479 0.000000000000000000
 0.999902358925711887 0.000000000000000000 0.999840025801344345 0.000000000000000000 0.999762562339687966 0.000000000000000000 0.999620918184197071 0.000000000000000000
 0.999901523908066636 0.000000000000000000 0.999839317774917524 0.000000000000000000 0.999762428079599252 0.000000000000000000 0.999618184476573357 0.000000000000000000
 0.999901464785145078 0.000000000000000000 0.999839283480592367 0.000000000000000000 0.999762071553749743 0.000000000000000000 0.999618065671362799 0.000000000000000000
 0.999901118049204007 0.000000000000000000 0.999838982456674574 0.000000000000000000 0.999761815792046926 0.000000000000000000 0.999617558233727999 0.000000000000000000
 0.999899691201021845 0.000000000000000000 0.999838795934349100 0.000000000000000000 0.999761689206832727 0.000000000000000000 0.999616770715492597 0.000000000000000000
 0.999899636110275547 0.000000000000000000 0.999838713630019638 0.000000000000000000 0.999760245739120701 0.000000000000000000 0.999616133791384032 0.000000000000000000
 0.999899457302882544 0.000000000000000000 0.999837503375112235 0.000000000000000000 0.999760081123803102 0.000000000000000000 0.999615717619430244 0.000000000000000000
 0.999899217196791090 0.000000000000000000 0.999836860869027455 0.000000000000000000 0.999759621487092631 0.000000000000000000 0.999615025106049493 0.000000000000000000
 0.999899135702437714 0.000000000000000000 0.999836617105353875 0.000000000000000000 0.999758473282024274 0.000000000000000000 0.999614098888733094 0.000000000000000000
 0.999898765981458770 0.000000000000000000 0.999836398280400718 0.000000000000000000 0.999758410869609371 0.000000000000000000 0.999612010955026942 0.000000000000000000
 0.999898524998568572 0.000000000000000000 0.999836388719633207 0.000000000000000000 0.999757580274172608 0.000000000000000000 0.999610955483549279 0.000000000000000000
 0.999898007908537001 0.000000000000000000 0.999836270437045482 0.000000000000000000 0.999756768841263521 0.000000000000000000 0.999610779735840227 0.000000000000000000
 0.999897999576017438 0.000000000000000000 0.999836243538658076 0.000000000000000000 0.999756570461027283 0.000000000000000000 0.999609208156215012 0.000000000000000000
 0.999897769046783846 0.000000000000000000 0.999836084347049403 0.000000000000000000 0.999756390970276354 0.000000000000000000 0.999606272817638697 0.000000000000000000
 0.999897685011311266 0.000000000000000000 0.999835875132227825 0.000000000000000000 0.999756254134869682 0.000000000000000000 0.999605997026081106 0.000000000000000000
 0.999897438428040020 0.000000000000000000 0.999835578793993873 0.000000000000000000 0.999756054686468998 0.000000000000000000 0.999605491867468721 0.000000000000000000
 0.999896153732839466 0.000000000000000000 0.999835264569265747 0.000000000000000000 0.999755026368181809 0.000000000000000000 0.999604763370439797 0.000000000000000000
 0.999896087759211794 0.000000000000000000 0.999835173847353653 0.000000000000000000 0.999754778777316888 0.000000000000000000 0.999602909294867392 0.000000000000000000
 0.999895992980565640 0.000000000000000000 0.999834045491151624 0.000000000000000000 0.999753351295984083 0.000000000000000000 0.999601712851323598 0.000000000000000000
 0.999894630245769966 0.000000000000000000 0.999833932430214123 0.000000000000000000 0.999752657814670931 0.000000000000000000 0.999600573771667666 0.000000000000000000
 0.999894592317818298 0.000000000000000000 0.999833764012285298 0.000000000000000000 0.999751382205259276 0.000000000000000000 0.999600524519573486 0.000000000000000000
 0.999894255739952720 0.000000000000000000 0.999833626274498455 0.000000000000000000 0.999751321954704730 0.000000000000000000 0.999599207883925978 0.000000000000000000
 0.999893246456790008 0.000000000000000000 0.999832694547356238 0.000000000000000000 0.999751089922370939 0.000000000000000000 0.999599122810583052 0.000000000000000000
 0.999892887173410738 0.000000000000000000 0.999832615774112199 0.000000000000000000 0.999750474074090567 0.000000000000000000 0.999598723401810552 0.000000000000000000
 0.999892265276798531 0.000000000000000000 0.999832121379627514 0.000000000000000000 0.999750417583866735 0.000000000000000000 0.999595586089273347 0.000000000000000000
 0.999892172647013355 0.000000000000000000 0.999832050345850654 0.000000000000000000 0.999750242113000342 0.000000000000000000 0.999594161099150336 0.000000000000000000
 0.999891914221952449 0.000000000000000000 0.999831898757374660 0.000000000000000000 0.999748707634725120 0.000000000000000000 0.999593834132882386 0.000000000000000000
 0.999891906069136915 0.000000000000000000 0.999831454237217088 0.000000000000000000 0.999748044632553401 0.000000000000000000 0.999591956394471848 0.000000000000000000
 0.999891209738515752 0.000000000000000000 0.999831319042126077 0.000000000000000000 0.999747606680426837 0.000000000000000000 0.999591785759129658 0.000000000000000000
 0.999891031927658047 0.000000000000000000 0.999831257764111636 0.000000000000000000 0.999747573477050788 0.000000000000000000 0.999591480060181836 0.000000000000000000
 0.999891027984997516 0.000000000000000000 0.999830596154170470 0.000000000000000000 0.999744319831343486 0.000000000000000000 0.999591297475719065 0.000000000000000000
 0.999890383832071961 0.000000000000000000 0.999830389936889330 0.000000000000000000 0.999744148781890773 0.000000000000000000 0.999589950693587359 0.000000000000000000
 0.999889799454409589 0.000000000000000000 0.999830386984758790 0.000000000000000000 0.999744091854155026 0.000000000000000000 0.999588955844297189 0.000000000000000000
 0.999889373117661906 0.000000000000000000 0.999830188318666213 0.000000000000000000 0.999744082641756959 0.000000000000000000 0.999588611290800899 0.000000000000000000
 0.999889147969712289 0.000000000000000000 0.999829469069064114 0.000000000000000000 0.999742919517166206 0.000000000000000000 0.999587953323872180 0.000000000000000000
 0.999889116618072560 0.000000000000000000 0.999829290899454937 0.000000000000000000 0.999741539021391956 0.000000000000000000 0.999587364242906506 0.000000000000000000
 0.999889006299136129 0.000000000000000000 0.999829247078582450 0.000000000000000000 0.999741139294456627 0.000000000000000000 0.999587013295393456 0.000000000000000000
 0.999887574930963141 0.000000000000000000 0.999829172509641650 0.000000000000000000 0.999740427206760596 0.000000000000000000 0.999583575285835524 0.000000000000000000
 0.999887530321217244 0.000000000000000000 0.999828774252792263 0.000000000000000000 0.999739785728617436 0.000000000000000000 0.999582886875703291 0.000000000000000000
 0.999887305580383745 0.000000000000000000 0.999828424513174552 0.000000000000000000 0.999739762654169306 0.000000000000000000 0.999581539337316194 0.000000000000000000
 0.999887244317527402 0.000000000000000000 0.999828342711257201 0.000000000000000000 0.999737144089153484 0.000000000000000000 0.999580879738313999 0.000000000000000000
 0.999886854448170936 0.000000000000000000 0.999827866758143835 0.000000000000000000 0.999736923684659939 0.000000000000000000 0.999579592488295532 0.000000000000000000
 0.999885926650381784 0.000000000000000000 0.999827500932184088 0.000000000000000000 0.999736353315714976 0.000000000000000000 0.999579365527605956 0.000000000000000000
 0.999885810682732745 0.000000000000000000 0.999827438944142388 0.000000000000000000 0.999736162425544639 0.000000000000000000 0.999577447105069461 0.000000000000000000
 0.999885421690812071 0.000000000000000000 0.999827399999701938 0.000000000000000000 0.999734889277052563 0.000000000000000000 0.999577428037467519 0.000000000000000000
 0.999885377669917141 0.000000000000000000 0.999827289117037887 0.000000000000000000 0.999734491408244108 0.000000000000000000 0.999576111344596896 0.000000000000000000
 0.999884731186651221 0.000000000000000000 0.999826263052490782 0.000000000000000000 0.999733421701719416 0.000000000000000000 0.999576102633191632 0.000000000000000000
 0.999883854818373830 0.000000000000000000 0.999826151948116415 0.000000000000000000 0.999733327730895294 0.000000000000000000 0.999575923375124908 0.000000000000000000
 0.999883847889107669 0.000000000000000000 0.999825973717995420 0.000000000000000000 0.999732235103131806 0.000000000000000000 0.999575118488586822 0.000000000000000000
 0.999883591187870513 0.000000000000000000 0.999825973031541637 0.000000000000000000 0.999731776231627123 0.000000000000000000 0.999571611098299284 0.000000000000000000
 0.999883497028355772 0.000000000000000000 0.999825407725560167 0.000000000000000000 0.999731069035684650 0.000000000000000000 0.999571288285717063 0.000000000000000000
 0.999883333507662342 0.000000000000000000 0.999825233259591606 0.000000000000000000 0.999730011761272408 0.000000000000000000 0.999566469441182104 0.000000000000000000
 0.999882910340675335 0.000000000000000000 0.999825156310442664 0.000000000000000000 0.999729869728335663 0.000000000000000000 0.999566372265466851 0.000000000000000000
 0.999882847047263268 0.000000000000000000 0.999824706283712561 0.000000000000000000 0.999729292216401166 0.000000000000000000 0.999566071733516970 0.000000000000000000
 0.999882839087879227 0.000000000000000000 0.999824470158976020 0.000000000000000000 0.999728527381121834 0.000000000000000000 0.999565412108063156 0.000000000000000000
 0.999882824038926254 0.000000000000000000 0.999824372006974493 0.000000000000000000 0.999728337547540868 0.000000000000000000 0.999565071147906603 0.000000000000000000
 0.999882403123118824 0.000000000000000000 0.999824227970765977 0.000000000000000000 0.999727863745614176 0.000000000000000000 0.999564562242507559 0.000000000000000000
 0.999881341455745365 0.000000000000000000 0.999824070018396904 0.000000000000000000 0.999727813083529870 0.000000000000000000 0.999564055760677306 0.000000000000000000
 0.999881274739751191 0.000000000000000000 0.999823540213587103 0.000000000000000000 0.999726775315359251 0.000000000000000000 0.999562138535708744 0.000000000000000000
 0.999880569951110854 0.000000000000000000 0.999823343356110672 0.000000000000000000 0.999726649623197239 0.000000000000000000 0.999558647980417159 0.000000000000000000
 0.999880201450953132 0.000000000000000000 0.999823281013930698 0.000000000000000000 0.999725308436077098 0.000000000000000000 0.999558529936913187 0.000000000000000000
 0.999879520680705403 0.000000000000000000 0.999822867757577782 0.000000000000000000 0.999725038088149831 0.000000000000000000 0.999557699670548527 0.000000000000000000
 0.999879169113565558 0.000000000000000000 0.999822708355146084 0.000000000000000000 0.999724601158582415 0.000000000000000000 0.999556408111000882 0.000000000000000000
 0.999879155796691510 0.000000000000000000 0.999822656527018849 0.000000000000000000 0.999724441121738860 0.000000000000000000 0.999555909017846744 0.000000000000000000
 0.999879132932462222 0.000000000000000000 0.999822644581905395 0.000000000000000000 0.999723773102985103 0.000000000000000000 0.999554520697265581 0.000000000000000000
 0.999879008281048032 0.000000000000000000 0.999822571897361123 0.000000000000000000 0.999723701994273073 0.000000000000000000 0.999553733086814944 0.000000000000000000
 0.999877128472842713 0.000000000000000000 0.999822440756003350 0.000000000000000000 0.999723117334234801 0.000000000000000000 0.999553556901625506 0.000000000000000000
 0.999877011486267175 0.000000000000000000 0.999822162512710610 0.000000000000000000 0.999721729154013916 0.000000000000000000 0.999553210987322749 0.000000000000000000
 0.999876270444668092 0.000000000000000000 0.999822060612223895 0.000000000000000000 0.999721642951845402 0.000000000000000000 0.999551777836577449 0.000000000000000000
 0.999875375720642889 0.000000000000000000 0.999821711228479959 0.000000000000000000 0.999721608365349401 0.000000000000000000 0.999551395014957045 0.000000000000000000
 0.999875187286009659 0.000000000000000000 0.999821484674366157 0.000000000000000000 0.999720726916312641 0.000000000000000000 0.999551005709554796 0.000000000000000000
 0.999875008750134353 0.000000000000000000 0.999821395482681674 0.000000000000000000 0.999720477568223465 0.000000000000000000 0.999546032868087297 0.000000000000000000
 0.999874786577200747 0.000000000000000000 0.999821128931706049 0.000000000000000000 0.999719856260465778 0.000000000000000000 0.999542766230485435 0.000000000000000000
 0.999873783668630556 0.000000000000000000 0.999820853171564106 0.000000000000000000 0.999719248836656749 0.000000000000000000 0.999542216804327310 0.000000000000000000
 0.999872707612165734 0.000000000000000000 0.999820723001563882 0.000000000000000000 0.999719238045492786 0.000000000000000000 0.999542212842481792 0.000000000000000000
 0.999872543297185112 0.000000000000000000 0.999820643721983648 0.000000000000000000 0.999719126301207850 0.000000000000000000 0.999541842069619824 0.000000000000000000
 0.999871820612817874 0.000000000000000000 0.999820159927691465 0.000000000000000000 0.999718826031471886 0.000000000000000000 0.999541392827017039 0.000000000000000000
 0.999871706596396681 0.000000000000000000 0.999820156983305730 0.000000000000000000 0.999717630725751594 0.000000000000000000 0.999539908485181261 0.000000000000000000
 0.999870803869354452 0.000000000000000000 0.999820059295455588 0.000000000000000000 0.999717527178127674 0.000000000000000000 0.999539590970503711 0.000000000000000000
 0.999870522661651551 0.000000000000000000 0.999819784248093035 0.000000000000000000 0.999717131163981532 0.000000000000000000 0.999537417935852934 0.000000000000000000
 0.999870385493706659 0.000000000000000000 0.999819677947639374 0.000000000000000000 0.999715340095268079 0.000000000000000000 0.999535469234083762 0.000000000000000000
 0.999870185132077594 0.000000000000000000 0.999819673516071261 0.000000000000000000 0.999714543923728050 0.000000000000000000 0.999534543849411095 0.000000000000000000
 0.999870180882619253 0.000000000000000000 0.999819505820092713 0.000000000000000000 0.999714464699803740 0.000000000000000000 0.999534537235059695 0.000000000000000000
 0.999868437586960090 0.000000000000000000 0.999819405768514802 0.000000000000000000 0.999713357711852657 0.000000000000000000 0.999531991276972898 0.000000000000000000
 0.999868292794207414 0.000000000000000000 0.999819353273624145 0.000000000000000000 0.999713305846655520 0.000000000000000000 0.999531905083353212 0.000000000000000000
 0.999867964207971749 0.000000000000000000 0.999819344871879512 0.000000000000000000 0.999712812740308321 0.000000000000000000 0.999531898530745422 0.000000000000000000
 0.999867763933785070 0.000000000000000000 0.999819191631939108 0.000000000000000000 0.999712367077823849 0.000000000000000000 0.999531795534737921 0.000000000000000000
 0.999867688207955796 0.000000000000000000 0.999819114094114392 0.000000000000000000 0.999712177985176420 0.000000000000000000 0.999531724024849799 0.000000000000000000
 0.999867443188605765 0.000000000000000000 0.999818745968454881 0.000000000000000000 0.999712073785616218 0.000000000000000000 0.999530376241169582 0.000000000000000000
 0.999867146249007410 0.000000000000000000 0.999818742074479072 0.000000000000000000 0.999711031711009945 0.000000000000000000 0.999530123122217451 0.000000000000000000
 0.999866841724724620 0.000000000000000000 0.999818640639976386 0.000000000000000000 0.999710381771234835 0.000000000000000000 0.999529959156582382 0.000000000000000000
 0.999865854451976843 0.000000000000000000 0.999818346550680248 0.000000000000000000 0.999709678568264759 0.000000000000000000 0.999526505597002846 0.000000000000000000
 0.999865838852348032 0.000000000000000000 0.999818306527532119 0.000000000000000000 0.999709254509991929 0.000000000000000000 0.999526298720963102 0.000000000000000000
 0.999865481755541685 0.000000000000000000 0.999817936147374686 0.000000000000000000 0.999708919071466195 0.000000000000000000 0.999523487471820848 0.000000000000000000
 0.999865362872845220 0.000000000000000000 0.999817929109115155 0.000000000000000000 0.999708125815585658 0.000000000000000000 0.999522356020738356 0.000000000000000000
 0.999863980133978481 0.000000000000000000 0.999817799090917170 0.000000000000000000 0.999707912665152354 0.000000000000000000 0.999521540292911070 0.000000000000000000
 0.999863340459592687 0.000000000000000000 0.999817553765118383 0.000000000000000000 0.999707783939323802 0.000000000000000000 0.999520754153745306 0.000000000000000000
 0.999863109645911963 0.000000000000000000 0.999817394477940491 0.000000000000000000 0.999707526207159747 0.000000000000000000 0.999520069899700658 0.000000000000000000
 0.999863028064179815 0.000000000000000000 0.999817219400073953 0.000000000000000000 0.999706421896188080 0.000000000000000000 0.999520040424224820 0.000000000000000000
 0.999861237662481805 0.000000000000000000 0.999817170328053950 0.000000000000000000 0.999705420582359783 0.000000000000000000 0.999519197223044387 0.000000000000000000
 0.999860745502034076 0.000000000000000000 0.999816891144814313 0.000000000000000000 0.999705185968561505 0.000000000000000000 0.999519085441962551 0.000000000000000000
 0.999860717675226218 0.000000000000000000 0.999816710208563997 0.000000000000000000 0.999705128379704155 0.000000000000000000 0.999517898400070881 0.000000000000000000
 0.999860689121017776 0.000000000000000000 0.999816606504538186 0.000000000000000000 0.999704742983686834 0.000000000000000000 0.999517207444134304 0.000000000000000000
 0.999860520419181165 0.000000000000000000 0.999816600921966780 0.000000000000000000 0.999703988798370857 0.000000000000000000 0.999514626749848811 0.000000000000000000
 0.999859682602678879 0.000000000000000000 0.999816326062258121 0.000000000000000000 0.999703015232624059 0.000000000000000000 0.999511810725292382 0.000000000000000000
 0.999858985705042613 0.000000000000000000 0.999816268986433276 0.000000000000000000 0.999702728680226693 0.000000000000000000 0.999511338961968754 0.000000000000000000
 0.999858761462270262 0.000000000000000000 0.999816083869006333 0.000000000000000000 0.999702091591361364 0.000000000000000000 0.999510176261311223 0.000000000000000000
 0.999858434275865293 0.000000000000000000 0.999816082589147448 0.000000000000000000 0.999702046400608335 0.000000000000000000 0.999507895508518152 0.000000000000000000
 0.999858230670379045 0.000000000000000000 0.999815919484673077 0.000000000000000000 0.999701560511813248 0.000000000000000000 0.999505498397209591 0.000000000000000000
 0.999858209350142357 0.000000000000000000 0.999815862236265840 0.000000000000000000 0.999701204949921429 0.000000000000000000 0.999505194472136926 0.000000000000000000
 0.999858167508445361 0.000000000000000000 0.999815745688966140 0.000000000000000000 0.999701052702921977 0.000000000000000000 0.999504829137793038 0.000000000000000000
 0.999858080726586440 0.000000000000000000 0.999815670249846078 0.000000000000000000 0.999700591363550939 0.000000000000000000 0.999502691152522771 0.000000000000000000
 0.999856795448333391 0.000000000000000000 0.999815501771996407 0.000000000000000000 0.999700016756364440 0.000000000000000000 0.999502296480632157 0.000000000000000000
 0.999856551577975594 0.000000000000000000 0.999815495198010940 0.000000000000000000 0.999699657117352536 0.000000000000000000 0.999501417153135230 0.000000000000000000
 0.999855761651679997 0.000000000000000000 0.999815419603805489 0.000000000000000000 0.999699388366243058 0.000000000000000000 0.999501388037092320 0.000000000000000000
 0.999855079509821221 0.000000000000000000 0.999815361292108573 0.000000000000000000 0.999699366711918169 0.000000000000000000 0.999496394143255973 0.000000000000000000
 0.999854148986213387 0.000000000000000000 0.999815307347700633 0.000000000000000000 0.999698246258756806 0.000000000000000000 0.999494500491381443 0.000000000000000000
 0.999853554939212241 0.000000000000000000 0.999815246056780293 0.000000000000000000 0.999697712435444807 0.000000000000000000 0.999493423283057014 0.000000000000000000
 0.999853387663953819 0.000000000000000000 0.999815181596871883 0.000000000000000000 0.999697362748388274 0.000000000000000000 0.999493399314013820 0.000000000000000000
 0.999852367492938487 0.000000000000000000 0.999815158251218694 0.000000000000000000 0.999697269791658627 0.000000000000000000 0.999492909153994469 0.000000000000000000
 0.999852221840233923 0.000000000000000000 0.999815097282128029 0.000000000000000000 0.999696359682741842 0.000000000000000000 0.999492049469366428 0.000000000000000000
 0.999852151855059157 0.000000000000000000 0.999815071666705468 0.000000000000000000 0.999696130316216403 0.000000000000000000 0.999488603103613538 0.000000000000000000
 0.999852055554420582 0.000000000000000000 0.999815068680879770 0.000000000000000000 0.999695948311302707 0.000000000000000000 0.999488251250035376 0.000000000000000000
 0.999851110457503633 0.000000000000000000 0.999814815003683965 0.000000000000000000 0.999695799977551092 0.000000000000000000 0.999486936847393981 0.000000000000000000
 0.999850946680755581 0.000000000000000000 0.999813104869935243 0.000000000000000000 0.999695656497634810 0.000000000000000000 0.999486340400684514 0.000000000000000000
 0.999850305189445732 0.000000000000000000 0.999812867186360754 0.000000000000000000 0.999695552585110225 0.000000000000000000 0.999486055516425664 0.000000000000000000
 0.999850137755899815 0.000000000000000000 0.999812835550640155 0.000000000000000000 0.999695369146884616 0.000000000000000000 0.999484932489947520 0.000000000000000000
 0.999849969458556087 0.000000000000000000 0.999810141309557587 0.000000000000000000 0.999694968531069317 0.000000000000000000 0.999484619657283746 0.000000000000000000
 0.999849805589815399 0.000000000000000000 0.999808227138956562 0.000000000000000000 0.999694654659548876 0.000000000000000000 0.999482348621885897 0.000000000000000000
 0.999848683312103081 0.000000000000000000 0.999808207790223391 0.000000000000000000 0.999694428915758548 0.000000000000000000 0.999482319592608470 0.000000000000000000
 0.999848613513963591 0.000000000000000000 0.999807108966116354 0.000000000000000000 0.999694108950872629 0.000000000000000000 0.999482167923176790 0.000000000000000000
 0.999848279377558713 0.000000000000000000 0.999806951799097288 0.000000000000000000 0.999693537455569436 0.000000000000000000 0.999481309723536882 0.000000000000000000
 0.999848069094276704 0.000000000000000000 0.999805897406819022 0.000000000000000000 0.999693457093482452 0.000000000000000000 0.999481066305131671 0.000000000000000000
 0.999847229273413296 0.000000000000000000 0.999805209714538790 0.000000000000000000 0.999693345889541063 0.000000000000000000 0.999481029987823066 0.000000000000000000
 0.999846718685272529 0.000000000000000000 0.999804460679253326 0.000000000000000000 0.999693168723016168 0.000000000000000000 0.999478020073002349 0.000000000000000000
 0.999846293276983489 0.000000000000000000 0.999804311550879565 0.000000000000000000 0.999693145051899545 0.000000000000000000 0.999478013353940598 0.000000000000000000
 0.999845766301243000 0.000000000000000000 0.999803276178675482 0.000000000000000000 0.999692784225415965 0.000000000000000000 0.999477141401078573 0.000000000000000000
 0.999845535092694471 0.000000000000000000 0.999802358522054457 0.000000000000000000 0.999692698442314898 0.000000000000000000 0.999476793987068901 0.000000000000000000
 0.999844991285554374 0.000000000000000000 0.999802009862513996 0.000000000000000000 0.999692624349161951 0.000000000000000000 0.999476730734599528 0.000000000000000000
 0.999844244798131276 0.000000000000000000 0.999801734762124528 0.000000000000000000 0.999692354340236844 0.000000000000000000 0.999476259963471114 0.000000000000000000
 0.999844109442750595 0.000000000000000000 0.999801444438940146 0.000000000000000000 0.999692225054678696 0.000000000000000000 0.999475974411668799 0.000000000000000000
 0.999843646261088570 0.000000000000000000 0.999801232520919902 0.000000000000000000 0.999692210416466942 0.000000000000000000 0.999472462061156253 0.000000000000000000
 0.999843005813143670 0.000000000000000000 0.999800715734032730 0.000000000000000000 0.999691602771487720 0.000000000000000000 0.999471958823705875 0.000000000000000000
 0.999842987487907786 0.000000000000000000 0.999800384175431711 0.000000000000000000 0.999691523588236097 0.000000000000000000 0.999471791053374359 0.000000000000000000
 0.999842082545482569 0.000000000000000000 0.999799285401411830 0.000000000000000000 0.999691443999006113 0.000000000000000000 0.999471339850609319 0.000000000000000000
 0.999841948508093825 0.000000000000000000 0.999796904488041038 0.000000000000000000 0.999691162372349673 0.000000000000000000 0.999471248503976506 0.000000000000000000
 0.999841775548880873 0.000000000000000000 0.999795635076963896 0.000000000000000000 0.999690367672648739 0.000000000000000000 0.999471122914978527 0.000000000000000000
 0.999840130570711749 0.000000000000000000 0.999795398750909059 0.000000000000000000 0.999690032038619059 0.000000000000000000 0.999469139703194620 0.000000000000000000
 0.999840003093388496 0.000000000000000000 0.999794672975922061 0.000000000000000000 0.999687206516541860 0.000000000000000000 0.999468698639810915 0.000000000000000000
 0.999839413236677355 0.000000000000000000 0.999794073247166404 0.000000000000000000 0.999687080532594030 0.000000000000000000 0.999467464749455914 0.000000000000000000
 0.999839394568929896 0.000000000000000000 0.999793661289633429 0.000000000000000000 0.999687072602148952 0.000000000000000000 0.999463774409005246 0.000000000000000000
 0.999838234131934511 0.000000000000000000 0.999793009434326474 0.000000000000000000 0.999686693082983857 0.000000000000000000 0.999462302117586687 0.000000000000000000
 0.999838217077504199 0.000000000000000000 0.999792292558968843 0.000000000000000000 0.999684766520650858 0.000000000000000000 0.999461538908077540 0.000000000000000000
 0.999838090395152479 0.000000000000000000 0.999792259827187557 0.000000000000000000 0.999684334063048685 0.000000000000000000 0.999461407563519977 0.000000000000000000
 0.999837664307405172 0.000000000000000000 0.999791032322596585 0.000000000000000000 0.999683966185565542 0.000000000000000000 0.999461036759162091 0.000000000000000000
 0.999836468122260347 0.000000000000000000 0.999790976083564709 0.000000000000000000 0.999682238271606627 0.000000000000000000 0.999458688238664461 0.000000000000000000
 0.999836431187873687 0.000000000000000000 0.999790527276618324 0.000000000000000000 0.999681668311681482 0.000000000000000000 0.999457697769071673 0.000000000000000000
 0.999836245308139970 0.000000000000000000 0.999788579889395179 0.000000000000000000 0.999679882671458464 0.000000000000000000 0.999456753466961834 0.000000000000000000
 0.999835416009947076 0.000000000000000000 0.999787221867218689 0.000000000000000000 0.999677099648307199 0.000000000000000000 0.999455066605872355 0.000000000000000000
 0.999835363288137380 0.000000000000000000 0.999785857844020853 0.000000000000000000 0.999676916577150187 0.000000000000000000 0.999454891306385429 0.000000000000000000
 0.999834955177695273 0.000000000000000000 0.999785486963344905 0.000000000000000000 0.999676706456633091 0.000000000000000000 0.999453723549196482 0.000000000000000000
 0.999834608479067355 0.000000000000000000 0.999784610661272111 0.000000000000000000 0.999675170743641539 0.000000000000000000 0.999453388502135276 0.000000000000000000
 0.999834589605774093 0.000000000000000000 0.999784319738414862 0.000000000000000000 0.999674899760720659 0.000000000000000000 0.999451547516921668 0.000000000000000000
 0.999833871386165862 0.000000000000000000 0.999784061908863042 0.000000000000000000 0.999674707558835252 0.000000000000000000 0.999451454811128515 0.000000000000000000
 0.999833862102120663 0.000000000000000000 0.999783238432522703 0.000000000000000000 0.999674549538836166 0.000000000000000000 0.999451171258111559 0.000000000000000000
 0.999833696318386922 0.000000000000000000 0.999783174323487622 0.000000000000000000 0.999674186463199943 0.000000000000000000 0.999450562813208654 0.000000000000000000
 0.999832758580297631 0.000000000000000000 0.999782452825093260 0.000000000000000000 0.999671948825750389 0.000000000000000000 0.999450377656527889 0.000000000000000000
 0.999832681772103604 0.000000000000000000 0.999782373710703332 0.000000000000000000 0.999671265048277857 0.000000000000000000 0.999448507203964054 0.000000000000000000
 0.999832574678710784 0.000000000000000000 0.999780398597947095 0.000000000000000000 0.999671009675763167 0.000000000000000000 0.999448483341077165 0.000000000000000000
 0.999832351473148306 0.000000000000000000 0.999779805030232782 0.000000000000000000 0.999670103390224885 0.000000000000000000 0.999446207217897564 0.000000000000000000
 0.999831944787705873 0.000000000000000000 0.999778775830346467 0.000000000000000000 0.999669996889253953 0.000000000000000000 0.999445396031443778 0.000000000000000000
 0.999831567629021145 0.000000000000000000 0.999778021705969633 0.000000000000000000 0.999669871293885515 0.000000000000000000 0.999445375730670049 0.000000000000000000
 0.999831488946626878 0.000000000000000000 0.999777652512423121 0.000000000000000000 0.999669179322316137 0.000000000000000000 0.999443903043112258 0.000000000000000000
 0.999831429357517121 0.000000000000000000 0.999776054100612099 0.000000000000000000 0.999668528556876712 0.000000000000000000 0.999442828426318042 0.000000000000000000
 0.999828849561259836 0.000000000000000000 0.999775902847936160 0.000000000000000000 0.999667242891222108 0.000000000000000000 0.999440759220180053 0.000000000000000000
 0.999827835106489093 0.000000000000000000 0.999773019876685876 0.000000000000000000 0.999663832107989037 0.000000000000000000 0.999439491863933438 0.000000000000000000
 0.999827492574314136 0.000000000000000000 0.999772520469903392 0.000000000000000000 0.999663689005967582 0.000000000000000000 0.999439215605870679 0.000000000000000000
 0.999827163885409931 0.000000000000000000 0.999772434337651617 0.000000000000000000 0.999663354555396788 0.000000000000000000 0.999438312095902059 0.000000000000000000
 0.999826428257803101 0.000000000000000000 0.999771741900376210 0.000000000000000000 0.999663325507979428 0.000000000000000000 0.999437634756753956 0.000000000000000000
 0.999825326262807179 0.000000000000000000 0.999770603720379736 0.000000000000000000 0.999660426667282942 0.000000000000000000 0.999435301372469165 0.000000000000000000
 0.999825126536233677 0.000000000000000000 0.999768853063838892 0.000000000000000000 0.999656811953386182 0.000000000000000000 0.999433715739691086 0.000000000000000000
 0.999824636089401753 0.000000000000000000 0.999767218352338505 0.000000000000000000 0.999655102721107469 0.000000000000000000 0.999433012930455389 0.000000000000000000
 0.999824492222328942 0.000000000000000000 0.999766516451232046 0.000000000000000000 0.999654940581446882 0.000000000000000000 0.999432670633089382 0.000000000000000000
 0.999823708067453576 0.000000000000000000 0.999765329612285814 0.000000000000000000 0.999654667313291001 0.000000000000000000 0.999432328416366977 0.000000000000000000
 0.999823691276898185 0.000000000000000000 0.999765112283050761 0.000000000000000000 0.999654258575343291 0.000000000000000000 0.999431745551800144 0.000000000000000000
 0.999823295877507956 0.000000000000000000 0.999764574582605592 0.000000000000000000 0.999654125605287658 0.000000000000000000 0.999431568391381031 0.000000000000000000
 0.999823262579628613 0.000000000000000000 0.999763215388268844 0.000000000000000000 0.999653821703777812 0.000000000000000000 0.999431025827640873 0.000000000000000000
 0.999823076514511966 0.000000000000000000 0.999761198424627850 0.000000000000000000 0.999652352609437189 0.000000000000000000 0.999429561111401354 0.000000000000000000
 0.999821613692222999 0.000000000000000000 0.999760123586544758 0.000000000000000000 0.999651973021881690 0.000000000000000000 0.999429017951940390 0.000000000000000000
 0.999821044337575127 0.000000000000000000 0.999759781163156447 0.000000000000000000 0.999649075850270519 0.000000000000000000 0.999428907614566375 0.000000000000000000
 0.999820731445872801 0.000000000000000000 0.999758451132245374 0.000000000000000000 0.999646863978153610 0.000000000000000000 0.999428098946103405 0.000000000000000000
 0.999820580882076815 0.000000000000000000 0.999757669919000724 0.000000000000000000 0.999646081748868487 0.000000000000000000 0.999427458060203833 0.000000000000000000
 0.999819988783287927 0.000000000000000000 0.999756307438420921 0.000000000000000000 0.999643183690157366 0.000000000000000000 0.999427118017352289 0.000000000000000000
 0.999819163025321922 0.000000000000000000 0.999756254950749490 0.000000000000000000 0.999642959505822604 0.000000000000000000 0.999426422496692890 0.000000000000000000
 0.999818342040157959 0.000000000000000000 0.999755804625891420 0.000000000000000000 0.999641214780574772 0.000000000000000000 0.999426052028922096 0.000000000000000000
 0.999818059970247863 0.000000000000000000 0.999753569944933362 0.000000000000000000 0.999640971943781986 0.000000000000000000 0.999425875994489066 0.000000000000000000
 0.999815754983197968 0.000000000000000000 0.999753559333062758 0.000000000000000000 0.999640339021037438 0.000000000000000000 0.999424105548838093 0.000000000000000000
 0.999815109935967339 0.000000000000000000 0.999752925589309283 0.000000000000000000 0.999638923852675942 0.000000000000000000 0.999423848767429290 0.000000000000000000
 0.999814677036870325 0.000000000000000000 0.999751622645470683 0.000000000000000000 0.999637012695188787 0.000000000000000000 0.999423570170779874 0.000000000000000000
 0.999814452852049507 0.000000000000000000 0.999750315152944435 0.000000000000000000 0.999636997193487087 0.000000000000000000 0.999423381114291631 0.000000000000000000
 0.999813756069140580 0.000000000000000000 0.999748510247632116 0.000000000000000000 0.999636768751478555 0.000000000000000000 0.999423181415547091 0.000000000000000000
 0.999813623546760288 0.000000000000000000 0.999748259986231402 0.000000000000000000 0.999636695737017522 0.000000000000000000 0.999423038797532692 0.000000000000000000
 0.999813215812569323 0.000000000000000000 0.999747810369520318 0.000000000000000000 0.999636346592116531 0.000000000000000000 0.999421867109733131 0.000000000000000000
 0.999811704028382042 0.000000000000000000 0.999746057724230419 0.000000000000000000 0.999635900122364029 0.000000000000000000 0.999421845776648721 0.000000000000000000
 0.999810146492097207 0.000000000000000000 0.999745548918272053 0.000000000000000000 0.999634324265643248 0.000000000000000000 0.999421449198418133 0.000000000000000000
 0.999808451642424378 0.000000000000000000 0.999745385466037084 0.000000000000000000 0.999632518153509064 0.000000000000000000 0.999421328305747148 0.000000000000000000
 0.999807474910282656 0.000000000000000000 0.999743292648296977 0.000000000000000000 0.999631637610931101 0.000000000000000000 0.999421270019666519 0.000000000000000000
 0.999806702156796789 0.000000000000000000 0.999742777599268329 0.000000000000000000 0.999627871670507484 0.000000000000000000 0.999420599295595569 0.000000000000000000
 0.999805783262348813 0.000000000000000000 0.999742627403892747 0.000000000000000000 0.999627564729597573 0.000000000000000000 0.999419938274218711 0.000000000000000000
 0.999805545604518286 0.000000000000000000 0.999741853893782784 0.000000000000000000 0.999624839975965296 0.000000000000000000 0.999419183194900085 0.000000000000000000
 0.999804821450283154 0.000000000000000000 0.999741365227170165 0.000000000000000000 0.999624599789759927 0.000000000000000000 0.999418208510048145 0.000000000000000000
 0.999804800947692529 0.000000000000000000 0.999739646616085165 0.000000000000000000 0.999624441254736817 0.000000000000000000 0.999417111402288505 0.000000000000000000
 0.999804219571462927 0.000000000000000000 0.999738806743836750 0.000000000000000000 0.999624385013443306 0.000000000000000000 0.999415823896089184 0.000000000000000000
 0.999803549068079556 0.000000000000000000 0.999738626154639598 0.000000000000000000 0.999622244152848616 0.000000000000000000 0.999412462927576128 0.000000000000000000
 0.999802054822496844 0.000000000000000000 0.999738392782160146 0.000000000000000000 0.999621660230516351 0.000000000000000000 0.999410906800164978 0.000000000000000000
 0.999798411623971206 0.000000000000000000 0.999736889199801637 0.000000000000000000 0.999620969554050554 0.000000000000000000 0.999410576226641312 0.000000000000000000
 0.999798256374473948 0.000000000000000000 0.999736800802971670 0.000000000000000000 0.999619858703776676 0.000000000000000000 0.999410492645321891 0.000000000000000000
 0.999796648083628003 0.000000000000000000 0.999736713408874156 0.000000000000000000 0.999619522370366886 0.000000000000000000 0.999406306614343931 0.000000000000000000
 0.999796517873107526 0.000000000000000000 0.999736692241797065 0.000000000000000000 0.999617706996710265 0.000000000000000000 0.999405945043112087 0.000000000000000000
 0.999796298839809472 0.000000000000000000 0.999733954045584627 0.000000000000000000 0.999617706259730676 0.000000000000000000 0.999405477813241627 0.000000000000000000
 0.999794894949382673 0.000000000000000000 0.999733243277747818 0.000000000000000000 0.999616439568463133 0.000000000000000000 0.999404841912302278 0.000000000000000000
 0.999792559408311798 0.000000000000000000 0.999732967451664178 0.000000000000000000 0.999615851345734607 0.000000000000000000 0.999403485572699202 0.000000000000000000
 0.999791531810190315 0.000000000000000000 0.999731795017804736 0.000000000000000000 0.999615340108152450 0.000000000000000000 0.999402661932362157 0.000000000000000000
 0.999791379017718529 0.000000000000000000 0.999731276106011424 0.000000000000000000 0.999614474594119007 0.000000000000000000 0.999401241429695109 0.000000000000000000
 0.999791022087802461 0.000000000000000000 0.999728792567598834 0.000000000000000000 0.999613150661517902 0.000000000000000000 0.999399104209784617 0.000000000000000000
 0.999788951093938727 0.000000000000000000 0.999727939752262373 0.000000000000000000 0.999611897069807132 0.000000000000000000 0.999397187115767416 0.000000000000000000
 0.999788029440232262 0.000000000000000000 0.999726347951604088 0.000000000000000000 0.999610606134976432 0.000000000000000000 0.999397132854683790 0.000000000000000000
 0.999787042421333316 0.000000000000000000 0.999725492503395263 0.000000000000000000 0.999610105600019394 0.000000000000000000 0.999396766871500808 0.000000000000000000
 0.999786552220304547 0.000000000000000000 0.999723068186515573 0.000000000000000000 0.999609978226970952 0.000000000000000000 0.999396609302032002 0.000000000000000000
 0.999785662253357632 0.000000000000000000 0.999721786743302032 0.000000000000000000 0.999609866928718671 0.000000000000000000 0.999396523634305090 0.000000000000000000
 0.999785066392773536 0.000000000000000000 0.999721174816485592 0.000000000000000000 0.999609845007012887 0.000000000000000000 0.999396069350494964 0.000000000000000000
 0.999783637985475648 0.000000000000000000 0.999720786308399112 0.000000000000000000 0.999607860929326963 0.000000000000000000 0.999395787673777125 0.000000000000000000
 0.999782977003432660 0.000000000000000000 0.999720282523465786 0.000000000000000000 0.999604967005238154 0.000000000000000000 0.999395740809161492 0.000000000000000000
 0.999782821756594609 0.000000000000000000 0.999719059237509033 0.000000000000000000 0.999604959995854636 0.000000000000000000 0.999392973237999804 0.000000000000000000
 0.999782779990268100 0.000000000000000000 0.999717560016447182 0.000000000000000000 0.999604077340143449 0.000000000000000000 0.999391576106444690 0.000000000000000000
 0.999779193560341506 0.000000000000000000 0.999717304029946630 0.000000000000000000 0.999603728355496490 0.000000000000000000 0.999389774002106823 0.000000000000000000
 0.999778193526336456 0.000000000000000000 0.999716096568214807 0.000000000000000000 0.999601941223400181 0.000000000000000000 0.999386056232585474 0.000000000000000000
 0.999777388504026865 0.000000000000000000 0.999714129801645868 0.000000000000000000 0.999601587975382233 0.000000000000000000 0.999386027514010511 0.000000000000000000
 0.999774856719315874 0.000000000000000000 0.999713635181834315 0.000000000000000000 0.999600439785292449 0.000000000000000000 0.999383972323634517 0.000000000000000000
 0.999774374481498529 0.000000000000000000 0.999712463034352905 0.000000000000000000 0.999600348775940617 0.000000000000000000 0.999382482476919076 0.000000000000000000
 0.999773271759246351 0.000000000000000000 0.999712225040862323 0.000000000000000000 0.999599270293787701 0.000000000000000000 0.999380114156280142 0.000000000000000000
 0.999773178056754919 0.000000000000000000 0.999710253941932137 0.000000000000000000 0.999598886999728653 0.000000000000000000 0.999378232279456324 0.000000000000000000
 0.999772579237362957 0.000000000000000000 0.999708269507320280 0.000000000000000000 0.999597898199081958 0.000000000000000000 0.999376391097513528 0.000000000000000000
 0.999771982691709526 0.000000000000000000 0.999707746787883211 0.000000000000000000 0.999596617419499678 0.000000000000000000 0.999375795945430134 0.000000000000000000
 0.999771958889975720 0.000000000000000000 0.999706754536697328 0.000000000000000000 0.999595038442897543 0.000000000000000000 0.999375455973858240 0.000000000000000000
 0.999770413622811827 0.000000000000000000 0.999705159308323266 0.000000000000000000 0.999593962784064205 0.000000000000000000 0.999372229572517479 0.000000000000000000
 0.999769349033555743 0.000000000000000000 0.999704039683060208 0.000000000000000000 0.999591446852387211 0.000000000000000000 0.999371270791723276 0.000000000000000000
 0.999768122508606139 0.000000000000000000 0.999703410341519660 0.000000000000000000 0.999589363781953288 0.000000000000000000 0.999367573156338951 0.000000000000000000
 0.999767828822630711 0.000000000000000000 0.999702716520909584 0.000000000000000000 0.999586894360748213 0.000000000000000000 0.999365482038386266 0.000000000000000000
 0.999767634915312176 0.000000000000000000 0.999701075502975489 0.000000000000000000 0.999586723598518745 0.000000000000000000 0.999363859562885870 0.000000000000000000
 0.999766312672915158 0.000000000000000000 0.999700816072660481 0.000000000000000000 0.999586228372985386 0.000000000000000000 0.999362335741650121 0.000000000000000000
 0.999766021467554888 0.000000000000000000 0.999700542567579564 0.000000000000000000 0.999585828612760019 0.000000000000000000 0.999361043078248024 0.000000000000000000
 0.999765752062875102 0.000000000000000000 0.999697862446463859 0.000000000000000000 0.999582631067998939 0.000000000000000000 0.999360964132263496 0.000000000000000000
 0.999765728600729986 0.000000000000000000 0.999697544867786725 0.000000000000000000 0.999582315903571605 0.000000000000000000 0.999358925358336814 0.000000000000000000
 0.999765102184674181 0.000000000000000000 0.999695571066234634 0.000000000000000000 0.999581794458682338 0.000000000000000000 0.999358288323058730 0.000000000000000000
 0.999764343071913975 0.000000000000000000 0.999694872804394619 0.000000000000000000 0.999581521372643556 0.000000000000000000 0.999358111713561592 0.000000000000000000
 0.999763282486794802 0.000000000000000000 0.999693668974701577 0.000000000000000000 0.999579575504103812 0.000000000000000000 0.999357796621381689 0.000000000000000000
 0.999762068223486122 0.000000000000000000 0.999693115398536447 0.000000000000000000 0.999577540192912450 0.000000000000000000 0.999357318802092554 0.000000000000000000
 0.999760938647088482 0.000000000000000000 0.999692242692026167 0.000000000000000000 0.999576338946489118 0.000000000000000000 0.999357223197632982 0.000000000000000000
 0.999759608354899854 0.000000000000000000 0.999690969285924047 0.000000000000000000 0.999576113463930827 0.000000000000000000 0.999352658723575926 0.000000000000000000
 0.999758778308413421 0.000000000000000000 0.999690943904280815 0.000000000000000000 0.999575596758175644 0.000000000000000000 0.999352281346400528 0.000000000000000000
 0.999757711210295663 0.000000000000000000 0.999689657164090639 0.000000000000000000 0.999572159054966103 0.000000000000000000 0.999350334650517147 0.000000000000000000
 0.999757253188979012 0.000000000000000000 0.999688789678876311 0.000000000000000000 0.999571331116614226 0.000000000000000000 0.999349617573938587 0.000000000000000000
 0.999752726219905297 0.000000000000000000 0.999687497415969850 0.000000000000000000 0.999570051980954166 0.000000000000000000 0.999349064034070533 0.000000000000000000
 0.999751629763402705 0.000000000000000000 0.999686974082395818 0.000000000000000000 0.999569095650136519 0.000000000000000000 0.999347730287382885 0.000000000000000000
 0.999750168809247053 0.000000000000000000 0.999686899272585361 0.000000000000000000 0.999568035161639834 0.000000000000000000 0.999345794258634568 0.000000000000000000
 0.999749459820762687 0.000000000000000000 0.999685288590037024 0.000000000000000000 0.999567823451670279 0.000000000000000000 0.999345464707826259 0.000000000000000000
 0.999748308141587105 0.000000000000000000 0.999684935385594442 0.000000000000000000 0.999567550468608901 0.000000000000000000 0.999345367074919610 0.000000000000000000
 0.999747725205240134 0.000000000000000000 0.999683806925368179 0.000000000000000000 0.999566825355724942 0.000000000000000000 0.999345224025159684 0.000000000000000000
 0.999746959815356218 0.000000000000000000 0.999681352352511543 0.000000000000000000 0.999564560332446006 0.000000000000000000 0.999343842340095323 0.000000000000000000
 0.999746438224741074 0.000000000000000000 0.999680824302286997 0.000000000000000000 0.999563579206215858 0.000000000000000000 0.999343092556261969 0.000000000000000000
 0.999746147892176751 0.000000000000000000 0.999680731829243885 0.000000000000000000 0.999563252551070702 0.000000000000000000 0.999338600275575306 0.000000000000000000
 0.999745972377288350 0.000000000000000000 0.999680601404343783 0.000000000000000000 0.999562371286241702 0.000000000000000000 0.999338466801398040 0.000000000000000000
 0.999739810040395693 0.000000000000000000 0.999680275703415333 0.000000000000000000 0.999557946629253569 0.000000000000000000 0.999337938157439543 0.000000000000000000
 0.999738555048147348 0.000000000000000000 0.999679083445722871 0.000000000000000000 0.999557663868877011 0.000000000000000000 0.999335896381055688 0.000000000000000000
 0.999736804649746680 0.000000000000000000 0.999678527839548914 0.000000000000000000 0.999556700701640932 0.000000000000000000 0.999334840530314850 0.000000000000000000
 0.999736700810194390 0.000000000000000000 0.999677687123664116 0.000000000000000000 0.999556580934434225 0.000000000000000000 0.999334809064170493 0.000000000000000000
 0.999736117091808874 0.000000000000000000 0.999674946316211566 0.000000000000000000 0.999555327666885041 0.000000000000000000 0.999333102258131878 0.000000000000000000
 0.999735794282645363 0.000000000000000000 0.999674870487142098 0.000000000000000000 0.999554765844033355 0.000000000000000000 0.999330307541640428 0.000000000000000000
 0.999734099092738582 0.000000000000000000 0.999673473526473066 0.000000000000000000 0.999553734652019910 0.000000000000000000 0.999329498818860684 0.000000000000000000
 0.999733601422695295 0.000000000000000000 0.999669046514173432 0.000000000000000000 0.999553549292841681 0.000000000000000000 0.999326075729325969 0.000000000000000000
 0.999732719393274238 0.000000000000000000 0.999668741641934311 0.000000000000000000 0.999552790624094079 0.000000000000000000 0.999325755720473774 0.000000000000000000
 0.999729732766540313 0.000000000000000000 0.999668740198167205 0.000000000000000000 0.999552434574000337 0.000000000000000000 0.999325541919258487 0.000000000000000000
 0.999729432614153035 0.000000000000000000 0.999668239069972708 0.000000000000000000 0.999552254592906864 0.000000000000000000 0.999324608424647876 0.000000000000000000
 0.999729365177652318 0.000000000000000000 0.999667416516098029 0.000000000000000000 0.999550971945554423 0.000000000000000000 0.999320723090371232 0.000000000000000000
 0.999727809301015125 0.000000000000000000 0.999664425415039859 0.000000000000000000 0.999548588412558447 0.000000000000000000 0.999320522272136635 0.000000000000000000
 0.999727320462175162 0.000000000000000000 0.999662789807688967 0.000000000000000000 0.999547547565090677 0.000000000000000000 0.999319599439457806 0.000000000000000000
 0.999725279523043575 0.000000000000000000 0.999662570508719872 0.000000000000000000 0.999546369772406185 0.000000000000000000 0.999319164686890304 0.000000000000000000
 0.999725145037507534 0.000000000000000000 0.999662447629863116 0.000000000000000000 0.999545491511847795 0.000000000000000000 0.999318746510075684 0.000000000000000000
 0.999724584784823067 0.000000000000000000 0.999661946253719069 0.000000000000000000 0.999542368483404386 0.000000000000000000 0.999318550679917816 0.000000000000000000
 0.999721400418628559 0.000000000000000000 0.999661727070177863 0.000000000000000000 0.999542276648454409 0.000000000000000000 0.999318151251791686 0.000000000000000000
 0.999720430747957356 0.000000000000000000 0.999660387546547624 0.000000000000000000 0.999542135749106997 0.000000000000000000 0.999317488837981771 0.000000000000000000
 0.999719950887660080 0.000000000000000000 0.999657838308391056 0.000000000000000000 0.999540525953689474 0.000000000000000000 0.999317458189887597 0.000000000000000000
 0.999718425393853583 0.000000000000000000 0.999657743877801930 0.000000000000000000 0.999539461899023096 0.000000000000000000 0.999317018858498551 0.000000000000000000
 0.999717471156924442 0.000000000000000000 0.999657205055817677 0.000000000000000000 0.999539219828899150 0.000000000000000000 0.999315735795883953 0.000000000000000000
 0.999717400549529067 0.000000000000000000 0.999655762666275982 0.000000000000000000 0.999539160287063577 0.000000000000000000 0.999313590484895098 0.000000000000000000
 0.999716272169600462 0.000000000000000000 0.999653163223326202 0.000000000000000000 0.999538979052097099 0.000000000000000000 0.999313211540519664 0.000000000000000000
 0.999715195584094829 0.000000000000000000 0.999652290516762743 0.000000000000000000 0.999536339221220760 0.000000000000000000 0.999312708538631411 0.000000000000000000
 0.999714478477685464 0.000000000000000000 0.999651574837785550 0.000000000000000000 0.999536289034063996 0.000000000000000000 0.999311959740275535 0.000000000000000000
 0.999713811082137971 0.000000000000000000 0.999649609148816176 0.000000000000000000 0.999535445109551168 0.000000000000000000 0.999311236926927471 0.000000000000000000
 0.999712113659048995 0.000000000000000000 0.999649124780834120 0.000000000000000000 0.999535001520188926 0.000000000000000000 0.999310988106206000 0.000000000000000000
 0.999711006517599476 0.000000000000000000 0.999647636638025472 0.000000000000000000 0.999534235376220548 0.000000000000000000 0.999310817790522776 0.000000000000000000
 0.999710638300254528 0.000000000000000000 0.999644677684881411 0.000000000000000000 0.999531238934532329 0.000000000000000000 0.999310480583401994 0.000000000000000000
 0.999710215224564047 0.000000000000000000 0.999643769764040457 0.000000000000000000 0.999531208365227575 0.000000000000000000 0.999309016652802251 0.000000000000000000
 0.999708626541548240 0.000000000000000000 0.999642850937076832 0.000000000000000000 0.999526859733142259 0.000000000000000000 0.999307273628403880 0.000000000000000000
 0.999705789070425288 0.000000000000000000 0.999640985989553865 0.000000000000000000 0.999525366020492356 0.000000000000000000 0.999307271604333303 0.000000000000000000
 0.999703621037932200 0.000000000000000000 0.999639749519334209 0.000000000000000000 0.999525253850717332 0.000000000000000000 0.999306284999093353 0.000000000000000000
 0.999703348815823456 0.000000000000000000 0.999638160634971129 0.000000000000000000 0.999524762631945674 0.000000000000000000 0.999306261273626539 0.000000000000000000
 0.999703078383617938 0.000000000000000000 0.999638006498851706 0.000000000000000000 0.999522973648370172 0.000000000000000000 0.999306108797860526 0.000000000000000000
 0.999703038577865910 0.000000000000000000 0.999636862209498989 0.000000000000000000 0.999522370833975771 0.000000000000000000 0.999306094835664016 0.000000000000000000
 0.999702816176523124 0.000000000000000000 0.999636207390344866 0.000000000000000000 0.999518766647494838 0.000000000000000000 0.999305190664447451 0.000000000000000000
 0.999702587228690653 0.000000000000000000 0.999634073250295740 0.000000000000000000 0.999518432566907755 0.000000000000000000 0.999304817831756509 0.000000000000000000
 0.999702584309078768 0.000000000000000000 0.999633692149008324 0.000000000000000000 0.999517312465259544 0.000000000000000000 0.999304781529570918 0.000000000000000000
 0.999701013854461862 0.000000000000000000 0.999633043098176355 0.000000000000000000 0.999515851975816050 0.000000000000000000 0.999303520374668519 0.000000000000000000
 0.999697323899328971 0.000000000000000000 0.999632105826199102 0.000000000000000000 0.999515669394933748 0.000000000000000000 0.999302486700105908 0.000000000000000000
 0.999696378769044824 0.000000000000000000 0.999628973477757810 0.000000000000000000 0.999513265861103117 0.000000000000000000 0.999301180308663994 0.000000000000000000
 0.999695610742239338 0.000000000000000000 0.999628043863185045 0.000000000000000000 0.999511821455934313 0.000000000000000000 0.999300348976247643 0.000000000000000000
 0.999695470772281380 0.000000000000000000 0.999627401472937160 0.000000000000000000 0.999510698911670326 0.000000000000000000 0.999299909153980814 0.000000000000000000
 0.999692290100356651 0.000000000000000000 0.999624374225818624 0.000000000000000000 0.999509840749129630 0.000000000000000000 0.999298770127974412 0.000000000000000000
 0.999690767420749471 0.000000000000000000 0.999624321800805626 0.000000000000000000 0.999508702550251371 0.000000000000000000 0.999297312592666853 0.000000000000000000
 0.999690331514631492 0.000000000000000000 0.999623794745711058 0.000000000000000000 0.999508199138586573 0.000000000000000000 0.999296475201439827 0.000000000000000000
 0.999688729808550947 0.000000000000000000 0.999623723815052712 0.000000000000000000 0.999507930376930531 0.000000000000000000 0.999294778521130689 0.000000000000000000
 0.999687867252384232 0.000000000000000000 0.999622481639507177 0.000000000000000000 0.999504007636919600 0.000000000000000000 0.999294597437104248 0.000000000000000000
 0.999687758979760366 0.000000000000000000 0.999621762911641287 0.000000000000000000 0.999503961144806552 0.000000000000000000 0.999294054486594252 0.000000000000000000
 0.999687389456959230 0.000000000000000000 0.999621696892086797 0.000000000000000000 0.999503082706021506 0.000000000000000000 0.999293005517243649 0.000000000000000000
 0.999685802481575569 0.000000000000000000 0.999621293457758298 0.000000000000000000 0.999502743536155647 0.000000000000000000 0.999292147556181676 0.000000000000000000
 0.999679769738332280 0.000000000000000000 0.999619519217701535 0.000000000000000000 0.999502215779005887 0.000000000000000000 0.999289943570469186 0.000000000000000000
 0.999679441181496986 0.000000000000000000 0.999619320439242842 0.000000000000000000 0.999498064158375943 0.000000000000000000 0.999288888366754224 0.000000000000000000
 0.999677209624509122 0.000000000000000000 0.999618031563109133 0.000000000000000000 0.999497410950902165 0.000000000000000000 0.999287951337657798 0.000000000000000000
 0.999676759373950286 0.000000000000000000 0.999615134726578591 0.000000000000000000 0.999496269060061615 0.000000000000000000 0.999287895305236318 0.000000000000000000
 0.999676092921840120 0.000000000000000000 0.999614924140069583 0.000000000000000000 0.999495691842391731 0.000000000000000000 0.999286579335864067 0.000000000000000000
 0.999675370475261227 0.000000000000000000 0.999614317435747246 0.000000000000000000 0.999494942162471700 0.000000000000000000 0.999285698857252491 0.000000000000000000
 0.999674288299522096 0.000000000000000000 0.999614244870353552 0.000000000000000000 0.999494477167675699 0.000000000000000000 0.999284934565466409 0.000000000000000000
 0.999672973702080525 0.000000000000000000 0.999614036064900402 0.000000000000000000 0.999494198546143742 0.000000000000000000 0.999284038010898712 0.000000000000000000
 0.999671214901978744 0.000000000000000000 0.999613858195729343 0.000000000000000000 0.999493886459277281 0.000000000000000000 0.999283368797929783 0.000000000000000000
 0.999670569066511971 0.000000000000000000 0.999613388781321555 0.000000000000000000 0.999493267409207742 0.000000000000000000 0.999283208796850841 0.000000000000000000
 0.999666580090494139 0.000000000000000000 0.999610748135402294 0.000000000000000000 0.999487076631386917 0.000000000000000000 0.999282259205029999 0.000000000000000000
 0.999666576098538595 0.000000000000000000 0.999610640941274720 0.000000000000000000 0.999486691765360424 0.000000000000000000 0.999281776270170674 0.000000000000000000
 0.999666373526389096 0.000000000000000000 0.999610273788045678 0.000000000000000000 0.999485146141269820 0.000000000000000000 0.999281271607586064 0.000000000000000000
 0.999665211405851517 0.000000000000000000 0.999609604316989975 0.000000000000000000 0.999484410485117714 0.000000000000000000 0.999280332498019730 0.000000000000000000
 0.999664533557767965 0.000000000000000000 0.999606425757802119 0.000000000000000000 0.999481900031563453 0.000000000000000000 0.999279615528550380 0.000000000000000000
 0.999663461737517856 0.000000000000000000 0.999605956761380532 0.000000000000000000 0.999479814269382372 0.000000000000000000 0.999278595921895718 0.000000000000000000
 0.999662907251347765 0.000000000000000000 0.999604492996768790 0.000000000000000000 0.999476976963758368 0.000000000000000000 0.999278294627445884 0.000000000000000000
 0.999662701896040673 0.000000000000000000 0.999603436290723901 0.000000000000000000 0.999476679043039273 0.000000000000000000 0.999277590662094983 0.000000000000000000
 0.999662194407492599 0.000000000000000000 0.999600245691194544 0.000000000000000000 0.999476637160200632 0.000000000000000000 0.999277185574081850 0.000000000000000000
 0.999658705801448111 0.000000000000000000 0.999599284244676478 0.000000000000000000 0.999475667796729139 0.000000000000000000 0.999277119007405012 0.000000000000000000
 0.999656374025156391 0.000000000000000000 0.999598724978693176 0.000000000000000000 0.999473149659332538 0.000000000000000000 0.999276072683289329 0.000000000000000000
 0.999655914059049744 0.000000000000000000 0.999596083593936258 0.000000000000000000 0.999473132815783427 0.000000000000000000 0.999275267336698358 0.000000000000000000
 0.999654462576691549 0.000000000000000000 0.999595362899615036 0.000000000000000000 0.999472774336542025 0.000000000000000000 0.999274888015936558 0.000000000000000000
 0.999652059659304371 0.000000000000000000 0.999590973100275337 0.000000000000000000 0.999471666916751156 0.000000000000000000 0.999274503586428109 0.000000000000000000
 0.999650402518862391 0.000000000000000000 0.999589896099530195 0.000000000000000000 0.999471173509320021 0.000000000000000000 0.999272925668939993 0.000000000000000000
 0.999649828813254038 0.000000000000000000 0.999588687337560344 0.000000000000000000 0.999469790302282224 0.000000000000000000 0.999272665230530155 0.000000000000000000
 0.999648484249351710 0.000000000000000000 0.999588014307543959 0.000000000000000000 0.999468111008124049 0.000000000000000000 0.999272473908618619 0.000000000000000000
 0.999648450943343092 0.000000000000000000 0.999586312068615479 0.000000000000000000 0.999467562907395801 0.000000000000000000 0.999271140433228067 0.000000000000000000
 0.999645508158384821 0.000000000000000000 0.999585712616332889 0.000000000000000000 0.999466135368375141 0.000000000000000000 0.999270186606162625 0.000000000000000000
 0.999642913417765233 0.000000000000000000 0.999584711322573316 0.000000000000000000 0.999466074400774951 0.000000000000000000 0.999270122135193173 0.000000000000000000
 0.999641855987818961 0.000000000000000000 0.999584306719282667 0.000000000000000000 0.999464918925691559 0.000000000000000000 0.999269729045217492 0.000000000000000000
 0.999641712822937234 0.000000000000000000 0.999583608655343903 0.000000000000000000 0.999464112412011163 0.000000000000000000 0.999269449635887375 0.000000000000000000
 0.999641667379347454 0.000000000000000000 0.999581586914102038 0.000000000000000000 0.999459707180651025 0.000000000000000000 0.999269194783615644 0.000000000000000000
 0.999638436836413180 0.000000000000000000 0.999578383438484042 0.000000000000000000 0.999458054746541147 0.000000000000000000 0.999268680726721925 0.000000000000000000
 0.999635928927557371 0.000000000000000000 0.999575255855462474 0.000000000000000000 0.999457855475139767 0.000000000000000000 0.999268678129559440 0.000000000000000000
 0.999635570941771356 0.000000000000000000 0.999573287274289735 0.000000000000000000 0.999457359298970283 0.000000000000000000 0.999268121637614692 0.000000000000000000
 0.999633109765982519 0.000000000000000000 0.999573019655428552 0.000000000000000000 0.999457283085035786 0.000000000000000000 0.999267349007432970 0.000000000000000000
 0.999633075429585127 0.000000000000000000 0.999572572684596428 0.000000000000000000 0.999456824098242103 0.000000000000000000 0.999267080775073202 0.000000000000000000
 0.999632173246167821 0.000000000000000000 0.999570166120813397 0.000000000000000000 0.999456293555466724 0.000000000000000000 0.999266699967991667 0.000000000000000000
 0.999631867335382895 0.000000000000000000 0.999569115553639920 0.000000000000000000 0.999455978914262855 0.000000000000000000 0.999266076104000978 0.000000000000000000
 0.999630036863934035 0.000000000000000000 0.999568846565975333 0.000000000000000000 0.999455484842789788 0.000000000000000000 0.999266009271416844 0.000000000000000000
 0.999628114132427248 0.000000000000000000 0.999567162333143688 0.000000000000000000 0.999454877442529144 0.000000000000000000 0.999265867010338038 0.000000000000000000
 0.999627435050388979 0.000000000000000000 0.999567010856345251 0.000000000000000000 0.999453263119315038 0.000000000000000000 0.999265796151560526 0.000000000000000000
 0.999626992469358489 0.000000000000000000 0.999564254514422879 0.000000000000000000 0.999452447089502871 0.000000000000000000 0.999265694614981714 0.000000000000000000
 0.999626459989038318 0.000000000000000000 0.999563656189485394 0.000000000000000000 0.999448098074191660 0.000000000000000000 0.999265016408980022 0.000000000000000000
 0.999624363991340026 0.000000000000000000 0.999563283838641015 0.000000000000000000 0.999447963986143662 0.000000000000000000 0.999264594371048753 0.000000000000000000
 0.999622166848126992 0.000000000000000000 0.999562604929946197 0.000000000000000000 0.999445282184036832 0.000000000000000000 0.999263866491858721 0.000000000000000000
 0.999621827657549700 0.000000000000000000 0.999561631425001762 0.000000000000000000 0.999443568957454009 0.000000000000000000 0.999263840480422938 0.000000000000000000
 0.999621804307852968 0.000000000000000000 0.999561408566927767 0.000000000000000000 0.999443152488095898 0.000000000000000000 0.999263722177433422 0.000000000000000000
 0.999621074327363246 0.000000000000000000 0.999559516711814200 0.000000000000000000 0.999442596621848312 0.000000000000000000 0.999263719346774715 0.000000000000000000
 0.999620849268283651 0.000000000000000000 0.999559074215132237 0.000000000000000000 0.999439307687495671 0.000000000000000000 0.999263010215826419 0.000000000000000000
 0.999620821125779102 0.000000000000000000 0.999557663278071828 0.000000000000000000 0.999439132973617639 0.000000000000000000 0.999262850829213067 0.000000000000000000
 0.999619476780897798 0.000000000000000000 0.999556033634301899 0.000000000000000000 0.999438372774683170 0.000000000000000000 0.999262772060024007 0.000000000000000000
 0.999619392482896885 0.000000000000000000 0.999553476346554004 0.000000000000000000 0.999437061242882563 0.000000000000000000 0.999262500837830303 0.000000000000000000
 0.999617484401488787 0.000000000000000000 0.999553212355792864 0.000000000000000000 0.999436830304400559 0.000000000000000000 0.999262101155250715 0.000000000000000000
 0.999616491095507653 0.000000000000000000 0.999550792793121756 0.000000000000000000 0.999434643050469251 0.000000000000000000 0.999261444701697199 0.000000000000000000
 0.999615471302753300 0.000000000000000000 0.999548370381896700 0.000000000000000000 0.999433680887031550 0.000000000000000000 0.999259450492470114 0.000000000000000000
 0.999610770778082913 0.000000000000000000 0.999547310429558800 0.000000000000000000 0.999433216938930280 0.000000000000000000 0.999258418662524961 0.000000000000000000
 0.999608001459834639 0.000000000000000000 0.999546511160053663 0.000000000000000000 0.999431065322901158 0.000000000000000000 0.999256406653688090 0.000000000000000000
 0.999607440775658329 0.000000000000000000 0.999544365638089016 0.000000000000000000 0.999430228478274563 0.000000000000000000 0.999252835341264412 0.000000000000000000
 0.999605963201020242 0.000000000000000000 0.999542784338774748 0.000000000000000000 0.999426997368332293 0.000000000000000000 0.999252736456225921 0.000000000000000000
 0.999605055811292553 0.000000000000000000 0.999542557356978612 0.000000000000000000 0.999426606625490654 0.000000000000000000 0.999252350761790198 0.000000000000000000
 0.999602567221093419 0.000000000000000000 0.999541088468232086 0.000000000000000000 0.999425602118008127 0.000000000000000000 0.999247993703535453 0.000000000000000000
 0.999602315233412697 0.000000000000000000 0.999540817345524135 0.000000000000000000 0.999423337028558567 0.000000000000000000 0.999244114970925690 0.000000000000000000
 0.999601536744503583 0.000000000000000000 0.999538900437103695 0.000000000000000000 0.999421434307899648 0.000000000000000000 0.999243680899539743 0.000000000000000000
 0.999600728179953713 0.000000000000000000 0.999537970295396150 0.000000000000000000 0.999419231142557485 0.000000000000000000 0.999243495509975821 0.000000000000000000
 0.999597459205677108 0.000000000000000000 0.999537234225244098 0.000000000000000000 0.999416606672523522 0.000000000000000000 0.999243192704756367 0.000000000000000000
 0.999596417364497447 0.000000000000000000 0.999536474998617197 0.000000000000000000 0.999416517809741167 0.000000000000000000 0.999242262024547467 0.000000000000000000
 0.999594697407145794 0.000000000000000000 0.999533827594535795 0.000000000000000000 0.999414952464601547 0.000000000000000000 0.999241314795745073 0.000000000000000000
 0.999594458652256712 0.000000000000000000 0.999532789947593092 0.000000000000000000 0.999414564664387717 0.000000000000000000 0.999237960024103145 0.000000000000000000
 0.999593917273830623 0.000000000000000000 0.999532539374295204 0.000000000000000000 0.999411637176008449 0.000000000000000000 0.999237390094651956 0.000000000000000000
 0.999588560356305722 0.000000000000000000 0.999532243768526341 0.000000000000000000 0.999411066438463225 0.000000000000000000 0.999230813501557069 0.000000000000000000
 0.999587671729152305 0.000000000000000000 0.999531870737865757 0.000000000000000000 0.999410470510265769 0.000000000000000000 0.999228460200034974 0.000000000000000000
 0.999584321904646411 0.000000000000000000 0.999531658484555052 0.000000000000000000 0.999407217410246740 0.000000000000000000 0.999228324061009476 0.000000000000000000
 0.999583565123490780 0.000000000000000000 0.999530746363354261 0.000000000000000000 0.999406446126560044 0.000000000000000000 0.999226013827380299 0.000000000000000000
 0.999582840403077211 0.000000000000000000 0.999530129649916055 0.000000000000000000 0.999403930510319727 0.000000000000000000 0.999225561801134754 0.000000000000000000
 0.999581782378872408 0.000000000000000000 0.999529099130082588 0.000000000000000000 0.999402889057824817 0.000000000000000000 0.999224190445858196 0.000000000000000000
 0.999579085456064442 0.000000000000000000 0.999524374943815963 0.000000000000000000 0.999401849918614249 0.000000000000000000 0.999223656278380168 0.000000000000000000
 0.999578173202424924 0.000000000000000000 0.999520732492365060 0.000000000000000000 0.999399874477513106 0.000000000000000000 0.999221241526543236 0.000000000000000000
 0.999577312649653993 0.000000000000000000 0.999520696938124176 0.000000000000000000 0.999398441306967755 0.000000000000000000 0.999218742854372288 0.000000000000000000
 0.999576830800579907 0.000000000000000000 0.999520378046113045 0.000000000000000000 0.999398318503599392 0.000000000000000000 0.999217008503209936 0.000000000000000000
 0.999576173891674524 0.000000000000000000 0.999519961627564180 0.000000000000000000 0.999397960907274285 0.000000000000000000 0.999216965424076564 0.000000000000000000
 0.999575405221066582 0.000000000000000000 0.999516678689624127 0.000000000000000000 0.999396736664384777 0.000000000000000000 0.999215371287600629 0.000000000000000000
 0.999573073203662288 0.000000000000000000 0.999515697273733794 0.000000000000000000 0.999395734079455589 0.000000000000000000 0.999215192863636359 0.000000000000000000
 0.999571185631504044 0.000000000000000000 0.999515381160373972 0.000000000000000000 0.999395488824608935 0.000000000000000000 0.999213875665499796 0.000000000000000000
 0.999565965024953207 0.000000000000000000 0.999514653543599474 0.000000000000000000 0.999394761345034022 0.000000000000000000 0.999213177037881040 0.000000000000000000
 0.999564664811275372 0.000000000000000000 0.999512576974704969 0.000000000000000000 0.999391900332842531 0.000000000000000000 0.999211711665133340 0.000000000000000000
 0.999562710883767691 0.000000000000000000 0.999511935969235599 0.000000000000000000 0.999389135903760217 0.000000000000000000 0.999210119816067777 0.000000000000000000
 0.999560177438119202 0.000000000000000000 0.999511295553494272 0.000000000000000000 0.999389033932891246 0.000000000000000000 0.999205609823340724 0.000000000000000000
 0.999559999384701192 0.000000000000000000 0.999509077460197459 0.000000000000000000 0.999388617507828259 0.000000000000000000 0.999205134066840417 0.000000000000000000
 0.999558372930306249 0.000000000000000000 0.999503722465570288 0.000000000000000000 0.999385524709827000 0.000000000000000000 0.999203625125130945 0.000000000000000000
 0.999557749704841014 0.000000000000000000 0.999503264203723263 0.000000000000000000 0.999385188309751094 0.000000000000000000 0.999203286465213170 0.000000000000000000
 0.999556775034699863 0.000000000000000000 0.999503090610777134 0.000000000000000000 0.999382493078430190 0.000000000000000000 0.999202380061963491 0.000000000000000000
 0.999556412211695888 0.000000000000000000 0.999501852423659409 0.000000000000000000 0.999382064287381744 0.000000000000000000 0.999200819673738416 0.000000000000000000
 0.999555264076792405 0.000000000000000000 0.999500670300327521 0.000000000000000000 0.999379633146855517 0.000000000000000000 0.999200571804781834 0.000000000000000000
 0.999552065408108592 0.000000000000000000 0.999499350887877891 0.000000000000000000 0.999379033177003606 0.000000000000000000 0.999200438074887565 0.000000000000000000
 0.999550869385487095 0.000000000000000000 0.999495879386037345 0.000000000000000000 0.999378694391520495 0.000000000000000000 0.999200356148505775 0.000000000000000000
 0.999549913979261850 0.000000000000000000 0.999492983808450308 0.000000000000000000 0.999378152595209901 0.000000000000000000 0.999198924707154768 0.000000000000000000
 0.999549856507956580 0.000000000000000000 0.999490045808742233 0.000000000000000000 0.999377638362007548 0.000000000000000000 0.999197007507554913 0.000000000000000000
 0.999549097933081776 0.000000000000000000 0.999489064912927661 0.000000000000000000 0.999377512046047856 0.000000000000000000 0.999193833361790351 0.000000000000000000
 0.999546152823776124 0.000000000000000000 0.999488398646375842 0.000000000000000000 0.999376997039631565 0.000000000000000000 0.999189733596449470 0.000000000000000000
 0.999544984800528447 0.000000000000000000 0.999486967763990486 0.000000000000000000 0.999372448320887896 0.000000000000000000 0.999187917240721424 0.000000000000000000
 0.999542109674495305 0.000000000000000000 0.999486310763981090 0.000000000000000000 0.999371569039954277 0.000000000000000000 0.999183823642408986 0.000000000000000000
 0.999541341055442234 0.000000000000000000 0.999485287204603612 0.000000000000000000 0.999370323541390659 0.000000000000000000 0.999182466944449565 0.000000000000000000
 0.999540782819243523 0.000000000000000000 0.999483245380578200 0.000000000000000000 0.999370296015632542 0.000000000000000000 0.999179924359934524 0.000000000000000000
 0.999540745939812680 0.000000000000000000 0.999481647845646193 0.000000000000000000 0.999370238083470808 0.000000000000000000 0.999176941123196993 0.000000000000000000
 0.999538007532714268 0.000000000000000000 0.999478958539163465 0.000000000000000000 0.999367320332287479 0.000000000000000000 0.999175501566595847 0.000000000000000000
 0.999536162181679289 0.000000000000000000 0.999477483446117976 0.000000000000000000 0.999365019294489287 0.000000000000000000 0.999174184470425830 0.000000000000000000
 0.999534895649785038 0.000000000000000000 0.999475156282651267 0.000000000000000000 0.999364957766431639 0.000000000000000000 0.999173178671980411 0.000000000000000000
 0.999534158352870628 0.000000000000000000 0.999472381064387627 0.000000000000000000 0.999364539943266794 0.000000000000000000 0.999172914376584509 0.000000000000000000
 0.999529354643859280 0.000000000000000000 0.999472134409841839 0.000000000000000000 0.999362708911217590 0.000000000000000000 0.999170046607867790 0.000000000000000000
 0.999528032349704776 0.000000000000000000 0.999471891847360849 0.000000000000000000 0.999362581018534479 0.000000000000000000 0.999169541904972203 0.000000000000000000
 0.999527412022069850 0.000000000000000000 0.999470535236179347 0.000000000000000000 0.999362056737305271 0.000000000000000000 0.999167353385131740 0.000000000000000000
 0.999525797708769481 0.000000000000000000 0.999469602852099959 0.000000000000000000 0.999361982371540836 0.000000000000000000 0.999166499421351828 0.000000000000000000
 0.999524259684317240 0.000000000000000000 0.999465450016614354 0.000000000000000000 0.999361534920495176 0.000000000000000000 0.999165362265001633 0.000000000000000000
 0.999523833147579088 0.000000000000000000 0.999465263797988945 0.000000000000000000 0.999360426960826942 0.000000000000000000 0.999164597520930120 0.000000000000000000
 0.999523812561331271 0.000000000000000000 0.999464826275821783 0.000000000000000000 0.999359474007347259 0.000000000000000000 0.999163563829821189 0.000000000000000000
 0.999520624148254044 0.000000000000000000 0.999462818380050244 0.000000000000000000 0.999359378735609760 0.000000000000000000 0.999161092394776018 0.000000000000000000
 0.999519521428979485 0.000000000000000000 0.999462473048226996 0.000000000000000000 0.999356962347258571 0.000000000000000000 0.999157678772578439 0.000000000000000000
 0.999519003063928158 0.000000000000000000 0.999462264927616584 0.000000000000000000 0.999355154971846349 0.000000000000000000 0.999152250795320218 0.000000000000000000
 0.999516251353721463 0.000000000000000000 0.999461616011536380 0.000000000000000000 0.999354757624234979 0.000000000000000000 0.999147802871557800 0.000000000000000000
 0.999516172222206234 0.000000000000000000 0.999460633831639522 0.000000000000000000 0.999352107512102794 0.000000000000000000 0.999147646011547708 0.000000000000000000
 0.999516121431149318 0.000000000000000000 0.999458670818467732 0.000000000000000000 0.999349061134899741 0.000000000000000000 0.999147068624731127 0.000000000000000000
 0.999514506818242610 0.000000000000000000 0.999456635518057190 0.000000000000000000 0.999348964617109314 0.000000000000000000 0.999142781774805977 0.000000000000000000
 0.999514316796701885 0.000000000000000000 0.999456431120959277 0.000000000000000000 0.999347936965857220 0.000000000000000000 0.999136887263821216 0.000000000000000000
 0.999512146501317034 0.000000000000000000 0.999452070874318310 0.000000000000000000 0.999347045705117010 0.000000000000000000 0.999136161629160302 0.000000000000000000
 0.999511341489085270 0.000000000000000000 0.999451227059652947 0.000000000000000000 0.999347019569120087 0.000000000000000000 0.999134239088851239 0.000000000000000000
 0.999510898927439939 0.000000000000000000 0.999450170362852330 0.000000000000000000 0.999345449330658608 0.000000000000000000 0.999133977799486983 0.000000000000000000
 0.999509310906593562 0.000000000000000000 0.999448714728377818 0.000000000000000000 0.999343995587339107 0.000000000000000000 0.999131494917913754 0.000000000000000000
 0.999505784515702489 0.000000000000000000 0.999448093342348187 0.000000000000000000 0.999342112763571544 0.000000000000000000 0.999130806609429878 0.000000000000000000
 0.999505597125684431 0.000000000000000000 0.999446034501706881 0.000000000000000000 0.999341558704856192 0.000000000000000000 0.999125460098510776 0.000000000000000000
 0.999503087933334755 0.000000000000000000 0.999445982389821075 0.000000000000000000 0.999339622422004914 0.000000000000000000 0.999124841765991478 0.000000000000000000
 0.999500823773296965 0.000000000000000000 0.999445759761950492 0.000000000000000000 0.999338801794252718 0.000000000000000000 0.999124528685446545 0.000000000000000000
 0.999499701407611796 0.000000000000000000 0.999445244367731633 0.000000000000000000 0.999337555168230196 0.000000000000000000 0.999119944641071123 0.000000000000000000
 0.999497863970041367 0.000000000000000000 0.999440502163416400 0.000000000000000000 0.999335363706241431 0.000000000000000000 0.999118594526655746 0.000000000000000000
 0.999497257247930593 0.000000000000000000 0.999438735052125549 0.000000000000000000 0.999334623234504060 0.000000000000000000 0.999118345855918966 0.000000000000000000
 0.999495536361122983 0.000000000000000000 0.999437703404189803 0.000000000000000000 0.999334030578589494 0.000000000000000000 0.999117264461023669 0.000000000000000000
 0.999493424555667476 0.000000000000000000 0.999435615202105221 0.000000000000000000 0.999333411790171211 0.000000000000000000 0.999114131268043160 0.000000000000000000
 0.999492735057512682 0.000000000000000000 0.999435564657199960 0.000000000000000000 0.999332911404656188 0.000000000000000000 0.999112212778763165 0.000000000000000000
 0.999492573306181020 0.000000000000000000 0.999433362528574176 0.000000000000000000 0.999330554098296964 0.000000000000000000 0.999107604797584314 0.000000000000000000
 0.999491641146166176 0.000000000000000000 0.999431986928772664 0.000000000000000000 0.999329135620707465 0.000000000000000000 0.999107170825722979 0.000000000000000000
 0.999487960923115315 0.000000000000000000 0.999431596272321920 0.000000000000000000 0.999328880333409497 0.000000000000000000 0.999104689466754570 0.000000000000000000
 0.999484222427570068 0.000000000000000000 0.999429809314507978 0.000000000000000000 0.999328558325475291 0.000000000000000000 0.999104256325816120 0.000000000000000000
 0.999484127447763493 0.000000000000000000 0.999429576885005444 0.000000000000000000 0.999327045671152714 0.000000000000000000 0.999101302696305482 0.000000000000000000
 0.999479671729744612 0.000000000000000000 0.999428893268527019 0.000000000000000000 0.999327001912559743 0.000000000000000000 0.999098781258694779 0.000000000000000000
 0.999478321672061520 0.000000000000000000 0.999428135314968658 0.000000000000000000 0.999325081400882387 0.000000000000000000 0.999098499216947822 0.000000000000000000
 0.999477926710103159 0.000000000000000000 0.999427918890487876 0.000000000000000000 0.999320583429889275 0.000000000000000000 0.999097922548481066 0.000000000000000000
 0.999474830056623187 0.000000000000000000 0.999426121167325876 0.000000000000000000 0.999320486746517855 0.000000000000000000 0.999097856615728919 0.000000000000000000
 0.999473038784210566 0.000000000000000000 0.999424368011496256 0.000000000000000000 0.999316861094240338 0.000000000000000000 0.999096766332523201 0.000000000000000000
 0.999470843192845626 0.000000000000000000 0.999423233592202642 0.000000000000000000 0.999316740296098516 0.000000000000000000 0.999094746516560384 0.000000000000000000
 0.999470318377355560 0.000000000000000000 0.999422240297294429 0.000000000000000000 0.999315683322380299 0.000000000000000000 0.999092577436989759 0.000000000000000000
 0.999466396747252572 0.000000000000000000 0.999413952372654735 0.000000000000000000 0.999314902440537445 0.000000000000000000 0.999091511421896117 0.000000000000000000
 0.999464613207929231 0.000000000000000000 0.999413600581515960 0.000000000000000000 0.999312642693777287 0.000000000000000000 0.999090944037962725 0.000000000000000000
 0.999463580796376760 0.000000000000000000 0.999411854184138693 0.000000000000000000 0.999308238331003573 0.000000000000000000 0.999087602408366804 0.000000000000000000
 0.999462581237587244 0.000000000000000000 0.999411090283534143 0.000000000000000000 0.999306083195849792 0.000000000000000000 0.999082863357319217 0.000000000000000000
 0.999461338322957915 0.000000000000000000 0.999410582558023841 0.000000000000000000 0.999303949572212025 0.000000000000000000 0.999081605428540631 0.000000000000000000
 0.999456184711732143 0.000000000000000000 0.999408002971905685 0.000000000000000000 0.999303237754372131 0.000000000000000000 0.999079787740182135 0.000000000000000000
 0.999455509315804513 0.000000000000000000 0.999405901229405758 0.000000000000000000 0.999302453642774369 0.000000000000000000 0.999079587319413709 0.000000000000000000
 0.999454196925980809 0.000000000000000000 0.999405604789422974 0.000000000000000000 0.999300620779791426 0.000000000000000000 0.999077964696652110 0.000000000000000000
 0.999451979862477469 0.000000000000000000 0.999404562914685823 0.000000000000000000 0.999300535008644242 0.000000000000000000 0.999077210654611858 0.000000000000000000
 0.999451944932656877 0.000000000000000000 0.999404258615022467 0.000000000000000000 0.999299321954637110 0.000000000000000000 0.999077168771391633 0.000000000000000000
 0.999451454866148059 0.000000000000000000 0.999400906857203064 0.000000000000000000 0.999297536795479946 0.000000000000000000 0.999076734425947799 0.000000000000000000
 0.999450717452814108 0.000000000000000000 0.999400868868245640 0.000000000000000000 0.999296318231992609 0.000000000000000000 0.999075498316012278 0.000000000000000000
 0.999449790182676323 0.000000000000000000 0.999400132712484957 0.000000000000000000 0.999295433311019554 0.000000000000000000 0.999066416201729091 0.000000000000000000
 0.999449635468955044 0.000000000000000000 0.999399128777111900 0.000000000000000000 0.999295351057456260 0.000000000000000000 0.999065813553020377 0.000000000000000000
 0.999446463903193694 0.000000000000000000 0.999399062452256293 0.000000000000000000 0.999292435649042243 0.000000000000000000 0.999061942691303440 0.000000000000000000
 0.999444193301181949 0.000000000000000000 0.999397906557009441 0.000000000000000000 0.999291145948684512 0.000000000000000000 0.999061588872737549 0.000000000000000000
 0.999443811869699550 0.000000000000000000 0.999393783955241366 0.000000000000000000 0.999290319584843045 0.000000000000000000 0.999060600541572974 0.000000000000000000
 0.999439568791987032 0.000000000000000000 0.999392704964103040 0.000000000000000000 0.999288268829650717 0.000000000000000000 0.999060448447466998 0.000000000000000000
 0.999439419052453815 0.000000000000000000 0.999392551354589820 0.000000000000000000 0.999284756418593934 0.000000000000000000 0.999055701000939989 0.000000000000000000
 0.999439051970624770 0.000000000000000000 0.999391494384157641 0.000000000000000000 0.999284461875407537 0.000000000000000000 0.999054801714475915 0.000000000000000000
 0.999435952186971899 0.000000000000000000 0.999389663661712779 0.000000000000000000 0.999284006572263128 0.000000000000000000 0.999054644500586342 0.000000000000000000
 0.999434331439230439 0.000000000000000000 0.999389532638773948 0.000000000000000000 0.999283827107824374 0.000000000000000000 0.999046778548822956 0.000000000000000000
 0.999433593876760784 0.000000000000000000 0.999386244548328362 0.000000000000000000 0.999279282030653859 0.000000000000000000 0.999045018883117475 0.000000000000000000
 0.999431859529969491 0.000000000000000000 0.999386239209989369 0.000000000000000000 0.999279203954435036 0.000000000000000000 0.999042545219943068 0.000000000000000000
 0.999427310754620213 0.000000000000000000 0.999382255700159927 0.000000000000000000 0.999278154415897402 0.000000000000000000 0.999040941004306182 0.000000000000000000
 0.999424617753464695 0.000000000000000000 0.999381565977165987 0.000000000000000000 0.999274449360139649 0.000000000000000000 0.999038933898983128 0.000000000000000000
 0.999423750446199577 0.000000000000000000 0.999376299066120355 0.000000000000000000 0.999269923571675989 0.000000000000000000 0.999036655102695903 0.000000000000000000
 0.999423470700453009 0.000000000000000000 0.999374475466982326 0.000000000000000000 0.999267364613692921 0.000000000000000000 0.999034466856933867 0.000000000000000000
 0.999422868586334445 0.000000000000000000 0.999374403550526647 0.000000000000000000 0.999266339049609154 0.000000000000000000 0.999033100189906431 0.000000000000000000
 0.999420529879946451 0.000000000000000000 0.999374393372695180 0.000000000000000000 0.999265771198601827 0.000000000000000000 0.999030406197762066 0.000000000000000000
 0.999420373284207519 0.000000000000000000 0.999374303186821855 0.000000000000000000 0.999265285085231936 0.000000000000000000 0.999025873637993111 0.000000000000000000
 0.999417584018182148 0.000000000000000000 0.999373130514909058 0.000000000000000000 0.999264769956937471 0.000000000000000000 0.999025679277901535 0.000000000000000000
 0.999417350032463681 0.000000000000000000 0.999371913092494069 0.000000000000000000 0.999264712130951804 0.000000000000000000 0.999021098311959732 0.000000000000000000
 0.999414840166670482 0.000000000000000000 0.999369533026212564 0.000000000000000000 0.999261049728866424 0.000000000000000000 0.999018831183234202 0.000000000000000000
 0.999413187658951263 0.000000000000000000 0.999368826209894423 0.000000000000000000 0.999259549565197136 0.000000000000000000 0.999018471911008787 0.000000000000000000
 0.999413024019986995 0.000000000000000000 0.999368302482684601 0.000000000000000000 0.999258434192779932 0.000000000000000000 0.999017315934600192 0.000000000000000000
 0.999412961573870828 0.000000000000000000 0.999365363729834644 0.000000000000000000 0.999254228648472687 0.000000000000000000 0.999014300737445460 0.000000000000000000
 0.999411556959408309 0.000000000000000000 0.999364885590450336 0.000000000000000000 0.999253051340764475 0.000000000000000000 0.999009157163852635 0.000000000000000000
 0.999411327406084293 0.000000000000000000 0.999364180312573902 0.000000000000000000 0.999252917681370034 0.000000000000000000 0.999008210411754916 0.000000000000000000
 0.999410941250532536 0.000000000000000000 0.999363346934715735 0.000000000000000000 0.999252845603680884 0.000000000000000000 0.999002780823870951 0.000000000000000000
 0.999410010163840901 0.000000000000000000 0.999362984061467063 0.000000000000000000 0.999252710571402081 0.000000000000000000 0.999002078175572850 0.000000000000000000
 0.999405184176941797 0.000000000000000000 0.999361897441048530 0.000000000000000000 0.999245870202331354 0.000000000000000000 0.999001869161792122 0.000000000000000000
 0.999402459209047689 0.000000000000000000 0.999361482535879198 0.000000000000000000 0.999245833016613183 0.000000000000000000 0.999001765780975881 0.000000000000000000
 0.999402392589548882 0.000000000000000000 0.999360903825727065 0.000000000000000000 0.999245062756741409 0.000000000000000000 0.998997762782863896 0.000000000000000000
 0.999401941985318065 0.000000000000000000 0.999357394904643037 0.000000000000000000 0.999241982145436580 0.000000000000000000 0.998996735651307310 0.000000000000000000
 0.999400169459688459 0.000000000000000000 0.999355598677831525 0.000000000000000000 0.999240602652555876 0.000000000000000000 0.998995226636753886 0.000000000000000000
 0.999396711100063673 0.000000000000000000 0.999354747825117018 0.000000000000000000 0.999238694855003162 0.000000000000000000 0.998991731270420957 0.000000000000000000
 0.999393951988073126 0.000000000000000000 0.999351081850572198 0.000000000000000000 0.999237109309504157 0.000000000000000000 0.998991591433006088 0.000000000000000000
 0.999393603260089969 0.000000000000000000 0.999346099373547792 0.000000000000000000 0.999233327622819800 0.000000000000000000 0.998991331518832015 0.000000000000000000
 0.999392599756048439 0.000000000000000000 0.999345522591141067 0.000000000000000000 0.999232580660968095 0.000000000000000000 0.998990336854983951 0.000000000000000000
 0.999392020021114602 0.000000000000000000 0.999345103436241167 0.000000000000000000 0.999232421413605798 0.000000000000000000 0.998984944228690663 0.000000000000000000
 0.999391008343192166 0.000000000000000000 0.999341513370088586 0.000000000000000000 0.999229928247560517 0.000000000000000000 0.998982892321003568 0.000000000000000000
 0.999388033689200039 0.000000000000000000 0.999340154311698980 0.000000000000000000 0.999229644671865036 0.000000000000000000 0.998982415028853543 0.000000000000000000
 0.999387384138782919 0.000000000000000000 0.999337922918314137 0.000000000000000000 0.999228854418459544 0.000000000000000000 0.998981125242273227 0.000000000000000000
 0.999386693908391743 0.000000000000000000 0.999337904810340127 0.000000000000000000 0.999228625415488514 0.000000000000000000 0.998980127706664112 0.000000000000000000
 0.999386429233077522 0.000000000000000000 0.999336115797187730 0.000000000000000000 0.999226383523851847 0.000000000000000000 0.998974134371856004 0.000000000000000000
 0.999386120034597258 0.000000000000000000 0.999334674691409575 0.000000000000000000 0.999216968785977322 0.000000000000000000 0.998973623328125115 0.000000000000000000
 0.999385613248942706 0.000000000000000000 0.999334100615129728 0.000000000000000000 0.999214565536411525 0.000000000000000000 0.998966320835705801 0.000000000000000000
 0.999384624477177685 0.000000000000000000 0.999332206088974107 0.000000000000000000 0.999207726486108117 0.000000000000000000 0.998965041470441517 0.000000000000000000
 0.999382878226075522 0.000000000000000000 0.999329193457185072 0.000000000000000000 0.999206356525265238 0.000000000000000000 0.998962958555906000 0.000000000000000000
 0.999381822169898015 0.000000000000000000 0.999325845012145941 0.000000000000000000 0.999204706577875301 0.000000000000000000 0.998961705505952979 0.000000000000000000
 0.999381516052926244 0.000000000000000000 0.999325802229290905 0.000000000000000000 0.999201988543517605 0.000000000000000000 0.998960369926748193 0.000000000000000000
 0.999380719203016632 0.000000000000000000 0.999325258881183065 0.000000000000000000 0.999201392982160597 0.000000000000000000 0.998959423565992211 0.000000000000000000
 0.999378533900442290 0.000000000000000000 0.999324164575374430 0.000000000000000000 0.999196968202528679 0.000000000000000000 0.998957942488285955 0.000000000000000000
 0.999377913716696820 0.000000000000000000 0.999320632622991534 0.000000000000000000 0.999196656345160084 0.000000000000000000 0.998954835521232432 0.000000000000000000
 0.999377029553838780 0.000000000000000000 0.999320022424926457 0.000000000000000000 0.999193801087543965 0.000000000000000000 0.998954098888693354 0.000000000000000000
 0.999376790430886786 0.000000000000000000 0.999318298741270206 0.000000000000000000 0.999191734961614064 0.000000000000000000 0.998948719895091486 0.000000000000000000
 0.999375332806474503 0.000000000000000000 0.999316903371608056 0.000000000000000000 0.999189874754916607 0.000000000000000000 0.998946616683334288 0.000000000000000000
 0.999367928302612896 0.000000000000000000 0.999315926846547686 0.000000000000000000 0.999189302347162633 0.000000000000000000 0.998945851465525503 0.000000000000000000
 0.999364357568584105 0.000000000000000000 0.999313187377205980 0.000000000000000000 0.999188166633743990 0.000000000000000000 0.998944398069561257 0.000000000000000000
 0.999362588519373762 0.000000000000000000 0.999310427441339244 0.000000000000000000 0.999186743484460127 0.000000000000000000 0.998943417817464763 0.000000000000000000
 0.999359541643437210 0.000000000000000000 0.999310406357792891 0.000000000000000000 0.999180655228818604 0.000000000000000000 0.998943226657940664 0.000000000000000000
 0.999358901939744193 0.000000000000000000 0.999309497181938178 0.000000000000000000 0.999180470042823066 0.000000000000000000 0.998943130451151018 0.000000000000000000
 0.999358003748113122 0.000000000000000000 0.999306986035785938 0.000000000000000000 0.999177652637386782 0.000000000000000000 0.998942986172753233 0.000000000000000000
 0.999357665390869010 0.000000000000000000 0.999302810597783142 0.000000000000000000 0.999173122840149919 0.000000000000000000 0.998940560716617409 0.000000000000000000
 0.999357279435676538 0.000000000000000000 0.999301256085081469 0.000000000000000000 0.999172533843342703 0.000000000000000000 0.998936603783085908 0.000000000000000000
 0.999356150753498707 0.000000000000000000 0.999301122176295298 0.000000000000000000 0.999169997993004655 0.000000000000000000 0.998934687224689144 0.000000000000000000
 0.999353764300437097 0.000000000000000000 0.999298804912094552 0.000000000000000000 0.999169752175703585 0.000000000000000000 0.998932345064425409 0.000000000000000000
 0.999353543833656044 0.000000000000000000 0.999298697354438548 0.000000000000000000 0.999165360591880880 0.000000000000000000 0.998929395114790508 0.000000000000000000
 0.999352585656286041 0.000000000000000000 0.999297452671528030 0.000000000000000000 0.999164387231674667 0.000000000000000000 0.998929088726409509 0.000000000000000000
 0.999351553780636448 0.000000000000000000 0.999296606366395168 0.000000000000000000 0.999163604490900137 0.000000000000000000 0.998921193333814683 0.000000000000000000
 0.999350018299696607 0.000000000000000000 0.999296298925708926 0.000000000000000000 0.999163328273791840 0.000000000000000000 0.998920858115506793 0.000000000000000000
 0.999349500319297035 0.000000000000000000 0.999296242272945001 0.000000000000000000 0.999163060557664684 0.000000000000000000 0.998919587989520519 0.000000000000000000
 0.999344278215264614 0.000000000000000000 0.999290589004288465 0.000000000000000000 0.999162907220237373 0.000000000000000000 0.998919336632204224 0.000000000000000000
 0.999340631776052479 0.000000000000000000 0.999290057230479256 0.000000000000000000 0.999162799631680087 0.000000000000000000 0.998918419930690860 0.000000000000000000
 0.999339909293060047 0.000000000000000000 0.999288824494861450 0.000000000000000000 0.999156578232080483 0.000000000000000000 0.998914461810921250 0.000000000000000000
 0.999337905034602736 0.000000000000000000 0.999282666644292106 0.000000000000000000 0.999153151051278443 0.000000000000000000 0.998913171525497856 0.000000000000000000
 0.999333415626630472 0.000000000000000000 0.999281727737647563 0.000000000000000000 0.999150039712835558 0.000000000000000000 0.998909651576038837 0.000000000000000000
 0.999331192636498056 0.000000000000000000 0.999279557786333372 0.000000000000000000 0.999145419521233147 0.000000000000000000 0.998907161309029012 0.000000000000000000
 0.999329343770650191 0.000000000000000000 0.999275392877125412 0.000000000000000000 0.999144254275798005 0.000000000000000000 0.998904823303560896 0.000000000000000000
 0.999328815572012696 0.000000000000000000 0.999273492536663532 0.000000000000000000 0.999143211438343060 0.000000000000000000 0.998899879005759717 0.000000000000000000
 0.999328720014848515 0.000000000000000000 0.999265507118540786 0.000000000000000000 0.999140413575975384 0.000000000000000000 0.998898986299588953 0.000000000000000000
 0.999325130480970159 0.000000000000000000 0.999263760597287054 0.000000000000000000 0.999139590771115249 0.000000000000000000 0.998898526782954210 0.000000000000000000
 0.999324783620689883 0.000000000000000000 0.999262543139307735 0.000000000000000000 0.999138739065235648 0.000000000000000000 0.998895013299861301 0.000000000000000000
 0.999317438692697180 0.000000000000000000 0.999260933009586960 0.000000000000000000 0.999138562553667176 0.000000000000000000 0.998894809484078272 0.000000000000000000
 0.999316195631144377 0.000000000000000000 0.999259992398024655 0.000000000000000000 0.999136940395933371 0.000000000000000000 0.998892221401222358 0.000000000000000000
 0.999314873354984035 0.000000000000000000 0.999258812060512591 0.000000000000000000 0.999136385910452840 0.000000000000000000 0.998891446731949517 0.000000000000000000
 0.999309989633315299 0.000000000000000000 0.999255794459681823 0.000000000000000000 0.999133511245264505 0.000000000000000000 0.998885294077599184 0.000000000000000000
 0.999306334892539838 0.000000000000000000 0.999254889420131631 0.000000000000000000 0.999130151367936148 0.000000000000000000 0.998885276208355211 0.000000000000000000
 0.999306170463146071 0.000000000000000000 0.999254853892066919 0.000000000000000000 0.999128457801425562 0.000000000000000000 0.998880142213342648 0.000000000000000000
 0.999303542932570510 0.000000000000000000 0.999246049019925198 0.000000000000000000 0.999126979367884083 0.000000000000000000 0.998878310008854853 0.000000000000000000
 0.999301800296207299 0.000000000000000000 0.999244450798614126 0.000000000000000000 0.999123539665662808 0.000000000000000000 0.998877592889721555 0.000000000000000000
 0.999299226639379423 0.000000000000000000 0.999241195965969498 0.000000000000000000 0.999123455706557029 0.000000000000000000 0.998864809527384434 0.000000000000000000
 0.999296339433975223 0.000000000000000000 0.999236030099807215 0.000000000000000000 0.999122484056677584 0.000000000000000000 0.998860344844105019 0.000000000000000000
 0.999291661770984274 0.000000000000000000 0.999234739932566729 0.000000000000000000 0.999122080395126511 0.000000000000000000 0.998860093637908175 0.000000000000000000
 0.999286784644841886 0.000000000000000000 0.999232554150732755 0.000000000000000000 0.999121562217118453 0.000000000000000000 0.998858775995929093 0.000000000000000000
 0.999282735867225047 0.000000000000000000 0.999232021687101568 0.000000000000000000 0.999117067656939306 0.000000000000000000 0.998857982679126177 0.000000000000000000
 0.999281416000558864 0.000000000000000000 0.999230412764167353 0.000000000000000000 0.999116403107271123 0.000000000000000000 0.998854552535154538 0.000000000000000000
 0.999280166091381150 0.000000000000000000 0.999228149818343958 0.000000000000000000 0.999110166606413608 0.000000000000000000 0.998854500731161887 0.000000000000000000
 0.999278615568895190 0.000000000000000000 0.999227248736131557 0.000000000000000000 0.999108995183396353 0.000000000000000000 0.998851277245753844 0.000000000000000000
 0.999276897259022023 0.000000000000000000 0.999221589708667701 0.000000000000000000 0.999105498939932168 0.000000000000000000 0.998850102884997870 0.000000000000000000
 0.999274389300430776 0.000000000000000000 0.999219229079731153 0.000000000000000000 0.999103446774406101 0.000000000000000000 0.998847159383385530 0.000000000000000000
 0.999274240234394817 0.000000000000000000 0.999215478897160225 0.000000000000000000 0.999100577244297905 0.000000000000000000 0.998840601557054342 0.000000000000000000
 0.999273050718925915 0.000000000000000000 0.999213664006184055 0.000000000000000000 0.999096840129986896 0.000000000000000000 0.998840341436030510 0.000000000000000000
 0.999269086089291880 0.000000000000000000 0.999212827334500120 0.000000000000000000 0.999096463168211102 0.000000000000000000 0.998839483172760723 0.000000000000000000
 0.999265948012491245 0.000000000000000000 0.999208516758465004 0.000000000000000000 0.999091894510002021 0.000000000000000000 0.998839413869632931 0.000000000000000000
 0.999262906906760673 0.000000000000000000 0.999208405200401995 0.000000000000000000 0.999091056378959785 0.000000000000000000 0.998839045509650969 0.000000000000000000
 0.999259535644733576 0.000000000000000000 0.999200809490214170 0.000000000000000000 0.999090381844672915 0.000000000000000000 0.998837496462478436 0.000000000000000000
 0.999258430819548904 0.000000000000000000 0.999196921760257983 0.000000000000000000 0.999088263334593663 0.000000000000000000 0.998836375401057297 0.000000000000000000
 0.999253448793638310 0.000000000000000000 0.999196112832634431 0.000000000000000000 0.999083842562216162 0.000000000000000000 0.998835037657610836 0.000000000000000000
 0.999253249987186121 0.000000000000000000 0.999193600601686716 0.000000000000000000 0.999081807003622924 0.000000000000000000 0.998833116966151069 0.000000000000000000
 0.999252376273515486 0.000000000000000000 0.999193361896877574 0.000000000000000000 0.999076668678484769 0.000000000000000000 0.998831075178262418 0.000000000000000000
 0.999251875888127139 0.000000000000000000 0.999191179131513008 0.000000000000000000 0.999073180237772029 0.000000000000000000 0.998823708687595069 0.000000000000000000
 0.999246568287702863 0.000000000000000000 0.999190084461014316 0.000000000000000000 0.999070009680206317 0.000000000000000000 0.998823548855914067 0.000000000000000000
 0.999245014555221189 0.000000000000000000 0.999188334039085135 0.000000000000000000 0.999069888211347457 0.000000000000000000 0.998820353781816994 0.000000000000000000
 0.999243283784879477 0.000000000000000000 0.999187998107416653 0.000000000000000000 0.999065092087112472 0.000000000000000000 0.998818700688635763 0.000000000000000000
 0.999242754795088728 0.000000000000000000 0.999185360194728589 0.000000000000000000 0.999064748744025510 0.000000000000000000 0.998818686279188461 0.000000000000000000
 0.999241717312244204 0.000000000000000000 0.999182578621023887 0.000000000000000000 0.999063150152287305 0.000000000000000000 0.998818066872479426 0.000000000000000000
 0.999240045971820701 0.000000000000000000 0.999180799331914837 0.000000000000000000 0.999061453571996050 0.000000000000000000 0.998813179019768294 0.000000000000000000
 0.999239525671636208 0.000000000000000000 0.999179045807125465 0.000000000000000000 0.999059573861999506 0.000000000000000000 0.998812186973848326 0.000000000000000000
 0.999236096474554913 0.000000000000000000 0.999176878917092171 0.000000000000000000 0.999056650390820922 0.000000000000000000 0.998810208987139680 0.000000000000000000
 0.999234263240421527 0.000000000000000000 0.999174154394439240 0.000000000000000000 0.999054475210039206 0.000000000000000000 0.998810024094675453 0.000000000000000000
 0.999229761109562187 0.000000000000000000 0.999167421649215459 0.000000000000000000 0.999052891390365350 0.000000000000000000 0.998808725684129595 0.000000000000000000
 0.999228966929176399 0.000000000000000000 0.999166417260517248 0.000000000000000000 0.999048991031819322 0.000000000000000000 0.998801648706448719 0.000000000000000000
 0.999225283246791274 0.000000000000000000 0.999165815338144303 0.000000000000000000 0.999046856537901928 0.000000000000000000 0.998801384856478291 0.000000000000000000
 0.999225221445823597 0.000000000000000000 0.999165330477387648 0.000000000000000000 0.999046644961454122 0.000000000000000000 0.998797862858966989 0.000000000000000000
 0.999225057988659460 0.000000000000000000 0.999162109453692659 0.000000000000000000 0.999044154795032502 0.000000000000000000 0.998793453263146058 0.000000000000000000
 0.999223902735243974 0.000000000000000000 0.999161946635251597 0.000000000000000000 0.999043035505057575 0.000000000000000000 0.998791888258547034 0.000000000000000000
 0.999223152342894383 0.000000000000000000 0.999160915804010563 0.000000000000000000 0.999039726490607238 0.000000000000000000 0.998791047939548871 0.000000000000000000
 0.999217023823645856 0.000000000000000000 0.999151842181415173 0.000000000000000000 0.999029974085455019 0.000000000000000000 0.998790433011763623 0.000000000000000000
 0.999215545122173032 0.000000000000000000 0.999151082728555129 0.000000000000000000 0.999028740009451965 0.000000000000000000 0.998789815729074770 0.000000000000000000
 0.999211542145585274 0.000000000000000000 0.999150578408211643 0.000000000000000000 0.999028497887815337 0.000000000000000000 0.998789336737050060 0.000000000000000000
 0.999210417355761660 0.000000000000000000 0.999144791578354230 0.000000000000000000 0.999023521295327566 0.000000000000000000 0.998788404483797465 0.000000000000000000
 0.999209432550195453 0.000000000000000000 0.999144014435121131 0.000000000000000000 0.999021822924138658 0.000000000000000000 0.998788353759348158 0.000000000000000000
 0.999206463602842154 0.000000000000000000 0.999143247790658551 0.000000000000000000 0.999020524142372857 0.000000000000000000 0.998786666418551738 0.000000000000000000
 0.999205455479812543 0.000000000000000000 0.999142891373959730 0.000000000000000000 0.999019642786480699 0.000000000000000000 0.998785435009151956 0.000000000000000000
 0.999199991081266781 0.000000000000000000 0.999138516557813827 0.000000000000000000 0.999014749929646451 0.000000000000000000 0.998780956629046424 0.000000000000000000
 0.999197763961890306 0.000000000000000000 0.999138473044265618 0.000000000000000000 0.999012874136479101 0.000000000000000000 0.998779202534556876 0.000000000000000000
 0.999196907587200478 0.000000000000000000 0.999137443209894505 0.000000000000000000 0.999010845909165002 0.000000000000000000 0.998776852479763333 0.000000000000000000
 0.999193748228236034 0.000000000000000000 0.999136330784163973 0.000000000000000000 0.999005802748274219 0.000000000000000000 0.998772022320335462 0.000000000000000000
 0.999189372750864835 0.000000000000000000 0.999136213985950983 0.000000000000000000 0.999004902354098556 0.000000000000000000 0.998771470536836459 0.000000000000000000
 0.999179724535151470 0.000000000000000000 0.999134166597067108 0.000000000000000000 0.999004374644118731 0.000000000000000000 0.998766894466858957 0.000000000000000000
 0.999179495717825494 0.000000000000000000 0.999129755531745101 0.000000000000000000 0.999004093033875384 0.000000000000000000 0.998763902974499906 0.000000000000000000
 0.999177497661628555 0.000000000000000000 0.999128459853798945 0.000000000000000000 0.999002094810381713 0.000000000000000000 0.998761927022750795 0.000000000000000000
 0.999177311635239485 0.000000000000000000 0.999121761135875586 0.000000000000000000 0.998998716268338915 0.000000000000000000 0.998752526667719742 0.000000000000000000
 0.999175849825633566 0.000000000000000000 0.999120482451123726 0.000000000000000000 0.998989972073094923 0.000000000000000000 0.998751914510281336 0.000000000000000000
 0.999167587934503776 0.000000000000000000 0.999119947461757030 0.000000000000000000 0.998988502450989913 0.000000000000000000 0.998750274217787837 0.000000000000000000
 0.999165464148883520 0.000000000000000000 0.999116147552389977 0.000000000000000000 0.998987939488541588 0.000000000000000000 0.998742846386595828 0.000000000000000000
 0.999165326538467680 0.000000000000000000 0.999114635871170109 0.000000000000000000 0.998986726310888584 0.000000000000000000 0.998737734575332214 0.000000000000000000
 0.999164898454826589 0.000000000000000000 0.999105742198618252 0.000000000000000000 0.998985641903734511 0.000000000000000000 0.998737190324379465 0.000000000000000000
 0.999160448061521600 0.000000000000000000 0.999105231872398858 0.000000000000000000 0.998981887966886584 0.000000000000000000 0.998734949187605081 0.000000000000000000
 0.999159732879058793 0.000000000000000000 0.999105110784332395 0.000000000000000000 0.998979101960370874 0.000000000000000000 0.998731305440860861 0.000000000000000000
 0.999158326602843205 0.000000000000000000 0.999103514618138955 0.000000000000000000 0.998978912280761411 0.000000000000000000 0.998727665997672820 0.000000000000000000
 0.999150422584187292 0.000000000000000000 0.999098145086811718 0.000000000000000000 0.998978773958341226 0.000000000000000000 0.998726918312877632 0.000000000000000000
 0.999149020463172222 0.000000000000000000 0.999097815675140666 0.000000000000000000 0.998976300837326248 0.000000000000000000 0.998726917962839855 0.000000000000000000
 0.999147469867265436 0.000000000000000000 0.999097184531293814 0.000000000000000000 0.998976083634691814 0.000000000000000000 0.998726628997558707 0.000000000000000000
 0.999143161209407715 0.000000000000000000 0.999090811758092556 0.000000000000000000 0.998973809958449421 0.000000000000000000 0.998725337826916748 0.000000000000000000
 0.999137300244901438 0.000000000000000000 0.999088750466206599 0.000000000000000000 0.998972816195640601 0.000000000000000000 0.998721209240627239 0.000000000000000000
 0.999136469446951558 0.000000000000000000 0.999082048498581066 0.000000000000000000 0.998971247169852306 0.000000000000000000 0.998719449830009154 0.000000000000000000
 0.999134757301382570 0.000000000000000000 0.999081878052103245 0.000000000000000000 0.998966594844984845 0.000000000000000000 0.998715618705165897 0.000000000000000000
 0.999132329586901680 0.000000000000000000 0.999074904780488882 0.000000000000000000 0.998964236968103436 0.000000000000000000 0.998715558846310025 0.000000000000000000
 0.999129847925573245 0.000000000000000000 0.999072369061261290 0.000000000000000000 0.998964133791272690 0.000000000000000000 0.998713766865548025 0.000000000000000000
 0.999124910405975286 0.000000000000000000 0.999071388301751906 0.000000000000000000 0.998963910305086911 0.000000000000000000 0.998712212672581479 0.000000000000000000
 0.999124803453402266 0.000000000000000000 0.999071178289960837 0.000000000000000000 0.998961403298059825 0.000000000000000000 0.998711204703476296 0.000000000000000000
 0.999120082298477374 0.000000000000000000 0.999068665365976827 0.000000000000000000 0.998960853552000705 0.000000000000000000 0.998711190346300182 0.000000000000000000
 0.999118877897597457 0.000000000000000000 0.999066481534833795 0.000000000000000000 0.998960641216861678 0.000000000000000000 0.998710166771285546 0.000000000000000000
 0.999118584748202809 0.000000000000000000 0.999061473696133961 0.000000000000000000 0.998955412215879801 0.000000000000000000 0.998707225180862745 0.000000000000000000
 0.999115138010698733 0.000000000000000000 0.999057147158525338 0.000000000000000000 0.998951235158126227 0.000000000000000000 0.998705685649860619 0.000000000000000000
 0.999107983236846575 0.000000000000000000 0.999054508436704736 0.000000000000000000 0.998949781430358619 0.000000000000000000 0.998699464941515958 0.000000000000000000
 0.999106847896597650 0.000000000000000000 0.999053563095245178 0.000000000000000000 0.998947221535990360 0.000000000000000000 0.998697051190814311 0.000000000000000000
 0.999102446273524625 0.000000000000000000 0.999051189913048421 0.000000000000000000 0.998942729217033643 0.000000000000000000 0.998694313103344999 0.000000000000000000
 0.999100031907885211 0.000000000000000000 0.999048812486648674 0.000000000000000000 0.998936076096516468 0.000000000000000000 0.998687813292545967 0.000000000000000000
 0.999097792473621737 0.000000000000000000 0.999043825823529241 0.000000000000000000 0.998934450267387364 0.000000000000000000 0.998686554971657592 0.000000000000000000
 0.999097662800205177 0.000000000000000000 0.999039729615704086 0.000000000000000000 0.998932875673995024 0.000000000000000000 0.998681853403472930 0.000000000000000000
 0.999096175554281651 0.000000000000000000 0.999038138510417451 0.000000000000000000 0.998931486762495990 0.000000000000000000 0.998681743949268785 0.000000000000000000
 0.999093294674667787 0.000000000000000000 0.999035818234195294 0.000000000000000000 0.998925997937716748 0.000000000000000000 0.998681475538271468 0.000000000000000000
 0.999092029388865988 0.000000000000000000 0.999034525055920719 0.000000000000000000 0.998921632964207107 0.000000000000000000 0.998680420258961754 0.000000000000000000
 0.999086563059095267 0.000000000000000000 0.999034092563668152 0.000000000000000000 0.998920120631716979 0.000000000000000000 0.998673224235912760 0.000000000000000000
 0.999083717928615722 0.000000000000000000 0.999032048281342733 0.000000000000000000 0.998917825201872889 0.000000000000000000 0.998670359184922862 0.000000000000000000
 0.999080129443896348 0.000000000000000000 0.999028038428471432 0.000000000000000000 0.998915120379642363 0.000000000000000000 0.998670261930466041 0.000000000000000000
 0.999077134607213257 0.000000000000000000 0.999025575149972811 0.000000000000000000 0.998914254308624794 0.000000000000000000 0.998668726979692667 0.000000000000000000
 0.999074510444881936 0.000000000000000000 0.999025431603458136 0.000000000000000000 0.998913738333874091 0.000000000000000000 0.998664981875815094 0.000000000000000000
 0.999073231430607778 0.000000000000000000 0.999023133791558604 0.000000000000000000 0.998905445901964839 0.000000000000000000 0.998664164120789288 0.000000000000000000
 0.999072095869295795 0.000000000000000000 0.999022400996438020 0.000000000000000000 0.998904915814557648 0.000000000000000000 0.998660657512590921 0.000000000000000000
 0.999069257713673942 0.000000000000000000 0.999017189721254306 0.000000000000000000 0.998903984251300225 0.000000000000000000 0.998658806829185064 0.000000000000000000
 0.999068073098135057 0.000000000000000000 0.999007821243228400 0.000000000000000000 0.998902042268035917 0.000000000000000000 0.998657546828604747 0.000000000000000000
 0.999063701096532197 0.000000000000000000 0.999004562791303452 0.000000000000000000 0.998900487550550276 0.000000000000000000 0.998653517480641906 0.000000000000000000
 0.999063673053701473 0.000000000000000000 0.998999060359499369 0.000000000000000000 0.998891433782358673 0.000000000000000000 0.998652061453928264 0.000000000000000000
 0.999063641138307368 0.000000000000000000 0.998996936058306639 0.000000000000000000 0.998886371926059002 0.000000000000000000 0.998647465139129609 0.000000000000000000
 0.999058148619163422 0.000000000000000000 0.998996099822476280 0.000000000000000000 0.998883640007803497 0.000000000000000000 0.998646295545105533 0.000000000000000000
 0.999055398217081225 0.000000000000000000 0.998993410550420347 0.000000000000000000 0.998880864144036429 0.000000000000000000 0.998642131550102397 0.000000000000000000
 0.999048920496590886 0.000000000000000000 0.998992389225390132 0.000000000000000000 0.998879189961247915 0.000000000000000000 0.998641403815667572 0.000000000000000000
 0.999047305215734260 0.000000000000000000 0.998988406746634361 0.000000000000000000 0.998878803476250687 0.000000000000000000 0.998640927557193359 0.000000000000000000
 0.999045886332733279 0.000000000000000000 0.998988207729001210 0.000000000000000000 0.998870264659054596 0.000000000000000000 0.998637903317795450 0.000000000000000000
 0.999045744188932550 0.000000000000000000 0.998987208171246310 0.000000000000000000 0.998870224582937394 0.000000000000000000 0.998637424175709665 0.000000000000000000
 0.999040612137968798 0.000000000000000000 0.998983864462976379 0.000000000000000000 0.998868573727953457 0.000000000000000000 0.998633847326863888 0.000000000000000000
 0.999037577058777493 0.000000000000000000 0.998983262288741458 0.000000000000000000 0.998865166406599281 0.000000000000000000 0.998630145928607105 0.000000000000000000
 0.999034951044390773 0.000000000000000000 0.998975039013403343 0.000000000000000000 0.998864490821075313 0.000000000000000000 0.998626360107206290 0.000000000000000000
 0.999032523539383099 0.000000000000000000 0.998974988709973366 0.000000000000000000 0.998864338672165619 0.000000000000000000 0.998622941637494543 0.000000000000000000
 0.999032408907098657 0.000000000000000000 0.998972528581132058 0.000000000000000000 0.998862027170942191 0.000000000000000000 0.998621784392379808 0.000000000000000000
 0.999032085005526538 0.000000000000000000 0.998969438496130291 0.000000000000000000 0.998861600845187714 0.000000000000000000 0.998621021095095207 0.000000000000000000
 0.999030260625761501 0.000000000000000000 0.998967128339275701 0.000000000000000000 0.998857586545136233 0.000000000000000000 0.998620213493329079 0.000000000000000000
 0.999028311062695296 0.000000000000000000 0.998963856852695176 0.000000000000000000 0.998857014208070937 0.000000000000000000 0.998618664202698847 0.000000000000000000
 0.999027330733986640 0.000000000000000000 0.998960441689846323 0.000000000000000000 0.998852972003753004 0.000000000000000000 0.998618382561913598 0.000000000000000000
 0.999025682309144902 0.000000000000000000 0.998959698140721386 0.000000000000000000 0.998847346533308533 0.000000000000000000 0.998617985969476152 0.000000000000000000
 0.999024699833050867 0.000000000000000000 0.998959612227687477 0.000000000000000000 0.998844225242322525 0.000000000000000000 0.998617849298174654 0.000000000000000000
 0.999017764793363572 0.000000000000000000 0.998957923640528600 0.000000000000000000 0.998843426103479426 0.000000000000000000 0.998617645570822776 0.000000000000000000
 0.999012282176499067 0.000000000000000000 0.998952544978469525 0.000000000000000000 0.998842242836683436 0.000000000000000000 0.998613445254391330 0.000000000000000000
 0.999006943402125480 0.000000000000000000 0.998949298622623272 0.000000000000000000 0.998834640521149120 0.000000000000000000 0.998611834245566765 0.000000000000000000
 0.999006904707287813 0.000000000000000000 0.998948196282994583 0.000000000000000000 0.998830137705938426 0.000000000000000000 0.998611801202965887 0.000000000000000000
 0.999004352960298214 0.000000000000000000 0.998947658208809597 0.000000000000000000 0.998825474830214222 0.000000000000000000 0.998608724652189306 0.000000000000000000
 0.999001386101260880 0.000000000000000000 0.998945183890217581 0.000000000000000000 0.998823649374201983 0.000000000000000000 0.998608050857485829 0.000000000000000000
 0.998999454822467103 0.000000000000000000 0.998944700433401889 0.000000000000000000 0.998821115326209652 0.000000000000000000 0.998602649517492114 0.000000000000000000
 0.998990291747747006 0.000000000000000000 0.998942929131747315 0.000000000000000000 0.998819646320547094 0.000000000000000000 0.998599574972724446 0.000000000000000000
 0.998988468795439011 0.000000000000000000 0.998942759079223586 0.000000000000000000 0.998818535090141735 0.000000000000000000 0.998599446502835719 0.000000000000000000
 0.998986106528664486 0.000000000000000000 0.998941969890775106 0.000000000000000000 0.998815480401701650 0.000000000000000000 0.998598736542574916 0.000000000000000000
 0.998986078435586067 0.000000000000000000 0.998934750230716983 0.000000000000000000 0.998814563940560896 0.000000000000000000 0.998590661204080576 0.000000000000000000
 0.998983265562203737 0.000000000000000000 0.998934310775378087 0.000000000000000000 0.998812434784261738 0.000000000000000000 0.998586974946095718 0.000000000000000000
 0.998982189001967447 0.000000000000000000 0.998934256650391039 0.000000000000000000 0.998809699229845638 0.000000000000000000 0.998585680088713068 0.000000000000000000
 0.998977113228397440 0.000000000000000000 0.998930418894129257 0.000000000000000000 0.998808330982492554 0.000000000000000000 0.998583433807377130 0.000000000000000000
 0.998974952264422900 0.000000000000000000 0.998927498789513924 0.000000000000000000 0.998807559124808009 0.000000000000000000 0.998581373913821180 0.000000000000000000
 0.998973253572078002 0.000000000000000000 0.998921666090072269 0.000000000000000000 0.998806583479610377 0.000000000000000000 0.998580702331674841 0.000000000000000000
 0.998971608337548056 0.000000000000000000 0.998915178418040339 0.000000000000000000 0.998800453994945991 0.000000000000000000 0.998578282665701145 0.000000000000000000
 0.998964480318941805 0.000000000000000000 0.998914920642718696 0.000000000000000000 0.998798246886030028 0.000000000000000000 0.998578260931488049 0.000000000000000000
 0.998964390126397150 0.000000000000000000 0.998912410064492828 0.000000000000000000 0.998792241606297204 0.000000000000000000 0.998571076245480249 0.000000000000000000
 0.998962085638206543 0.000000000000000000 0.998904140012377151 0.000000000000000000 0.998788861177667298 0.000000000000000000 0.998570443311638911 0.000000000000000000
 0.998957076260908794 0.000000000000000000 0.998903944145849154 0.000000000000000000 0.998787409754730349 0.000000000000000000 0.998569549913432719 0.000000000000000000
 0.998952275636897147 0.000000000000000000 0.998902145218048876 0.000000000000000000 0.998785214423155376 0.000000000000000000 0.998567472196360661 0.000000000000000000
 0.998949841400134542 0.000000000000000000 0.998897048100655272 0.000000000000000000 0.998784032047518089 0.000000000000000000 0.998565247498152120 0.000000000000000000
 0.998948961328503859 0.000000000000000000 0.998894645255052227 0.000000000000000000 0.998783324567496966 0.000000000000000000 0.998562544898631832 0.000000000000000000
 0.998948467941056184 0.000000000000000000 0.998893662116501879 0.000000000000000000 0.998782502707195485 0.000000000000000000 0.998561833310636859 0.000000000000000000
 0.998945300690203486 0.000000000000000000 0.998887962233193982 0.000000000000000000 0.998778044264599818 0.000000000000000000 0.998560267482463404 0.000000000000000000
 0.998939722144942310 0.000000000000000000 0.998887276116417810 0.000000000000000000 0.998777165696333680 0.000000000000000000 0.998548862176243834 0.000000000000000000
 0.998936162115699799 0.000000000000000000 0.998883281756775876 0.000000000000000000 0.998776682510013170 0.000000000000000000 0.998548633716119904 0.000000000000000000
 0.998936016098035839 0.000000000000000000 0.998882507116438778 0.000000000000000000 0.998774161634966240 0.000000000000000000 0.998546568168656501 0.000000000000000000
 0.998927382207522863 0.000000000000000000 0.998879869134505993 0.000000000000000000 0.998770292986384978 0.000000000000000000 0.998546481415962472 0.000000000000000000
 0.998926905054395742 0.000000000000000000 0.998878466456895708 0.000000000000000000 0.998770051924431135 0.000000000000000000 0.998541463305535171 0.000000000000000000
 0.998925573056049787 0.000000000000000000 0.998878069532451507 0.000000000000000000 0.998769759284846903 0.000000000000000000 0.998540961581875441 0.000000000000000000
 0.998921166028606922 0.000000000000000000 0.998876513766023377 0.000000000000000000 0.998769022723878575 0.000000000000000000 0.998539355794783701 0.000000000000000000
 0.998919543458775983 0.000000000000000000 0.998869774128815835 0.000000000000000000 0.998766302357570690 0.000000000000000000 0.998538669329934181 0.000000000000000000
 0.998914767151758864 0.000000000000000000 0.998869498612759421 0.000000000000000000 0.998764157183948731 0.000000000000000000 0.998533050213420093 0.000000000000000000
 0.998911580110092845 0.000000000000000000 0.998869119993953891 0.000000000000000000 0.998761078091595977 0.000000000000000000 0.998530775535844017 0.000000000000000000
 0.998910134780075953 0.000000000000000000 0.998859090291580598 0.000000000000000000 0.998758273434690369 0.000000000000000000 0.998529090708688005 0.000000000000000000
 0.998910084937472242 0.000000000000000000 0.998856283391273525 0.000000000000000000 0.998755459719338656 0.000000000000000000 0.998526653589523638 0.000000000000000000
 0.998908447384802445 0.000000000000000000 0.998855031949188121 0.000000000000000000 0.998753994055832095 0.000000000000000000 0.998525552519832216 0.000000000000000000
 0.998900173705645211 0.000000000000000000 0.998845707036965735 0.000000000000000000 0.998753522627334744 0.000000000000000000 0.998524987123819430 0.000000000000000000
 0.998894953419953824 0.000000000000000000 0.998845098565386280 0.000000000000000000 0.998752987882351340 0.000000000000000000 0.998522451439132208 0.000000000000000000
 0.998894430755958629 0.000000000000000000 0.998842927348065679 0.000000000000000000 0.998742741980011561 0.000000000000000000 0.998519864667260615 0.000000000000000000
 0.998887789797146874 0.000000000000000000 0.998839729791465625 0.000000000000000000 0.998731552372333686 0.000000000000000000 0.998518760959066998 0.000000000000000000
 0.998886260225586131 0.000000000000000000 0.998833793863505903 0.000000000000000000 0.998727339075745846 0.000000000000000000 0.998517337029435792 0.000000000000000000
 0.998882195539435247 0.000000000000000000 0.998825357350993870 0.000000000000000000 0.998726792391490426 0.000000000000000000 0.998516292532238614 0.000000000000000000
 0.998874307158327590 0.000000000000000000 0.998821642695836620 0.000000000000000000 0.998726410963658662 0.000000000000000000 0.998516011284627969 0.000000000000000000
 0.998871839204936385 0.000000000000000000 0.998818414334167737 0.000000000000000000 0.998726378426562200 0.000000000000000000 0.998514254007739077 0.000000000000000000
 0.998870970876757691 0.000000000000000000 0.998816627929718481 0.000000000000000000 0.998723315919465171 0.000000000000000000 0.998512038214976361 0.000000000000000000
 0.998867051411274076 0.000000000000000000 0.998814459520444009 0.000000000000000000 0.998722684852712317 0.000000000000000000 0.998508245605243872 0.000000000000000000
 0.998866947239010039 0.000000000000000000 0.998812806053195223 0.000000000000000000 0.998716552981381511 0.000000000000000000 0.998505618440515108 0.000000000000000000
 0.998861256444515622 0.000000000000000000 0.998811621374416148 0.000000000000000000 0.998712571125663362 0.000000000000000000 0.998504644229447624 0.000000000000000000
 0.998859964463361671 0.000000000000000000 0.998810864459556913 0.000000000000000000 0.998712012448346842 0.000000000000000000 0.998489376470263479 0.000000000000000000
 0.998859599420295119 0.000000000000000000 0.998808153781940211 0.000000000000000000 0.998705197168629266 0.000000000000000000 0.998486188214294468 0.000000000000000000
 0.998856229462705691 0.000000000000000000 0.998807464365266240 0.000000000000000000 0.998704582839469057 0.000000000000000000 0.998484485702919145 0.000000000000000000
 0.998854203347899650 0.000000000000000000 0.998803634564528475 0.000000000000000000 0.998700950040086077 0.000000000000000000 0.998481392712673776 0.000000000000000000
 0.998851853701020365 0.000000000000000000 0.998801284573680670 0.000000000000000000 0.998700582287912808 0.000000000000000000 0.998478879433410293 0.000000000000000000
 0.998850971416209932 0.000000000000000000 0.998798772056048279 0.000000000000000000 0.998696861595237850 0.000000000000000000 0.998478672475835882 0.000000000000000000
 0.998847855186647204 0.000000000000000000 0.998792062080781973 0.000000000000000000 0.998696724541395020 0.000000000000000000 0.998475088751968776 0.000000000000000000
 0.998839638668258534 0.000000000000000000 0.998790455107159802 0.000000000000000000 0.998695727860289373 0.000000000000000000 0.998472653251204711 0.000000000000000000
 0.998839276838029977 0.000000000000000000 0.998789372696546662 0.000000000000000000 0.998689828696748050 0.000000000000000000 0.998471651115776071 0.000000000000000000
 0.998837801389375279 0.000000000000000000 0.998782706454110714 0.000000000000000000 0.998689237426801046 0.000000000000000000 0.998469974690588291 0.000000000000000000
 0.998835326020830805 0.000000000000000000 0.998781282559964900 0.000000000000000000 0.998687823412008457 0.000000000000000000 0.998469201955810903 0.000000000000000000
 0.998832974249220462 0.000000000000000000 0.998778343692791615 0.000000000000000000 0.998680257345149980 0.000000000000000000 0.998468015623079408 0.000000000000000000
 0.998825970993395762 0.000000000000000000 0.998777648207206381 0.000000000000000000 0.998676224334508311 0.000000000000000000 0.998464410837176075 0.000000000000000000
 0.998825129917090937 0.000000000000000000 0.998776860040777592 0.000000000000000000 0.998669912972021123 0.000000000000000000 0.998459129236735410 0.000000000000000000
 0.998822767194445182 0.000000000000000000 0.998772865495090700 0.000000000000000000 0.998668512293585220 0.000000000000000000 0.998458580905449034 0.000000000000000000
 0.998822387689189073 0.000000000000000000 0.998769147957371928 0.000000000000000000 0.998663641596374996 0.000000000000000000 0.998458324553775145 0.000000000000000000
 0.998821549555578225 0.000000000000000000 0.998764903640372403 0.000000000000000000 0.998659663462657443 0.000000000000000000 0.998456904766543252 0.000000000000000000
 0.998813701975451274 0.000000000000000000 0.998760766860161242 0.000000000000000000 0.998656888809953847 0.000000000000000000 0.998455166550877959 0.000000000000000000
 0.998812673167621456 0.000000000000000000 0.998759824120948103 0.000000000000000000 0.998654276595608681 0.000000000000000000 0.998449218435420227 0.000000000000000000
 0.998812010076178147 0.000000000000000000 0.998758695398761609 0.000000000000000000 0.998652014333312854 0.000000000000000000 0.998449103506541258 0.000000000000000000
 0.998807368648211735 0.000000000000000000 0.998751131094800515 0.000000000000000000 0.998647999777180884 0.000000000000000000 0.998446777772424854 0.000000000000000000
 0.998804747895200795 0.000000000000000000 0.998750384061930285 0.000000000000000000 0.998647319907234765 0.000000000000000000 0.998446451984026706 0.000000000000000000
 0.998803971060219786 0.000000000000000000 0.998749148675486476 0.000000000000000000 0.998645986004787156 0.000000000000000000 0.998445775950325354 0.000000000000000000
 0.998800794237520773 0.000000000000000000 0.998746856313386222 0.000000000000000000 0.998643047326319699 0.000000000000000000 0.998443208724929088 0.000000000000000000
 0.998798255973365801 0.000000000000000000 0.998746582153795304 0.000000000000000000 0.998641991422835051 0.000000000000000000 0.998440812925862731 0.000000000000000000
 0.998793515982148938 0.000000000000000000 0.998745126679153383 0.000000000000000000 0.998640767521927319 0.000000000000000000 0.998438937850571251 0.000000000000000000
 0.998791834958206115 0.000000000000000000 0.998737559617170922 0.000000000000000000 0.998634377916568394 0.000000000000000000 0.998438028350744688 0.000000000000000000
 0.998791546896290461 0.000000000000000000 0.998735901810035243 0.000000000000000000 0.998631611585106493 0.000000000000000000 0.998436750514351767 0.000000000000000000
 0.998790178764028758 0.000000000000000000 0.998732314200049043 0.000000000000000000 0.998631339259121731 0.000000000000000000 0.998435398145280817 0.000000000000000000
 0.998789822490458001 0.000000000000000000 0.998730377007851389 0.000000000000000000 0.998629850469544889 0.000000000000000000 0.998433250612372980 0.000000000000000000
 0.998787550902825005 0.000000000000000000 0.998726480560697460 0.000000000000000000 0.998626743640295356 0.000000000000000000 0.998428931255739838 0.000000000000000000
 0.998783610243241915 0.000000000000000000 0.998725984672396927 0.000000000000000000 0.998625713035946716 0.000000000000000000 0.998426775595402272 0.000000000000000000
 0.998780486146597313 0.000000000000000000 0.998721726201270865 0.000000000000000000 0.998624564183308916 0.000000000000000000 0.998424131713996355 0.000000000000000000
 0.998778419590322319 0.000000000000000000 0.998720276296226506 0.000000000000000000 0.998623394016923571 0.000000000000000000 0.998420694748085924 0.000000000000000000
 0.998772940548976917 0.000000000000000000 0.998719508882417450 0.000000000000000000 0.998621710813671237 0.000000000000000000 0.998420426683897522 0.000000000000000000
 0.998772804371994338 0.000000000000000000 0.998715202906928057 0.000000000000000000 0.998612643240314068 0.000000000000000000 0.998420331315442833 0.000000000000000000
 0.998768363163226258 0.000000000000000000 0.998715140410921798 0.000000000000000000 0.998612047613447906 0.000000000000000000 0.998420193357553609 0.000000000000000000
 0.998767889168730605 0.000000000000000000 0.998713161467916666 0.000000000000000000 0.998611821132584287 0.000000000000000000 0.998417676781682362 0.000000000000000000
 0.998766243406366439 0.000000000000000000 0.998712725428219206 0.000000000000000000 0.998611663009203010 0.000000000000000000 0.998411421368237573 0.000000000000000000
 0.998762895199357126 0.000000000000000000 0.998711196215745001 0.000000000000000000 0.998605607499817527 0.000000000000000000 0.998400711513846573 0.000000000000000000
 0.998762633881662309 0.000000000000000000 0.998706333019968917 0.000000000000000000 0.998602541085075845 0.000000000000000000 0.998396913881232750 0.000000000000000000
 0.998756577797731304 0.000000000000000000 0.998705889067480701 0.000000000000000000 0.998601654536629302 0.000000000000000000 0.998396129558990930 0.000000000000000000
 0.998748539015592796 0.000000000000000000 0.998701609247526045 0.000000000000000000 0.998599302614433859 0.000000000000000000 0.998392280016531242 0.000000000000000000
 0.998748367806883031 0.000000000000000000 0.998699296323539265 0.000000000000000000 0.998596860660340591 0.000000000000000000 0.998383946688894630 0.000000000000000000
 0.998740091991913159 0.000000000000000000 0.998695718230441676 0.000000000000000000 0.998596212582548048 0.000000000000000000 0.998381557204871317 0.000000000000000000
 0.998739988926589883 0.000000000000000000 0.998692776922086578 0.000000000000000000 0.998595386438852262 0.000000000000000000 0.998374838063653569 0.000000000000000000
 0.998735640756256315 0.000000000000000000 0.998689882411551322 0.000000000000000000 0.998595138783300307 0.000000000000000000 0.998371365306463199 0.000000000000000000
 0.998732140417071812 0.000000000000000000 0.998687163909251940 0.000000000000000000 0.998594339834440459 0.000000000000000000 0.998369337453591021 0.000000000000000000
 0.998731956267566168 0.000000000000000000 0.998687018014231986 0.000000000000000000 0.998586673074762787 0.000000000000000000 0.998368675187019106 0.000000000000000000
 0.998724234958855317 0.000000000000000000 0.998683791452734448 0.000000000000000000 0.998582490943403678 0.000000000000000000 0.998363261730101592 0.000000000000000000
 0.998722668886147802 0.000000000000000000 0.998683444987719104 0.000000000000000000 0.998581368234780609 0.000000000000000000 0.998361216511405747 0.000000000000000000
 0.998720469966786428 0.000000000000000000 0.998679275064043193 0.000000000000000000 0.998578361185777585 0.000000000000000000 0.998356782478905469 0.000000000000000000
 0.998716982877579929 0.000000000000000000 0.998674724000894853 0.000000000000000000 0.998578148562567880 0.000000000000000000 0.998354553681072510 0.000000000000000000
 0.998715423426378757 0.000000000000000000 0.998669437852235387 0.000000000000000000 0.998574645856541321 0.000000000000000000 0.998350355376330434 0.000000000000000000
 0.998712827128158454 0.000000000000000000 0.998668369773839548 0.000000000000000000 0.998569587612466281 0.000000000000000000 0.998342751415423280 0.000000000000000000
 0.998712634895143170 0.000000000000000000 0.998668149685999817 0.000000000000000000 0.998567318937824799 0.000000000000000000 0.998339766776241144 0.000000000000000000
 0.998712129845747421 0.000000000000000000 0.998656971407876903 0.000000000000000000 0.998564699587107918 0.000000000000000000 0.998332794145297298 0.000000000000000000
 0.998705067724069639 0.000000000000000000 0.998656508333229942 0.000000000000000000 0.998564491337389115 0.000000000000000000 0.998329393451197755 0.000000000000000000
 0.998699999128322635 0.000000000000000000 0.998654497610251046 0.000000000000000000 0.998561150118364327 0.000000000000000000 0.998328773720914442 0.000000000000000000
 0.998699800716070674 0.000000000000000000 0.998652611853863448 0.000000000000000000 0.998558180315960109 0.000000000000000000 0.998319407478311827 0.000000000000000000
 0.998697420668717473 0.000000000000000000 0.998651092526077422 0.000000000000000000 0.998557355329764640 0.000000000000000000 0.998317921928754015 0.000000000000000000
 0.998695130607739845 0.000000000000000000 0.998649646125885915 0.000000000000000000 0.998555956288202706 0.000000000000000000 0.998316114476971994 0.000000000000000000
 0.998688057362031145 0.000000000000000000 0.998647051365336713 0.000000000000000000 0.998548057911267883 0.000000000000000000 0.998313207761915344 0.000000000000000000
 0.998686448501904911 0.000000000000000000 0.998646953936482284 0.000000000000000000 0.998546484150734437 0.000000000000000000 0.998311579616181777 0.000000000000000000
 0.998684230732618583 0.000000000000000000 0.998645350353997485 0.000000000000000000 0.998542032798199974 0.000000000000000000 0.998307722143236043 0.000000000000000000
 0.998677832703757651 0.000000000000000000 0.998644553458066686 0.000000000000000000 0.998541132968986722 0.000000000000000000 0.998307115570579051 0.000000000000000000
 0.998677537820705563 0.000000000000000000 0.998641226831876727 0.000000000000000000 0.998541123432391431 0.000000000000000000 0.998303966449246349 0.000000000000000000
 0.998669410486069054 0.000000000000000000 0.998633202346362547 0.000000000000000000 0.998540542437344580 0.000000000000000000 0.998296233468539906 0.000000000000000000
 0.998669072037891681 0.000000000000000000 0.998631737418767651 0.000000000000000000 0.998536819765830086 0.000000000000000000 0.998294998756850682 0.000000000000000000
 0.998666012175999929 0.000000000000000000 0.998630906965912946 0.000000000000000000 0.998536049470200693 0.000000000000000000 0.998294234284072712 0.000000000000000000
 0.998665666582930545 0.000000000000000000 0.998627315965245343 0.000000000000000000 0.998535345967680010 0.000000000000000000 0.998283574724642242 0.000000000000000000
 0.998662250288179454 0.000000000000000000 0.998620288703901404 0.000000000000000000 0.998530475439453502 0.000000000000000000 0.998277188133157356 0.000000000000000000
 0.998661583047290247 0.000000000000000000 0.998619812750253577 0.000000000000000000 0.998527385217975683 0.000000000000000000 0.998275250342758325 0.000000000000000000
 0.998660581649465140 0.000000000000000000 0.998618158914740373 0.000000000000000000 0.998526469609904876 0.000000000000000000 0.998271079992468446 0.000000000000000000
 0.998657849058316005 0.000000000000000000 0.998616828582255533 0.000000000000000000 0.998526198846430124 0.000000000000000000 0.998267853243359093 0.000000000000000000
 0.998650467025530952 0.000000000000000000 0.998610976216262380 0.000000000000000000 0.998525417353828493 0.000000000000000000 0.998267247649694212 0.000000000000000000
 0.998648372828959241 0.000000000000000000 0.998609996261308974 0.000000000000000000 0.998520454984404227 0.000000000000000000 0.998262269147416226 0.000000000000000000
 0.998644434264211456 0.000000000000000000 0.998608894620111931 0.000000000000000000 0.998514518352576208 0.000000000000000000 0.998254514794062464 0.000000000000000000
 0.998638513657122084 0.000000000000000000 0.998601780452619381 0.000000000000000000 0.998513881748553267 0.000000000000000000 0.998253250094210398 0.000000000000000000
 0.998637363154299407 0.000000000000000000 0.998596035426573270 0.000000000000000000 0.998511796413153907 0.000000000000000000 0.998245629303174287 0.000000000000000000
 0.998636612624464348 0.000000000000000000 0.998590691441367362 0.000000000000000000 0.998511236667963598 0.000000000000000000 0.998244329853724799 0.000000000000000000
 0.998636504110507639 0.000000000000000000 0.998588438077695484 0.000000000000000000 0.998505125425845130 0.000000000000000000 0.998242952832891217 0.000000000000000000
 0.998630264276190505 0.000000000000000000 0.998583818252849809 0.000000000000000000 0.998503182276359147 0.000000000000000000 0.998242706787895062 0.000000000000000000
 0.998628271194929695 0.000000000000000000 0.998583275771315337 0.000000000000000000 0.998495875679145328 0.000000000000000000 0.998239828320142242 0.000000000000000000
 0.998627055915122241 0.000000000000000000 0.998581651225350697 0.000000000000000000 0.998484581182299102 0.000000000000000000 0.998239198375120096 0.000000000000000000
 0.998626119179718996 0.000000000000000000 0.998574753880575927 0.000000000000000000 0.998478746042784082 0.000000000000000000 0.998232303330797710 0.000000000000000000
 0.998621939828646443 0.000000000000000000 0.998572421956786971 0.000000000000000000 0.998476608312656944 0.000000000000000000 0.998231433095980947 0.000000000000000000
 0.998611054691803446 0.000000000000000000 0.998568682769392146 0.000000000000000000 0.998469728845856941 0.000000000000000000 0.998229822660999910 0.000000000000000000
 0.998610856516638057 0.000000000000000000 0.998567195837426591 0.000000000000000000 0.998461945132125939 0.000000000000000000 0.998228963873412756 0.000000000000000000
 0.998610747778781893 0.000000000000000000 0.998561634406789023 0.000000000000000000 0.998459065091286013 0.000000000000000000 0.998217800905942476 0.000000000000000000
 0.998608284309807859 0.000000000000000000 0.998558087691491125 0.000000000000000000 0.998457331299450024 0.000000000000000000 0.998215660615773825 0.000000000000000000
 0.998606710466685699 0.000000000000000000 0.998556763733080333 0.000000000000000000 0.998456919743905491 0.000000000000000000 0.998214206272575399 0.000000000000000000
 0.998599478452070310 0.000000000000000000 0.998553088711296888 0.000000000000000000 0.998454809568329105 0.000000000000000000 0.998211906543909011 0.000000000000000000
 0.998594854457324543 0.000000000000000000 0.998551955460146523 0.000000000000000000 0.998447818830636935 0.000000000000000000 0.998211534092683372 0.000000000000000000
 0.998589287580278651 0.000000000000000000 0.998551115500370345 0.000000000000000000 0.998446839005806552 0.000000000000000000 0.998208766786327750 0.000000000000000000
 0.998587892814082334 0.000000000000000000 0.998546666225175183 0.000000000000000000 0.998445502249038275 0.000000000000000000 0.998207864646464271 0.000000000000000000
 0.998587788674390242 0.000000000000000000 0.998546475918767218 0.000000000000000000 0.998439446628676341 0.000000000000000000 0.998202156500216264 0.000000000000000000
 0.998586255114527366 0.000000000000000000 0.998540973718430647 0.000000000000000000 0.998432249851676001 0.000000000000000000 0.998201446706241224 0.000000000000000000
 0.998584006867901164 0.000000000000000000 0.998536529709584175 0.000000000000000000 0.998431963914165221 0.000000000000000000 0.998200930391717756 0.000000000000000000
 0.998578580540585015 0.000000000000000000 0.998535157602000845 0.000000000000000000 0.998425554729676423 0.000000000000000000 0.998200442772222196 0.000000000000000000
 0.998577955772041337 0.000000000000000000 0.998532178471740250 0.000000000000000000 0.998424827482060628 0.000000000000000000 0.998197648260113479 0.000000000000000000
 0.998576963267115092 0.000000000000000000 0.998525192872179113 0.000000000000000000 0.998423139343091459 0.000000000000000000 0.998192596494752782 0.000000000000000000
 0.998572787868676537 0.000000000000000000 0.998516710050588840 0.000000000000000000 0.998421770605324332 0.000000000000000000 0.998188187352763379 0.000000000000000000
 0.998572441949171830 0.000000000000000000 0.998516623283233429 0.000000000000000000 0.998410486075167913 0.000000000000000000 0.998187880710833531 0.000000000000000000
 0.998571369070744064 0.000000000000000000 0.998516179763867751 0.000000000000000000 0.998407120245790924 0.000000000000000000 0.998187576378786079 0.000000000000000000
 0.998567962008240051 0.000000000000000000 0.998514067475292477 0.000000000000000000 0.998399701433586806 0.000000000000000000 0.998187566142204274 0.000000000000000000
 0.998562999573390120 0.000000000000000000 0.998511130849495054 0.000000000000000000 0.998397889768994018 0.000000000000000000 0.998175596866144654 0.000000000000000000
 0.998562766223570097 0.000000000000000000 0.998508791755439495 0.000000000000000000 0.998397133022619010 0.000000000000000000 0.998170572838382619 0.000000000000000000
 0.998562483108120902 0.000000000000000000 0.998506240483056917 0.000000000000000000 0.998392743571108743 0.000000000000000000 0.998167157915327286 0.000000000000000000
 0.998562021730205807 0.000000000000000000 0.998496878433112856 0.000000000000000000 0.998390986006730041 0.000000000000000000 0.998166670589394456 0.000000000000000000
 0.998552933880641702 0.000000000000000000 0.998494511241134086 0.000000000000000000 0.998385984388548198 0.000000000000000000 0.998162751003899285 0.000000000000000000
 0.998551856933909576 0.000000000000000000 0.998493981283488652 0.000000000000000000 0.998384911666970187 0.000000000000000000 0.998158742778372021 0.000000000000000000
 0.998550633974953916 0.000000000000000000 0.998493442734877723 0.000000000000000000 0.998379372598601322 0.000000000000000000 0.998153007397426184 0.000000000000000000
 0.998537404900862735 0.000000000000000000 0.998484839871161212 0.000000000000000000 0.998377271065020944 0.000000000000000000 0.998151208442687454 0.000000000000000000
 0.998534487081726763 0.000000000000000000 0.998482288411727925 0.000000000000000000 0.998375377182041945 0.000000000000000000 0.998139687741757320 0.000000000000000000
 0.998531920711677401 0.000000000000000000 0.998479291499167254 0.000000000000000000 0.998366578906549118 0.000000000000000000 0.998137917639178807 0.000000000000000000
 0.998531186932237969 0.000000000000000000 0.998475863861255530 0.000000000000000000 0.998365937135557990 0.000000000000000000 0.998137181330916001 0.000000000000000000
 0.998530396521253527 0.000000000000000000 0.998475233793083228 0.000000000000000000 0.998365054410861763 0.000000000000000000 0.998130609162896199 0.000000000000000000
 0.998524316685829749 0.000000000000000000 0.998470998494047746 0.000000000000000000 0.998349506081793070 0.000000000000000000 0.998124712148595994 0.000000000000000000
 0.998523244444286417 0.000000000000000000 0.998469576370094813 0.000000000000000000 0.998345375817578096 0.000000000000000000 0.998121680516864562 0.000000000000000000
 0.998516955945136120 0.000000000000000000 0.998461327689149747 0.000000000000000000 0.998344193899986410 0.000000000000000000 0.998110440492532280 0.000000000000000000
 0.998515553800969680 0.000000000000000000 0.998456402691610623 0.000000000000000000 0.998336164305708929 0.000000000000000000 0.998108134778417089 0.000000000000000000
 0.998514260548314159 0.000000000000000000 0.998453246926638616 0.000000000000000000 0.998331698767141118 0.000000000000000000 0.998108096448029558 0.000000000000000000
 0.998510942674596169 0.000000000000000000 0.998451868308250612 0.000000000000000000 0.998330941142504424 0.000000000000000000 0.998101079335932617 0.000000000000000000
 0.998509112928744447 0.000000000000000000 0.998448049241801749 0.000000000000000000 0.998328074481280581 0.000000000000000000 0.998096994527095771 0.000000000000000000
 0.998508407828717526 0.000000000000000000 0.998444827520594491 0.000000000000000000 0.998325586986334113 0.000000000000000000 0.998092160776657078 0.000000000000000000
 0.998508262035550098 0.000000000000000000 0.998439761319282582 0.000000000000000000 0.998318521448370744 0.000000000000000000 0.998088109135627399 0.000000000000000000
 0.998504004042201521 0.000000000000000000 0.998439754788766565 0.000000000000000000 0.998317655155391059 0.000000000000000000 0.998082764448530835 0.000000000000000000
 0.998500829832331793 0.000000000000000000 0.998432381717752282 0.000000000000000000 0.998316245866359808 0.000000000000000000 0.998078969067364707 0.000000000000000000
 0.998494888872242914 0.000000000000000000 0.998431848384081944 0.000000000000000000 0.998308751239482706 0.000000000000000000 0.998073302194068868 0.000000000000000000
 0.998494362086352116 0.000000000000000000 0.998431729813908486 0.000000000000000000 0.998298682378859215 0.000000000000000000 0.998064222962917080 0.000000000000000000
 0.998492418267387438 0.000000000000000000 0.998425762827628183 0.000000000000000000 0.998298560339789476 0.000000000000000000 0.998059630151710730 0.000000000000000000
 0.998476855848820510 0.000000000000000000 0.998423163059841579 0.000000000000000000 0.998296902784035378 0.000000000000000000 0.998058272070688424 0.000000000000000000
 0.998463878020618312 0.000000000000000000 0.998422706960328976 0.000000000000000000 0.998296277342767491 0.000000000000000000 0.998055445827357057 0.000000000000000000
 0.998460681797430860 0.000000000000000000 0.998416464179874064 0.000000000000000000 0.998285781535395378 0.000000000000000000 0.998053675202813406 0.000000000000000000
 0.998457556508247968 0.000000000000000000 0.998416199666340098 0.000000000000000000 0.998282367923636116 0.000000000000000000 0.998050534780041132 0.000000000000000000
 0.998456146224423247 0.000000000000000000 0.998402926499209253 0.000000000000000000 0.998279624560867607 0.000000000000000000 0.998050503601977446 0.000000000000000000
 0.998454579098334571 0.000000000000000000 0.998400925794608152 0.000000000000000000 0.998279073987342502 0.000000000000000000 0.998044818028573033 0.000000000000000000
 0.998450713993843331 0.000000000000000000 0.998386735792657132 0.000000000000000000 0.998278630092224839 0.000000000000000000 0.998044290811648027 0.000000000000000000
 0.998446836444722319 0.000000000000000000 0.998385290166897255 0.000000000000000000 0.998270299344282130 0.000000000000000000 0.998037888062607181 0.000000000000000000
 0.998443548474431286 0.000000000000000000 0.998384436001897524 0.000000000000000000 0.998267744022767523 0.000000000000000000 0.998033649653449983 0.000000000000000000
 0.998436938516391148 0.000000000000000000 0.998383057461346035 0.000000000000000000 0.998264789844498179 0.000000000000000000 0.998028881813784352 0.000000000000000000
 0.998433560073048065 0.000000000000000000 0.998378028790247618 0.000000000000000000 0.998262682121586420 0.000000000000000000 0.998015768800645242 0.000000000000000000
 0.998425328922736055 0.000000000000000000 0.998374561703370689 0.000000000000000000 0.998261337414152794 0.000000000000000000 0.998015682632626078 0.000000000000000000
 0.998418761966320290 0.000000000000000000 0.998372141326928420 0.000000000000000000 0.998259830424025441 0.000000000000000000 0.998011658824600745 0.000000000000000000
 0.998413180544572954 0.000000000000000000 0.998364547559721482 0.000000000000000000 0.998259479578385456 0.000000000000000000 0.998010059203373712 0.000000000000000000
 0.998407955785642565 0.000000000000000000 0.998359255844113447 0.000000000000000000 0.998252768200503016 0.000000000000000000 0.998009223621916908 0.000000000000000000
 0.998404338401874702 0.000000000000000000 0.998357039837789895 0.000000000000000000 0.998252376251333007 0.000000000000000000 0.998007062461472971 0.000000000000000000
 0.998401548512287462 0.000000000000000000 0.998348055788612965 0.000000000000000000 0.998251456149847671 0.000000000000000000 0.998005593742470998 0.000000000000000000
 0.998396659064567982 0.000000000000000000 0.998342437731258858 0.000000000000000000 0.998247045282701029 0.000000000000000000 0.997999098419597330 0.000000000000000000
 0.998393591239244760 0.000000000000000000 0.998340780642563042 0.000000000000000000 0.998243461790720210 0.000000000000000000 0.997998552346754275 0.000000000000000000
 0.998393521964015096 0.000000000000000000 0.998340729923530290 0.000000000000000000 0.998235456067302462 0.000000000000000000 0.997992672060876829 0.000000000000000000
 0.998392199015524451 0.000000000000000000 0.998334321653314816 0.000000000000000000 0.998230012610494932 0.000000000000000000 0.997987703615398347 0.000000000000000000
 0.998380085230661241 0.000000000000000000 0.998333613211835114 0.000000000000000000 0.998229559603160954 0.000000000000000000 0.997983932916997718 0.000000000000000000
 0.998376172239167081 0.000000000000000000 0.998328477082374266 0.000000000000000000 0.998217376679112811 0.000000000000000000 0.997978964874857599 0.000000000000000000
 0.998374408791049328 0.000000000000000000 0.998321309225998710 0.000000000000000000 0.998215154844144137 0.000000000000000000 0.997977332076674717 0.000000000000000000
 0.998364065845405824 0.000000000000000000 0.998315960824240567 0.000000000000000000 0.998213663445911781 0.000000000000000000 0.997970733275166944 0.000000000000000000
 0.998359153516769515 0.000000000000000000 0.998314470859971936 0.000000000000000000 0.998204550825697812 0.000000000000000000 0.997969692286644783 0.000000000000000000
 0.998354131265403733 0.000000000000000000 0.998310279575068127 0.000000000000000000 0.998203230828383581 0.000000000000000000 0.997960726062044889 0.000000000000000000
 0.998344393136571640 0.000000000000000000 0.998296710074753180 0.000000000000000000 0.998197106427469505 0.000000000000000000 0.997958554530138597 0.000000000000000000
 0.998343814319912259 0.000000000000000000 0.998296326405312628 0.000000000000000000 0.998196962476897043 0.000000000000000000 0.997956353557345355 0.000000000000000000
 0.998341717814244523 0.000000000000000000 0.998291292341552450 0.000000000000000000 0.998196235673801446 0.000000000000000000 0.997950681551139640 0.000000000000000000
 0.998338243214031529 0.000000000000000000 0.998289423303680312 0.000000000000000000 0.998188497340738889 0.000000000000000000 0.997948560948848429 0.000000000000000000
 0.998336137834736626 0.000000000000000000 0.998285969638639692 0.000000000000000000 0.998183448358056502 0.000000000000000000 0.997947108619110956 0.000000000000000000
 0.998334383995216346 0.000000000000000000 0.998285375958631871 0.000000000000000000 0.998181750309595994 0.000000000000000000 0.997945209338410244 0.000000000000000000
 0.998330754562824940 0.000000000000000000 0.998279609679368241 0.000000000000000000 0.998170289061732552 0.000000000000000000 0.997944828338696022 0.000000000000000000
 0.998322089548151714 0.000000000000000000 0.998276457941619677 0.000000000000000000 0.998169426161696016 0.000000000000000000 0.997943725526622027 0.000000000000000000
 0.998320680410672567 0.000000000000000000 0.998272054595473080 0.000000000000000000 0.998168770901115887 0.000000000000000000 0.997937018414966293 0.000000000000000000
 0.998318613790331599 0.000000000000000000 0.998268875922048715 0.000000000000000000 0.998155957810689332 0.000000000000000000 0.997933122967935460 0.000000000000000000
 0.998317897453244840 0.000000000000000000 0.998262370585133563 0.000000000000000000 0.998153008560175747 0.000000000000000000 0.997932223711142097 0.000000000000000000
 0.998315944442143000 0.000000000000000000 0.998254992341771619 0.000000000000000000 0.998148124523648428 0.000000000000000000 0.997930555440646017 0.000000000000000000
 0.998308467460216065 0.000000000000000000 0.998243364461961380 0.000000000000000000 0.998146176138044350 0.000000000000000000 0.997920473384365070 0.000000000000000000
 0.998307686817059947 0.000000000000000000 0.998234979963539715 0.000000000000000000 0.998142819054868569 0.000000000000000000 0.997918791411876560 0.000000000000000000
 0.998302447918764213 0.000000000000000000 0.998233959254930747 0.000000000000000000 0.998140983662983650 0.000000000000000000 0.997916688753444303 0.000000000000000000
 0.998293646337608198 0.000000000000000000 0.998232829924236453 0.000000000000000000 0.998133416570610721 0.000000000000000000 0.997915205573648434 0.000000000000000000
 0.998290787994884576 0.000000000000000000 0.998228345803963690 0.000000000000000000 0.998124674451855709 0.000000000000000000 0.997912908179684921 0.000000000000000000
 0.998282597758921919 0.000000000000000000 0.998227824443183587 0.000000000000000000 0.998122017174861376 0.000000000000000000 0.997912500850434703 0.000000000000000000
 0.998275964358744994 0.000000000000000000 0.998223685714951126 0.000000000000000000 0.998116737890021533 0.000000000000000000 0.997910113465204862 0.000000000000000000
 0.998266998964213115 0.000000000000000000 0.998222241830943990 0.000000000000000000 0.998114482966869776 0.000000000000000000 0.997904285188197293 0.000000000000000000
 0.998260379205423876 0.000000000000000000 0.998213129354905582 0.000000000000000000 0.998113862892387793 0.000000000000000000 0.997900535319764526 0.000000000000000000
 0.998254264092706012 0.000000000000000000 0.998212679140720649 0.000000000000000000 0.998107037149323917 0.000000000000000000 0.997898471269999643 0.000000000000000000
 0.998252337937001966 0.000000000000000000 0.998207726168554466 0.000000000000000000 0.998085025615047305 0.000000000000000000 0.997889768704729674 0.000000000000000000
 0.998247632816366859 0.000000000000000000 0.998202917063513051 0.000000000000000000 0.998083885130787052 0.000000000000000000 0.997889230154558438 0.000000000000000000
 0.998245603188231856 0.000000000000000000 0.998198052105212952 0.000000000000000000 0.998083789637189800 0.000000000000000000 0.997886670562494249 0.000000000000000000
 0.998243585266423761 0.000000000000000000 0.998195091181998673 0.000000000000000000 0.998082463781429730 0.000000000000000000 0.997880022729814686 0.000000000000000000
 0.998241763948387706 0.000000000000000000 0.998191320711993235 0.000000000000000000 0.998080517005655699 0.000000000000000000 0.997871243049594292 0.000000000000000000
 0.998235940184915460 0.000000000000000000 0.998185164748603304 0.000000000000000000 0.998071393827572928 0.000000000000000000 0.997869415088194267 0.000000000000000000
 0.998234739844019003 0.000000000000000000 0.998175786308354906 0.000000000000000000 0.998070599264476832 0.000000000000000000 0.997867859401699864 0.000000000000000000
 0.998229694288222613 0.000000000000000000 0.998175583950384082 0.000000000000000000 0.998069362446963870 0.000000000000000000 0.997861960697121519 0.000000000000000000
 0.998229657590517960 0.000000000000000000 0.998170994464265493 0.000000000000000000 0.998065464796112800 0.000000000000000000 0.997856633033410656 0.000000000000000000
 0.998223131728258273 0.000000000000000000 0.998163894568317112 0.000000000000000000 0.998063651142952701 0.000000000000000000 0.997852555037881173 0.000000000000000000
 0.998222090915167670 0.000000000000000000 0.998157241208613377 0.000000000000000000 0.998061689361082971 0.000000000000000000 0.997849604386480515 0.000000000000000000
 0.998219083818156827 0.000000000000000000 0.998156012754463307 0.000000000000000000 0.998058095627638142 0.000000000000000000 0.997848800885567710 0.000000000000000000
 0.998203750798167033 0.000000000000000000 0.998151576544819896 0.000000000000000000 0.998056374241081845 0.000000000000000000 0.997838608209158928 0.000000000000000000
 0.998203539623880087 0.000000000000000000 0.998150901177147443 0.000000000000000000 0.998053893841501449 0.000000000000000000 0.997838300404917944 0.000000000000000000
 0.998203503862514663 0.000000000000000000 0.998150741525700602 0.000000000000000000 0.998049158126648184 0.000000000000000000 0.997829898608578847 0.000000000000000000
 0.998198229333972509 0.000000000000000000 0.998147469406785337 0.000000000000000000 0.998046199001062950 0.000000000000000000 0.997826429351514110 0.000000000000000000
 0.998195902265684332 0.000000000000000000 0.998144387660168442 0.000000000000000000 0.998033979501068425 0.000000000000000000 0.997825427666615639 0.000000000000000000
 0.998195016327972806 0.000000000000000000 0.998138679009003771 0.000000000000000000 0.998030432564463110 0.000000000000000000 0.997820231177765748 0.000000000000000000
 0.998194452919104913 0.000000000000000000 0.998135076323945158 0.000000000000000000 0.998024706878271828 0.000000000000000000 0.997810124469104331 0.000000000000000000
 0.998186859083129874 0.000000000000000000 0.998129347571667713 0.000000000000000000 0.998018714111466032 0.000000000000000000 0.997806399825054591 0.000000000000000000
 0.998183300017684405 0.000000000000000000 0.998128547723078019 0.000000000000000000 0.998017974637372962 0.000000000000000000 0.997801371092094436 0.000000000000000000
 0.998177507424808930 0.000000000000000000 0.998125460446623758 0.000000000000000000 0.998006395079921171 0.000000000000000000 0.997795547801385463 0.000000000000000000
 0.998176551024234637 0.000000000000000000 0.998123939815619976 0.000000000000000000 0.998003824125097583 0.000000000000000000 0.997791034828970025 0.000000000000000000
 0.998176069397923693 0.000000000000000000 0.998111784928845780 0.000000000000000000 0.998001449857755851 0.000000000000000000 0.997786585609521937 0.000000000000000000
 0.998171552716050736 0.000000000000000000 0.998110529958930570 0.000000000000000000 0.998000396764812003 0.000000000000000000 0.997780171934503635 0.000000000000000000
 0.998169753805526527 0.000000000000000000 0.998105651288908047 0.000000000000000000 0.997993293669858339 0.000000000000000000 0.997777290917088000 0.000000000000000000
 0.998164177378257245 0.000000000000000000 0.998098864354762583 0.000000000000000000 0.997988952505929894 0.000000000000000000 0.997775570141515078 0.000000000000000000
 0.998160512875343353 0.000000000000000000 0.998097512199496606 0.000000000000000000 0.997983564661108491 0.000000000000000000 0.997771380094780835 0.000000000000000000
 0.998152800182036448 0.000000000000000000 0.998096539767396207 0.000000000000000000 0.997981643488134451 0.000000000000000000 0.997768686372804914 0.000000000000000000
 0.998151311803591956 0.000000000000000000 0.998092044747345031 0.000000000000000000 0.997979565686392456 0.000000000000000000 0.997764059507820544 0.000000000000000000
 0.998149666348087883 0.000000000000000000 0.998090296965033597 0.000000000000000000 0.997971373623192770 0.000000000000000000 0.997755900936786677 0.000000000000000000
 0.998145907733476223 0.000000000000000000 0.998086280161880834 0.000000000000000000 0.997969763376169161 0.000000000000000000 0.997748259096701173 0.000000000000000000
 0.998129000548773737 0.000000000000000000 0.998081967608122955 0.000000000000000000 0.997967197662790739 0.000000000000000000 0.997745216650698707 0.000000000000000000
 0.998128369060582776 0.000000000000000000 0.998078695492674028 0.000000000000000000 0.997963773134446841 0.000000000000000000 0.997742166642762052 0.000000000000000000
 0.998125522051053427 0.000000000000000000 0.998073828446719435 0.000000000000000000 0.997957517083603585 0.000000000000000000 0.997732799958312877 0.000000000000000000
 0.998120391291779874 0.000000000000000000 0.998072369652305613 0.000000000000000000 0.997955313253687470 0.000000000000000000 0.997731760407288948 0.000000000000000000
 0.998119207090905847 0.000000000000000000 0.998067393056697227 0.000000000000000000 0.997949231211794574 0.000000000000000000 0.997731325930843016 0.000000000000000000
 0.998115161843281085 0.000000000000000000 0.998065665032349281 0.000000000000000000 0.997945079432538407 0.000000000000000000 0.997729754229322863 0.000000000000000000
 0.998108124095428151 0.000000000000000000 0.998059535117654328 0.000000000000000000 0.997939044258659647 0.000000000000000000 0.997727643713020473 0.000000000000000000
 0.998107576525525841 0.000000000000000000 0.998056107380349000 0.000000000000000000 0.997936606897527834 0.000000000000000000 0.997726365212828092 0.000000000000000000
 0.998104410497184347 0.000000000000000000 0.998055683614485045 0.000000000000000000 0.997934180987010033 0.000000000000000000 0.997721759141466991 0.000000000000000000
 0.998095098097122158 0.000000000000000000 0.998048314830441652 0.000000000000000000 0.997929379693772378 0.000000000000000000 0.997714285133070033 0.000000000000000000
 0.998092634737427709 0.000000000000000000 0.998048031806887281 0.000000000000000000 0.997927552167840570 0.000000000000000000 0.997710028978765595 0.000000000000000000
 0.998087834439327248 0.000000000000000000 0.998035956725361828 0.000000000000000000 0.997927352725187400 0.000000000000000000 0.997708213457500603 0.000000000000000000
 0.998084023244116825 0.000000000000000000 0.998029412449236597 0.000000000000000000 0.997925875512757132 0.000000000000000000 0.997689381802708608 0.000000000000000000
 0.998075411847280991 0.000000000000000000 0.998028789515766901 0.000000000000000000 0.997925599628446514 0.000000000000000000 0.997684793149100413 0.000000000000000000
 0.998072602399318720 0.000000000000000000 0.998028562526780960 0.000000000000000000 0.997924695107590520 0.000000000000000000 0.997684094183501124 0.000000000000000000
 0.998071596978523434 0.000000000000000000 0.998027379800675241 0.000000000000000000 0.997923772118558983 0.000000000000000000 0.997684048787127686 0.000000000000000000
 0.998068031152435142 0.000000000000000000 0.998019934277433629 0.000000000000000000 0.997916341736567514 0.000000000000000000 0.997681993424288316 0.000000000000000000
 0.998057869953455690 0.000000000000000000 0.998017731284480347 0.000000000000000000 0.997914326850915967 0.000000000000000000 0.997681926642769668 0.000000000000000000
 0.998053214673601752 0.000000000000000000 0.998004050676715382 0.000000000000000000 0.997913499086672817 0.000000000000000000 0.997676742040650710 0.000000000000000000
 0.998041050313074440 0.000000000000000000 0.997996163941340719 0.000000000000000000 0.997909536854118873 0.000000000000000000 0.997671847896367758 0.000000000000000000
 0.998039790293704043 0.000000000000000000 0.997990318813347654 0.000000000000000000 0.997901755881692609 0.000000000000000000 0.997661637284514069 0.000000000000000000
 0.998035904362419735 0.000000000000000000 0.997988593350016440 0.000000000000000000 0.997895698281465959 0.000000000000000000 0.997657937196580469 0.000000000000000000
 0.998030436318013359 0.000000000000000000 0.997982235079898028 0.000000000000000000 0.997892325999271357 0.000000000000000000 0.997657027524611495 0.000000000000000000
 0.998028637281254682 0.000000000000000000 0.997975488041250913 0.000000000000000000 0.997888499270626173 0.000000000000000000 0.997653465079362811 0.000000000000000000
 0.998027064883128978 0.000000000000000000 0.997975443762476044 0.000000000000000000 0.997879539311764541 0.000000000000000000 0.997649047184040905 0.000000000000000000
 0.998015955613478778 0.000000000000000000 0.997972270303585152 0.000000000000000000 0.997871179411553233 0.000000000000000000 0.997645160191863778 0.000000000000000000
 0.998008669379402025 0.000000000000000000 0.997962143588700945 0.000000000000000000 0.997870072749500570 0.000000000000000000 0.997641985208987059 0.000000000000000000
 0.998007230751976615 0.000000000000000000 0.997959889195849326 0.000000000000000000 0.997858797712923296 0.000000000000000000 0.997641727080734064 0.000000000000000000
 0.998001067818167331 0.000000000000000000 0.997954945401938076 0.000000000000000000 0.997844587632643831 0.000000000000000000 0.997637933471422489 0.000000000000000000
 0.997995824217606686 0.000000000000000000 0.997934428141074248 0.000000000000000000 0.997843974610395756 0.000000000000000000 0.997633130936088408 0.000000000000000000
 0.997989412971148848 0.000000000000000000 0.997934205197583690 0.000000000000000000 0.997843806567718539 0.000000000000000000 0.997631606534133075 0.000000000000000000
 0.997986355785418389 0.000000000000000000 0.997932971185687911 0.000000000000000000 0.997842706338250895 0.000000000000000000 0.997630079938895520 0.000000000000000000
 0.997978591288543604 0.000000000000000000 0.997926987610260219 0.000000000000000000 0.997833490473173268 0.000000000000000000 0.997629292056499306 0.000000000000000000
 0.997969086006285533 0.000000000000000000 0.997926027252721837 0.000000000000000000 0.997830095673580608 0.000000000000000000 0.997623840743757317 0.000000000000000000
 0.997965871609039046 0.000000000000000000 0.997919125108472138 0.000000000000000000 0.997825702731378494 0.000000000000000000 0.997620949988334171 0.000000000000000000
 0.997965866578949146 0.000000000000000000 0.997919022289153634 0.000000000000000000 0.997822093136956134 0.000000000000000000 0.997610098167526105 0.000000000000000000
 0.997959416337027228 0.000000000000000000 0.997917668367407806 0.000000000000000000 0.997815139895238401 0.000000000000000000 0.997608335309818628 0.000000000000000000
 0.997954230821420096 0.000000000000000000 0.997911434661366337 0.000000000000000000 0.997810363725588623 0.000000000000000000 0.997604408084883487 0.000000000000000000
 0.997944151618193498 0.000000000000000000 0.997897550997570937 0.000000000000000000 0.997806255546719090 0.000000000000000000 0.997599439983840597 0.000000000000000000
 0.997943870720366166 0.000000000000000000 0.997891738836210518 0.000000000000000000 0.997804104737244568 0.000000000000000000 0.997594603485718268 0.000000000000000000
 0.997936331706941182 0.000000000000000000 0.997890799214445123 0.000000000000000000 0.997801262874338901 0.000000000000000000 0.997590387340449247 0.000000000000000000
 0.997935083982155358 0.000000000000000000 0.997890679831245797 0.000000000000000000 0.997784075721823926 0.000000000000000000 0.997590006244052363 0.000000000000000000
 0.997929084739583971 0.000000000000000000 0.997888946831328005 0.000000000000000000 0.997783893341048667 0.000000000000000000 0.997588389314230217 0.000000000000000000
 0.997924052242166848 0.000000000000000000 0.997883516907745238 0.000000000000000000 0.997783804165904842 0.000000000000000000 0.997586711806061177 0.000000000000000000
 0.997922827574201809 0.000000000000000000 0.997878402558553423 0.000000000000000000 0.997783221967687761 0.000000000000000000 0.997585680030371735 0.000000000000000000
 0.997921886975675299 0.000000000000000000 0.997873711016638909 0.000000000000000000 0.997775566502035582 0.000000000000000000 0.997584235151060428 0.000000000000000000
 0.997917011062031567 0.000000000000000000 0.997858685181932881 0.000000000000000000 0.997774326239502685 0.000000000000000000 0.997580459269972630 0.000000000000000000
 0.997914805912993641 0.000000000000000000 0.997858552542155275 0.000000000000000000 0.997764956056033769 0.000000000000000000 0.997580041032887666 0.000000000000000000
 0.997908148093697323 0.000000000000000000 0.997854595208770179 0.000000000000000000 0.997764189285838432 0.000000000000000000 0.997576180055137152 0.000000000000000000
 0.997907542484540944 0.000000000000000000 0.997845543288717773 0.000000000000000000 0.997758887019368212 0.000000000000000000 0.997574313734000184 0.000000000000000000
 0.997900904132281719 0.000000000000000000 0.997843616582462012 0.000000000000000000 0.997752936144638891 0.000000000000000000 0.997567264034122547 0.000000000000000000
 0.997897915674788916 0.000000000000000000 0.997840441536184564 0.000000000000000000 0.997745354154663144 0.000000000000000000 0.997563593065620813 0.000000000000000000
 0.997891562901550233 0.000000000000000000 0.997837434228637576 0.000000000000000000 0.997743170615743802 0.000000000000000000 0.997555238647580222 0.000000000000000000
 0.997888889593687711 0.000000000000000000 0.997835795384142021 0.000000000000000000 0.997743079287234158 0.000000000000000000 0.997545687390641533 0.000000000000000000
 0.997884332248580308 0.000000000000000000 0.997835584626542538 0.000000000000000000 0.997733089932681838 0.000000000000000000 0.997544560586946183 0.000000000000000000
 0.997877022144900594 0.000000000000000000 0.997830747086114966 0.000000000000000000 0.997730348206295248 0.000000000000000000 0.997538932010105905 0.000000000000000000
 0.997876828354891554 0.000000000000000000 0.997828866796690694 0.000000000000000000 0.997727103648491376 0.000000000000000000 0.997532064359349047 0.000000000000000000
 0.997876278057134858 0.000000000000000000 0.997828343491307890 0.000000000000000000 0.997721653487064986 0.000000000000000000 0.997531887986081944 0.000000000000000000
 0.997864018423099797 0.000000000000000000 0.997822176437231589 0.000000000000000000 0.997711593773902061 0.000000000000000000 0.997530899258291304 0.000000000000000000
 0.997863447012809268 0.000000000000000000 0.997816185807237965 0.000000000000000000 0.997704682849687940 0.000000000000000000 0.997525506058759892 0.000000000000000000
 0.997856137000772025 0.000000000000000000 0.997815971993936457 0.000000000000000000 0.997703792448618620 0.000000000000000000 0.997524022702464985 0.000000000000000000
 0.997855434587190948 0.000000000000000000 0.997804041593907898 0.000000000000000000 0.997695445095638789 0.000000000000000000 0.997518868173385087 0.000000000000000000
 0.997853374689815609 0.000000000000000000 0.997793202860256412 0.000000000000000000 0.997689978215482109 0.000000000000000000 0.997511765727172817 0.000000000000000000
 0.997851755032410304 0.000000000000000000 0.997788721537507417 0.000000000000000000 0.997688076988453632 0.000000000000000000 0.997507024382027319 0.000000000000000000
 0.997850687897732902 0.000000000000000000 0.997779899370155321 0.000000000000000000 0.997683647703422549 0.000000000000000000 0.997504101270391019 0.000000000000000000
 0.997818685094274294 0.000000000000000000 0.997779757454874905 0.000000000000000000 0.997681448884834121 0.000000000000000000 0.997503628387666708 0.000000000000000000
 0.997818131551823750 0.000000000000000000 0.997776127498374077 0.000000000000000000 0.997675007804796898 0.000000000000000000 0.997497318142478884 0.000000000000000000
 0.997816714633988799 0.000000000000000000 0.997771624353044784 0.000000000000000000 0.997673299400572922 0.000000000000000000 0.997488111231352281 0.000000000000000000
 0.997815701795762511 0.000000000000000000 0.997764344702937511 0.000000000000000000 0.997672588797332560 0.000000000000000000 0.997485898596855103 0.000000000000000000
 0.997811702019242519 0.000000000000000000 0.997764302545986692 0.000000000000000000 0.997669592394977323 0.000000000000000000 0.997484963611264486 0.000000000000000000
 0.997808294578351518 0.000000000000000000 0.997763529719519204 0.000000000000000000 0.997666789255514885 0.000000000000000000 0.997477762149243330 0.000000000000000000
 0.997803128310155052 0.000000000000000000 0.997759264957982950 0.000000000000000000 0.997665463495741811 0.000000000000000000 0.997477072877285376 0.000000000000000000
 0.997802634447309100 0.000000000000000000 0.997759126890147008 0.000000000000000000 0.997661258360911796 0.000000000000000000 0.997476116983806449 0.000000000000000000
 0.997801693803744172 0.000000000000000000 0.997746089655566326 0.000000000000000000 0.997648896985982248 0.000000000000000000 0.997475157059283801 0.000000000000000000
 0.997795900847016304 0.000000000000000000 0.997742152337620758 0.000000000000000000 0.997646179940393507 0.000000000000000000 0.997471216891470225 0.000000000000000000
 0.997794290904281844 0.000000000000000000 0.997739726597342114 0.000000000000000000 0.997645598744735795 0.000000000000000000 0.997468853160646929 0.000000000000000000
 0.997794001376406281 0.000000000000000000 0.997734056824660098 0.000000000000000000 0.997641111751256027 0.000000000000000000 0.997463467051552533 0.000000000000000000
 0.997790145550502827 0.000000000000000000 0.997728542283494058 0.000000000000000000 0.997637539706161980 0.000000000000000000 0.997462874709857394 0.000000000000000000
 0.997788169846485440 0.000000000000000000 0.997727731884270552 0.000000000000000000 0.997630391495517355 0.000000000000000000 0.997457054528117171 0.000000000000000000
 0.997783544760244778 0.000000000000000000 0.997726456596572109 0.000000000000000000 0.997621091654142034 0.000000000000000000 0.997454586569298751 0.000000000000000000
 0.997781609991948426 0.000000000000000000 0.997724962960643946 0.000000000000000000 0.997618789037449272 0.000000000000000000 0.997453889165941687 0.000000000000000000
 0.997777982462608959 0.000000000000000000 0.997724632615086593 0.000000000000000000 0.997615372486160168 0.000000000000000000 0.997453068998843673 0.000000000000000000
 0.997774717743325712 0.000000000000000000 0.997722322183769550 0.000000000000000000 0.997612981976818580 0.000000000000000000 0.997445624580123869 0.000000000000000000
 0.997770644048160849 0.000000000000000000 0.997715401685064118 0.000000000000000000 0.997608591988882298 0.000000000000000000 0.997441899441055879 0.000000000000000000
 0.997764885300084670 0.000000000000000000 0.997706407010221175 0.000000000000000000 0.997605107444135109 0.000000000000000000 0.997426884349183251 0.000000000000000000
 0.997764600174481764 0.000000000000000000 0.997705534070224442 0.000000000000000000 0.997604956371287988 0.000000000000000000 0.997417177281680556 0.000000000000000000
 0.997752833216552615 0.000000000000000000 0.997702550253229181 0.000000000000000000 0.997603959495665826 0.000000000000000000 0.997412296495326589 0.000000000000000000
 0.997751169598457555 0.000000000000000000 0.997701705334391176 0.000000000000000000 0.997601857839734318 0.000000000000000000 0.997400708152834881 0.000000000000000000
 0.997737060265363462 0.000000000000000000 0.997691730980746816 0.000000000000000000 0.997590389131661981 0.000000000000000000 0.997397989110749505 0.000000000000000000
 0.997736527914341420 0.000000000000000000 0.997689945281372448 0.000000000000000000 0.997589591127363895 0.000000000000000000 0.997392297355578328 0.000000000000000000
 0.997730666753416373 0.000000000000000000 0.997685386169170241 0.000000000000000000 0.997579840764325376 0.000000000000000000 0.997389928365303491 0.000000000000000000
 0.997729105808871641 0.000000000000000000 0.997684139543219994 0.000000000000000000 0.997579798338316559 0.000000000000000000 0.997383823923249979 0.000000000000000000
 0.997723484678747496 0.000000000000000000 0.997682500914840786 0.000000000000000000 0.997576449104290108 0.000000000000000000 0.997381214076062617 0.000000000000000000
 0.997722536894925183 0.000000000000000000 0.997676204693872526 0.000000000000000000 0.997574918650847797 0.000000000000000000 0.997375279852034669 0.000000000000000000
 0.997719821227321835 0.000000000000000000 0.997672839589176741 0.000000000000000000 0.997571207428957107 0.000000000000000000 0.997375148709684356 0.000000000000000000
 0.997714489516849601 0.000000000000000000 0.997670888426222091 0.000000000000000000 0.997563909193462273 0.000000000000000000 0.997367630013557993 0.000000000000000000
 0.997710339294494930 0.000000000000000000 0.997666314274153754 0.000000000000000000 0.997563536824319086 0.000000000000000000 0.997367132121690814 0.000000000000000000
 0.997705737092332900 0.000000000000000000 0.997665571466227252 0.000000000000000000 0.997562382355902222 0.000000000000000000 0.997365332034927610 0.000000000000000000
 0.997702567544203167 0.000000000000000000 0.997660737342237813 0.000000000000000000 0.997560729877704722 0.000000000000000000 0.997356326196924492 0.000000000000000000
 0.997694831930012627 0.000000000000000000 0.997651447223645849 0.000000000000000000 0.997556089653423017 0.000000000000000000 0.997351263453964076 0.000000000000000000
 0.997694502312327813 0.000000000000000000 0.997646070492707260 0.000000000000000000 0.997551029462497851 0.000000000000000000 0.997347413548685613 0.000000000000000000
 0.997691902397183306 0.000000000000000000 0.997643128850663197 0.000000000000000000 0.997549262548966587 0.000000000000000000 0.997333982973865218 0.000000000000000000
 0.997685629248192152 0.000000000000000000 0.997641826254176189 0.000000000000000000 0.997547224758576156 0.000000000000000000 0.997333118723974787 0.000000000000000000
 0.997683809704057123 0.000000000000000000 0.997635574861165275 0.000000000000000000 0.997545988869656286 0.000000000000000000 0.997330216286421489 0.000000000000000000
 0.997678537910312357 0.000000000000000000 0.997626588639494716 0.000000000000000000 0.997543147917947182 0.000000000000000000 0.997328560178897039 0.000000000000000000
 0.997671096258037515 0.000000000000000000 0.997624470864518442 0.000000000000000000 0.997542582294596025 0.000000000000000000 0.997312051815631428 0.000000000000000000
 0.997660486368809885 0.000000000000000000 0.997621130717340154 0.000000000000000000 0.997537060967380929 0.000000000000000000 0.997310558129582247 0.000000000000000000
 0.997656538617071043 0.000000000000000000 0.997617757120633719 0.000000000000000000 0.997537047538771926 0.000000000000000000 0.997307135417888069 0.000000000000000000
 0.997655244013553544 0.000000000000000000 0.997617621910954266 0.000000000000000000 0.997533807243643711 0.000000000000000000 0.997304967312630741 0.000000000000000000
 0.997650789294901363 0.000000000000000000 0.997614436527020754 0.000000000000000000 0.997533782757327847 0.000000000000000000 0.997300073804699538 0.000000000000000000
 0.997649721780278997 0.000000000000000000 0.997610993178928429 0.000000000000000000 0.997531187099251260 0.000000000000000000 0.997290883417520702 0.000000000000000000
 0.997635776423715481 0.000000000000000000 0.997609110258765086 0.000000000000000000 0.997522274429783695 0.000000000000000000 0.997285882236995103 0.000000000000000000
 0.997632256387704364 0.000000000000000000 0.997605493784944120 0.000000000000000000 0.997520813678041907 0.000000000000000000 0.997284696839926488 0.000000000000000000
 0.997626312529324544 0.000000000000000000 0.997590703227487330 0.000000000000000000 0.997515770854202066 0.000000000000000000 0.997281683300408339 0.000000000000000000
 0.997622065269207492 0.000000000000000000 0.997588441417811556 0.000000000000000000 0.997506077924197321 0.000000000000000000 0.997281331492650747 0.000000000000000000
 0.997620810935374136 0.000000000000000000 0.997578472703117058 0.000000000000000000 0.997490953775999833 0.000000000000000000 0.997275580354560653 0.000000000000000000
 0.997616024972748039 0.000000000000000000 0.997576402677915919 0.000000000000000000 0.997483085817979620 0.000000000000000000 0.997268041182081233 0.000000000000000000
 0.997609143626489892 0.000000000000000000 0.997574902398674745 0.000000000000000000 0.997476487902326348 0.000000000000000000 0.997259467535979938 0.000000000000000000
 0.997609112063864489 0.000000000000000000 0.997564795538320781 0.000000000000000000 0.997469539731820509 0.000000000000000000 0.997256328947034754 0.000000000000000000
 0.997600149670034519 0.000000000000000000 0.997564582000627253 0.000000000000000000 0.997468432494723500 0.000000000000000000 0.997249145748679511 0.000000000000000000
 0.997597234354339557 0.000000000000000000 0.997560812497379601 0.000000000000000000 0.997466931123095812 0.000000000000000000 0.997245440892701396 0.000000000000000000
 0.997594501651958065 0.000000000000000000 0.997558302922608719 0.000000000000000000 0.997460854609163117 0.000000000000000000 0.997244980111192558 0.000000000000000000
 0.997593263406818198 0.000000000000000000 0.997539014628077370 0.000000000000000000 0.997455112983932968 0.000000000000000000 0.997241044508485608 0.000000000000000000
 0.997587421867828006 0.000000000000000000 0.997535123375155153 0.000000000000000000 0.997453452729579748 0.000000000000000000 0.997232517296814613 0.000000000000000000
 0.997577787500830482 0.000000000000000000 0.997532584018914537 0.000000000000000000 0.997450003684993036 0.000000000000000000 0.997231560635238212 0.000000000000000000
 0.997567179075136701 0.000000000000000000 0.997524126915462439 0.000000000000000000 0.997440613418024813 0.000000000000000000 0.997219104049151261 0.000000000000000000
 0.997554882450847780 0.000000000000000000 0.997519292526505064 0.000000000000000000 0.997440248305313859 0.000000000000000000 0.997212681774611309 0.000000000000000000
 0.997554626861346216 0.000000000000000000 0.997514399654539696 0.000000000000000000 0.997430916205092055 0.000000000000000000 0.997212449343920393 0.000000000000000000
 0.997554067065694494 0.000000000000000000 0.997506456819389653 0.000000000000000000 0.997427066777026639 0.000000000000000000 0.997206736950713823 0.000000000000000000
 0.997547281036741396 0.000000000000000000 0.997501457953398285 0.000000000000000000 0.997418443987116876 0.000000000000000000 0.997206523944971779 0.000000000000000000
 0.997546878798170611 0.000000000000000000 0.997497432595757849 0.000000000000000000 0.997415590491483761 0.000000000000000000 0.997206471498040092 0.000000000000000000
 0.997543949045282208 0.000000000000000000 0.997492529192286481 0.000000000000000000 0.997411385495553193 0.000000000000000000 0.997202267100600781 0.000000000000000000
 0.997532018620522654 0.000000000000000000 0.997489099018720515 0.000000000000000000 0.997408213161182888 0.000000000000000000 0.997201875119961056 0.000000000000000000
 0.997531784269673372 0.000000000000000000 0.997483794349019459 0.000000000000000000 0.997406661783665549 0.000000000000000000 0.997191521266309167 0.000000000000000000
 0.997529389044660486 0.000000000000000000 0.997480607416461718 0.000000000000000000 0.997392569887342040 0.000000000000000000 0.997189780546236304 0.000000000000000000
 0.997523209398306410 0.000000000000000000 0.997478632516664021 0.000000000000000000 0.997385973419538052 0.000000000000000000 0.997180740681748112 0.000000000000000000
 0.997516053490216881 0.000000000000000000 0.997476875631668869 0.000000000000000000 0.997375973424050821 0.000000000000000000 0.997179026220024300 0.000000000000000000
 0.997515111223009843 0.000000000000000000 0.997473259113077049 0.000000000000000000 0.997367357308257318 0.000000000000000000 0.997178968637278729 0.000000000000000000
 0.997513245887455158 0.000000000000000000 0.997466831065237591 0.000000000000000000 0.997362109475761649 0.000000000000000000 0.997161484502436579 0.000000000000000000
 0.997512633846344587 0.000000000000000000 0.997460379099581851 0.000000000000000000 0.997362047088642623 0.000000000000000000 0.997155494564555656 0.000000000000000000
 0.997510291470047217 0.000000000000000000 0.997460059748879302 0.000000000000000000 0.997356362163132393 0.000000000000000000 0.997151074432524487 0.000000000000000000
 0.997503202162877356 0.000000000000000000 0.997460038718978925 0.000000000000000000 0.997347764572695694 0.000000000000000000 0.997143011802621437 0.000000000000000000
 0.997500978685033179 0.000000000000000000 0.997449641931430819 0.000000000000000000 0.997347649196600905 0.000000000000000000 0.997132104513928308 0.000000000000000000
 0.997498039342113119 0.000000000000000000 0.997444754123255950 0.000000000000000000 0.997335140393720176 0.000000000000000000 0.997131835653582654 0.000000000000000000
 0.997495343719445593 0.000000000000000000 0.997444157234949502 0.000000000000000000 0.997334511727827167 0.000000000000000000 0.997128836768436222 0.000000000000000000
 0.997492872060316227 0.000000000000000000 0.997440239161189846 0.000000000000000000 0.997329391509072960 0.000000000000000000 0.997122561474965363 0.000000000000000000
 0.997487702720982083 0.000000000000000000 0.997439376069631511 0.000000000000000000 0.997324105098654323 0.000000000000000000 0.997117875776677653 0.000000000000000000
 0.997474566331115531 0.000000000000000000 0.997432658573133679 0.000000000000000000 0.997323309915450595 0.000000000000000000 0.997108453199969547 0.000000000000000000
 0.997467282909395458 0.000000000000000000 0.997426091188768682 0.000000000000000000 0.997320580628995756 0.000000000000000000 0.997103593737752480 0.000000000000000000
 0.997466439629461576 0.000000000000000000 0.997415828166886786 0.000000000000000000 0.997318124893716962 0.000000000000000000 0.997101334408173057 0.000000000000000000
 0.997462078056275070 0.000000000000000000 0.997403979189355083 0.000000000000000000 0.997310840786002406 0.000000000000000000 0.997098571350490070 0.000000000000000000
 0.997450722307473003 0.000000000000000000 0.997401578095835739 0.000000000000000000 0.997282991776557992 0.000000000000000000 0.997088925154641204 0.000000000000000000
 0.997442981316918109 0.000000000000000000 0.997395994769629479 0.000000000000000000 0.997281760493609171 0.000000000000000000 0.997074934744918928 0.000000000000000000
 0.997431175716087637 0.000000000000000000 0.997390167817415296 0.000000000000000000 0.997268432761632462 0.000000000000000000 0.997073592307419210 0.000000000000000000
 0.997424304601231770 0.000000000000000000 0.997377381424312981 0.000000000000000000 0.997266472377345004 0.000000000000000000 0.997064602571065550 0.000000000000000000
 0.997414493013345060 0.000000000000000000 0.997364659299687428 0.000000000000000000 0.997264954896643019 0.000000000000000000 0.997054048728880260 0.000000000000000000
 0.997414196701366551 0.000000000000000000 0.997346344662739970 0.000000000000000000 0.997257682436787474 0.000000000000000000 0.997045954157998127 0.000000000000000000
 0.997407028049423272 0.000000000000000000 0.997343367704966677 0.000000000000000000 0.997253913808270886 0.000000000000000000 0.997043654653353317 0.000000000000000000
 0.997401601547352135 0.000000000000000000 0.997338149154346265 0.000000000000000000 0.997253218441541023 0.000000000000000000 0.997034857671610486 0.000000000000000000
 0.997396037381921619 0.000000000000000000 0.997337144960134370 0.000000000000000000 0.997238349721650708 0.000000000000000000 0.997031238808369080 0.000000000000000000
 0.997388903350338696 0.000000000000000000 0.997334853253555864 0.000000000000000000 0.997233767627173973 0.000000000000000000 0.997030007253154271 0.000000000000000000
 0.997387282841370904 0.000000000000000000 0.997330205303771589 0.000000000000000000 0.997230799599467588 0.000000000000000000 0.997010198423474714 0.000000000000000000
 0.997383656886376757 0.000000000000000000 0.997328172828978010 0.000000000000000000 0.997222362691164155 0.000000000000000000 0.997009446448485104 0.000000000000000000
 0.997377409476404075 0.000000000000000000 0.997324141260888308 0.000000000000000000 0.997217700250098038 0.000000000000000000 0.997005966769558771 0.000000000000000000
 0.997370348785745153 0.000000000000000000 0.997318593864359615 0.000000000000000000 0.997215453248036288 0.000000000000000000 0.996999384002276945 0.000000000000000000
 0.997368904648265553 0.000000000000000000 0.997313314291786712 0.000000000000000000 0.997207764655941298 0.000000000000000000 0.996993853861868895 0.000000000000000000
 0.997368172083149762 0.000000000000000000 0.997309436102051694 0.000000000000000000 0.997200096552595228 0.000000000000000000 0.996985440497702213 0.000000000000000000
 0.997358281349916331 0.000000000000000000 0.997308234233669211 0.000000000000000000 0.997198752395685228 0.000000000000000000 0.996978902369104913 0.000000000000000000
 0.997354800013383502 0.000000000000000000 0.997306566468338707 0.000000000000000000 0.997191586796626117 0.000000000000000000 0.996976791705313503 0.000000000000000000
 0.997351391394535436 0.000000000000000000 0.997305873324276559 0.000000000000000000 0.997182258223356155 0.000000000000000000 0.996967264045378720 0.000000000000000000
 0.997347800607740975 0.000000000000000000 0.997300733606926837 0.000000000000000000 0.997176568108490535 0.000000000000000000 0.996961235983493510 0.000000000000000000
 0.997344412311428785 0.000000000000000000 0.997293412947885316 0.000000000000000000 0.997175000894566566 0.000000000000000000 0.996957715136677858 0.000000000000000000
 0.997337955760402295 0.000000000000000000 0.997277888298025106 0.000000000000000000 0.997162123394946920 0.000000000000000000 0.996955376635592971 0.000000000000000000
 0.997336851381127931 0.000000000000000000 0.997273275939323800 0.000000000000000000 0.997159621448562850 0.000000000000000000 0.996954474185242856 0.000000000000000000
 0.997327948340761883 0.000000000000000000 0.997268505906677372 0.000000000000000000 0.997158059156318943 0.000000000000000000 0.996944880260159261 0.000000000000000000
 0.997324123919864136 0.000000000000000000 0.997267530025029547 0.000000000000000000 0.997151735079878199 0.000000000000000000 0.996941083938707062 0.000000000000000000
 0.997322631411451388 0.000000000000000000 0.997254526432535093 0.000000000000000000 0.997150882424038820 0.000000000000000000 0.996938793186156413 0.000000000000000000
 0.997319424877731397 0.000000000000000000 0.997254518765993692 0.000000000000000000 0.997139374995564598 0.000000000000000000 0.996937846654502358 0.000000000000000000
 0.997311715327780179 0.000000000000000000 0.997243532341274386 0.000000000000000000 0.997135971504620744 0.000000000000000000 0.996924529208188748 0.000000000000000000
 0.997308092357421017 0.000000000000000000 0.997242911264449527 0.000000000000000000 0.997126356570365413 0.000000000000000000 0.996924179823907797 0.000000000000000000
 0.997303314923482342 0.000000000000000000 0.997241413972369539 0.000000000000000000 0.997126153513815283 0.000000000000000000 0.996915010183884398 0.000000000000000000
 0.997295295689560768 0.000000000000000000 0.997237715503796585 0.000000000000000000 0.997124835783331553 0.000000000000000000 0.996900627854441224 0.000000000000000000
 0.997295170715880919 0.000000000000000000 0.997233256972934856 0.000000000000000000 0.997115144925411645 0.000000000000000000 0.996895719840653949 0.000000000000000000
 0.997292961771643505 0.000000000000000000 0.997232477482337787 0.000000000000000000 0.997114950624234497 0.000000000000000000 0.996894466421346936 0.000000000000000000
 0.997283721003401236 0.000000000000000000 0.997230205293362704 0.000000000000000000 0.997106575341985102 0.000000000000000000 0.996874901565939053 0.000000000000000000
 0.997278134360378599 0.000000000000000000 0.997227794378112598 0.000000000000000000 0.997100388142111438 0.000000000000000000 0.996871270988757940 0.000000000000000000
 0.997268162118859713 0.000000000000000000 0.997219539084967521 0.000000000000000000 0.997095333325485944 0.000000000000000000 0.996869638726775587 0.000000000000000000
 0.997255866783886447 0.000000000000000000 0.997216026885706541 0.000000000000000000 0.997095290374010013 0.000000000000000000 0.996865690264044257 0.000000000000000000
 0.997254559957532316 0.000000000000000000 0.997213878767748252 0.000000000000000000 0.997088571535905466 0.000000000000000000 0.996865669946272681 0.000000000000000000
 0.997244754111661025 0.000000000000000000 0.997199368073121262 0.000000000000000000 0.997082602118938510 0.000000000000000000 0.996860388341286763 0.000000000000000000
 0.997238157046928309 0.000000000000000000 0.997195596910277038 0.000000000000000000 0.997080474407863293 0.000000000000000000 0.996853661430312399 0.000000000000000000
 0.997235267388400404 0.000000000000000000 0.997194450181781877 0.000000000000000000 0.997080356110599308 0.000000000000000000 0.996845108874361951 0.000000000000000000
 0.997223116709530455 0.000000000000000000 0.997183011484735093 0.000000000000000000 0.997080159321219073 0.000000000000000000 0.996839674746200721 0.000000000000000000
 0.997220912771539569 0.000000000000000000 0.997177266306483956 0.000000000000000000 0.997077270624670664 0.000000000000000000 0.996830462193483369 0.000000000000000000
 0.997200422112509588 0.000000000000000000 0.997162308198679348 0.000000000000000000 0.997074936972815462 0.000000000000000000 0.996829125751735545 0.000000000000000000
 0.997197447788401581 0.000000000000000000 0.997152779102275511 0.000000000000000000 0.997072020341082332 0.000000000000000000 0.996824157586726822 0.000000000000000000
 0.997185888232068773 0.000000000000000000 0.997149080938522947 0.000000000000000000 0.997069089147609722 0.000000000000000000 0.996810008343228526 0.000000000000000000
 0.997185835780276864 0.000000000000000000 0.997137914639443124 0.000000000000000000 0.997048100016988070 0.000000000000000000 0.996809175761162569 0.000000000000000000
 0.997181058857528280 0.000000000000000000 0.997129347889002426 0.000000000000000000 0.997037020065096646 0.000000000000000000 0.996803847304900792 0.000000000000000000
 0.997176838232749385 0.000000000000000000 0.997127393784665972 0.000000000000000000 0.997029292731421490 0.000000000000000000 0.996802691416339592 0.000000000000000000
 0.997170493022651816 0.000000000000000000 0.997116066151462310 0.000000000000000000 0.997025288860280967 0.000000000000000000 0.996796478922594709 0.000000000000000000
 0.997154437281248862 0.000000000000000000 0.997097584941886494 0.000000000000000000 0.997022788965087892 0.000000000000000000 0.996795227205684031 0.000000000000000000
 0.997152341614136351 0.000000000000000000 0.997097474525555527 0.000000000000000000 0.997010417097721979 0.000000000000000000 0.996792644649041493 0.000000000000000000
 0.997150973696780962 0.000000000000000000 0.997094562282240693 0.000000000000000000 0.997007215667681357 0.000000000000000000 0.996790723533073075 0.000000000000000000
 0.997144884637776285 0.000000000000000000 0.997092488659269360 0.000000000000000000 0.997003535913968841 0.000000000000000000 0.996789685263176017 0.000000000000000000
 0.997133763119400940 0.000000000000000000 0.997088409784105401 0.000000000000000000 0.997001836456379520 0.000000000000000000 0.996786288160181888 0.000000000000000000
 0.997130556389579814 0.000000000000000000 0.997087927099006954 0.000000000000000000 0.996986026759927757 0.000000000000000000 0.996765993665707728 0.000000000000000000
 0.997129487479787024 0.000000000000000000 0.997084771146976356 0.000000000000000000 0.996975492588680567 0.000000000000000000 0.996759112709124984 0.000000000000000000
 0.997129069277632341 0.000000000000000000 0.997080836934207793 0.000000000000000000 0.996970851198670682 0.000000000000000000 0.996757767585922605 0.000000000000000000
 0.997121151553400975 0.000000000000000000 0.997072567595700843 0.000000000000000000 0.996965923447350022 0.000000000000000000 0.996757630475422651 0.000000000000000000
 0.997110381322416583 0.000000000000000000 0.997065272993155394 0.000000000000000000 0.996960038698893380 0.000000000000000000 0.996755338565956994 0.000000000000000000
 0.997108436389620434 0.000000000000000000 0.997057963583581008 0.000000000000000000 0.996956476348649923 0.000000000000000000 0.996751995851986039 0.000000000000000000
 0.997107369223948048 0.000000000000000000 0.997057864190926124 0.000000000000000000 0.996944386872180788 0.000000000000000000 0.996748889766517654 0.000000000000000000
 0.997076403302684211 0.000000000000000000 0.997024343057255291 0.000000000000000000 0.996928315103364771 0.000000000000000000 0.996744561263684159 0.000000000000000000
 0.997075455079556194 0.000000000000000000 0.997023471582586307 0.000000000000000000 0.996922772234679622 0.000000000000000000 0.996737003346962469 0.000000000000000000
 0.997073664918439073 0.000000000000000000 0.997022176133821381 0.000000000000000000 0.996917077594091428 0.000000000000000000 0.996728230344525179 0.000000000000000000
 0.997063936130559658 0.000000000000000000 0.997016896104891970 0.000000000000000000 0.996910509747294227 0.000000000000000000 0.996723146870940213 0.000000000000000000
 0.997057370825227607 0.000000000000000000 0.997008539825255280 0.000000000000000000 0.996908568826112118 0.000000000000000000 0.996709598373370809 0.000000000000000000
 0.997052262763596153 0.000000000000000000 0.996990120690159354 0.000000000000000000 0.996905793427411369 0.000000000000000000 0.996708035895425559 0.000000000000000000
 0.997024615774747769 0.000000000000000000 0.996983681353110773 0.000000000000000000 0.996900261080272077 0.000000000000000000 0.996701472830657242 0.000000000000000000
 0.997021994420034807 0.000000000000000000 0.996982809284998606 0.000000000000000000 0.996891979323454080 0.000000000000000000 0.996689918218178206 0.000000000000000000
 0.997017281068953709 0.000000000000000000 0.996979167418194034 0.000000000000000000 0.996872160866400625 0.000000000000000000 0.996687333348054483 0.000000000000000000
 0.997015840104190532 0.000000000000000000 0.996969904282014485 0.000000000000000000 0.996870477506525021 0.000000000000000000 0.996680425929397984 0.000000000000000000
 0.997002872931659012 0.000000000000000000 0.996961512873538624 0.000000000000000000 0.996864955911877515 0.000000000000000000 0.996675302393310814 0.000000000000000000
 0.996999973691259256 0.000000000000000000 0.996958310876099874 0.000000000000000000 0.996860681710889263 0.000000000000000000 0.996671423238863485 0.000000000000000000
 0.996997967360253368 0.000000000000000000 0.996950930677538483 0.000000000000000000 0.996858110224735139 0.000000000000000000 0.996669629020294656 0.000000000000000000
 0.996992404443939995 0.000000000000000000 0.996939316808605147 0.000000000000000000 0.996850121939233391 0.000000000000000000 0.996657453819612238 0.000000000000000000
 0.996992261610746278 0.000000000000000000 0.996938577227349243 0.000000000000000000 0.996841886579928560 0.000000000000000000 0.996646167585162446 0.000000000000000000
 0.996984205234382359 0.000000000000000000 0.996930564598472846 0.000000000000000000 0.996840791624704403 0.000000000000000000 0.996630859533673585 0.000000000000000000
 0.996982112352645333 0.000000000000000000 0.996930400516935267 0.000000000000000000 0.996839382724351575 0.000000000000000000 0.996630609650686505 0.000000000000000000
 0.996976800008082087 0.000000000000000000 0.996925665261691019 0.000000000000000000 0.996827876575186234 0.000000000000000000 0.996617387874369376 0.000000000000000000
 0.996973827352540809 0.000000000000000000 0.996919646433394480 0.000000000000000000 0.996826042421322112 0.000000000000000000 0.996612412198596531 0.000000000000000000
 0.996971411961681042 0.000000000000000000 0.996910200550628178 0.000000000000000000 0.996815533328958447 0.000000000000000000 0.996612364886118041 0.000000000000000000
 0.996963645324791536 0.000000000000000000 0.996903089908533713 0.000000000000000000 0.996813474004206723 0.000000000000000000 0.996611798234371182 0.000000000000000000
 0.996962160552556598 0.000000000000000000 0.996902278395629948 0.000000000000000000 0.996800632241412132 0.000000000000000000 0.996604818089698141 0.000000000000000000
 0.996947124070626134 0.000000000000000000 0.996889283587669039 0.000000000000000000 0.996784964625447079 0.000000000000000000 0.996601772437623268 0.000000000000000000
 0.996936993119238113 0.000000000000000000 0.996889174812503498 0.000000000000000000 0.996775758058682793 0.000000000000000000 0.996592126475640439 0.000000000000000000
 0.996935764024225901 0.000000000000000000 0.996887692656594604 0.000000000000000000 0.996775572024415801 0.000000000000000000 0.996588189144784309 0.000000000000000000
 0.996928291843286463 0.000000000000000000 0.996884353239837706 0.000000000000000000 0.996758640386893768 0.000000000000000000 0.996573608780375486 0.000000000000000000
 0.996917417164893460 0.000000000000000000 0.996870786720158719 0.000000000000000000 0.996757262732191784 0.000000000000000000 0.996571389097265725 0.000000000000000000
 0.996917138772883016 0.000000000000000000 0.996866277295969105 0.000000000000000000 0.996754032070701346 0.000000000000000000 0.996557144546970863 0.000000000000000000
 0.996904732421761142 0.000000000000000000 0.996857430729180649 0.000000000000000000 0.996747216529421109 0.000000000000000000 0.996554619007792741 0.000000000000000000
 0.996892417066238878 0.000000000000000000 0.996850631264879272 0.000000000000000000 0.996745356200500754 0.000000000000000000 0.996552736686541318 0.000000000000000000
 0.996889553573510945 0.000000000000000000 0.996846165350741331 0.000000000000000000 0.996743747669245450 0.000000000000000000 0.996551453023835410 0.000000000000000000
 0.996886603154684026 0.000000000000000000 0.996828742689946368 0.000000000000000000 0.996743460311602103 0.000000000000000000 0.996538662362804639 0.000000000000000000
 0.996878830027427054 0.000000000000000000 0.996827732872934913 0.000000000000000000 0.996742236476461763 0.000000000000000000 0.996536451209202090 0.000000000000000000
 0.996876852506174305 0.000000000000000000 0.996822670184618120 0.000000000000000000 0.996732156055828655 0.000000000000000000 0.996535649543157431 0.000000000000000000
 0.996865249335571191 0.000000000000000000 0.996818064024421302 0.000000000000000000 0.996723221251462288 0.000000000000000000 0.996531804172932412 0.000000000000000000
 0.996864014613204175 0.000000000000000000 0.996816443011134479 0.000000000000000000 0.996722176168967189 0.000000000000000000 0.996522388372402590 0.000000000000000000
 0.996859033687869767 0.000000000000000000 0.996812976866541245 0.000000000000000000 0.996717100277434653 0.000000000000000000 0.996506706680682197 0.000000000000000000
 0.996851288173900896 0.000000000000000000 0.996801390879808902 0.000000000000000000 0.996691059633541099 0.000000000000000000 0.996498342491619726 0.000000000000000000
 0.996845268683593688 0.000000000000000000 0.996782031432349558 0.000000000000000000 0.996688204831488456 0.000000000000000000 0.996495031515895802 0.000000000000000000
 0.996836274054504701 0.000000000000000000 0.996781996923982505 0.000000000000000000 0.996686135686568386 0.000000000000000000 0.996494824676552926 0.000000000000000000
 0.996835882780221616 0.000000000000000000 0.996779961987161567 0.000000000000000000 0.996685663088239138 0.000000000000000000 0.996477028627106409 0.000000000000000000
 0.996831832785345484 0.000000000000000000 0.996777218368642415 0.000000000000000000 0.996663289329111413 0.000000000000000000 0.996459749222541546 0.000000000000000000
 0.996825703958499121 0.000000000000000000 0.996771784577736408 0.000000000000000000 0.996661671405715488 0.000000000000000000 0.996455279901954039 0.000000000000000000
 0.996812291241588988 0.000000000000000000 0.996763757861788502 0.000000000000000000 0.996654793132107919 0.000000000000000000 0.996447271101862486 0.000000000000000000
 0.996811496159205501 0.000000000000000000 0.996759375641786516 0.000000000000000000 0.996646214012582909 0.000000000000000000 0.996444226082355611 0.000000000000000000
 0.996809049226301647 0.000000000000000000 0.996755718788615241 0.000000000000000000 0.996646133670238799 0.000000000000000000 0.996439587481324551 0.000000000000000000
 0.996804367674288594 0.000000000000000000 0.996742179286015384 0.000000000000000000 0.996639551048755234 0.000000000000000000 0.996436550807095256 0.000000000000000000
 0.996799621039929362 0.000000000000000000 0.996737211699637693 0.000000000000000000 0.996634761973596683 0.000000000000000000 0.996428186439021202 0.000000000000000000
 0.996796250839086184 0.000000000000000000 0.996734589859728737 0.000000000000000000 0.996628605849450344 0.000000000000000000 0.996426408287525822 0.000000000000000000
 0.996793658100911029 0.000000000000000000 0.996727731976407849 0.000000000000000000 0.996625472460386574 0.000000000000000000 0.996422632811436837 0.000000000000000000
 0.996789836069793100 0.000000000000000000 0.996727184936277877 0.000000000000000000 0.996624417931522455 0.000000000000000000 0.996420642247000554 0.000000000000000000
 0.996788635975871862 0.000000000000000000 0.996727033891570469 0.000000000000000000 0.996606317083468363 0.000000000000000000 0.996417061163383910 0.000000000000000000
 0.996784264090158079 0.000000000000000000 0.996726499356490492 0.000000000000000000 0.996604782499440955 0.000000000000000000 0.996402633138798954 0.000000000000000000
 0.996773585911702509 0.000000000000000000 0.996721609868105762 0.000000000000000000 0.996600442472266312 0.000000000000000000 0.996397529557141448 0.000000000000000000
 0.996772135364398126 0.000000000000000000 0.996719405164576244 0.000000000000000000 0.996600249212796441 0.000000000000000000 0.996388709766834690 0.000000000000000000
 0.996762027103634818 0.000000000000000000 0.996712248329992057 0.000000000000000000 0.996598673296622883 0.000000000000000000 0.996386233639656171 0.000000000000000000
 0.996752618579790362 0.000000000000000000 0.996711133685556194 0.000000000000000000 0.996595637418484892 0.000000000000000000 0.996384701710118281 0.000000000000000000
 0.996749332303993540 0.000000000000000000 0.996698411500319126 0.000000000000000000 0.996576997146068289 0.000000000000000000 0.996369261302907150 0.000000000000000000
 0.996733201156493775 0.000000000000000000 0.996691342101817312 0.000000000000000000 0.996573964812433211 0.000000000000000000 0.996358396501468624 0.000000000000000000
 0.996728013398627488 0.000000000000000000 0.996690340938350849 0.000000000000000000 0.996573805400677970 0.000000000000000000 0.996352535577636034 0.000000000000000000
 0.996720980889658659 0.000000000000000000 0.996684244701068423 0.000000000000000000 0.996570841708782962 0.000000000000000000 0.996352428759588515 0.000000000000000000
 0.996720811827630726 0.000000000000000000 0.996658981813713152 0.000000000000000000 0.996557068442692762 0.000000000000000000 0.996347639443805000 0.000000000000000000
 0.996705435205855861 0.000000000000000000 0.996658180110512104 0.000000000000000000 0.996556684743779564 0.000000000000000000 0.996342531279587940 0.000000000000000000
 0.996699412265184992 0.000000000000000000 0.996655423716272248 0.000000000000000000 0.996554829643710893 0.000000000000000000 0.996340406762044162 0.000000000000000000
 0.996699345186084829 0.000000000000000000 0.996651009509993968 0.000000000000000000 0.996554809367606653 0.000000000000000000 0.996337495586625210 0.000000000000000000
 0.996695093813028565 0.000000000000000000 0.996640513256756733 0.000000000000000000 0.996552622259175402 0.000000000000000000 0.996334939026272348 0.000000000000000000
 0.996692460463919683 0.000000000000000000 0.996640173417205566 0.000000000000000000 0.996551824797496710 0.000000000000000000 0.996328018362530488 0.000000000000000000
 0.996676360581326248 0.000000000000000000 0.996639734781140763 0.000000000000000000 0.996548961508397002 0.000000000000000000 0.996318830007950851 0.000000000000000000
 0.996662773586564854 0.000000000000000000 0.996625643084915636 0.000000000000000000 0.996546310080664410 0.000000000000000000 0.996314629884763603 0.000000000000000000
 0.996659754446092339 0.000000000000000000 0.996624294171982839 0.000000000000000000 0.996544952067573986 0.000000000000000000 0.996306477701232041 0.000000000000000000
 0.996656236229502945 0.000000000000000000 0.996600215923097332 0.000000000000000000 0.996521604367271552 0.000000000000000000 0.996302492948723306 0.000000000000000000
 0.996650202729672197 0.000000000000000000 0.996599437731126359 0.000000000000000000 0.996521017083016214 0.000000000000000000 0.996299727544476599 0.000000000000000000
 0.996645471966025154 0.000000000000000000 0.996597339635625246 0.000000000000000000 0.996508074691466961 0.000000000000000000 0.996296086717976537 0.000000000000000000
 0.996644842354200811 0.000000000000000000 0.996596632958111073 0.000000000000000000 0.996483981107112782 0.000000000000000000 0.996291520569981714 0.000000000000000000
 0.996625811712847143 0.000000000000000000 0.996591954936621671 0.000000000000000000 0.996474872830211300 0.000000000000000000 0.996289283660886205 0.000000000000000000
 0.996624868852095780 0.000000000000000000 0.996590985548393649 0.000000000000000000 0.996469016485855841 0.000000000000000000 0.996285661861818328 0.000000000000000000
 0.996614154502954652 0.000000000000000000 0.996566845150549718 0.000000000000000000 0.996462861693636959 0.000000000000000000 0.996273404766172321 0.000000000000000000
 0.996583304299738959 0.000000000000000000 0.996532493843130474 0.000000000000000000 0.996461074585942574 0.000000000000000000 0.996268169373376589 0.000000000000000000
 0.996576285342934520 0.000000000000000000 0.996531483034182042 0.000000000000000000 0.996456739402352465 0.000000000000000000 0.996253055230217455 0.000000000000000000
 0.996569459573143024 0.000000000000000000 0.996527745358976036 0.000000000000000000 0.996453632133529887 0.000000000000000000 0.996249945816910731 0.000000000000000000
 0.996569152154515470 0.000000000000000000 0.996524547583266140 0.000000000000000000 0.996448235673953020 0.000000000000000000 0.996246729981752344 0.000000000000000000
 0.996561868448640586 0.000000000000000000 0.996522056031220238 0.000000000000000000 0.996443474126673889 0.000000000000000000 0.996244956115958979 0.000000000000000000
 0.996559348779643694 0.000000000000000000 0.996516300206154337 0.000000000000000000 0.996431376983139216 0.000000000000000000 0.996241623413154143 0.000000000000000000
 0.996557451275258410 0.000000000000000000 0.996516072893621985 0.000000000000000000 0.996421535248831702 0.000000000000000000 0.996241136949918116 0.000000000000000000
 0.996542648134935316 0.000000000000000000 0.996510134903923483 0.000000000000000000 0.996419299052211604 0.000000000000000000 0.996237718995637511 0.000000000000000000
 0.996535536086111895 0.000000000000000000 0.996490549260484748 0.000000000000000000 0.996417777600751564 0.000000000000000000 0.996236608720906247 0.000000000000000000
 0.996533520082726998 0.000000000000000000 0.996489370778051664 0.000000000000000000 0.996412980197612819 0.000000000000000000 0.996233796662534865 0.000000000000000000
 0.996533476121484130 0.000000000000000000 0.996488742538493844 0.000000000000000000 0.996402072037894659 0.000000000000000000 0.996231700196763770 0.000000000000000000
 0.996525744689014781 0.000000000000000000 0.996478444797626262 0.000000000000000000 0.996394455430430703 0.000000000000000000 0.996228299503531201 0.000000000000000000
 0.996515429153513543 0.000000000000000000 0.996473079368118131 0.000000000000000000 0.996393449341762216 0.000000000000000000 0.996221678381543518 0.000000000000000000
 0.996514095071035721 0.000000000000000000 0.996471878788622978 0.000000000000000000 0.996391710972509559 0.000000000000000000 0.996221251057854751 0.000000000000000000
 0.996513413589014463 0.000000000000000000 0.996471372628158769 0.000000000000000000 0.996385809233179209 0.000000000000000000 0.996219096060462217 0.000000000000000000
 0.996510237720878544 0.000000000000000000 0.996455625421581503 0.000000000000000000 0.996374174742317598 0.000000000000000000 0.996206151242090998 0.000000000000000000
 0.996503946849053301 0.000000000000000000 0.996446110781721184 0.000000000000000000 0.996357403290695665 0.000000000000000000 0.996199803888360269 0.000000000000000000
 0.996498316456870037 0.000000000000000000 0.996444929674206614 0.000000000000000000 0.996353568490930597 0.000000000000000000 0.996192556808067065 0.000000000000000000
 0.996488546214754245 0.000000000000000000 0.996443362546383216 0.000000000000000000 0.996344850366435275 0.000000000000000000 0.996186806476397568 0.000000000000000000
 0.996488001729820216 0.000000000000000000 0.996437125273536339 0.000000000000000000 0.996338405997676757 0.000000000000000000 0.996183907608642283 0.000000000000000000
 0.996474679313912093 0.000000000000000000 0.996433283287378790 0.000000000000000000 0.996336521956884269 0.000000000000000000 0.996176972243691727 0.000000000000000000
 0.996470246463100562 0.000000000000000000 0.996427752528406208 0.000000000000000000 0.996323888582216544 0.000000000000000000 0.996169676977251894 0.000000000000000000
 0.996465992367950748 0.000000000000000000 0.996418138071775594 0.000000000000000000 0.996320198527745449 0.000000000000000000 0.996163315887250489 0.000000000000000000
 0.996463513385470123 0.000000000000000000 0.996411702214866968 0.000000000000000000 0.996310927365073540 0.000000000000000000 0.996157053490357214 0.000000000000000000
 0.996451555017762725 0.000000000000000000 0.996405168731356539 0.000000000000000000 0.996308392979115887 0.000000000000000000 0.996149744745341681 0.000000000000000000
 0.996429181551108267 0.000000000000000000 0.996389271131077336 0.000000000000000000 0.996308104654432314 0.000000000000000000 0.996147517833913865 0.000000000000000000
 0.996427715235195688 0.000000000000000000 0.996386076600430104 0.000000000000000000 0.996307879514754080 0.000000000000000000 0.996142794804950160 0.000000000000000000
 0.996426116357945091 0.000000000000000000 0.996385684934690596 0.000000000000000000 0.996300956100477753 0.000000000000000000 0.996128319157485675 0.000000000000000000
 0.996420323010338449 0.000000000000000000 0.996379485413365740 0.000000000000000000 0.996293334820546161 0.000000000000000000 0.996122203557178509 0.000000000000000000
 0.996415066631761381 0.000000000000000000 0.996378267486296765 0.000000000000000000 0.996286981296219509 0.000000000000000000 0.996122142462450011 0.000000000000000000
 0.996405025916885845 0.000000000000000000 0.996373170056850332 0.000000000000000000 0.996281506962521601 0.000000000000000000 0.996120909191647308 0.000000000000000000
 0.996402151677388548 0.000000000000000000 0.996352022133281112 0.000000000000000000 0.996268795443888799 0.000000000000000000 0.996111513280332872 0.000000000000000000
 0.996398945026843785 0.000000000000000000 0.996349605761735146 0.000000000000000000 0.996267917107515499 0.000000000000000000 0.996107218942918649 0.000000000000000000
 0.996388614391374272 0.000000000000000000 0.996344741129551958 0.000000000000000000 0.996266860019645040 0.000000000000000000 0.996093574802698556 0.000000000000000000
 0.996385247023042320 0.000000000000000000 0.996342808995946960 0.000000000000000000 0.996264270088250248 0.000000000000000000 0.996086312153437126 0.000000000000000000
 0.996369683705850218 0.000000000000000000 0.996337242996798489 0.000000000000000000 0.996259336863756784 0.000000000000000000 0.996086030438173231 0.000000000000000000
 0.996361925947686689 0.000000000000000000 0.996321383373342528 0.000000000000000000 0.996256105491979516 0.000000000000000000 0.996084891523149052 0.000000000000000000
 0.996359441870761642 0.000000000000000000 0.996318626642456073 0.000000000000000000 0.996248391657370003 0.000000000000000000 0.996065412094342628 0.000000000000000000
 0.996356895269656317 0.000000000000000000 0.996317966345695805 0.000000000000000000 0.996240982453251211 0.000000000000000000 0.996053167626321567 0.000000000000000000
 0.996352235447091616 0.000000000000000000 0.996314083907465453 0.000000000000000000 0.996238022088227315 0.000000000000000000 0.996040657319771205 0.000000000000000000
 0.996343846699749514 0.000000000000000000 0.996305692270247678 0.000000000000000000 0.996236842772191378 0.000000000000000000 0.996035404529969748 0.000000000000000000
 0.996343163774491392 0.000000000000000000 0.996302577066245698 0.000000000000000000 0.996228276471133878 0.000000000000000000 0.996033555922240854 0.000000000000000000
 0.996340363411600038 0.000000000000000000 0.996299104007100200 0.000000000000000000 0.996220655163108204 0.000000000000000000 0.996028101908206120 0.000000000000000000
 0.996321795369644714 0.000000000000000000 0.996292017345708270 0.000000000000000000 0.996210308817558787 0.000000000000000000 0.996016889161383756 0.000000000000000000
 0.996321232954409886 0.000000000000000000 0.996288040903805627 0.000000000000000000 0.996204004797541010 0.000000000000000000 0.996011805628830627 0.000000000000000000
 0.996313742491350962 0.000000000000000000 0.996282530807952704 0.000000000000000000 0.996201227896059027 0.000000000000000000 0.996007072826276318 0.000000000000000000
 0.996308732558343624 0.000000000000000000 0.996273810436069329 0.000000000000000000 0.996192553181587170 0.000000000000000000 0.995991145823900359 0.000000000000000000
 0.996307204415789682 0.000000000000000000 0.996271138224372965 0.000000000000000000 0.996181584854771152 0.000000000000000000 0.995989229348986704 0.000000000000000000
 0.996305917928963614 0.000000000000000000 0.996267387454420894 0.000000000000000000 0.996177945283635125 0.000000000000000000 0.995988131720174974 0.000000000000000000
 0.996302765324699080 0.000000000000000000 0.996251664284844796 0.000000000000000000 0.996171910740121569 0.000000000000000000 0.995984415792190991 0.000000000000000000
 0.996299666361037173 0.000000000000000000 0.996244340510366477 0.000000000000000000 0.996153458543006964 0.000000000000000000 0.995976684770288001 0.000000000000000000
 0.996296947653254605 0.000000000000000000 0.996243280496387107 0.000000000000000000 0.996148123551567677 0.000000000000000000 0.995967648565441288 0.000000000000000000
 0.996295340657959105 0.000000000000000000 0.996236709689572231 0.000000000000000000 0.996117524058051207 0.000000000000000000 0.995959816885256699 0.000000000000000000
 0.996293621806821350 0.000000000000000000 0.996233922327699695 0.000000000000000000 0.996117179959549515 0.000000000000000000 0.995956872735319187 0.000000000000000000
 0.996284892705958769 0.000000000000000000 0.996232257517824071 0.000000000000000000 0.996112394888750363 0.000000000000000000 0.995946702679668117 0.000000000000000000
 0.996276573167370394 0.000000000000000000 0.996227089250872666 0.000000000000000000 0.996107405651772027 0.000000000000000000 0.995946576793488858 0.000000000000000000
 0.996275636135555698 0.000000000000000000 0.996211879900259389 0.000000000000000000 0.996105328920891542 0.000000000000000000 0.995918650292276220 0.000000000000000000
 0.996255700385225373 0.000000000000000000 0.996211294763216904 0.000000000000000000 0.996103172470867548 0.000000000000000000 0.995910786563215744 0.000000000000000000
 0.996240278158951442 0.000000000000000000 0.996185624406620507 0.000000000000000000 0.996100871776891550 0.000000000000000000 0.995899699181416298 0.000000000000000000
 0.996237884520403072 0.000000000000000000 0.996181005006087528 0.000000000000000000 0.996098936430239612 0.000000000000000000 0.995899669349571748 0.000000000000000000
 0.996233965589261916 0.000000000000000000 0.996179396816312956 0.000000000000000000 0.996086632502193980 0.000000000000000000 0.995891125964743273 0.000000000000000000
 0.996232309746621914 0.000000000000000000 0.996178127711819017 0.000000000000000000 0.996086295708432989 0.000000000000000000 0.995879016745550238 0.000000000000000000
 0.996216283055090690 0.000000000000000000 0.996174654336511090 0.000000000000000000 0.996079964886716906 0.000000000000000000 0.995862524071365551 0.000000000000000000
 0.996215851741101499 0.000000000000000000 0.996162499608959751 0.000000000000000000 0.996075770041795150 0.000000000000000000 0.995857542077515423 0.000000000000000000
 0.996210429288444166 0.000000000000000000 0.996161095238827121 0.000000000000000000 0.996073457492902659 0.000000000000000000 0.995855685733412765 0.000000000000000000
 0.996209069143169534 0.000000000000000000 0.996157016384543237 0.000000000000000000 0.996056734318549797 0.000000000000000000 0.995854076712711422 0.000000000000000000
 0.996208486813310756 0.000000000000000000 0.996150808873509486 0.000000000000000000 0.996047576120169920 0.000000000000000000 0.995833867295670250 0.000000000000000000
 0.996200690011403545 0.000000000000000000 0.996148821812344432 0.000000000000000000 0.996039622047004025 0.000000000000000000 0.995832897120643601 0.000000000000000000
 0.996193259386153662 0.000000000000000000 0.996147887044422808 0.000000000000000000 0.996037120714920898 0.000000000000000000 0.995830664204778726 0.000000000000000000
 0.996189817239037989 0.000000000000000000 0.996141085227902900 0.000000000000000000 0.996031737129521089 0.000000000000000000 0.995820846709758456 0.000000000000000000
 0.996189792135786178 0.000000000000000000 0.996133846680238855 0.000000000000000000 0.996018624161884136 0.000000000000000000 0.995818467930057016 0.000000000000000000
 0.996183277728494576 0.000000000000000000 0.996128107313331013 0.000000000000000000 0.996014613291203221 0.000000000000000000 0.995807712214187180 0.000000000000000000
 0.996179883725324511 0.000000000000000000 0.996116954114994568 0.000000000000000000 0.996011714107107538 0.000000000000000000 0.995784565447254577 0.000000000000000000
 0.996177617461116438 0.000000000000000000 0.996116417867596304 0.000000000000000000 0.996007153539567258 0.000000000000000000 0.995777728414644847 0.000000000000000000
 0.996168986729481620 0.000000000000000000 0.996107338349999094 0.000000000000000000 0.995996349125934266 0.000000000000000000 0.995772926206314413 0.000000000000000000
 0.996163850355278546 0.000000000000000000 0.996106136048812263 0.000000000000000000 0.995990961314085599 0.000000000000000000 0.995764002703247164 0.000000000000000000
 0.996156735925732839 0.000000000000000000 0.996105605910192815 0.000000000000000000 0.995989709625947683 0.000000000000000000 0.995763707054619029 0.000000000000000000
 0.996151271731332444 0.000000000000000000 0.996098585542939841 0.000000000000000000 0.995989360020856695 0.000000000000000000 0.995754643801979644 0.000000000000000000
 0.996131683238176469 0.000000000000000000 0.996096159924430014 0.000000000000000000 0.995982409850839745 0.000000000000000000 0.995748305187411309 0.000000000000000000
 0.996129771462193281 0.000000000000000000 0.996090114191231724 0.000000000000000000 0.995962963908532450 0.000000000000000000 0.995742925637471243 0.000000000000000000
 0.996119502051961869 0.000000000000000000 0.996078431703016798 0.000000000000000000 0.995962955809982398 0.000000000000000000 0.995742712498735805 0.000000000000000000
 0.996115955961647925 0.000000000000000000 0.996075894998752709 0.000000000000000000 0.995961234546166363 0.000000000000000000 0.995742510710593165 0.000000000000000000
 0.996099880245850944 0.000000000000000000 0.996062336190016828 0.000000000000000000 0.995960125068273361 0.000000000000000000 0.995730893008839990 0.000000000000000000
 0.996098202201706751 0.000000000000000000 0.996056744863776045 0.000000000000000000 0.995953961511145569 0.000000000000000000 0.995726250346573138 0.000000000000000000
 0.996095985503093750 0.000000000000000000 0.996053292430149506 0.000000000000000000 0.995951569816156179 0.000000000000000000 0.995709756175861327 0.000000000000000000
 0.996086634433085316 0.000000000000000000 0.996044906419725429 0.000000000000000000 0.995943419176464451 0.000000000000000000 0.995703258221636855 0.000000000000000000
 0.996078393993347300 0.000000000000000000 0.996038522619149269 0.000000000000000000 0.995941508346993576 0.000000000000000000 0.995702070813597739 0.000000000000000000
 0.996054927324868777 0.000000000000000000 0.996015356581331113 0.000000000000000000 0.995924411770068074 0.000000000000000000 0.995680467192891050 0.000000000000000000
 0.996040818258138727 0.000000000000000000 0.996000894629871292 0.000000000000000000 0.995918517751124721 0.000000000000000000 0.995679122446387788 0.000000000000000000
 0.996038270919643809 0.000000000000000000 0.995994793296536285 0.000000000000000000 0.995916002010217238 0.000000000000000000 0.995676113523836226 0.000000000000000000
 0.996026660680234155 0.000000000000000000 0.995981039892471776 0.000000000000000000 0.995900375067735655 0.000000000000000000 0.995675896413717232 0.000000000000000000
 0.996010514470463404 0.000000000000000000 0.995959778020273245 0.000000000000000000 0.995878511193879046 0.000000000000000000 0.995656566371897811 0.000000000000000000
 0.996010280266887538 0.000000000000000000 0.995955568455910600 0.000000000000000000 0.995874761396864816 0.000000000000000000 0.995655481601917525 0.000000000000000000
 0.996004597665416158 0.000000000000000000 0.995950191656666539 0.000000000000000000 0.995850444231857757 0.000000000000000000 0.995647762224038280 0.000000000000000000
 0.995998023028625168 0.000000000000000000 0.995943474091895653 0.000000000000000000 0.995848350108946678 0.000000000000000000 0.995641471210381157 0.000000000000000000
 0.995989600920191842 0.000000000000000000 0.995942452764841502 0.000000000000000000 0.995833617747305500 0.000000000000000000 0.995640153983827103 0.000000000000000000
 0.995983521549719919 0.000000000000000000 0.995923376391187887 0.000000000000000000 0.995829597391334809 0.000000000000000000 0.995636460154011083 0.000000000000000000
 0.995960351325412274 0.000000000000000000 0.995921150282940038 0.000000000000000000 0.995822083584418150 0.000000000000000000 0.995635992620070187 0.000000000000000000
 0.995956756158244527 0.000000000000000000 0.995919975474607422 0.000000000000000000 0.995820252829610397 0.000000000000000000 0.995634133741952643 0.000000000000000000
 0.995946927636733870 0.000000000000000000 0.995906637361401392 0.000000000000000000 0.995815099708878604 0.000000000000000000 0.995627605347230493 0.000000000000000000
 0.995944386505233537 0.000000000000000000 0.995898569648691945 0.000000000000000000 0.995812555589981052 0.000000000000000000 0.995626585880316051 0.000000000000000000
 0.995941738325171300 0.000000000000000000 0.995896087399731456 0.000000000000000000 0.995810714261570418 0.000000000000000000 0.995618465896702109 0.000000000000000000
 0.995940249632093377 0.000000000000000000 0.995893072676792834 0.000000000000000000 0.995800551627697650 0.000000000000000000 0.995604138433511587 0.000000000000000000
 0.995933073724329709 0.000000000000000000 0.995889130590305260 0.000000000000000000 0.995776606047877766 0.000000000000000000 0.995593319321624648 0.000000000000000000
 0.995914630776086218 0.000000000000000000 0.995865353767565797 0.000000000000000000 0.995775315904224745 0.000000000000000000 0.995586868976209405 0.000000000000000000
 0.995907473749925498 0.000000000000000000 0.995858015305238875 0.000000000000000000 0.995770701271066705 0.000000000000000000 0.995576979394804495 0.000000000000000000
 0.995903085264055798 0.000000000000000000 0.995853711018648502 0.000000000000000000 0.995758736828223689 0.000000000000000000 0.995562582276593777 0.000000000000000000
 0.995892504573649417 0.000000000000000000 0.995834087677729740 0.000000000000000000 0.995741335579444442 0.000000000000000000 0.995551442305269263 0.000000000000000000
 0.995875542288008675 0.000000000000000000 0.995831964702830197 0.000000000000000000 0.995737976430319471 0.000000000000000000 0.995550287583463867 0.000000000000000000
 0.995875126237288244 0.000000000000000000 0.995822780879056291 0.000000000000000000 0.995723645106042832 0.000000000000000000 0.995533183719395809 0.000000000000000000
 0.995871229129744462 0.000000000000000000 0.995820449418831077 0.000000000000000000 0.995719529943461024 0.000000000000000000 0.995532156054950046 0.000000000000000000
 0.995870693887119462 0.000000000000000000 0.995814586446043926 0.000000000000000000 0.995714160842042673 0.000000000000000000 0.995525445959982935 0.000000000000000000
 0.995857059295018887 0.000000000000000000 0.995813193148521458 0.000000000000000000 0.995705457174172137 0.000000000000000000 0.995521239743808017 0.000000000000000000
 0.995853480096271282 0.000000000000000000 0.995807338803618936 0.000000000000000000 0.995698938402122313 0.000000000000000000 0.995491569121831454 0.000000000000000000
 0.995841025539815905 0.000000000000000000 0.995800792928589806 0.000000000000000000 0.995698382390555081 0.000000000000000000 0.995489693606817383 0.000000000000000000
 0.995837937987997468 0.000000000000000000 0.995795803369385446 0.000000000000000000 0.995692992714899860 0.000000000000000000 0.995484479726435501 0.000000000000000000
 0.995822329188362110 0.000000000000000000 0.995778796830382062 0.000000000000000000 0.995684080259798376 0.000000000000000000 0.995474057236200860 0.000000000000000000
 0.995818339176350875 0.000000000000000000 0.995773585683376816 0.000000000000000000 0.995677469698572293 0.000000000000000000 0.995473429832333778 0.000000000000000000
 0.995812610205768722 0.000000000000000000 0.995764514312123983 0.000000000000000000 0.995670979753574659 0.000000000000000000 0.995466294542538321 0.000000000000000000
 0.995790098062031115 0.000000000000000000 0.995737380632929936 0.000000000000000000 0.995652254384642554 0.000000000000000000 0.995463745051798132 0.000000000000000000
 0.995765489133594417 0.000000000000000000 0.995729927167913864 0.000000000000000000 0.995639343144996136 0.000000000000000000 0.995443571496358648 0.000000000000000000
 0.995758096739916554 0.000000000000000000 0.995709243769030361 0.000000000000000000 0.995631920824718297 0.000000000000000000 0.995443520440787322 0.000000000000000000
 0.995753082574164727 0.000000000000000000 0.995706100908864467 0.000000000000000000 0.995631748981794407 0.000000000000000000 0.995442075811275640 0.000000000000000000
 0.995752369359982237 0.000000000000000000 0.995703887743618288 0.000000000000000000 0.995623038727960541 0.000000000000000000 0.995437219632299142 0.000000000000000000
 0.995745955611300637 0.000000000000000000 0.995700537343122583 0.000000000000000000 0.995611558836616450 0.000000000000000000 0.995427582151540702 0.000000000000000000
 0.995739362133363892 0.000000000000000000 0.995690348465105290 0.000000000000000000 0.995586552351090615 0.000000000000000000 0.995394788567475541 0.000000000000000000
 0.995738704965623556 0.000000000000000000 0.995684076814598140 0.000000000000000000 0.995583541886842949 0.000000000000000000 0.995382499356106454 0.000000000000000000
 0.995738598185940904 0.000000000000000000 0.995672956406961851 0.000000000000000000 0.995566522793082442 0.000000000000000000 0.995378152216197742 0.000000000000000000
 0.995720981837864172 0.000000000000000000 0.995666003134036748 0.000000000000000000 0.995565573724015329 0.000000000000000000 0.995376751476948374 0.000000000000000000
 0.995720219531425199 0.000000000000000000 0.995658789653614096 0.000000000000000000 0.995536167248310067 0.000000000000000000 0.995344996528968129 0.000000000000000000
 0.995702313622259139 0.000000000000000000 0.995656598630260015 0.000000000000000000 0.995530702493694020 0.000000000000000000 0.995340722315505189 0.000000000000000000
 0.995671966265162189 0.000000000000000000 0.995626040643983856 0.000000000000000000 0.995520271851258687 0.000000000000000000 0.995328837015783119 0.000000000000000000
 0.995666372926730214 0.000000000000000000 0.995624674030014645 0.000000000000000000 0.995512684547263049 0.000000000000000000 0.995328303511218815 0.000000000000000000
 0.995665861598549085 0.000000000000000000 0.995624235360931698 0.000000000000000000 0.995505421326892792 0.000000000000000000 0.995316852901988458 0.000000000000000000
 0.995656898859085038 0.000000000000000000 0.995596460136098704 0.000000000000000000 0.995502944251747124 0.000000000000000000 0.995311649203598048 0.000000000000000000
 0.995652831200959487 0.000000000000000000 0.995594625023836666 0.000000000000000000 0.995493883521453626 0.000000000000000000 0.995307060703057522 0.000000000000000000
 0.995633585753456063 0.000000000000000000 0.995581726571244885 0.000000000000000000 0.995478877952767349 0.000000000000000000 0.995302084732755277 0.000000000000000000
 0.995632501677495174 0.000000000000000000 0.995578968014445453 0.000000000000000000 0.995478204856873106 0.000000000000000000 0.995287214219555239 0.000000000000000000
 0.995613564600863699 0.000000000000000000 0.995573128154474962 0.000000000000000000 0.995476805317065727 0.000000000000000000 0.995286347199585530 0.000000000000000000
 0.995608689412129877 0.000000000000000000 0.995566294830456111 0.000000000000000000 0.995470562792770464 0.000000000000000000 0.995273798538598098 0.000000000000000000
 0.995607534510298708 0.000000000000000000 0.995549335878046171 0.000000000000000000 0.995466980978912841 0.000000000000000000 0.995272238098933615 0.000000000000000000
 0.995600047675045396 0.000000000000000000 0.995548805294837913 0.000000000000000000 0.995465818740822850 0.000000000000000000 0.995256405646167130 0.000000000000000000
 0.995585195723427518 0.000000000000000000 0.995547231935487664 0.000000000000000000 0.995458790510331260 0.000000000000000000 0.995243900598814624 0.000000000000000000
 0.995578892870526588 0.000000000000000000 0.995534617627907958 0.000000000000000000 0.995442971136071053 0.000000000000000000 0.995223814101175219 0.000000000000000000
 0.995576468994641472 0.000000000000000000 0.995527716086197723 0.000000000000000000 0.995439808382069913 0.000000000000000000 0.995221096771017999 0.000000000000000000
 0.995570003593990727 0.000000000000000000 0.995522768984823947 0.000000000000000000 0.995434526768554040 0.000000000000000000 0.995218065404211982 0.000000000000000000
 0.995564406276635783 0.000000000000000000 0.995511607336240334 0.000000000000000000 0.995431372496634159 0.000000000000000000 0.995211498543949080 0.000000000000000000
 0.995563856999110319 0.000000000000000000 0.995501340956624015 0.000000000000000000 0.995393062379524740 0.000000000000000000 0.995209303644615129 0.000000000000000000
 0.995560052248483096 0.000000000000000000 0.995501170170718042 0.000000000000000000 0.995379161598715423 0.000000000000000000 0.995196951103082483 0.000000000000000000
 0.995555677370884795 0.000000000000000000 0.995498381923417108 0.000000000000000000 0.995374643592571662 0.000000000000000000 0.995191175580188547 0.000000000000000000
 0.995555328357149438 0.000000000000000000 0.995490623634409100 0.000000000000000000 0.995366500652063668 0.000000000000000000 0.995184004057671268 0.000000000000000000
 0.995543714987428774 0.000000000000000000 0.995490204130586420 0.000000000000000000 0.995366036027419354 0.000000000000000000 0.995178782495701353 0.000000000000000000
 0.995539303803373854 0.000000000000000000 0.995480271805302519 0.000000000000000000 0.995359004176129547 0.000000000000000000 0.995160459994926971 0.000000000000000000
 0.995519381894304667 0.000000000000000000 0.995478348444453931 0.000000000000000000 0.995358506987015224 0.000000000000000000 0.995139205469918631 0.000000000000000000
 0.995509156470912648 0.000000000000000000 0.995452631292028101 0.000000000000000000 0.995358037390070449 0.000000000000000000 0.995138527719796051 0.000000000000000000
 0.995504738369965336 0.000000000000000000 0.995452053803609793 0.000000000000000000 0.995353534551245311 0.000000000000000000 0.995135217895187774 0.000000000000000000
 0.995497556685350449 0.000000000000000000 0.995441041741034205 0.000000000000000000 0.995347677655239349 0.000000000000000000 0.995133400236139609 0.000000000000000000
 0.995495758434356892 0.000000000000000000 0.995436694441737879 0.000000000000000000 0.995336864854036718 0.000000000000000000 0.995120950014866557 0.000000000000000000
 0.995490904729647630 0.000000000000000000 0.995425927751055650 0.000000000000000000 0.995323065645117189 0.000000000000000000 0.995117888371240933 0.000000000000000000
 0.995484005385352533 0.000000000000000000 0.995424325303962632 0.000000000000000000 0.995312139757919545 0.000000000000000000 0.995114146433922375 0.000000000000000000
 0.995481161587989827 0.000000000000000000 0.995422314849832013 0.000000000000000000 0.995308889691903120 0.000000000000000000 0.995106693911517515 0.000000000000000000
 0.995477289182116087 0.000000000000000000 0.995411012581324917 0.000000000000000000 0.995291301581186394 0.000000000000000000 0.995103545615718899 0.000000000000000000
 0.995458421536723481 0.000000000000000000 0.995410159369000347 0.000000000000000000 0.995284605225666419 0.000000000000000000 0.995086530128040159 0.000000000000000000
 0.995450787659487579 0.000000000000000000 0.995408864404778049 0.000000000000000000 0.995282779415558871 0.000000000000000000 0.995080930908732730 0.000000000000000000
 0.995435239198178112 0.000000000000000000 0.995401619181567221 0.000000000000000000 0.995281738311718511 0.000000000000000000 0.995073329473663892 0.000000000000000000
 0.995422783665385280 0.000000000000000000 0.995379353399516220 0.000000000000000000 0.995275316706281443 0.000000000000000000 0.995072520570696728 0.000000000000000000
 0.995410983513721925 0.000000000000000000 0.995370194562782085 0.000000000000000000 0.995272659733468790 0.000000000000000000 0.995061214988463227 0.000000000000000000
 0.995410453903049275 0.000000000000000000 0.995355396152103333 0.000000000000000000 0.995269254812032433 0.000000000000000000 0.995048063715458175 0.000000000000000000
 0.995405757191460405 0.000000000000000000 0.995350438276594196 0.000000000000000000 0.995268847550844549 0.000000000000000000 0.995041415087085657 0.000000000000000000
 0.995388604986204961 0.000000000000000000 0.995342776107642657 0.000000000000000000 0.995266372621911088 0.000000000000000000 0.995039946202120551 0.000000000000000000
 0.995377364256796793 0.000000000000000000 0.995339388272954873 0.000000000000000000 0.995257314323765407 0.000000000000000000 0.995031870675496921 0.000000000000000000
 0.995373302879590804 0.000000000000000000 0.995337553381499096 0.000000000000000000 0.995247307215275212 0.000000000000000000 0.995025779536923727 0.000000000000000000
 0.995371860771181893 0.000000000000000000 0.995331774510309075 0.000000000000000000 0.995238358681500013 0.000000000000000000 0.995023054286400921 0.000000000000000000
 0.995370714701648507 0.000000000000000000 0.995319946306994052 0.000000000000000000 0.995236028678541995 0.000000000000000000 0.995013100525679040 0.000000000000000000
 0.995349255568191427 0.000000000000000000 0.995307440637108853 0.000000000000000000 0.995210398728299972 0.000000000000000000 0.995011007508380896 0.000000000000000000
 0.995346872479648259 0.000000000000000000 0.995305422920306104 0.000000000000000000 0.995207096035646388 0.000000000000000000 0.994997260700444697 0.000000000000000000
 0.995342599133047901 0.000000000000000000 0.995299158886457369 0.000000000000000000 0.995197471850387760 0.000000000000000000 0.994994635354931600 0.000000000000000000
 0.995341463386977710 0.000000000000000000 0.995290547877103027 0.000000000000000000 0.995191461341763506 0.000000000000000000 0.994970385847252947 0.000000000000000000
 0.995336932105300942 0.000000000000000000 0.995289026643178421 0.000000000000000000 0.995179005956268625 0.000000000000000000 0.994962009659958513 0.000000000000000000
 0.995325736609629752 0.000000000000000000 0.995277740302963232 0.000000000000000000 0.995172755960573974 0.000000000000000000 0.994961599163864063 0.000000000000000000
 0.995306308969973075 0.000000000000000000 0.995265490305860645 0.000000000000000000 0.995168973283488190 0.000000000000000000 0.994958528575009327 0.000000000000000000
 0.995299096033548603 0.000000000000000000 0.995256890960376950 0.000000000000000000 0.995153335834575659 0.000000000000000000 0.994956647440005004 0.000000000000000000
 0.995266361251470721 0.000000000000000000 0.995215515923799643 0.000000000000000000 0.995143279840005945 0.000000000000000000 0.994954533843505073 0.000000000000000000
 0.995257893037842400 0.000000000000000000 0.995215455619146927 0.000000000000000000 0.995143154663801210 0.000000000000000000 0.994953765874985629 0.000000000000000000
 0.995249728349935414 0.000000000000000000 0.995212397301767138 0.000000000000000000 0.995134917683197062 0.000000000000000000 0.994947144925856786 0.000000000000000000
 0.995249204182073188 0.000000000000000000 0.995209391118323849 0.000000000000000000 0.995115834100072094 0.000000000000000000 0.994939341112991649 0.000000000000000000
 0.995236011116874209 0.000000000000000000 0.995192242871343669 0.000000000000000000 0.995111039662278429 0.000000000000000000 0.994936631769642088 0.000000000000000000
 0.995235568007371119 0.000000000000000000 0.995191905244813158 0.000000000000000000 0.995106764275165312 0.000000000000000000 0.994928823753062352 0.000000000000000000
 0.995225210581038633 0.000000000000000000 0.995174817066252548 0.000000000000000000 0.995096958086577055 0.000000000000000000 0.994921778417888980 0.000000000000000000
 0.995217095736349200 0.000000000000000000 0.995170746028357867 0.000000000000000000 0.995092652535728428 0.000000000000000000 0.994912017532464943 0.000000000000000000
 0.995197763615307873 0.000000000000000000 0.995163438835530489 0.000000000000000000 0.995085668431924808 0.000000000000000000 0.994904943225785043 0.000000000000000000
 0.995196936384934672 0.000000000000000000 0.995150161367557740 0.000000000000000000 0.995069580777941276 0.000000000000000000 0.994903709653254142 0.000000000000000000
 0.995194509317596787 0.000000000000000000 0.995147359442965063 0.000000000000000000 0.995056494512461920 0.000000000000000000 0.994875019377441161 0.000000000000000000
 0.995187751749178062 0.000000000000000000 0.995140455189607809 0.000000000000000000 0.995055620749287772 0.000000000000000000 0.994873166520663710 0.000000000000000000
 0.995184056471986156 0.000000000000000000 0.995140007726000198 0.000000000000000000 0.995043299656087399 0.000000000000000000 0.994872076693733454 0.000000000000000000
 0.995181625574453887 0.000000000000000000 0.995139228335233605 0.000000000000000000 0.995037122288165099 0.000000000000000000 0.994860184200908604 0.000000000000000000
 0.995179400442719353 0.000000000000000000 0.995129054691777593 0.000000000000000000 0.995032564021545496 0.000000000000000000 0.994849802456279630 0.000000000000000000
 0.995165015174046097 0.000000000000000000 0.995110547151686675 0.000000000000000000 0.995017990017131093 0.000000000000000000 0.994830813850561047 0.000000000000000000
 0.995146758534102394 0.000000000000000000 0.995104216517896045 0.000000000000000000 0.994998879741312958 0.000000000000000000 0.994813638009941048 0.000000000000000000
 0.995116220544163377 0.000000000000000000 0.995078264477951113 0.000000000000000000 0.994990057980383424 0.000000000000000000 0.994813357348795169 0.000000000000000000
 0.995111572718517690 0.000000000000000000 0.995057333203004157 0.000000000000000000 0.994980639541521383 0.000000000000000000 0.994812048264221982 0.000000000000000000
 0.995107168396170416 0.000000000000000000 0.995054277015451794 0.000000000000000000 0.994972631525899098 0.000000000000000000 0.994793023197378945 0.000000000000000000
 0.995105411023834208 0.000000000000000000 0.995049081625514198 0.000000000000000000 0.994952657734927470 0.000000000000000000 0.994787904206356766 0.000000000000000000
 0.995098523594375894 0.000000000000000000 0.995048173964037663 0.000000000000000000 0.994943512320559664 0.000000000000000000 0.994784304223524596 0.000000000000000000
 0.995079422071801334 0.000000000000000000 0.995045606319681752 0.000000000000000000 0.994933336134592894 0.000000000000000000 0.994775262662436432 0.000000000000000000
 0.995073452153382165 0.000000000000000000 0.995035451263930004 0.000000000000000000 0.994926582156514083 0.000000000000000000 0.994759576108376509 0.000000000000000000
 0.995058602755275690 0.000000000000000000 0.995010915691099784 0.000000000000000000 0.994924474207532716 0.000000000000000000 0.994749974340301768 0.000000000000000000
 0.995043077610637483 0.000000000000000000 0.995001530176470195 0.000000000000000000 0.994906907319413114 0.000000000000000000 0.994742164273971663 0.000000000000000000
 0.995032491339380543 0.000000000000000000 0.994988771360582724 0.000000000000000000 0.994901846334768969 0.000000000000000000 0.994731409458630034 0.000000000000000000
 0.995032238558123727 0.000000000000000000 0.994984476041980148 0.000000000000000000 0.994901303287108130 0.000000000000000000 0.994730963342497221 0.000000000000000000
 0.995026102206092444 0.000000000000000000 0.994980114078661604 0.000000000000000000 0.994898520113153606 0.000000000000000000 0.994730618840355185 0.000000000000000000
 0.995020087865180480 0.000000000000000000 0.994978189421489745 0.000000000000000000 0.994895905094863586 0.000000000000000000 0.994729374556946766 0.000000000000000000
 0.995000287626542246 0.000000000000000000 0.994973633486684883 0.000000000000000000 0.994894543914958129 0.000000000000000000 0.994717729534909223 0.000000000000000000
 0.994991686441474066 0.000000000000000000 0.994960521721827362 0.000000000000000000 0.994880662387770731 0.000000000000000000 0.994714763534201629 0.000000000000000000
 0.994986914805866762 0.000000000000000000 0.994948950696767587 0.000000000000000000 0.994875307335755799 0.000000000000000000 0.994706306357843184 0.000000000000000000
 0.994985832696533290 0.000000000000000000 0.994948746609681578 0.000000000000000000 0.994861783985574233 0.000000000000000000 0.994696717964291266 0.000000000000000000
 0.994974480439942299 0.000000000000000000 0.994939325224857285 0.000000000000000000 0.994860992498740382 0.000000000000000000 0.994691853914981383 0.000000000000000000
 0.994960728818259588 0.000000000000000000 0.994915628228921545 0.000000000000000000 0.994847980115861286 0.000000000000000000 0.994676434117845565 0.000000000000000000
 0.994955374170205964 0.000000000000000000 0.994905767170505828 0.000000000000000000 0.994839230822367804 0.000000000000000000 0.994656229031802730 0.000000000000000000
 0.994942675484286498 0.000000000000000000 0.994900784072575095 0.000000000000000000 0.994832756736698465 0.000000000000000000 0.994647849143466045 0.000000000000000000
 0.994937754686149978 0.000000000000000000 0.994891335925797704 0.000000000000000000 0.994810290851898760 0.000000000000000000 0.994641433263892427 0.000000000000000000
 0.994937635379833707 0.000000000000000000 0.994877871709394457 0.000000000000000000 0.994796804729895179 0.000000000000000000 0.994626265124384457 0.000000000000000000
 0.994917375703322615 0.000000000000000000 0.994873393028390951 0.000000000000000000 0.994782121823839183 0.000000000000000000 0.994623302023779798 0.000000000000000000
 0.994912447578970904 0.000000000000000000 0.994870468292685217 0.000000000000000000 0.994779355831294287 0.000000000000000000 0.994614560667033021 0.000000000000000000
 0.994906848245357134 0.000000000000000000 0.994867611931020801 0.000000000000000000 0.994776154460495721 0.000000000000000000 0.994611826989866388 0.000000000000000000
 0.994891534551058943 0.000000000000000000 0.994859896085201423 0.000000000000000000 0.994757715753154748 0.000000000000000000 0.994608932463105555 0.000000000000000000
 0.994885490708845577 0.000000000000000000 0.994826762158214306 0.000000000000000000 0.994754252194264832 0.000000000000000000 0.994600196654228386 0.000000000000000000
 0.994880979981460523 0.000000000000000000 0.994825440249879733 0.000000000000000000 0.994751967547532590 0.000000000000000000 0.994598919468313802 0.000000000000000000
 0.994863409365775553 0.000000000000000000 0.994825327469430420 0.000000000000000000 0.994750556456186596 0.000000000000000000 0.994590555352019123 0.000000000000000000
 0.994861658317558128 0.000000000000000000 0.994824433956794985 0.000000000000000000 0.994743152590848556 0.000000000000000000 0.994586934573969628 0.000000000000000000
 0.994858470858129729 0.000000000000000000 0.994819694202387916 0.000000000000000000 0.994724013644274763 0.000000000000000000 0.994585237893197860 0.000000000000000000
 0.994855558735044831 0.000000000000000000 0.994813281198973498 0.000000000000000000 0.994714129268650771 0.000000000000000000 0.994579419720154512 0.000000000000000000
 0.994853897533523601 0.000000000000000000 0.994807932190166722 0.000000000000000000 0.994711703563205707 0.000000000000000000 0.994569888914366929 0.000000000000000000
 0.994846847662358091 0.000000000000000000 0.994792876516834568 0.000000000000000000 0.994708177399819649 0.000000000000000000 0.994556815064781663 0.000000000000000000
 0.994842024169064643 0.000000000000000000 0.994782426238820627 0.000000000000000000 0.994707603787430394 0.000000000000000000 0.994540408132398079 0.000000000000000000
 0.994825726090973084 0.000000000000000000 0.994779120924998761 0.000000000000000000 0.994691768151656053 0.000000000000000000 0.994528452895350523 0.000000000000000000
 0.994819879926144957 0.000000000000000000 0.994776832881376860 0.000000000000000000 0.994688756748878355 0.000000000000000000 0.994511856095920965 0.000000000000000000
 0.994814008592873500 0.000000000000000000 0.994770761798804304 0.000000000000000000 0.994687572392596309 0.000000000000000000 0.994502175335139849 0.000000000000000000
 0.994812820650916918 0.000000000000000000 0.994757577105910729 0.000000000000000000 0.994686572166087135 0.000000000000000000 0.994501615902108504 0.000000000000000000
 0.994801956201763371 0.000000000000000000 0.994755727427250158 0.000000000000000000 0.994686195732604528 0.000000000000000000 0.994488633080001572 0.000000000000000000
 0.994791754133728556 0.000000000000000000 0.994746399541251214 0.000000000000000000 0.994679269227637719 0.000000000000000000 0.994455505088979730 0.000000000000000000
 0.994791534869690963 0.000000000000000000 0.994745011209509311 0.000000000000000000 0.994646981112989104 0.000000000000000000 0.994445574491862216 0.000000000000000000
 0.994781437801960933 0.000000000000000000 0.994742956887323060 0.000000000000000000 0.994640376586545916 0.000000000000000000 0.994441048697976338 0.000000000000000000
 0.994777173632130030 0.000000000000000000 0.994734473134496811 0.000000000000000000 0.994633227620717042 0.000000000000000000 0.994425304487066675 0.000000000000000000
 0.994772456029411001 0.000000000000000000 0.994730320331023044 0.000000000000000000 0.994628517558819203 0.000000000000000000 0.994417952896377355 0.000000000000000000
 0.994770192935571784 0.000000000000000000 0.994729466569243992 0.000000000000000000 0.994622913283053189 0.000000000000000000 0.994402106589320378 0.000000000000000000
 0.994767074513364213 0.000000000000000000 0.994727035378170199 0.000000000000000000 0.994615877191556641 0.000000000000000000 0.994401508193913264 0.000000000000000000
 0.994756821139337388 0.000000000000000000 0.994726511455694129 0.000000000000000000 0.994614518064748543 0.000000000000000000 0.994389050632562221 0.000000000000000000
 0.994752532152087254 0.000000000000000000 0.994716177525039935 0.000000000000000000 0.994599498226296563 0.000000000000000000 0.994386519927153767 0.000000000000000000
 0.994746823492704269 0.000000000000000000 0.994694186258430535 0.000000000000000000 0.994580230074613825 0.000000000000000000 0.994377707906955788 0.000000000000000000
 0.994738271470770097 0.000000000000000000 0.994691999137135796 0.000000000000000000 0.994574895600244036 0.000000000000000000 0.994366458274946519 0.000000000000000000
 0.994723004871942651 0.000000000000000000 0.994660856136920124 0.000000000000000000 0.994572213154520268 0.000000000000000000 0.994362238856448921 0.000000000000000000
 0.994717781726826455 0.000000000000000000 0.994659009408555117 0.000000000000000000 0.994569120800185003 0.000000000000000000 0.994362166632847266 0.000000000000000000
 0.994715761661184361 0.000000000000000000 0.994658946726781235 0.000000000000000000 0.994556432996430595 0.000000000000000000 0.994356855771525883 0.000000000000000000
 0.994706239571567785 0.000000000000000000 0.994646803782747835 0.000000000000000000 0.994544027379608564 0.000000000000000000 0.994353074416989724 0.000000000000000000
 0.994704977336906215 0.000000000000000000 0.994640435304749992 0.000000000000000000 0.994535749320191620 0.000000000000000000 0.994342942064500579 0.000000000000000000
 0.994691900508208882 0.000000000000000000 0.994632936752938845 0.000000000000000000 0.994527863961606085 0.000000000000000000 0.994328453289600733 0.000000000000000000
 0.994689420211637976 0.000000000000000000 0.994632616443056117 0.000000000000000000 0.994505246234330453 0.000000000000000000 0.994327648056761548 0.000000000000000000
 0.994685523461996901 0.000000000000000000 0.994623416208311295 0.000000000000000000 0.994504719230722145 0.000000000000000000 0.994327144640161475 0.000000000000000000
 0.994666102124898810 0.000000000000000000 0.994621897748253159 0.000000000000000000 0.994503536406554867 0.000000000000000000 0.994324931300209602 0.000000000000000000
 0.994662374206921829 0.000000000000000000 0.994611300669812515 0.000000000000000000 0.994502532088428426 0.000000000000000000 0.994309245084756932 0.000000000000000000
 0.994640980822654064 0.000000000000000000 0.994598175181800936 0.000000000000000000 0.994487372218980425 0.000000000000000000 0.994278265120048466 0.000000000000000000
 0.994639009953749875 0.000000000000000000 0.994588936526429324 0.000000000000000000 0.994485239523951736 0.000000000000000000 0.994277915824847369 0.000000000000000000
 0.994617605195948773 0.000000000000000000 0.994579202146424590 0.000000000000000000 0.994482916002531914 0.000000000000000000 0.994270850011762075 0.000000000000000000
 0.994615620904452102 0.000000000000000000 0.994574653673207076 0.000000000000000000 0.994481713584841054 0.000000000000000000 0.994265926745142026 0.000000000000000000
 0.994609324533112571 0.000000000000000000 0.994567152295503965 0.000000000000000000 0.994462952531304012 0.000000000000000000 0.994259597109825366 0.000000000000000000
 0.994590307210442615 0.000000000000000000 0.994553238469045975 0.000000000000000000 0.994457216520886367 0.000000000000000000 0.994258467335505380 0.000000000000000000
 0.994577920337885835 0.000000000000000000 0.994544707606096923 0.000000000000000000 0.994455347713703364 0.000000000000000000 0.994225848542470425 0.000000000000000000
 0.994571643244594350 0.000000000000000000 0.994527920252062936 0.000000000000000000 0.994443956397017881 0.000000000000000000 0.994215205104828970 0.000000000000000000
 0.994553929685550897 0.000000000000000000 0.994512492879332632 0.000000000000000000 0.994442609685459278 0.000000000000000000 0.994212838577625879 0.000000000000000000
 0.994538236905123885 0.000000000000000000 0.994510854893234320 0.000000000000000000 0.994434517092943393 0.000000000000000000 0.994193834896453410 0.000000000000000000
 0.994534001990556749 0.000000000000000000 0.994494979421554071 0.000000000000000000 0.994426798692459979 0.000000000000000000 0.994192906855510872 0.000000000000000000
 0.994530038428343754 0.000000000000000000 0.994491458448324761 0.000000000000000000 0.994416885017315400 0.000000000000000000 0.994192673604693211 0.000000000000000000
 0.994527324616047093 0.000000000000000000 0.994479295346285985 0.000000000000000000 0.994405537064666500 0.000000000000000000 0.994187136403802518 0.000000000000000000
 0.994507501279449424 0.000000000000000000 0.994472926812990710 0.000000000000000000 0.994402864705242973 0.000000000000000000 0.994166879373602153 0.000000000000000000
 0.994500940013092860 0.000000000000000000 0.994453768005549299 0.000000000000000000 0.994361530663329662 0.000000000000000000 0.994163274374210593 0.000000000000000000
 0.994499495357861085 0.000000000000000000 0.994447797029284208 0.000000000000000000 0.994339736645746819 0.000000000000000000 0.994162753912653852 0.000000000000000000
 0.994498972420382432 0.000000000000000000 0.994438208076628638 0.000000000000000000 0.994338797934216645 0.000000000000000000 0.994162632482567643 0.000000000000000000
 0.994490446049491217 0.000000000000000000 0.994434930007170426 0.000000000000000000 0.994334095953922525 0.000000000000000000 0.994154683498425951 0.000000000000000000
 0.994459771088268885 0.000000000000000000 0.994424804690064335 0.000000000000000000 0.994321707165427449 0.000000000000000000 0.994147246949443009 0.000000000000000000
 0.994445169236410798 0.000000000000000000 0.994400956505071876 0.000000000000000000 0.994312797718519548 0.000000000000000000 0.994138620824805863 0.000000000000000000
 0.994429996679668360 0.000000000000000000 0.994391218550861544 0.000000000000000000 0.994310272882613533 0.000000000000000000 0.994137918541845189 0.000000000000000000
 0.994429909213789598 0.000000000000000000 0.994387522175635752 0.000000000000000000 0.994302571256882151 0.000000000000000000 0.994110557794172567 0.000000000000000000
 0.994428177708347460 0.000000000000000000 0.994378252454039435 0.000000000000000000 0.994292234541844677 0.000000000000000000 0.994109498539103686 0.000000000000000000
 0.994414516801411130 0.000000000000000000 0.994377276044543623 0.000000000000000000 0.994277480951236581 0.000000000000000000 0.994102340055741607 0.000000000000000000
 0.994408917564419736 0.000000000000000000 0.994364015698893877 0.000000000000000000 0.994269713943063294 0.000000000000000000 0.994093477631494582 0.000000000000000000
 0.994394954938872311 0.000000000000000000 0.994350915903492782 0.000000000000000000 0.994266869699978573 0.000000000000000000 0.994085621202494107 0.000000000000000000
 0.994389237970744411 0.000000000000000000 0.994345435243031428 0.000000000000000000 0.994259149212531557 0.000000000000000000 0.994070663118274633 0.000000000000000000
 0.994371775894210885 0.000000000000000000 0.994325478987595157 0.000000000000000000 0.994241914541429184 0.000000000000000000 0.994067356497189247 0.000000000000000000
 0.994368554353248668 0.000000000000000000 0.994319340218766223 0.000000000000000000 0.994224086862099066 0.000000000000000000 0.994043237261092671 0.000000000000000000
 0.994357630797567560 0.000000000000000000 0.994318533007537808 0.000000000000000000 0.994220110615796737 0.000000000000000000 0.994036203845815702 0.000000000000000000
 0.994342059276296042 0.000000000000000000 0.994295289776288782 0.000000000000000000 0.994212059592046615 0.000000000000000000 0.994033868267955700 0.000000000000000000
 0.994334443999937312 0.000000000000000000 0.994283830580339312 0.000000000000000000 0.994194906790333177 0.000000000000000000 0.994015697312030877 0.000000000000000000
 0.994325389533416426 0.000000000000000000 0.994282187094605141 0.000000000000000000 0.994193191670334708 0.000000000000000000 0.994008237024828101 0.000000000000000000
 0.994317570231176839 0.000000000000000000 0.994281006277037749 0.000000000000000000 0.994185470080450662 0.000000000000000000 0.993994569218536017 0.000000000000000000
 0.994317199692152931 0.000000000000000000 0.994275677813197700 0.000000000000000000 0.994175640931276972 0.000000000000000000 0.993974759230977667 0.000000000000000000
 0.994313282942406729 0.000000000000000000 0.994254712050569922 0.000000000000000000 0.994170863374897906 0.000000000000000000 0.993972609368658166 0.000000000000000000
 0.994291416706912234 0.000000000000000000 0.994243231672596872 0.000000000000000000 0.994148426982287670 0.000000000000000000 0.993965175609489160 0.000000000000000000
 0.994282353804148977 0.000000000000000000 0.994232493923253857 0.000000000000000000 0.994145281324052443 0.000000000000000000 0.993959690545257901 0.000000000000000000
 0.994266388058006378 0.000000000000000000 0.994229628633748974 0.000000000000000000 0.994133019720731426 0.000000000000000000 0.993957966071856935 0.000000000000000000
 0.994250774678877014 0.000000000000000000 0.994201757986662438 0.000000000000000000 0.994126072873579902 0.000000000000000000 0.993944795814568072 0.000000000000000000
 0.994239572350302692 0.000000000000000000 0.994201135778295830 0.000000000000000000 0.994117068426316752 0.000000000000000000 0.993938908188062409 0.000000000000000000
 0.994239143761174393 0.000000000000000000 0.994200607322185959 0.000000000000000000 0.994113366968998435 0.000000000000000000 0.993902345163447332 0.000000000000000000
 0.994237910424319082 0.000000000000000000 0.994199571384102310 0.000000000000000000 0.994092622588024111 0.000000000000000000 0.993896785188135068 0.000000000000000000
 0.994204843369522751 0.000000000000000000 0.994167549721293620 0.000000000000000000 0.994088777762493381 0.000000000000000000 0.993890895838097865 0.000000000000000000
 0.994193222609178973 0.000000000000000000 0.994158757589027164 0.000000000000000000 0.994071664950160416 0.000000000000000000 0.993887097821330223 0.000000000000000000
 0.994180914112549385 0.000000000000000000 0.994116348145433593 0.000000000000000000 0.994030657006480411 0.000000000000000000 0.993847926590903041 0.000000000000000000
 0.994179566963947492 0.000000000000000000 0.994116112535990637 0.000000000000000000 0.994011686499503333 0.000000000000000000 0.993842110808090262 0.000000000000000000
 0.994142119737976060 0.000000000000000000 0.994102983290231057 0.000000000000000000 0.994010681745061575 0.000000000000000000 0.993836447783756016 0.000000000000000000
 0.994137594761694499 0.000000000000000000 0.994079722796497700 0.000000000000000000 0.994004601701948265 0.000000000000000000 0.993832971375386842 0.000000000000000000
 0.994137231915133923 0.000000000000000000 0.994074511543919570 0.000000000000000000 0.993971812882857964 0.000000000000000000 0.993805313839074111 0.000000000000000000
 0.994118674371826549 0.000000000000000000 0.994073002462386168 0.000000000000000000 0.993960773291148736 0.000000000000000000 0.993801878506809899 0.000000000000000000
 0.994115692702907339 0.000000000000000000 0.994065502294748216 0.000000000000000000 0.993958887196578433 0.000000000000000000 0.993789464992177018 0.000000000000000000
 0.994109709775305550 0.000000000000000000 0.994063660919078385 0.000000000000000000 0.993951389488358372 0.000000000000000000 0.993782780339940053 0.000000000000000000
 0.994090318880854418 0.000000000000000000 0.994048398351390250 0.000000000000000000 0.993946035269524963 0.000000000000000000 0.993775060976700431 0.000000000000000000
 0.994080900571810089 0.000000000000000000 0.994033276061512039 0.000000000000000000 0.993939376422157905 0.000000000000000000 0.993754633119792286 0.000000000000000000
 0.994072118179916475 0.000000000000000000 0.994032285727110554 0.000000000000000000 0.993932476686832378 0.000000000000000000 0.993732108516429458 0.000000000000000000
 0.994053973607158525 0.000000000000000000 0.994011279269717107 0.000000000000000000 0.993924669580935727 0.000000000000000000 0.993727293621070928 0.000000000000000000
 0.994045607460143033 0.000000000000000000 0.994005129230692841 0.000000000000000000 0.993912998783930579 0.000000000000000000 0.993704698720225821 0.000000000000000000
 0.994035792578723987 0.000000000000000000 0.993991276959336201 0.000000000000000000 0.993910039260336275 0.000000000000000000 0.993694707828310708 0.000000000000000000
 0.994027301620980630 0.000000000000000000 0.993982033728422310 0.000000000000000000 0.993905876061610849 0.000000000000000000 0.993689231836740405 0.000000000000000000
 0.994022730228408702 0.000000000000000000 0.993980569397332037 0.000000000000000000 0.993895992814603613 0.000000000000000000 0.993675415653729632 0.000000000000000000
 0.994015668028464083 0.000000000000000000 0.993963123262938009 0.000000000000000000 0.993879996790353215 0.000000000000000000 0.993667268526786440 0.000000000000000000
 0.994006557335791685 0.000000000000000000 0.993952657709056275 0.000000000000000000 0.993858616609732626 0.000000000000000000 0.993651144457191715 0.000000000000000000
 0.993990052865254325 0.000000000000000000 0.993950534535509744 0.000000000000000000 0.993840617110921087 0.000000000000000000 0.993649668873800573 0.000000000000000000
 0.993985909541546975 0.000000000000000000 0.993949648181385870 0.000000000000000000 0.993834498785735709 0.000000000000000000 0.993640169723443933 0.000000000000000000
 0.993985070740735610 0.000000000000000000 0.993936692851789205 0.000000000000000000 0.993824501139854100 0.000000000000000000 0.993638647681582832 0.000000000000000000
 0.993970442413607325 0.000000000000000000 0.993907118097238751 0.000000000000000000 0.993803067637291648 0.000000000000000000 0.993622867099491436 0.000000000000000000
 0.993969957550928651 0.000000000000000000 0.993906422737031892 0.000000000000000000 0.993793304735803296 0.000000000000000000 0.993605417478490849 0.000000000000000000
 0.993961308748307681 0.000000000000000000 0.993894607802045527 0.000000000000000000 0.993789117904676944 0.000000000000000000 0.993597307237356620 0.000000000000000000
 0.993957086717304872 0.000000000000000000 0.993889908534317246 0.000000000000000000 0.993782039033903830 0.000000000000000000 0.993592180663259272 0.000000000000000000
 0.993926057628915727 0.000000000000000000 0.993882192898793426 0.000000000000000000 0.993766814103270502 0.000000000000000000 0.993587862214576290 0.000000000000000000
 0.993921333567868603 0.000000000000000000 0.993861391137036310 0.000000000000000000 0.993763759052617601 0.000000000000000000 0.993565325077991335 0.000000000000000000
 0.993898179522213709 0.000000000000000000 0.993836042823094901 0.000000000000000000 0.993756201965748986 0.000000000000000000 0.993560434903875800 0.000000000000000000
 0.993884122045704421 0.000000000000000000 0.993835860101252355 0.000000000000000000 0.993738633059418230 0.000000000000000000 0.993555805328177222 0.000000000000000000
 0.993867236299948442 0.000000000000000000 0.993827101239174282 0.000000000000000000 0.993736079178237475 0.000000000000000000 0.993546537968472254 0.000000000000000000
 0.993866179702755703 0.000000000000000000 0.993811084706589187 0.000000000000000000 0.993721613182736774 0.000000000000000000 0.993532566652384652 0.000000000000000000
 0.993856015787280112 0.000000000000000000 0.993807421247351885 0.000000000000000000 0.993721508573730761 0.000000000000000000 0.993525831527359737 0.000000000000000000
 0.993851202184764193 0.000000000000000000 0.993806086181271420 0.000000000000000000 0.993705103121042654 0.000000000000000000 0.993522664630036467 0.000000000000000000
 0.993841359662871016 0.000000000000000000 0.993804661915550391 0.000000000000000000 0.993692470632638991 0.000000000000000000 0.993509836771377830 0.000000000000000000
 0.993838164286641845 0.000000000000000000 0.993801142693919171 0.000000000000000000 0.993692378855640435 0.000000000000000000 0.993487099494058223 0.000000000000000000
 0.993824241915171713 0.000000000000000000 0.993778527565662095 0.000000000000000000 0.993686128076601949 0.000000000000000000 0.993485058867557669 0.000000000000000000
 0.993810594334396669 0.000000000000000000 0.993767892733828151 0.000000000000000000 0.993681056782535710 0.000000000000000000 0.993478421531688860 0.000000000000000000
 0.993807548235936422 0.000000000000000000 0.993759434495394056 0.000000000000000000 0.993668687928002670 0.000000000000000000 0.993457103761775540 0.000000000000000000
 0.993806214808664268 0.000000000000000000 0.993753190396793773 0.000000000000000000 0.993663323360716610 0.000000000000000000 0.993452678167344061 0.000000000000000000
 0.993803340283185621 0.000000000000000000 0.993745908808027489 0.000000000000000000 0.993656011015765173 0.000000000000000000 0.993438661430715575 0.000000000000000000
 0.993790435183066867 0.000000000000000000 0.993739698589979903 0.000000000000000000 0.993628463204653478 0.000000000000000000 0.993417244261844634 0.000000000000000000
 0.993790112415804838 0.000000000000000000 0.993732054669934084 0.000000000000000000 0.993620703877602152 0.000000000000000000 0.993417132047460405 0.000000000000000000
 0.993789435526111653 0.000000000000000000 0.993730532943749911 0.000000000000000000 0.993606367668366186 0.000000000000000000 0.993399737977812336 0.000000000000000000
 0.993784934698155986 0.000000000000000000 0.993724498583324123 0.000000000000000000 0.993600785868255176 0.000000000000000000 0.993394675067832744 0.000000000000000000
 0.993782257999347718 0.000000000000000000 0.993720625437368499 0.000000000000000000 0.993593188589317000 0.000000000000000000 0.993391141865636151 0.000000000000000000
 0.993757489299440189 0.000000000000000000 0.993708970260558599 0.000000000000000000 0.993584915444336358 0.000000000000000000 0.993374975506096658 0.000000000000000000
 0.993744472328422779 0.000000000000000000 0.993693100119009576 0.000000000000000000 0.993584517154560865 0.000000000000000000 0.993371438638545046 0.000000000000000000
 0.993720340487516007 0.000000000000000000 0.993676733558038316 0.000000000000000000 0.993581985936123346 0.000000000000000000 0.993360808207783164 0.000000000000000000
 0.993707944160360013 0.000000000000000000 0.993660503871701906 0.000000000000000000 0.993570342160944087 0.000000000000000000 0.993351449248379259 0.000000000000000000
 0.993689405512087731 0.000000000000000000 0.993654558695143630 0.000000000000000000 0.993567619375238520 0.000000000000000000 0.993343193713043915 0.000000000000000000
 0.993685563810255745 0.000000000000000000 0.993638547217533308 0.000000000000000000 0.993528423333337241 0.000000000000000000 0.993335349915125398 0.000000000000000000
 0.993682155280825263 0.000000000000000000 0.993622727362734159 0.000000000000000000 0.993518297175389753 0.000000000000000000 0.993327821096616659 0.000000000000000000
 0.993669211945356401 0.000000000000000000 0.993621839820288177 0.000000000000000000 0.993513963552253854 0.000000000000000000 0.993316766234624504 0.000000000000000000
 0.993660402810826016 0.000000000000000000 0.993606129774437186 0.000000000000000000 0.993513158394004892 0.000000000000000000 0.993302409819978527 0.000000000000000000
 0.993624828527507331 0.000000000000000000 0.993589180634154023 0.000000000000000000 0.993505627939311076 0.000000000000000000 0.993301483802622842 0.000000000000000000
 0.993624192789423377 0.000000000000000000 0.993585238828250339 0.000000000000000000 0.993504195256349254 0.000000000000000000 0.993301338194347183 0.000000000000000000
 0.993614871351789941 0.000000000000000000 0.993578970195381328 0.000000000000000000 0.993492227907743275 0.000000000000000000 0.993292723146077194 0.000000000000000000
 0.993608654396838431 0.000000000000000000 0.993559457835811344 0.000000000000000000 0.993475919461411672 0.000000000000000000 0.993280188572548628 0.000000000000000000
 0.993598330085300852 0.000000000000000000 0.993552923182209335 0.000000000000000000 0.993458730521001865 0.000000000000000000 0.993268330117527465 0.000000000000000000
 0.993590227519823954 0.000000000000000000 0.993551552513544878 0.000000000000000000 0.993454916907400176 0.000000000000000000 0.993263457222300805 0.000000000000000000
 0.993572047669546321 0.000000000000000000 0.993532654629136758 0.000000000000000000 0.993449545760723085 0.000000000000000000 0.993256396287524490 0.000000000000000000
 0.993564976919869225 0.000000000000000000 0.993530744579108505 0.000000000000000000 0.993449195165808985 0.000000000000000000 0.993246623522633043 0.000000000000000000
 0.993543531975997318 0.000000000000000000 0.993499633842698127 0.000000000000000000 0.993443605332056778 0.000000000000000000 0.993239866859067733 0.000000000000000000
 0.993524836237186793 0.000000000000000000 0.993490497269500450 0.000000000000000000 0.993421217890979369 0.000000000000000000 0.993226701455835248 0.000000000000000000
 0.993521846161407707 0.000000000000000000 0.993483673026140601 0.000000000000000000 0.993410857157616345 0.000000000000000000 0.993203285438732486 0.000000000000000000
 0.993505487950691601 0.000000000000000000 0.993465162566086191 0.000000000000000000 0.993361991467969108 0.000000000000000000 0.993195260221187759 0.000000000000000000
 0.993503854218076854 0.000000000000000000 0.993448406821112351 0.000000000000000000 0.993348967398943405 0.000000000000000000 0.993187025457217154 0.000000000000000000
 0.993499152440450395 0.000000000000000000 0.993435000799500312 0.000000000000000000 0.993336751545638608 0.000000000000000000 0.993177370192904418 0.000000000000000000
 0.993473087364951102 0.000000000000000000 0.993424866990146316 0.000000000000000000 0.993333984502986822 0.000000000000000000 0.993174155395230795 0.000000000000000000
 0.993467374613565268 0.000000000000000000 0.993424407999189629 0.000000000000000000 0.993320266716300360 0.000000000000000000 0.993171460467231038 0.000000000000000000
 0.993465078682179925 0.000000000000000000 0.993419215878228457 0.000000000000000000 0.993307510834412155 0.000000000000000000 0.993159304788025055 0.000000000000000000
 0.993405120268870290 0.000000000000000000 0.993363994534432027 0.000000000000000000 0.993293812318665870 0.000000000000000000 0.993143525809063177 0.000000000000000000
 0.993397382039013066 0.000000000000000000 0.993362630855601059 0.000000000000000000 0.993291567286170185 0.000000000000000000 0.993129212789999771 0.000000000000000000
 0.993395668974598745 0.000000000000000000 0.993351458051648817 0.000000000000000000 0.993289587668009788 0.000000000000000000 0.993125122192287657 0.000000000000000000
 0.993388682689410718 0.000000000000000000 0.993351003877720018 0.000000000000000000 0.993281072319462943 0.000000000000000000 0.993106260719359812 0.000000000000000000
 0.993382871580406723 0.000000000000000000 0.993348997398180056 0.000000000000000000 0.993276877653817447 0.000000000000000000 0.993103965208122608 0.000000000000000000
 0.993378436548706056 0.000000000000000000 0.993340413497543318 0.000000000000000000 0.993268914520898272 0.000000000000000000 0.993078992360292845 0.000000000000000000
 0.993377860172915406 0.000000000000000000 0.993336860902424457 0.000000000000000000 0.993256248945379228 0.000000000000000000 0.993070624759321952 0.000000000000000000
 0.993368571330922490 0.000000000000000000 0.993323776339767761 0.000000000000000000 0.993252372279707640 0.000000000000000000 0.993067275056519705 0.000000000000000000
 0.993360453930986154 0.000000000000000000 0.993320919957723647 0.000000000000000000 0.993228164648048972 0.000000000000000000 0.993061038867020685 0.000000000000000000
 0.993358712929913401 0.000000000000000000 0.993314027809255040 0.000000000000000000 0.993215494774217666 0.000000000000000000 0.993056229735681195 0.000000000000000000
 0.993358539590416423 0.000000000000000000 0.993313816847924858 0.000000000000000000 0.993203182225490644 0.000000000000000000 0.993036660330844922 0.000000000000000000
 0.993340015929848441 0.000000000000000000 0.993281747992935005 0.000000000000000000 0.993197030057429986 0.000000000000000000 0.993020378902649381 0.000000000000000000
 0.993322905162917547 0.000000000000000000 0.993275682501131851 0.000000000000000000 0.993193951333421476 0.000000000000000000 0.993019182063338834 0.000000000000000000
 0.993312302891962595 0.000000000000000000 0.993270155267274468 0.000000000000000000 0.993152672233628908 0.000000000000000000 0.993008374988481157 0.000000000000000000
 0.993301980790140537 0.000000000000000000 0.993251793371390690 0.000000000000000000 0.993152329493548813 0.000000000000000000 0.992996711816670818 0.000000000000000000
 0.993278994117256842 0.000000000000000000 0.993250114931754968 0.000000000000000000 0.993141772826683256 0.000000000000000000 0.992986081004827548 0.000000000000000000
 0.993270798329529914 0.000000000000000000 0.993227173449450329 0.000000000000000000 0.993125859770964570 0.000000000000000000 0.992973619223075477 0.000000000000000000
 0.993229295556013358 0.000000000000000000 0.993180298773814751 0.000000000000000000 0.993122580375347841 0.000000000000000000 0.992960854461232723 0.000000000000000000
 0.993211308143997051 0.000000000000000000 0.993175821856454366 0.000000000000000000 0.993113719511479531 0.000000000000000000 0.992945855569276836 0.000000000000000000
 0.993207763968715018 0.000000000000000000 0.993174312482157262 0.000000000000000000 0.993102321886239703 0.000000000000000000 0.992941590364186721 0.000000000000000000
 0.993201307203032790 0.000000000000000000 0.993171260397244904 0.000000000000000000 0.993102079089289824 0.000000000000000000 0.992927262156541923 0.000000000000000000
 0.993195533986556245 0.000000000000000000 0.993163489074740502 0.000000000000000000 0.993092065377878530 0.000000000000000000 0.992897719900861286 0.000000000000000000
 0.993188626937851704 0.000000000000000000 0.993156202075491046 0.000000000000000000 0.993084801909818404 0.000000000000000000 0.992891126276274960 0.000000000000000000
 0.993186220947204879 0.000000000000000000 0.993140853875720819 0.000000000000000000 0.993072023023731765 0.000000000000000000 0.992881470915650155 0.000000000000000000
 0.993182403597811514 0.000000000000000000 0.993132903743925821 0.000000000000000000 0.993053268381122067 0.000000000000000000 0.992880923501528345 0.000000000000000000
 0.993173660198318209 0.000000000000000000 0.993125206085940793 0.000000000000000000 0.993029435188215515 0.000000000000000000 0.992875167367376021 0.000000000000000000
 0.993138366766588954 0.000000000000000000 0.993110973141282050 0.000000000000000000 0.993021798844393677 0.000000000000000000 0.992874254987000104 0.000000000000000000
 0.993130489663878069 0.000000000000000000 0.993091091413172866 0.000000000000000000 0.993016210735565230 0.000000000000000000 0.992868097898701119 0.000000000000000000
 0.993125973466450374 0.000000000000000000 0.993085109059500093 0.000000000000000000 0.992999181518905649 0.000000000000000000 0.992859248458013322 0.000000000000000000
 0.993106842612811125 0.000000000000000000 0.993062818070146847 0.000000000000000000 0.992996850332466541 0.000000000000000000 0.992858214774704262 0.000000000000000000
 0.993098466139540226 0.000000000000000000 0.993057394085067657 0.000000000000000000 0.992985896203864349 0.000000000000000000 0.992828950584619174 0.000000000000000000
 0.993092205540998640 0.000000000000000000 0.993039128329871734 0.000000000000000000 0.992958511581627845 0.000000000000000000 0.992822603479604271 0.000000000000000000
 0.993090838780202434 0.000000000000000000 0.993033012356071887 0.000000000000000000 0.992953655243050237 0.000000000000000000 0.992809250355035533 0.000000000000000000
 0.993069699152964280 0.000000000000000000 0.993016064613222893 0.000000000000000000 0.992947426833021507 0.000000000000000000 0.992806670949068271 0.000000000000000000
 0.993069686767420579 0.000000000000000000 0.993015990520242697 0.000000000000000000 0.992940881665120623 0.000000000000000000 0.992793110681699398 0.000000000000000000
 0.993064252297647276 0.000000000000000000 0.993013840392825586 0.000000000000000000 0.992936890191983057 0.000000000000000000 0.992786849362531143 0.000000000000000000
 0.993036506169990063 0.000000000000000000 0.993002281416006771 0.000000000000000000 0.992926178360499456 0.000000000000000000 0.992780838634365614 0.000000000000000000
 0.993034548843102716 0.000000000000000000 0.993000673139147638 0.000000000000000000 0.992923871062868724 0.000000000000000000 0.992777796012809688 0.000000000000000000
 0.993028756854062999 0.000000000000000000 0.992994171147525528 0.000000000000000000 0.992903214515048704 0.000000000000000000 0.992766558325893222 0.000000000000000000
 0.993025492103142171 0.000000000000000000 0.992990848367895196 0.000000000000000000 0.992889223896764928 0.000000000000000000 0.992736241541042341 0.000000000000000000
 0.993025029323572617 0.000000000000000000 0.992980638529262438 0.000000000000000000 0.992885738842564591 0.000000000000000000 0.992718792981703180 0.000000000000000000
 0.993021292443638459 0.000000000000000000 0.992975413110018246 0.000000000000000000 0.992879250962353077 0.000000000000000000 0.992714288380011856 0.000000000000000000
 0.993011593097991252 0.000000000000000000 0.992969146415744186 0.000000000000000000 0.992876013666094681 0.000000000000000000 0.992699887244784973 0.000000000000000000
 0.993008544915170543 0.000000000000000000 0.992962709219544881 0.000000000000000000 0.992875594881285961 0.000000000000000000 0.992666916314282388 0.000000000000000000
 0.993007234579922127 0.000000000000000000 0.992961358888454826 0.000000000000000000 0.992857025637696844 0.000000000000000000 0.992665655837954297 0.000000000000000000
 0.993000287998300091 0.000000000000000000 0.992960924222096919 0.000000000000000000 0.992844970671143412 0.000000000000000000 0.992646247365427503 0.000000000000000000
 0.992960632220225348 0.000000000000000000 0.992921477760373095 0.000000000000000000 0.992837402392396706 0.000000000000000000 0.992622776918241079 0.000000000000000000
 0.992959016672510186 0.000000000000000000 0.992919744469777377 0.000000000000000000 0.992835077498738783 0.000000000000000000 0.992605852808231548 0.000000000000000000
 0.992948286116256740 0.000000000000000000 0.992908514228324712 0.000000000000000000 0.992830882282826899 0.000000000000000000 0.992602005497503548 0.000000000000000000
 0.992940857647823694 0.000000000000000000 0.992900489372148143 0.000000000000000000 0.992821197411364320 0.000000000000000000 0.992594701718766403 0.000000000000000000
 0.992930939010435942 0.000000000000000000 0.992894151318021501 0.000000000000000000 0.992789174902385940 0.000000000000000000 0.992580600103329713 0.000000000000000000
 0.992926625582663314 0.000000000000000000 0.992868741297631474 0.000000000000000000 0.992783436936545916 0.000000000000000000 0.992576922950370699 0.000000000000000000
 0.992917548442137199 0.000000000000000000 0.992867843397725491 0.000000000000000000 0.992775768960024840 0.000000000000000000 0.992574850311417900 0.000000000000000000
 0.992916450145250540 0.000000000000000000 0.992864657018588836 0.000000000000000000 0.992767955942082447 0.000000000000000000 0.992574190093261310 0.000000000000000000
 0.992886243993555850 0.000000000000000000 0.992847516818150422 0.000000000000000000 0.992740587897220639 0.000000000000000000 0.992571422349696530 0.000000000000000000
 0.992881124626147860 0.000000000000000000 0.992843995962519821 0.000000000000000000 0.992736549031786430 0.000000000000000000 0.992558245927739446 0.000000000000000000
 0.992871740813460968 0.000000000000000000 0.992816529195903130 0.000000000000000000 0.992729003638211038 0.000000000000000000 0.992557662175547861 0.000000000000000000
 0.992871410031883395 0.000000000000000000 0.992810857962696414 0.000000000000000000 0.992725532394425736 0.000000000000000000 0.992525023909461179 0.000000000000000000
 0.992860507650014545 0.000000000000000000 0.992809576064906052 0.000000000000000000 0.992701437652174667 0.000000000000000000 0.992520721024507946 0.000000000000000000
 0.992851540677300637 0.000000000000000000 0.992809114738852583 0.000000000000000000 0.992699604769481714 0.000000000000000000 0.992516537328873349 0.000000000000000000
 0.992841914673999626 0.000000000000000000 0.992787603156897513 0.000000000000000000 0.992685992015146179 0.000000000000000000 0.992508001882411839 0.000000000000000000
 0.992830451989306195 0.000000000000000000 0.992779045613182309 0.000000000000000000 0.992681628219196033 0.000000000000000000 0.992477482390185961 0.000000000000000000
 0.992807442267727880 0.000000000000000000 0.992762832030429254 0.000000000000000000 0.992680449974953638 0.000000000000000000 0.992466915733571375 0.000000000000000000
 0.992802959429506360 0.000000000000000000 0.992758678710153775 0.000000000000000000 0.992631005133156497 0.000000000000000000 0.992454503426366208 0.000000000000000000
 0.992802818118627917 0.000000000000000000 0.992738915517056286 0.000000000000000000 0.992630970240280464 0.000000000000000000 0.992453017127755910 0.000000000000000000
 0.992791225031419700 0.000000000000000000 0.992722196325059869 0.000000000000000000 0.992620404268997114 0.000000000000000000 0.992449877587018747 0.000000000000000000
 0.992776654023732497 0.000000000000000000 0.992712229479253083 0.000000000000000000 0.992620313677746835 0.000000000000000000 0.992428056709440565 0.000000000000000000
 0.992761405887816251 0.000000000000000000 0.992709490377375103 0.000000000000000000 0.992606001885762201 0.000000000000000000 0.992426092319456554 0.000000000000000000
 0.992750611939796523 0.000000000000000000 0.992692672088797856 0.000000000000000000 0.992600648333531455 0.000000000000000000 0.992396694530320200 0.000000000000000000
 0.992744394913846029 0.000000000000000000 0.992688172577448014 0.000000000000000000 0.992588294631720047 0.000000000000000000 0.992376734009244532 0.000000000000000000
 0.992731897781119366 0.000000000000000000 0.992687114641853885 0.000000000000000000 0.992586621422811066 0.000000000000000000 0.992375837902558788 0.000000000000000000
 0.992721478410208413 0.000000000000000000 0.992684415135262177 0.000000000000000000 0.992577958780222036 0.000000000000000000 0.992341252043687394 0.000000000000000000
 0.992711830276225671 0.000000000000000000 0.992678166723651612 0.000000000000000000 0.992568020574874477 0.000000000000000000 0.992341026475543453 0.000000000000000000
 0.992706540712547825 0.000000000000000000 0.992674029826367876 0.000000000000000000 0.992553016500888008 0.000000000000000000 0.992338297472788455 0.000000000000000000
 0.992673895528246031 0.000000000000000000 0.992640627666618536 0.000000000000000000 0.992551217679025655 0.000000000000000000 0.992335874692839237 0.000000000000000000
 0.992663614392630178 0.000000000000000000 0.992624583636152025 0.000000000000000000 0.992549327419453786 0.000000000000000000 0.992331499925643401 0.000000000000000000
 0.992655103739048639 0.000000000000000000 0.992615357723595548 0.000000000000000000 0.992535984027671736 0.000000000000000000 0.992287187478332333 0.000000000000000000
 0.992654233852254153 0.000000000000000000 0.992605519637792311 0.000000000000000000 0.992524000549420027 0.000000000000000000 0.992283138165227618 0.000000000000000000
 0.992652030215912085 0.000000000000000000 0.992599423042672790 0.000000000000000000 0.992514699961144498 0.000000000000000000 0.992280326010190561 0.000000000000000000
 0.992637058225024127 0.000000000000000000 0.992598476160549303 0.000000000000000000 0.992494025967000093 0.000000000000000000 0.992272399552678097 0.000000000000000000
 0.992596678447793535 0.000000000000000000 0.992564767987658803 0.000000000000000000 0.992472457653945872 0.000000000000000000 0.992265054862169649 0.000000000000000000
 0.992588605603683116 0.000000000000000000 0.992533253550062722 0.000000000000000000 0.992434957577436605 0.000000000000000000 0.992260967043000486 0.000000000000000000
 0.992575461392052105 0.000000000000000000 0.992514328586578731 0.000000000000000000 0.992434811635464209 0.000000000000000000 0.992259261991017105 0.000000000000000000
 0.992541913151960720 0.000000000000000000 0.992501214685660216 0.000000000000000000 0.992420245759336961 0.000000000000000000 0.992254624884412184 0.000000000000000000
 0.992535904527504065 0.000000000000000000 0.992490985289681826 0.000000000000000000 0.992402251237820110 0.000000000000000000 0.992229493222350434 0.000000000000000000
 0.992530328444087728 0.000000000000000000 0.992485376172849709 0.000000000000000000 0.992391726363703430 0.000000000000000000 0.992222045231548888 0.000000000000000000
 0.992519401707500526 0.000000000000000000 0.992480267275696715 0.000000000000000000 0.992389406620426406 0.000000000000000000 0.992221104161350675 0.000000000000000000
 0.992504375847514719 0.000000000000000000 0.992468592672654415 0.000000000000000000 0.992365195772725417 0.000000000000000000 0.992209398931373832 0.000000000000000000
 0.992497035032059882 0.000000000000000000 0.992447822987387429 0.000000000000000000 0.992360512506530790 0.000000000000000000 0.992196399068286494 0.000000000000000000
 0.992487159575433431 0.000000000000000000 0.992431167514024715 0.000000000000000000 0.992349094673718124 0.000000000000000000 0.992192758438091515 0.000000000000000000
 0.992470065346374053 0.000000000000000000 0.992423367468059148 0.000000000000000000 0.992342821573636957 0.000000000000000000 0.992153941030097575 0.000000000000000000
 0.992463852612858743 0.000000000000000000 0.992418086125837817 0.000000000000000000 0.992338438606294226 0.000000000000000000 0.992146907356031171 0.000000000000000000
 0.992456254467606880 0.000000000000000000 0.992414619788102970 0.000000000000000000 0.992323318708979607 0.000000000000000000 0.992144085482313809 0.000000000000000000
 0.992452669648687058 0.000000000000000000 0.992413193386545323 0.000000000000000000 0.992308993068191980 0.000000000000000000 0.992143100185738813 0.000000000000000000
 0.992442894639603335 0.000000000000000000 0.992403049633679757 0.000000000000000000 0.992306906537893885 0.000000000000000000 0.992128945890947467 0.000000000000000000
 0.992419692705941769 0.000000000000000000 0.992383544997099132 0.000000000000000000 0.992293539572498773 0.000000000000000000 0.992124597873156877 0.000000000000000000
 0.992396011358489427 0.000000000000000000 0.992356660933278345 0.000000000000000000 0.992275650095249762 0.000000000000000000 0.992116986511372589 0.000000000000000000
 0.992391761948914986 0.000000000000000000 0.992348532353134694 0.000000000000000000 0.992270703185217928 0.000000000000000000 0.992104780255287477 0.000000000000000000
 0.992380696034564247 0.000000000000000000 0.992339443120965004 0.000000000000000000 0.992268938275338797 0.000000000000000000 0.992063671554160309 0.000000000000000000
 0.992375181224809166 0.000000000000000000 0.992333850051702937 0.000000000000000000 0.992254101179958381 0.000000000000000000 0.992062466943800403 0.000000000000000000
 0.992364224106438875 0.000000000000000000 0.992321423840520911 0.000000000000000000 0.992224802340314294 0.000000000000000000 0.992046757291403014 0.000000000000000000
 0.992337496922889750 0.000000000000000000 0.992300202707841583 0.000000000000000000 0.992220446285200564 0.000000000000000000 0.992018998312813483 0.000000000000000000
 0.992330302394623276 0.000000000000000000 0.992299435158773613 0.000000000000000000 0.992219545552252447 0.000000000000000000 0.992009053073718339 0.000000000000000000
 0.992316748788709679 0.000000000000000000 0.992276195025169727 0.000000000000000000 0.992192608791084729 0.000000000000000000 0.992002427717683322 0.000000000000000000
 0.992266744020490088 0.000000000000000000 0.992232324042275904 0.000000000000000000 0.992168047831031630 0.000000000000000000 0.991983520161743626 0.000000000000000000
 0.992265099056411914 0.000000000000000000 0.992220806499005015 0.000000000000000000 0.992134244407961829 0.000000000000000000 0.991977664255208724 0.000000000000000000
 0.992256946293712527 0.000000000000000000 0.992211023912896395 0.000000000000000000 0.992133577856467941 0.000000000000000000 0.991958226765910833 0.000000000000000000
 0.992252598694475241 0.000000000000000000 0.992206735399930873 0.000000000000000000 0.992116534289153473 0.000000000000000000 0.991948030396164193 0.000000000000000000
 0.992243237583702919 0.000000000000000000 0.992193829379102943 0.000000000000000000 0.992096181243482089 0.000000000000000000 0.991931280722617714 0.000000000000000000
 0.992232649749950291 0.000000000000000000 0.992184907026000928 0.000000000000000000 0.992068432943586487 0.000000000000000000 0.991921652501556506 0.000000000000000000
 0.992192022039859567 0.000000000000000000 0.992142211023925302 0.000000000000000000 0.992063079563147765 0.000000000000000000 0.991887887420539571 0.000000000000000000
 0.992177451872533034 0.000000000000000000 0.992138668365507237 0.000000000000000000 0.992047693313504397 0.000000000000000000 0.991887140717925275 0.000000000000000000
 0.992166301924090166 0.000000000000000000 0.992125182359263724 0.000000000000000000 0.992045868783567597 0.000000000000000000 0.991885702120545720 0.000000000000000000
 0.992156180621797557 0.000000000000000000 0.992094851282945944 0.000000000000000000 0.992020203111608545 0.000000000000000000 0.991842371071759210 0.000000000000000000
 0.992149218429104085 0.000000000000000000 0.992092270902237838 0.000000000000000000 0.992001887915162195 0.000000000000000000 0.991835296224459873 0.000000000000000000
 0.992138914380908177 0.000000000000000000 0.992089277222965915 0.000000000000000000 0.991980020590609968 0.000000000000000000 0.991816846114523476 0.000000000000000000
 0.992136254656366345 0.000000000000000000 0.992086954184003167 0.000000000000000000 0.991975552116229009 0.000000000000000000 0.991807622216848372 0.000000000000000000
 0.992106777711012078 0.000000000000000000 0.992048213531229295 0.000000000000000000 0.991958265722726940 0.000000000000000000 0.991796340185938541 0.000000000000000000
 0.992086791633870368 0.000000000000000000 0.992048170391151229 0.000000000000000000 0.991946810503741006 0.000000000000000000 0.991788785297242015 0.000000000000000000
 0.992083069212181035 0.000000000000000000 0.992044971323281954 0.000000000000000000 0.991943150865262413 0.000000000000000000 0.991778625154809856 0.000000000000000000
 0.992074658898227435 0.000000000000000000 0.992035679411982452 0.000000000000000000 0.991940359271188177 0.000000000000000000 0.991772545340363521 0.000000000000000000
 0.992059199039377115 0.000000000000000000 0.992012664886134599 0.000000000000000000 0.991925164319423236 0.000000000000000000 0.991748458113709597 0.000000000000000000
 0.992047774100926705 0.000000000000000000 0.992012518059046999 0.000000000000000000 0.991923805994456842 0.000000000000000000 0.991717867543596920 0.000000000000000000
 0.992039416276375818 0.000000000000000000 0.992002113587914236 0.000000000000000000 0.991919412317040727 0.000000000000000000 0.991709523690355033 0.000000000000000000
 0.992017769659722992 0.000000000000000000 0.991975195379389163 0.000000000000000000 0.991899023421862869 0.000000000000000000 0.991686297862092059 0.000000000000000000
 0.991990230851049648 0.000000000000000000 0.991959793487280028 0.000000000000000000 0.991892040205562653 0.000000000000000000 0.991681548977722094 0.000000000000000000
 0.991988943755528929 0.000000000000000000 0.991955265115522677 0.000000000000000000 0.991887925153508765 0.000000000000000000 0.991678522896865533 0.000000000000000000
 0.991987785850898085 0.000000000000000000 0.991951300649101531 0.000000000000000000 0.991873150704675188 0.000000000000000000 0.991653620206168873 0.000000000000000000
 0.991962369208757688 0.000000000000000000 0.991905692880721612 0.000000000000000000 0.991806062034563896 0.000000000000000000 0.991650599609735672 0.000000000000000000
 0.991961853155747364 0.000000000000000000 0.991901636735376346 0.000000000000000000 0.991790966441573163 0.000000000000000000 0.991630131400732528 0.000000000000000000
 0.991961533917980809 0.000000000000000000 0.991899234848457767 0.000000000000000000 0.991790119419946770 0.000000000000000000 0.991598418391794412 0.000000000000000000
 0.991950559402083432 0.000000000000000000 0.991898482421103900 0.000000000000000000 0.991777292830040347 0.000000000000000000 0.991586801971961473 0.000000000000000000
 0.991934864924554516 0.000000000000000000 0.991878911377616523 0.000000000000000000 0.991774955010726322 0.000000000000000000 0.991573888900355915 0.000000000000000000
 0.991923925356895553 0.000000000000000000 0.991866371055117990 0.000000000000000000 0.991764172104576014 0.000000000000000000 0.991569517823992608 0.000000000000000000
 0.991889934412718777 0.000000000000000000 0.991854904686524375 0.000000000000000000 0.991752391392159427 0.000000000000000000 0.991559234964843106 0.000000000000000000
 0.991864985225294760 0.000000000000000000 0.991826764707195441 0.000000000000000000 0.991752036455905817 0.000000000000000000 0.991543078010337697 0.000000000000000000
 0.991852232361624897 0.000000000000000000 0.991806997581034411 0.000000000000000000 0.991723636055789504 0.000000000000000000 0.991525566073291120 0.000000000000000000
 0.991846443994494953 0.000000000000000000 0.991805333145448165 0.000000000000000000 0.991710796159072649 0.000000000000000000 0.991522326857447789 0.000000000000000000
 0.991845638524167073 0.000000000000000000 0.991792776475925009 0.000000000000000000 0.991695510190685470 0.000000000000000000 0.991519601751608470 0.000000000000000000
 0.991839110717518291 0.000000000000000000 0.991780818040822076 0.000000000000000000 0.991682886948698217 0.000000000000000000 0.991506151334912489 0.000000000000000000
 0.991826968908609885 0.000000000000000000 0.991764266216401569 0.000000000000000000 0.991663660920336643 0.000000000000000000 0.991491040571148452 0.000000000000000000
 0.991794443828045047 0.000000000000000000 0.991753851933713793 0.000000000000000000 0.991653892832785044 0.000000000000000000 0.991482132255818271 0.000000000000000000
 0.991794310951798375 0.000000000000000000 0.991743351093272496 0.000000000000000000 0.991650423354028199 0.000000000000000000 0.991477578449247110 0.000000000000000000
 0.991787542455985882 0.000000000000000000 0.991738304308234286 0.000000000000000000 0.991646982905677099 0.000000000000000000 0.991471705306371520 0.000000000000000000
 0.991756027496706549 0.000000000000000000 0.991721638965181174 0.000000000000000000 0.991637840535640191 0.000000000000000000 0.991466901724232574 0.000000000000000000
 0.991747630344631537 0.000000000000000000 0.991694643211307181 0.000000000000000000 0.991623221789879272 0.000000000000000000 0.991462890855892787 0.000000000000000000
 0.991734330853550117 0.000000000000000000 0.991693317007072750 0.000000000000000000 0.991589900882048458 0.000000000000000000 0.991454938908603367 0.000000000000000000
 0.991708246379600533 0.000000000000000000 0.991666255519784712 0.000000000000000000 0.991578595012304720 0.000000000000000000 0.991385260547577696 0.000000000000000000
 0.991706296114010066 0.000000000000000000 0.991663546924709038 0.000000000000000000 0.991575974490928269 0.000000000000000000 0.991384571672510706 0.000000000000000000
 0.991704552054376576 0.000000000000000000 0.991659592090481268 0.000000000000000000 0.991569362593051840 0.000000000000000000 0.991376409599373898 0.000000000000000000
 0.991703474355703940 0.000000000000000000 0.991659310887693768 0.000000000000000000 0.991565975045808012 0.000000000000000000 0.991359696516005973 0.000000000000000000
 0.991700322929610523 0.000000000000000000 0.991648196714625119 0.000000000000000000 0.991558175578823309 0.000000000000000000 0.991336191465541416 0.000000000000000000
 0.991678127052030289 0.000000000000000000 0.991630375397883013 0.000000000000000000 0.991555726024568096 0.000000000000000000 0.991307998867383411 0.000000000000000000
 0.991656295853446168 0.000000000000000000 0.991616410808094373 0.000000000000000000 0.991497935955275356 0.000000000000000000 0.991289930404135156 0.000000000000000000
 0.991651211087430928 0.000000000000000000 0.991613340908044982 0.000000000000000000 0.991494852546673577 0.000000000000000000 0.991289808767930158 0.000000000000000000
 0.991650068899200265 0.000000000000000000 0.991583619013087669 0.000000000000000000 0.991480623985852794 0.000000000000000000 0.991280705935162154 0.000000000000000000
 0.991646845323387760 0.000000000000000000 0.991579883700080100 0.000000000000000000 0.991479255773916823 0.000000000000000000 0.991276389572794181 0.000000000000000000
 0.991634020313644338 0.000000000000000000 0.991570966053935798 0.000000000000000000 0.991449780821415994 0.000000000000000000 0.991265542455586290 0.000000000000000000
 0.991631468159560381 0.000000000000000000 0.991564210406413404 0.000000000000000000 0.991438661239576802 0.000000000000000000 0.991263398455239919 0.000000000000000000
 0.991593513761659273 0.000000000000000000 0.991545995349161324 0.000000000000000000 0.991430340474652061 0.000000000000000000 0.991255669530319516 0.000000000000000000
 0.991592396255598918 0.000000000000000000 0.991545318114653407 0.000000000000000000 0.991417174121075995 0.000000000000000000 0.991246751571720930 0.000000000000000000
 0.991581144990003605 0.000000000000000000 0.991530594490409256 0.000000000000000000 0.991416431823204269 0.000000000000000000 0.991223737630465562 0.000000000000000000
 0.991580666827512003 0.000000000000000000 0.991520115930835888 0.000000000000000000 0.991400389139315941 0.000000000000000000 0.991215400000958202 0.000000000000000000
 0.991552036345867305 0.000000000000000000 0.991500213925128104 0.000000000000000000 0.991399595698024272 0.000000000000000000 0.991214145773989030 0.000000000000000000
 0.991536833593857914 0.000000000000000000 0.991485285387051940 0.000000000000000000 0.991391390465949929 0.000000000000000000 0.991202042399867089 0.000000000000000000
 0.991514584008587829 0.000000000000000000 0.991476339595382838 0.000000000000000000 0.991383209320879866 0.000000000000000000 0.991174406830640842 0.000000000000000000
 0.991495488843015749 0.000000000000000000 0.991457523285864561 0.000000000000000000 0.991378440030796892 0.000000000000000000 0.991168278728344010 0.000000000000000000
 0.991490251847332416 0.000000000000000000 0.991454378212601406 0.000000000000000000 0.991369647167375079 0.000000000000000000 0.991165671732945119 0.000000000000000000
 0.991479073904426578 0.000000000000000000 0.991444822831448414 0.000000000000000000 0.991369396530235369 0.000000000000000000 0.991154743773314695 0.000000000000000000
 0.991446153207622305 0.000000000000000000 0.991418980870331978 0.000000000000000000 0.991368139617304522 0.000000000000000000 0.991142933545274940 0.000000000000000000
 0.991444659612543133 0.000000000000000000 0.991413909723530495 0.000000000000000000 0.991361334180827725 0.000000000000000000 0.991142407560121286 0.000000000000000000
 0.991427784199525819 0.000000000000000000 0.991395559757414890 0.000000000000000000 0.991331336304372090 0.000000000000000000 0.991142075658682620 0.000000000000000000
 0.991427512291175983 0.000000000000000000 0.991386053259786904 0.000000000000000000 0.991316999270378751 0.000000000000000000 0.991132590193696927 0.000000000000000000
 0.991419914827375237 0.000000000000000000 0.991384651831054176 0.000000000000000000 0.991296455392559284 0.000000000000000000 0.991131883410666936 0.000000000000000000
 0.991419895252779626 0.000000000000000000 0.991375706225510744 0.000000000000000000 0.991295058936474072 0.000000000000000000 0.991131757935267643 0.000000000000000000
 0.991403563376604180 0.000000000000000000 0.991362707993493797 0.000000000000000000 0.991284770027829110 0.000000000000000000 0.991123333247661109 0.000000000000000000
 0.991396012660322068 0.000000000000000000 0.991362664802837745 0.000000000000000000 0.991276066155164504 0.000000000000000000 0.991098193111384806 0.000000000000000000
 0.991382458573882630 0.000000000000000000 0.991341010004130219 0.000000000000000000 0.991257323631204113 0.000000000000000000 0.991083350290605680 0.000000000000000000
 0.991379174322283951 0.000000000000000000 0.991318437148716480 0.000000000000000000 0.991235096728206977 0.000000000000000000 0.991048339972502856 0.000000000000000000
 0.991379147940645633 0.000000000000000000 0.991317143483678054 0.000000000000000000 0.991233789354232231 0.000000000000000000 0.991044545719936498 0.000000000000000000
 0.991349804221090869 0.000000000000000000 0.991311305823893041 0.000000000000000000 0.991191806991707502 0.000000000000000000 0.991041357007617196 0.000000000000000000
 0.991343182002125234 0.000000000000000000 0.991307375303054350 0.000000000000000000 0.991191432195327127 0.000000000000000000 0.991041212215192258 0.000000000000000000
 0.991279772112133140 0.000000000000000000 0.991241472135757640 0.000000000000000000 0.991170435293863172 0.000000000000000000 0.991037987490109629 0.000000000000000000
 0.991273378619752732 0.000000000000000000 0.991234344399343326 0.000000000000000000 0.991166357855824298 0.000000000000000000 0.991026464175591482 0.000000000000000000
 0.991258580111082810 0.000000000000000000 0.991222238403974498 0.000000000000000000 0.991161091555761931 0.000000000000000000 0.990962721033136540 0.000000000000000000
 0.991250722132867468 0.000000000000000000 0.991206863073032074 0.000000000000000000 0.991148942251876330 0.000000000000000000 0.990956773587830297 0.000000000000000000
 0.991223716891488138 0.000000000000000000 0.991189251539099092 0.000000000000000000 0.991117290896523340 0.000000000000000000 0.990952923149266085 0.000000000000000000
 0.991222133545014428 0.000000000000000000 0.991181369088335651 0.000000000000000000 0.991112180472480730 0.000000000000000000 0.990938109192146088 0.000000000000000000
 0.991211463746002219 0.000000000000000000 0.991180001178228465 0.000000000000000000 0.991085098562528688 0.000000000000000000 0.990937394835147201 0.000000000000000000
 0.991191518186110954 0.000000000000000000 0.991140372374687106 0.000000000000000000 0.991056792118256147 0.000000000000000000 0.990925693237670102 0.000000000000000000
 0.991186276200806793 0.000000000000000000 0.991138519688333886 0.000000000000000000 0.991053282168826377 0.000000000000000000 0.990914028351611464 0.000000000000000000
 0.991185461573875659 0.000000000000000000 0.991133995590105510 0.000000000000000000 0.991049989914270180 0.000000000000000000 0.990911748771463485 0.000000000000000000
 0.991143645394295558 0.000000000000000000 0.991107578472854356 0.000000000000000000 0.991019152277329063 0.000000000000000000 0.990889073408664278 0.000000000000000000
 0.991142958289859877 0.000000000000000000 0.991107497871272280 0.000000000000000000 0.991014533979338363 0.000000000000000000 0.990880385813985742 0.000000000000000000
 0.991141471269113006 0.000000000000000000 0.991103907081506308 0.000000000000000000 0.991011803659883173 0.000000000000000000 0.990870233385678922 0.000000000000000000
 0.991139816774730731 0.000000000000000000 0.991102326747651752 0.000000000000000000 0.991005397519794440 0.000000000000000000 0.990847759239668502 0.000000000000000000
 0.991064929358849711 0.000000000000000000 0.991039322636043774 0.000000000000000000 0.990985625914346357 0.000000000000000000 0.990846095756741652 0.000000000000000000
 0.991054436970459030 0.000000000000000000 0.991020107145044071 0.000000000000000000 0.990974418163447113 0.000000000000000000 0.990811078098062792 0.000000000000000000
 0.991053163561508965 0.000000000000000000 0.991012870648172450 0.000000000000000000 0.990959049156431515 0.000000000000000000 0.990801517060336923 0.000000000000000000
 0.991040412804710780 0.000000000000000000 0.990999560785192690 0.000000000000000000 0.990942797076103221 0.000000000000000000 0.990784347088354500 0.000000000000000000
 0.991029411808890592 0.000000000000000000 0.990997379198832129 0.000000000000000000 0.990924106620605594 0.000000000000000000 0.990768923842210492 0.000000000000000000
 0.991020437024661804 0.000000000000000000 0.990979447173275574 0.000000000000000000 0.990893326652369177 0.000000000000000000 0.990760371441406273 0.000000000000000000
 0.991019459001604264 0.000000000000000000 0.990971463684059084 0.000000000000000000 0.990887711674251825 0.000000000000000000 0.990722429164591301 0.000000000000000000
 0.990988085682726672 0.000000000000000000 0.990963157940563999 0.000000000000000000 0.990876016878291410 0.000000000000000000 0.990711632483591953 0.000000000000000000
 0.990987122948580712 0.000000000000000000 0.990955885184446328 0.000000000000000000 0.990871492635562623 0.000000000000000000 0.990691201253201537 0.000000000000000000
 0.990981534253445817 0.000000000000000000 0.990943044417830321 0.000000000000000000 0.990866592608530938 0.000000000000000000 0.990681469330495612 0.000000000000000000
 0.990946050824651592 0.000000000000000000 0.990918116987268505 0.000000000000000000 0.990853282644818423 0.000000000000000000 0.990658802069257827 0.000000000000000000
 0.990944115898852229 0.000000000000000000 0.990905230087928079 0.000000000000000000 0.990829112579013627 0.000000000000000000 0.990655240906887280 0.000000000000000000
 0.990941730344839899 0.000000000000000000 0.990903073430219994 0.000000000000000000 0.990815614473001705 0.000000000000000000 0.990648430881410746 0.000000000000000000
 0.990907857066378073 0.000000000000000000 0.990869187003153962 0.000000000000000000 0.990798455539151468 0.000000000000000000 0.990645685107042984 0.000000000000000000
 0.990907776028919884 0.000000000000000000 0.990855465949407099 0.000000000000000000 0.990796811754446560 0.000000000000000000 0.990633314021652334 0.000000000000000000
 0.990890447490536341 0.000000000000000000 0.990854848905418084 0.000000000000000000 0.990774261088054220 0.000000000000000000 0.990620263127188760 0.000000000000000000
 0.990885192009886784 0.000000000000000000 0.990850098916353339 0.000000000000000000 0.990746399023897384 0.000000000000000000 0.990587194822756256 0.000000000000000000
 0.990853374327136605 0.000000000000000000 0.990813759993511844 0.000000000000000000 0.990735395168068744 0.000000000000000000 0.990567874520371094 0.000000000000000000
 0.990851696465983478 0.000000000000000000 0.990797763038856472 0.000000000000000000 0.990708535542973556 0.000000000000000000 0.990553427077394244 0.000000000000000000
 0.990828047048199378 0.000000000000000000 0.990781223307283687 0.000000000000000000 0.990702448360450627 0.000000000000000000 0.990546916066706196 0.000000000000000000
 0.990809072711436922 0.000000000000000000 0.990774761087144351 0.000000000000000000 0.990695146368316681 0.000000000000000000 0.990538524401240128 0.000000000000000000
 0.990806875495574335 0.000000000000000000 0.990765146918421102 0.000000000000000000 0.990694489336412576 0.000000000000000000 0.990531304847805938 0.000000000000000000
 0.990799929709141214 0.000000000000000000 0.990757543091781545 0.000000000000000000 0.990667671885447132 0.000000000000000000 0.990513743603184227 0.000000000000000000
 0.990796714161911396 0.000000000000000000 0.990745811446840152 0.000000000000000000 0.990659674754555741 0.000000000000000000 0.990496675990886422 0.000000000000000000
 0.990785886928011061 0.000000000000000000 0.990742748984811628 0.000000000000000000 0.990644327415099890 0.000000000000000000 0.990494453520645357 0.000000000000000000
 0.990784112599607192 0.000000000000000000 0.990725730651977887 0.000000000000000000 0.990643033451259147 0.000000000000000000 0.990443302307505213 0.000000000000000000
 0.990782644467381624 0.000000000000000000 0.990725538651660464 0.000000000000000000 0.990613275818213790 0.000000000000000000 0.990430433445932623 0.000000000000000000
 0.990779169289526473 0.000000000000000000 0.990721079833956741 0.000000000000000000 0.990601589579289121 0.000000000000000000 0.990407167468235206 0.000000000000000000
 0.990767564116090460 0.000000000000000000 0.990711284158601657 0.000000000000000000 0.990598029122004453 0.000000000000000000 0.990404292364068239 0.000000000000000000
 0.990742542731389286 0.000000000000000000 0.990703428366852212 0.000000000000000000 0.990593484747261721 0.000000000000000000 0.990368327883257904 0.000000000000000000
 0.990710476414144892 0.000000000000000000 0.990674596663522422 0.000000000000000000 0.990584695493085698 0.000000000000000000 0.990356979430297324 0.000000000000000000
 0.990690002727143915 0.000000000000000000 0.990649123134856313 0.000000000000000000 0.990546973313141677 0.000000000000000000 0.990349213519948313 0.000000000000000000
 0.990669564152726112 0.000000000000000000 0.990622081869587334 0.000000000000000000 0.990525550570079849 0.000000000000000000 0.990346145488190777 0.000000000000000000
 0.990668731886352960 0.000000000000000000 0.990620044623131912 0.000000000000000000 0.990524460212980684 0.000000000000000000 0.990343070702560446 0.000000000000000000
 0.990635501826013343 0.000000000000000000 0.990590105777129248 0.000000000000000000 0.990514435596858700 0.000000000000000000 0.990323067439832116 0.000000000000000000
 0.990613185781661465 0.000000000000000000 0.990583010711594825 0.000000000000000000 0.990494318478836067 0.000000000000000000 0.990286412875589717 0.000000000000000000
 0.990592470213493947 0.000000000000000000 0.990557676817687582 0.000000000000000000 0.990491028605991808 0.000000000000000000 0.990283872866663750 0.000000000000000000
 0.990587613797136668 0.000000000000000000 0.990549500149856876 0.000000000000000000 0.990480256732705122 0.000000000000000000 0.990278684370572537 0.000000000000000000
 0.990584572807692076 0.000000000000000000 0.990530447269110770 0.000000000000000000 0.990429300432377424 0.000000000000000000 0.990271239550784443 0.000000000000000000
 0.990579714458199811 0.000000000000000000 0.990526215863598791 0.000000000000000000 0.990423879011015695 0.000000000000000000 0.990271231320392964 0.000000000000000000
 0.990530139929061582 0.000000000000000000 0.990483941799969125 0.000000000000000000 0.990408894581745303 0.000000000000000000 0.990255476507549970 0.000000000000000000
 0.990525769850656213 0.000000000000000000 0.990476985353696437 0.000000000000000000 0.990401690508406540 0.000000000000000000 0.990222532929987853 0.000000000000000000
 0.990525056544499072 0.000000000000000000 0.990473342184281624 0.000000000000000000 0.990399143492938894 0.000000000000000000 0.990217261990708253 0.000000000000000000
 0.990512269032125303 0.000000000000000000 0.990473215046706046 0.000000000000000000 0.990376695678189756 0.000000000000000000 0.990215796541487947 0.000000000000000000
 0.990503701454112706 0.000000000000000000 0.990463706091851193 0.000000000000000000 0.990358518886320649 0.000000000000000000 0.990186265775622076 0.000000000000000000
 0.990493585856287662 0.000000000000000000 0.990452154486505365 0.000000000000000000 0.990351926545650074 0.000000000000000000 0.990145027750448325 0.000000000000000000
 0.990492542088204808 0.000000000000000000 0.990432369977331195 0.000000000000000000 0.990318195284567326 0.000000000000000000 0.990139677305341026 0.000000000000000000
 0.990471530515234178 0.000000000000000000 0.990421739165455395 0.000000000000000000 0.990317206355260882 0.000000000000000000 0.990135068142041330 0.000000000000000000
 0.990448825690772860 0.000000000000000000 0.990392239258289786 0.000000000000000000 0.990307141351778331 0.000000000000000000 0.990127045908512193 0.000000000000000000
 0.990434435306774441 0.000000000000000000 0.990391202735202869 0.000000000000000000 0.990295544239715664 0.000000000000000000 0.990119373279518489 0.000000000000000000
 0.990425316491259422 0.000000000000000000 0.990376421999621837 0.000000000000000000 0.990269993696722195 0.000000000000000000 0.990113998224749881 0.000000000000000000
 0.990416680987347586 0.000000000000000000 0.990365392454111149 0.000000000000000000 0.990265756132937214 0.000000000000000000 0.990077353502235580 0.000000000000000000
 0.990403082400271306 0.000000000000000000 0.990355260048838226 0.000000000000000000 0.990260215167806268 0.000000000000000000 0.990057565880944956 0.000000000000000000
 0.990391325415340362 0.000000000000000000 0.990347449586335582 0.000000000000000000 0.990252637226984644 0.000000000000000000 0.990027543380243569 0.000000000000000000
 0.990381062460677697 0.000000000000000000 0.990335214483596182 0.000000000000000000 0.990240530876681957 0.000000000000000000 0.990021667497542612 0.000000000000000000
 0.990353002960277395 0.000000000000000000 0.990312606696798103 0.000000000000000000 0.990235378839427693 0.000000000000000000 0.990016655718403915 0.000000000000000000
 0.990352078105557920 0.000000000000000000 0.990293504882548525 0.000000000000000000 0.990199233451749872 0.000000000000000000 0.990009470276619674 0.000000000000000000
 0.990347895827665359 0.000000000000000000 0.990286158449361409 0.000000000000000000 0.990188281327829989 0.000000000000000000 0.990008293563948039 0.000000000000000000
 0.990345607309672027 0.000000000000000000 0.990281781266604155 0.000000000000000000 0.990158503387231326 0.000000000000000000 0.989998549804215422 0.000000000000000000
 0.990337894093642368 0.000000000000000000 0.990279214220650794 0.000000000000000000 0.990158381871535487 0.000000000000000000 0.989959907536610895 0.000000000000000000
 0.990317030145669852 0.000000000000000000 0.990277716417647724 0.000000000000000000 0.990147479265371722 0.000000000000000000 0.989947661887506825 0.000000000000000000
 0.990314543872276909 0.000000000000000000 0.990263008374795528 0.000000000000000000 0.990146439760298480 0.000000000000000000 0.989944992274309654 0.000000000000000000
 0.990310485484260372 0.000000000000000000 0.990252312226476028 0.000000000000000000 0.990142621447544169 0.000000000000000000 0.989942543138006559 0.000000000000000000
 0.990263408030816472 0.000000000000000000 0.990228070402307980 0.000000000000000000 0.990141682741706775 0.000000000000000000 0.989920447338073495 0.000000000000000000
 0.990247596392414331 0.000000000000000000 0.990215741175422548 0.000000000000000000 0.990134813207061759 0.000000000000000000 0.989914596064425223 0.000000000000000000
 0.990229163499986798 0.000000000000000000 0.990193060104292200 0.000000000000000000 0.990107333456768601 0.000000000000000000 0.989902928711236640 0.000000000000000000
 0.990224953475967951 0.000000000000000000 0.990183904741003484 0.000000000000000000 0.990104206205226212 0.000000000000000000 0.989881461650561789 0.000000000000000000
 0.990192212946737316 0.000000000000000000 0.990162415923004136 0.000000000000000000 0.990099156050399332 0.000000000000000000 0.989877887689097347 0.000000000000000000
 0.990188079593396386 0.000000000000000000 0.990154524033784122 0.000000000000000000 0.990086813370321672 0.000000000000000000 0.989877252316398115 0.000000000000000000
 0.990174052868957211 0.000000000000000000 0.990134587894232365 0.000000000000000000 0.990058365243257188 0.000000000000000000 0.989869993991044472 0.000000000000000000
 0.990173811016353711 0.000000000000000000 0.990116736716117107 0.000000000000000000 0.990045251125723835 0.000000000000000000 0.989862638856825128 0.000000000000000000
 0.990172260686104422 0.000000000000000000 0.990112227435734793 0.000000000000000000 0.990011083824267835 0.000000000000000000 0.989837145826430120 0.000000000000000000
 0.990137109885742772 0.000000000000000000 0.990103158966675001 0.000000000000000000 0.989989135699121947 0.000000000000000000 0.989803698503494589 0.000000000000000000
 0.990130886540218635 0.000000000000000000 0.990091324097728598 0.000000000000000000 0.989988628781579338 0.000000000000000000 0.989792658893785315 0.000000000000000000
 0.990100781329571911 0.000000000000000000 0.990041745554528174 0.000000000000000000 0.989940443068384690 0.000000000000000000 0.989790979676684501 0.000000000000000000
 0.990098245396188958 0.000000000000000000 0.990037758145142388 0.000000000000000000 0.989935572976250788 0.000000000000000000 0.989752334809430367 0.000000000000000000
 0.990037548178927418 0.000000000000000000 0.990002486417873251 0.000000000000000000 0.989928764592728050 0.000000000000000000 0.989732031309048077 0.000000000000000000
 0.990032896502399562 0.000000000000000000 0.989993101205799864 0.000000000000000000 0.989895965536341405 0.000000000000000000 0.989729134149765599 0.000000000000000000
 0.990020257417655425 0.000000000000000000 0.989976416487151067 0.000000000000000000 0.989893044453026172 0.000000000000000000 0.989718262226782941 0.000000000000000000
 0.990007049789868865 0.000000000000000000 0.989972483159208161 0.000000000000000000 0.989892165104279909 0.000000000000000000 0.989691810592758570 0.000000000000000000
 0.989954662370363225 0.000000000000000000 0.989910183426452317 0.000000000000000000 0.989848521476965115 0.000000000000000000 0.989688907094305126 0.000000000000000000
 0.989949774099515123 0.000000000000000000 0.989909980840462667 0.000000000000000000 0.989830933279860825 0.000000000000000000 0.989687269521654089 0.000000000000000000
 0.989941054870873471 0.000000000000000000 0.989909062920612759 0.000000000000000000 0.989821687055092880 0.000000000000000000 0.989672619173995294 0.000000000000000000
 0.989940706625920930 0.000000000000000000 0.989898122067892516 0.000000000000000000 0.989813909291679783 0.000000000000000000 0.989653755211119313 0.000000000000000000
 0.989912587646523234 0.000000000000000000 0.989875459536887936 0.000000000000000000 0.989806346664317549 0.000000000000000000 0.989634960770573446 0.000000000000000000
 0.989908711244486983 0.000000000000000000 0.989871692025997008 0.000000000000000000 0.989795903368909213 0.000000000000000000 0.989630016547599967 0.000000000000000000
 0.989900597420676709 0.000000000000000000 0.989864720857830727 0.000000000000000000 0.989793876966614583 0.000000000000000000 0.989623931476359742 0.000000000000000000
 0.989890441647804153 0.000000000000000000 0.989855904432447087 0.000000000000000000 0.989783594365154062 0.000000000000000000 0.989623288301566428 0.000000000000000000
 0.989890248733164557 0.000000000000000000 0.989855339564351455 0.000000000000000000 0.989774150367972338 0.000000000000000000 0.989585757760975016 0.000000000000000000
 0.989857460158480307 0.000000000000000000 0.989808059463384127 0.000000000000000000 0.989708314709816128 0.000000000000000000 0.989562930147758757 0.000000000000000000
 0.989815440082465914 0.000000000000000000 0.989778925359166117 0.000000000000000000 0.989706936595523556 0.000000000000000000 0.989542219411072677 0.000000000000000000
 0.989787262802223400 0.000000000000000000 0.989738768456801865 0.000000000000000000 0.989675131804742758 0.000000000000000000 0.989520193917529545 0.000000000000000000
 0.989771623232901909 0.000000000000000000 0.989732946608755548 0.000000000000000000 0.989656528018971304 0.000000000000000000 0.989513363911279642 0.000000000000000000
 0.989757310917592115 0.000000000000000000 0.989722366769583251 0.000000000000000000 0.989653594572690865 0.000000000000000000 0.989506783370129983 0.000000000000000000
 0.989755383418646328 0.000000000000000000 0.989710270574597706 0.000000000000000000 0.989618032730005037 0.000000000000000000 0.989443139158486806 0.000000000000000000
 0.989728749533390517 0.000000000000000000 0.989687446898892542 0.000000000000000000 0.989586381384910951 0.000000000000000000 0.989425589318730481 0.000000000000000000
 0.989703187859432565 0.000000000000000000 0.989664109754087584 0.000000000000000000 0.989573194089877428 0.000000000000000000 0.989399209512694777 0.000000000000000000
 0.989698668309344387 0.000000000000000000 0.989653098757418137 0.000000000000000000 0.989566465495264502 0.000000000000000000 0.989392103053081007 0.000000000000000000
 0.989690019445767288 0.000000000000000000 0.989635224102043631 0.000000000000000000 0.989533687963175312 0.000000000000000000 0.989369555431700021 0.000000000000000000
 0.989634387238631508 0.000000000000000000 0.989590259893421642 0.000000000000000000 0.989511019766981748 0.000000000000000000 0.989362076999756868 0.000000000000000000
 0.989628016695254575 0.000000000000000000 0.989576872954942677 0.000000000000000000 0.989503472071142975 0.000000000000000000 0.989345447928375976 0.000000000000000000
 0.989623044831615895 0.000000000000000000 0.989568269971996650 0.000000000000000000 0.989478688479946911 0.000000000000000000 0.989343788001564750 0.000000000000000000
 0.989619360832605710 0.000000000000000000 0.989567558598615338 0.000000000000000000 0.989478498608889590 0.000000000000000000 0.989317396523458625 0.000000000000000000
 0.989597388381872167 0.000000000000000000 0.989554403689790751 0.000000000000000000 0.989455266927669497 0.000000000000000000 0.989280794061366930 0.000000000000000000
 0.989588429791607105 0.000000000000000000 0.989552036440023430 0.000000000000000000 0.989453854394425569 0.000000000000000000 0.989279312535580435 0.000000000000000000
 0.989570074098240049 0.000000000000000000 0.989529952072968566 0.000000000000000000 0.989437823068605837 0.000000000000000000 0.989244954638550555 0.000000000000000000
 0.989551735963291712 0.000000000000000000 0.989519919518860203 0.000000000000000000 0.989418971070379127 0.000000000000000000 0.989205136580163180 0.000000000000000000
 0.989494464520628392 0.000000000000000000 0.989456633595711565 0.000000000000000000 0.989380676804634374 0.000000000000000000 0.989202917690802375 0.000000000000000000
 0.989488341952280859 0.000000000000000000 0.989449351063622862 0.000000000000000000 0.989373165218261352 0.000000000000000000 0.989202104431230689 0.000000000000000000
 0.989485689013637426 0.000000000000000000 0.989443949148455570 0.000000000000000000 0.989370994273030657 0.000000000000000000 0.989192255966828360 0.000000000000000000
 0.989472156356746013 0.000000000000000000 0.989432155317679252 0.000000000000000000 0.989364975688627246 0.000000000000000000 0.989159643617233075 0.000000000000000000
 0.989468328603309244 0.000000000000000000 0.989425365304635651 0.000000000000000000 0.989352803035482120 0.000000000000000000 0.989159347147774204 0.000000000000000000
 0.989457041169730878 0.000000000000000000 0.989407389694615835 0.000000000000000000 0.989327836871346622 0.000000000000000000 0.989158433993204689 0.000000000000000000
 0.989435915522891341 0.000000000000000000 0.989393272152407355 0.000000000000000000 0.989276749261710830 0.000000000000000000 0.989099031736018985 0.000000000000000000
 0.989422643966394899 0.000000000000000000 0.989385201450694529 0.000000000000000000 0.989275087950701071 0.000000000000000000 0.989080338859752883 0.000000000000000000
 0.989395040432265005 0.000000000000000000 0.989355178118412559 0.000000000000000000 0.989272145060942965 0.000000000000000000 0.989070842379863313 0.000000000000000000
 0.989377904876900582 0.000000000000000000 0.989332389431093140 0.000000000000000000 0.989249238708748146 0.000000000000000000 0.989061089731914644 0.000000000000000000
 0.989373003311614041 0.000000000000000000 0.989320343330634899 0.000000000000000000 0.989221266965803481 0.000000000000000000 0.989043989808455315 0.000000000000000000
 0.989372520768818875 0.000000000000000000 0.989316819562007344 0.000000000000000000 0.989214560934246756 0.000000000000000000 0.989030843815804861 0.000000000000000000
 0.989334562281318886 0.000000000000000000 0.989278152791756238 0.000000000000000000 0.989196872549364947 0.000000000000000000 0.989028331373130509 0.000000000000000000
 0.989319464196913301 0.000000000000000000 0.989267409316023083 0.000000000000000000 0.989171774830091000 0.000000000000000000 0.989019273575064473 0.000000000000000000
 0.989301363585078697 0.000000000000000000 0.989263354702571651 0.000000000000000000 0.989170558349667495 0.000000000000000000 0.988998290772402977 0.000000000000000000
 0.989297628599052459 0.000000000000000000 0.989259885024715291 0.000000000000000000 0.989155211536967061 0.000000000000000000 0.988987482588149724 0.000000000000000000
 0.989227329145901724 0.000000000000000000 0.989191794373841082 0.000000000000000000 0.989122310255100112 0.000000000000000000 0.988978158216736181 0.000000000000000000
 0.989221355667490143 0.000000000000000000 0.989176786565716504 0.000000000000000000 0.989104846149072237 0.000000000000000000 0.988961122139588533 0.000000000000000000
 0.989218457955486463 0.000000000000000000 0.989165609250438949 0.000000000000000000 0.989104669608241949 0.000000000000000000 0.988953088593078067 0.000000000000000000
 0.989211793507410508 0.000000000000000000 0.989164538282308659 0.000000000000000000 0.989061280230569495 0.000000000000000000 0.988941404064621832 0.000000000000000000
 0.989203406579232003 0.000000000000000000 0.989162057660731509 0.000000000000000000 0.989056706152126597 0.000000000000000000 0.988916705309477728 0.000000000000000000
 0.989173393552348013 0.000000000000000000 0.989132883845067035 0.000000000000000000 0.989054744442729006 0.000000000000000000 0.988901088815079876 0.000000000000000000
 0.989149427284799154 0.000000000000000000 0.989116124056380497 0.000000000000000000 0.989048974643282119 0.000000000000000000 0.988872053236944382 0.000000000000000000
 0.989144809932427926 0.000000000000000000 0.989111114143997106 0.000000000000000000 0.989047976232863557 0.000000000000000000 0.988869305433700885 0.000000000000000000
 0.989142506840927749 0.000000000000000000 0.989109119324769082 0.000000000000000000 0.989016300183071406 0.000000000000000000 0.988854690935976888 0.000000000000000000
 0.989133357066713126 0.000000000000000000 0.989086004540849384 0.000000000000000000 0.989011078685569034 0.000000000000000000 0.988849156964247578 0.000000000000000000
 0.989131520655835206 0.000000000000000000 0.989076555184422501 0.000000000000000000 0.989006432202692465 0.000000000000000000 0.988813564091774899 0.000000000000000000
 0.989120664743374789 0.000000000000000000 0.989072169645254795 0.000000000000000000 0.988971489975709050 0.000000000000000000 0.988812086513149113 0.000000000000000000
 0.989099669403182391 0.000000000000000000 0.989069886345178562 0.000000000000000000 0.988967854915413724 0.000000000000000000 0.988809140030417644 0.000000000000000000
 0.989072499764783397 0.000000000000000000 0.989030965900454029 0.000000000000000000 0.988952707536887909 0.000000000000000000 0.988788199622535613 0.000000000000000000
 0.989058951087361748 0.000000000000000000 0.989018970194581737 0.000000000000000000 0.988952512171241693 0.000000000000000000 0.988785956970260060 0.000000000000000000
 0.989034352578344711 0.000000000000000000 0.988995197611078458 0.000000000000000000 0.988909972464144804 0.000000000000000000 0.988765205588238549 0.000000000000000000
 0.989022887022838804 0.000000000000000000 0.988990678188246264 0.000000000000000000 0.988905361671146954 0.000000000000000000 0.988751003856713995 0.000000000000000000
 0.989015903974006960 0.000000000000000000 0.988965479483069232 0.000000000000000000 0.988892894020428681 0.000000000000000000 0.988748189128236032 0.000000000000000000
 0.989013903071897738 0.000000000000000000 0.988957086213714254 0.000000000000000000 0.988877749785499582 0.000000000000000000 0.988725534415652141 0.000000000000000000
 0.988982947461859996 0.000000000000000000 0.988946365974790798 0.000000000000000000 0.988865537935466943 0.000000000000000000 0.988704593990760383 0.000000000000000000
 0.988981997948055302 0.000000000000000000 0.988934797224665707 0.000000000000000000 0.988857798791581422 0.000000000000000000 0.988701207122380632 0.000000000000000000
 0.988977321886350680 0.000000000000000000 0.988934548897592247 0.000000000000000000 0.988829725249481539 0.000000000000000000 0.988672597771919293 0.000000000000000000
 0.988963983027838056 0.000000000000000000 0.988920582417521898 0.000000000000000000 0.988826824081260991 0.000000000000000000 0.988652869658312783 0.000000000000000000
 0.988950575590197944 0.000000000000000000 0.988901451773885998 0.000000000000000000 0.988817170885823993 0.000000000000000000 0.988651865050418577 0.000000000000000000
 0.988948293501057507 0.000000000000000000 0.988892001561812339 0.000000000000000000 0.988806793533030470 0.000000000000000000 0.988646893336410870 0.000000000000000000
 0.988944204677960848 0.000000000000000000 0.988885352212569568 0.000000000000000000 0.988796295856569252 0.000000000000000000 0.988642238314096811 0.000000000000000000
 0.988940375749717826 0.000000000000000000 0.988884411269364549 0.000000000000000000 0.988787863108333109 0.000000000000000000 0.988613542583975713 0.000000000000000000
 0.988935052872648046 0.000000000000000000 0.988880785034722765 0.000000000000000000 0.988780193693037157 0.000000000000000000 0.988608968140525568 0.000000000000000000
 0.988925032430828632 0.000000000000000000 0.988878857801166244 0.000000000000000000 0.988770732412414310 0.000000000000000000 0.988585820254853753 0.000000000000000000
 0.988923722782789394 0.000000000000000000 0.988877185218417609 0.000000000000000000 0.988760825153502165 0.000000000000000000 0.988564703284586455 0.000000000000000000
 0.988910111963330785 0.000000000000000000 0.988858661421266327 0.000000000000000000 0.988756128770808540 0.000000000000000000 0.988558330607428148 0.000000000000000000
 0.988889445765723685 0.000000000000000000 0.988846996667862577 0.000000000000000000 0.988754520801897852 0.000000000000000000 0.988548933401909635 0.000000000000000000
 0.988875538924451569 0.000000000000000000 0.988839095333466145 0.000000000000000000 0.988753077654403900 0.000000000000000000 0.988528927679009906 0.000000000000000000
 0.988865268107612549 0.000000000000000000 0.988836149482003490 0.000000000000000000 0.988746520662436845 0.000000000000000000 0.988525716704323987 0.000000000000000000
 0.988861018365307154 0.000000000000000000 0.988820318548514710 0.000000000000000000 0.988720896263258875 0.000000000000000000 0.988492998564817760 0.000000000000000000
 0.988849206525539204 0.000000000000000000 0.988814094616161432 0.000000000000000000 0.988713008873870147 0.000000000000000000 0.988486158731375464 0.000000000000000000
 0.988819142666505835 0.000000000000000000 0.988793796149358251 0.000000000000000000 0.988711621932411355 0.000000000000000000 0.988482364865305385 0.000000000000000000
 0.988805739106672021 0.000000000000000000 0.988774647823131181 0.000000000000000000 0.988708744251363125 0.000000000000000000 0.988470250273710715 0.000000000000000000
 0.988785347734503328 0.000000000000000000 0.988759278873405645 0.000000000000000000 0.988698459783305506 0.000000000000000000 0.988470031943061711 0.000000000000000000
 0.988765310793400576 0.000000000000000000 0.988717433755770814 0.000000000000000000 0.988633652455600975 0.000000000000000000 0.988456725983107742 0.000000000000000000
 0.988743608530935569 0.000000000000000000 0.988694918123871003 0.000000000000000000 0.988624026122337018 0.000000000000000000 0.988449385572465422 0.000000000000000000
 0.988731692574629784 0.000000000000000000 0.988683527259206163 0.000000000000000000 0.988603503075828560 0.000000000000000000 0.988445510226994895 0.000000000000000000
 0.988724811602173626 0.000000000000000000 0.988674376616279882 0.000000000000000000 0.988591808419813534 0.000000000000000000 0.988438758656865701 0.000000000000000000
 0.988703874637369196 0.000000000000000000 0.988670639056162814 0.000000000000000000 0.988583751941918942 0.000000000000000000 0.988434009352481269 0.000000000000000000
 0.988697338263112235 0.000000000000000000 0.988655275411834289 0.000000000000000000 0.988555137385802252 0.000000000000000000 0.988374211371039424 0.000000000000000000
 0.988684746744109111 0.000000000000000000 0.988654290088282872 0.000000000000000000 0.988555060215051240 0.000000000000000000 0.988337366943027762 0.000000000000000000
 0.988630103334835919 0.000000000000000000 0.988595890755334161 0.000000000000000000 0.988526300276310832 0.000000000000000000 0.988322698798685728 0.000000000000000000
 0.988604044539761917 0.000000000000000000 0.988558604072974800 0.000000000000000000 0.988474879365227155 0.000000000000000000 0.988314615744952385 0.000000000000000000
 0.988581681371940246 0.000000000000000000 0.988543003619752447 0.000000000000000000 0.988466373606387672 0.000000000000000000 0.988313734261996868 0.000000000000000000
 0.988561199677860825 0.000000000000000000 0.988525966266128209 0.000000000000000000 0.988456446366903774 0.000000000000000000 0.988305068164405998 0.000000000000000000
 0.988546353473272132 0.000000000000000000 0.988513401112315448 0.000000000000000000 0.988450267470737054 0.000000000000000000 0.988297163017603064 0.000000000000000000
 0.988531821249233111 0.000000000000000000 0.988495041030717392 0.000000000000000000 0.988425509867940200 0.000000000000000000 0.988294100943708953 0.000000000000000000
 0.988528316534502127 0.000000000000000000 0.988488308818156969 0.000000000000000000 0.988419229564944213 0.000000000000000000 0.988288179280978563 0.000000000000000000
 0.988502678930752943 0.000000000000000000 0.988447129815903991 0.000000000000000000 0.988368877484131825 0.000000000000000000 0.988232595227853339 0.000000000000000000
 0.988502169860909663 0.000000000000000000 0.988446264342073388 0.000000000000000000 0.988355902690599808 0.000000000000000000 0.988212222272394913 0.000000000000000000
 0.988496173508625287 0.000000000000000000 0.988445493766821559 0.000000000000000000 0.988351175838459661 0.000000000000000000 0.988194127129471522 0.000000000000000000
 0.988483714139480996 0.000000000000000000 0.988443983896757694 0.000000000000000000 0.988341040418448946 0.000000000000000000 0.988142915871460747 0.000000000000000000
 0.988467526611129799 0.000000000000000000 0.988434431294304638 0.000000000000000000 0.988332798937223145 0.000000000000000000 0.988113422775596439 0.000000000000000000
 0.988452421186785113 0.000000000000000000 0.988418508597146750 0.000000000000000000 0.988324569405416131 0.000000000000000000 0.988105995698415063 0.000000000000000000
 0.988410644906027480 0.000000000000000000 0.988377052175450577 0.000000000000000000 0.988304415084008570 0.000000000000000000 0.988102862462831411 0.000000000000000000
 0.988362346986734863 0.000000000000000000 0.988322590123630329 0.000000000000000000 0.988241353515919907 0.000000000000000000 0.988072983161549567 0.000000000000000000
 0.988288354350210119 0.000000000000000000 0.988242749369753426 0.000000000000000000 0.988173481545658983 0.000000000000000000 0.988048174503551757 0.000000000000000000
 0.988268425285047991 0.000000000000000000 0.988233765717068113 0.000000000000000000 0.988158576165536595 0.000000000000000000 0.988004679897180549 0.000000000000000000
 0.988268152980066206 0.000000000000000000 0.988222511325074993 0.000000000000000000 0.988129778167937678 0.000000000000000000 0.987964215723383110 0.000000000000000000
 0.988255939867038413 0.000000000000000000 0.988211312357268890 0.000000000000000000 0.988126079658312895 0.000000000000000000 0.987957130755836355 0.000000000000000000
 0.988251995523588223 0.000000000000000000 0.988203041122017733 0.000000000000000000 0.988113814268294921 0.000000000000000000 0.987937474501200619 0.000000000000000000
 0.988237340181413848 0.000000000000000000 0.988197097470900121 0.000000000000000000 0.988110532875436043 0.000000000000000000 0.987923203002850192 0.000000000000000000
 0.988236946855323817 0.000000000000000000 0.988195447170889363 0.000000000000000000 0.988101659057612380 0.000000000000000000 0.987919449288533036 0.000000000000000000
 0.988167160848540282 0.000000000000000000 0.988129083741886127 0.000000000000000000 0.988049777413058106 0.000000000000000000 0.987916775857322849 0.000000000000000000
 0.988112356777418155 0.000000000000000000 0.988079319488779140 0.000000000000000000 0.988024879794776267 0.000000000000000000 0.987891899629416814 0.000000000000000000
 0.988110532268710595 0.000000000000000000 0.988069527069332265 0.000000000000000000 0.988002469152190366 0.000000000000000000 0.987890684445150047 0.000000000000000000
 0.988106950109579829 0.000000000000000000 0.988068663468205988 0.000000000000000000 0.987987350096832029 0.000000000000000000 0.987826194206501751 0.000000000000000000
 0.988081793396062613 0.000000000000000000 0.988048111419876474 0.000000000000000000 0.987976003484078769 0.000000000000000000 0.987816738298153418 0.000000000000000000
 0.988078832822885333 0.000000000000000000 0.988042856585626739 0.000000000000000000 0.987966659124423274 0.000000000000000000 0.987806315082895958 0.000000000000000000
 0.988075597588985777 0.000000000000000000 0.988033422484462798 0.000000000000000000 0.987955405457073943 0.000000000000000000 0.987804784269911806 0.000000000000000000
 0.988064555565674518 0.000000000000000000 0.988024896784995277 0.000000000000000000 0.987942971465870623 0.000000000000000000 0.987797166235958923 0.000000000000000000
 0.988043187517930854 0.000000000000000000 0.988008445315358697 0.000000000000000000 0.987941873041162988 0.000000000000000000 0.987787476430790901 0.000000000000000000
 0.988027237729353636 0.000000000000000000 0.987982902134671770 0.000000000000000000 0.987918210038991718 0.000000000000000000 0.987763795693648583 0.000000000000000000
 0.988017279305429486 0.000000000000000000 0.987975886588090102 0.000000000000000000 0.987875492321495630 0.000000000000000000 0.987749930369067997 0.000000000000000000
 0.988008545241431779 0.000000000000000000 0.987958102237198821 0.000000000000000000 0.987863104674058690 0.000000000000000000 0.987688807312048000 0.000000000000000000
 0.988006462276936670 0.000000000000000000 0.987948327993995790 0.000000000000000000 0.987845024228975577 0.000000000000000000 0.987675696397532388 0.000000000000000000
 0.987994371218897549 0.000000000000000000 0.987941273917664731 0.000000000000000000 0.987842862458221505 0.000000000000000000 0.987664781194732888 0.000000000000000000
 0.987984560576068538 0.000000000000000000 0.987934557680065772 0.000000000000000000 0.987828826557631268 0.000000000000000000 0.987632908057282433 0.000000000000000000
 0.987973031413849401 0.000000000000000000 0.987923954847488295 0.000000000000000000 0.987816548763685742 0.000000000000000000 0.987617366629127247 0.000000000000000000
 0.987939417067448145 0.000000000000000000 0.987904903195788497 0.000000000000000000 0.987808127704283834 0.000000000000000000 0.987608627838188369 0.000000000000000000
 0.987923429805570241 0.000000000000000000 0.987877163636317945 0.000000000000000000 0.987775341145794461 0.000000000000000000 0.987594671972499616 0.000000000000000000
 0.987904187551066570 0.000000000000000000 0.987856119321390724 0.000000000000000000 0.987773067411868211 0.000000000000000000 0.987581989360225898 0.000000000000000000
 0.987891818632522178 0.000000000000000000 0.987850448926877012 0.000000000000000000 0.987769310837419034 0.000000000000000000 0.987581962223878174 0.000000000000000000
 0.987887973677007758 0.000000000000000000 0.987841872704428581 0.000000000000000000 0.987766446417287836 0.000000000000000000 0.987544588140744861 0.000000000000000000
 0.987871416922490697 0.000000000000000000 0.987838033316266073 0.000000000000000000 0.987758820807853266 0.000000000000000000 0.987525625392012718 0.000000000000000000
 0.987830617124190846 0.000000000000000000 0.987777502336628088 0.000000000000000000 0.987676228524109301 0.000000000000000000 0.987495698161755420 0.000000000000000000
 0.987816167467675754 0.000000000000000000 0.987775204902894166 0.000000000000000000 0.987654918686135308 0.000000000000000000 0.987489476919922393 0.000000000000000000
 0.987753309768816590 0.000000000000000000 0.987714260721728854 0.000000000000000000 0.987638141197178521 0.000000000000000000 0.987456300190382219 0.000000000000000000
 0.987727755630997795 0.000000000000000000 0.987693783480607657 0.000000000000000000 0.987628085001700073 0.000000000000000000 0.987445838263407039 0.000000000000000000
 0.987677366278936208 0.000000000000000000 0.987635212196583012 0.000000000000000000 0.987563705139024028 0.000000000000000000 0.987422905984956523 0.000000000000000000
 0.987670572786910284 0.000000000000000000 0.987629130760649065 0.000000000000000000 0.987556684802046281 0.000000000000000000 0.987412020468383833 0.000000000000000000
 0.987665765697177345 0.000000000000000000 0.987622887905807989 0.000000000000000000 0.987542065577517669 0.000000000000000000 0.987401144621902871 0.000000000000000000
 0.987651816879206890 0.000000000000000000 0.987601564085150763 0.000000000000000000 0.987536753425901304 0.000000000000000000 0.987388872318133104 0.000000000000000000
 0.987640078721434667 0.000000000000000000 0.987600031735264672 0.000000000000000000 0.987522559635551134 0.000000000000000000 0.987383676288787426 0.000000000000000000
 0.987634734824344718 0.000000000000000000 0.987595881357504868 0.000000000000000000 0.987521021849144698 0.000000000000000000 0.987373298258192311 0.000000000000000000
 0.987616272232321735 0.000000000000000000 0.987586075617327475 0.000000000000000000 0.987502405078190315 0.000000000000000000 0.987373064094059116 0.000000000000000000
 0.987614845181972179 0.000000000000000000 0.987568256599562710 0.000000000000000000 0.987492259927203242 0.000000000000000000 0.987306163297664963 0.000000000000000000
 0.987604236172237360 0.000000000000000000 0.987564048814950413 0.000000000000000000 0.987481231430946682 0.000000000000000000 0.987298734777061426 0.000000000000000000
 0.987602368777423578 0.000000000000000000 0.987562918891980890 0.000000000000000000 0.987471113362955677 0.000000000000000000 0.987294170370004998 0.000000000000000000
 0.987600493631199283 0.000000000000000000 0.987559297570797523 0.000000000000000000 0.987470599092027945 0.000000000000000000 0.987267191980189862 0.000000000000000000
 0.987576289615182845 0.000000000000000000 0.987535141183371268 0.000000000000000000 0.987419868966652459 0.000000000000000000 0.987195045140052518 0.000000000000000000
 0.987541347386087898 0.000000000000000000 0.987493983994283786 0.000000000000000000 0.987392030360669692 0.000000000000000000 0.987190487897808611 0.000000000000000000
 0.987540653877041597 0.000000000000000000 0.987482753054376272 0.000000000000000000 0.987376868056807466 0.000000000000000000 0.987169056623712793 0.000000000000000000
 0.987533270600834290 0.000000000000000000 0.987471414307787843 0.000000000000000000 0.987367618651380896 0.000000000000000000 0.987166127383383718 0.000000000000000000
 0.987480792799439566 0.000000000000000000 0.987443829985822696 0.000000000000000000 0.987331971470618130 0.000000000000000000 0.987096379755912690 0.000000000000000000
 0.987467286316562998 0.000000000000000000 0.987408723092235485 0.000000000000000000 0.987315271480393553 0.000000000000000000 0.987095831626135234 0.000000000000000000
 0.987427038237259302 0.000000000000000000 0.987391144006335209 0.000000000000000000 0.987294073064113320 0.000000000000000000 0.987077929211170435 0.000000000000000000
 0.987421959957534234 0.000000000000000000 0.987364790858688557 0.000000000000000000 0.987252481057048659 0.000000000000000000 0.987077195240780636 0.000000000000000000
 0.987400438431639271 0.000000000000000000 0.987340664723530659 0.000000000000000000 0.987232043834303630 0.000000000000000000 0.987070835045384287 0.000000000000000000
 0.987399822006822636 0.000000000000000000 0.987338729345916599 0.000000000000000000 0.987222819211307279 0.000000000000000000 0.987063315658582630 0.000000000000000000
 0.987373131220500966 0.000000000000000000 0.987310091124145583 0.000000000000000000 0.987216313197075479 0.000000000000000000 0.987060440419231910 0.000000000000000000
 0.987371924141892787 0.000000000000000000 0.987308908783557038 0.000000000000000000 0.987188650102817089 0.000000000000000000 0.987018688323473281 0.000000000000000000
 0.987351732741736599 0.000000000000000000 0.987298985127600948 0.000000000000000000 0.987188569773942426 0.000000000000000000 0.987007634222065278 0.000000000000000000
 0.987349977419019753 0.000000000000000000 0.987290703054626073 0.000000000000000000 0.987185674705910010 0.000000000000000000 0.986984047621464300 0.000000000000000000
 0.987338586876899127 0.000000000000000000 0.987285785890647527 0.000000000000000000 0.987174662111812928 0.000000000000000000 0.986976063538933412 0.000000000000000000
 0.987299580617935657 0.000000000000000000 0.987250529503930885 0.000000000000000000 0.987171201542592525 0.000000000000000000 0.986971645142845522 0.000000000000000000
 0.987286587625466949 0.000000000000000000 0.987245487910015762 0.000000000000000000 0.987163406811142008 0.000000000000000000 0.986951037620114935 0.000000000000000000
 0.987273774557189787 0.000000000000000000 0.987243663341147326 0.000000000000000000 0.987149962631030720 0.000000000000000000 0.986946689689985668 0.000000000000000000
 0.987272858480281235 0.000000000000000000 0.987239063251247995 0.000000000000000000 0.987141547243043704 0.000000000000000000 0.986922170833069656 0.000000000000000000
 0.987243242489368122 0.000000000000000000 0.987211247709784967 0.000000000000000000 0.987139187366765980 0.000000000000000000 0.986916400622253276 0.000000000000000000
 0.987242191438414407 0.000000000000000000 0.987186828552275353 0.000000000000000000 0.987085718519268296 0.000000000000000000 0.986907527652145955 0.000000000000000000
 0.987213755851641062 0.000000000000000000 0.987166825193371400 0.000000000000000000 0.987085136362854221 0.000000000000000000 0.986905613048679853 0.000000000000000000
 0.987197713413118683 0.000000000000000000 0.987155264103788510 0.000000000000000000 0.987072526358381497 0.000000000000000000 0.986898746540280203 0.000000000000000000
 0.987173460737649111 0.000000000000000000 0.987144416573651373 0.000000000000000000 0.987068733831920397 0.000000000000000000 0.986888904492112973 0.000000000000000000
 0.987161152683596943 0.000000000000000000 0.987131846350788544 0.000000000000000000 0.987056760421103352 0.000000000000000000 0.986884822546725382 0.000000000000000000
 0.987139757022061137 0.000000000000000000 0.987089234666778115 0.000000000000000000 0.987026070084770057 0.000000000000000000 0.986871593206347653 0.000000000000000000
 0.987113643198507695 0.000000000000000000 0.987080726499665162 0.000000000000000000 0.987005952390886288 0.000000000000000000 0.986825049907433138 0.000000000000000000
 0.987109003369224802 0.000000000000000000 0.987060228292539810 0.000000000000000000 0.986993505864785847 0.000000000000000000 0.986795816041635354 0.000000000000000000
 0.987101546563378451 0.000000000000000000 0.987056204403086390 0.000000000000000000 0.986958955564646967 0.000000000000000000 0.986787982894237747 0.000000000000000000
 0.987087753513778199 0.000000000000000000 0.987052581016426234 0.000000000000000000 0.986951426497880480 0.000000000000000000 0.986787159684664794 0.000000000000000000
 0.987068592114399013 0.000000000000000000 0.987030130163258801 0.000000000000000000 0.986932800392687493 0.000000000000000000 0.986780425659960270 0.000000000000000000
 0.987044961841182511 0.000000000000000000 0.987004897248502822 0.000000000000000000 0.986926766606755823 0.000000000000000000 0.986775177375000978 0.000000000000000000
 0.986976096206556130 0.000000000000000000 0.986943090715331373 0.000000000000000000 0.986876188662902498 0.000000000000000000 0.986755221445187458 0.000000000000000000
 0.986970286206265812 0.000000000000000000 0.986939618245651351 0.000000000000000000 0.986875535616479671 0.000000000000000000 0.986729463084676572 0.000000000000000000
 0.986944170284725364 0.000000000000000000 0.986913163643387104 0.000000000000000000 0.986862292931351748 0.000000000000000000 0.986722164071404007 0.000000000000000000
 0.986939689850700796 0.000000000000000000 0.986909770249581486 0.000000000000000000 0.986845207976357441 0.000000000000000000 0.986721515919098513 0.000000000000000000
 0.986920409500044116 0.000000000000000000 0.986891030738741293 0.000000000000000000 0.986834182621566081 0.000000000000000000 0.986675720996691097 0.000000000000000000
 0.986905114213604717 0.000000000000000000 0.986868874377057059 0.000000000000000000 0.986800967583848831 0.000000000000000000 0.986667465803528598 0.000000000000000000
 0.986890747633021870 0.000000000000000000 0.986861303664801737 0.000000000000000000 0.986799015981000616 0.000000000000000000 0.986635487616281726 0.000000000000000000
 0.986883733443575495 0.000000000000000000 0.986842247695249863 0.000000000000000000 0.986762397634533217 0.000000000000000000 0.986627677273641535 0.000000000000000000
 0.986868766979160705 0.000000000000000000 0.986830218558794048 0.000000000000000000 0.986749946257534205 0.000000000000000000 0.986583080497358211 0.000000000000000000
 0.986868116538758611 0.000000000000000000 0.986827507389498426 0.000000000000000000 0.986743873971214214 0.000000000000000000 0.986582426757970588 0.000000000000000000
 0.986811454255536069 0.000000000000000000 0.986766068069057978 0.000000000000000000 0.986691885619488618 0.000000000000000000 0.986561678179512680 0.000000000000000000
 0.986793216000957041 0.000000000000000000 0.986760218610100992 0.000000000000000000 0.986676047229353315 0.000000000000000000 0.986542141562464781 0.000000000000000000
 0.986740192660592208 0.000000000000000000 0.986713145745767295 0.000000000000000000 0.986654213310571793 0.000000000000000000 0.986541134968366373 0.000000000000000000
 0.986734520836244799 0.000000000000000000 0.986706421536156286 0.000000000000000000 0.986651083522073646 0.000000000000000000 0.986480892312565971 0.000000000000000000
 0.986704463933541498 0.000000000000000000 0.986673069554285020 0.000000000000000000 0.986609503409510258 0.000000000000000000 0.986477181177262463 0.000000000000000000
 0.986695745171382810 0.000000000000000000 0.986661813385543818 0.000000000000000000 0.986593511696034597 0.000000000000000000 0.986450975420620879 0.000000000000000000
 0.986686986011640066 0.000000000000000000 0.986631313733020265 0.000000000000000000 0.986550551035233481 0.000000000000000000 0.986440815756499001 0.000000000000000000
 0.986661470733459112 0.000000000000000000 0.986620273996802855 0.000000000000000000 0.986546883721819090 0.000000000000000000 0.986410980856106567 0.000000000000000000
 0.986657421620401931 0.000000000000000000 0.986620118612313024 0.000000000000000000 0.986525835392812023 0.000000000000000000 0.986373211700606323 0.000000000000000000
 0.986634091914382672 0.000000000000000000 0.986594183078033926 0.000000000000000000 0.986521242749542782 0.000000000000000000 0.986367593737189186 0.000000000000000000
 0.986609505008644749 0.000000000000000000 0.986570985220964647 0.000000000000000000 0.986496480364660533 0.000000000000000000 0.986344093101156116 0.000000000000000000
 0.986591729152434538 0.000000000000000000 0.986558034081680968 0.000000000000000000 0.986493086057884105 0.000000000000000000 0.986331891569332431 0.000000000000000000
 0.986570315501544504 0.000000000000000000 0.986522983053888969 0.000000000000000000 0.986445023185813841 0.000000000000000000 0.986323684746309604 0.000000000000000000
 0.986558324814062360 0.000000000000000000 0.986522738884546779 0.000000000000000000 0.986425828307247454 0.000000000000000000 0.986312816291425420 0.000000000000000000
 0.986557214952430539 0.000000000000000000 0.986512621639865861 0.000000000000000000 0.986423607162841942 0.000000000000000000 0.986280579155116133 0.000000000000000000
 0.986540785003384157 0.000000000000000000 0.986494280044515892 0.000000000000000000 0.986412154911675443 0.000000000000000000 0.986274970245283877 0.000000000000000000
 0.986488570957922084 0.000000000000000000 0.986462786901555977 0.000000000000000000 0.986407676752484419 0.000000000000000000 0.986249055589121126 0.000000000000000000
 0.986485449377755397 0.000000000000000000 0.986457563904698187 0.000000000000000000 0.986385203738616934 0.000000000000000000 0.986209535360649925 0.000000000000000000
 0.986477145301675740 0.000000000000000000 0.986439763935947900 0.000000000000000000 0.986384601795306293 0.000000000000000000 0.986184382022161299 0.000000000000000000
 0.986472066190279051 0.000000000000000000 0.986429790835308129 0.000000000000000000 0.986346544105377920 0.000000000000000000 0.986179121538355852 0.000000000000000000
 0.986448789997075748 0.000000000000000000 0.986416863954595713 0.000000000000000000 0.986339573957731641 0.000000000000000000 0.986125142294101642 0.000000000000000000
 0.986432286871029018 0.000000000000000000 0.986389080483697889 0.000000000000000000 0.986306455755354361 0.000000000000000000 0.986115016953358459 0.000000000000000000
 0.986418855978574594 0.000000000000000000 0.986374028257948621 0.000000000000000000 0.986280486262298917 0.000000000000000000 0.986087913780205216 0.000000000000000000
 0.986404245827279702 0.000000000000000000 0.986369216624725653 0.000000000000000000 0.986262678542209392 0.000000000000000000 0.986087707852873807 0.000000000000000000
 0.986381987389438941 0.000000000000000000 0.986322406931359752 0.000000000000000000 0.986235784615418498 0.000000000000000000 0.986061849914136368 0.000000000000000000
 0.986381842460259173 0.000000000000000000 0.986322112080279090 0.000000000000000000 0.986204239334897093 0.000000000000000000 0.986047073828834164 0.000000000000000000
 0.986347126438151700 0.000000000000000000 0.986310036519067346 0.000000000000000000 0.986203077060158972 0.000000000000000000 0.986009240787208863 0.000000000000000000
 0.986282899478550412 0.000000000000000000 0.986255406884961827 0.000000000000000000 0.986198833617690007 0.000000000000000000 0.985986646975680503 0.000000000000000000
 0.986241635093402347 0.000000000000000000 0.986198203451720046 0.000000000000000000 0.986136534900374895 0.000000000000000000 0.985979514069325047 0.000000000000000000
 0.986231657742236978 0.000000000000000000 0.986196408849932538 0.000000000000000000 0.986118970782336679 0.000000000000000000 0.985968260593890644 0.000000000000000000
 0.986226715658019448 0.000000000000000000 0.986192658164967595 0.000000000000000000 0.986117561095859352 0.000000000000000000 0.985963370333577949 0.000000000000000000
 0.986213766355131360 0.000000000000000000 0.986181325785851381 0.000000000000000000 0.986112857926665587 0.000000000000000000 0.985945678858369590 0.000000000000000000
 0.986180538524167205 0.000000000000000000 0.986147073562366527 0.000000000000000000 0.986078111467605489 0.000000000000000000 0.985933702621138219 0.000000000000000000
 0.986177541508200917 0.000000000000000000 0.986129044353581508 0.000000000000000000 0.986045580650240838 0.000000000000000000 0.985902832084207370 0.000000000000000000
 0.986153582793049766 0.000000000000000000 0.986096685866351685 0.000000000000000000 0.986007052801187278 0.000000000000000000 0.985856528888847672 0.000000000000000000
 0.986147757938962699 0.000000000000000000 0.986094688658142760 0.000000000000000000 0.986000988196977457 0.000000000000000000 0.985846648489757449 0.000000000000000000
 0.986142083597032815 0.000000000000000000 0.986092812261844753 0.000000000000000000 0.985983071818549495 0.000000000000000000 0.985829295680751616 0.000000000000000000
 0.986110346485810196 0.000000000000000000 0.986064402831372755 0.000000000000000000 0.985972504280279716 0.000000000000000000 0.985819465508013804 0.000000000000000000
 0.986097333565764678 0.000000000000000000 0.986059330188090777 0.000000000000000000 0.985969827848335534 0.000000000000000000 0.985784846436712492 0.000000000000000000
 0.986076641895884287 0.000000000000000000 0.986040528137127614 0.000000000000000000 0.985961486507857976 0.000000000000000000 0.985747247252492076 0.000000000000000000
 0.986049532299207221 0.000000000000000000 0.986006565281591252 0.000000000000000000 0.985918038344072545 0.000000000000000000 0.985743946378932923 0.000000000000000000
 0.986024876653546434 0.000000000000000000 0.985986693559012584 0.000000000000000000 0.985907961051855852 0.000000000000000000 0.985741051968424986 0.000000000000000000
 0.985978003702297268 0.000000000000000000 0.985942394601226346 0.000000000000000000 0.985864598647455903 0.000000000000000000 0.985651862897754527 0.000000000000000000
 0.985969227607394583 0.000000000000000000 0.985918665878436906 0.000000000000000000 0.985817217100861454 0.000000000000000000 0.985631170559077119 0.000000000000000000
 0.985954562339254270 0.000000000000000000 0.985905485903725176 0.000000000000000000 0.985810128449436052 0.000000000000000000 0.985627623517305262 0.000000000000000000
 0.985898520127095224 0.000000000000000000 0.985863615169698893 0.000000000000000000 0.985791967586476137 0.000000000000000000 0.985612857574884704 0.000000000000000000
 0.985884823462995552 0.000000000000000000 0.985839262944159134 0.000000000000000000 0.985755355175147452 0.000000000000000000 0.985586462648592843 0.000000000000000000
 0.985848622324803636 0.000000000000000000 0.985811709255137392 0.000000000000000000 0.985738223199376540 0.000000000000000000 0.985576690813951717 0.000000000000000000
 0.985836795838108904 0.000000000000000000 0.985780508431677083 0.000000000000000000 0.985670146718894524 0.000000000000000000 0.985508577760553672 0.000000000000000000
 0.985828930858790198 0.000000000000000000 0.985776144965131995 0.000000000000000000 0.985670002092464914 0.000000000000000000 0.985497270177654316 0.000000000000000000
 0.985823844117345249 0.000000000000000000 0.985769884989068701 0.000000000000000000 0.985652909142485711 0.000000000000000000 0.985469569442104953 0.000000000000000000
 0.985763614729658011 0.000000000000000000 0.985711486753274579 0.000000000000000000 0.985632051843051915 0.000000000000000000 0.985466265000474295 0.000000000000000000
 0.985761672386001431 0.000000000000000000 0.985708328795940725 0.000000000000000000 0.985620356408083764 0.000000000000000000 0.985454853049940738 0.000000000000000000
 0.985750943693059489 0.000000000000000000 0.985706949275492184 0.000000000000000000 0.985612322922181261 0.000000000000000000 0.985446983551909184 0.000000000000000000
 0.985738863258884490 0.000000000000000000 0.985687320627112729 0.000000000000000000 0.985604255989032341 0.000000000000000000 0.985439491654699684 0.000000000000000000
 0.985721931358593095 0.000000000000000000 0.985678074697633799 0.000000000000000000 0.985594672025572827 0.000000000000000000 0.985426666184797795 0.000000000000000000
 0.985708135651519268 0.000000000000000000 0.985673045852632046 0.000000000000000000 0.985578783513813006 0.000000000000000000 0.985423595854696521 0.000000000000000000
 0.985701794106700557 0.000000000000000000 0.985655819321890392 0.000000000000000000 0.985573797639203608 0.000000000000000000 0.985369161096003254 0.000000000000000000
 0.985676307171572619 0.000000000000000000 0.985640575254606133 0.000000000000000000 0.985561793438034184 0.000000000000000000 0.985368061933924566 0.000000000000000000
 0.985672610352100631 0.000000000000000000 0.985623608983687616 0.000000000000000000 0.985539078582168937 0.000000000000000000 0.985366650363507346 0.000000000000000000
 0.985664031125721207 0.000000000000000000 0.985622900511913147 0.000000000000000000 0.985534610516710097 0.000000000000000000 0.985323400531830429 0.000000000000000000
 0.985651432361731361 0.000000000000000000 0.985614493329855956 0.000000000000000000 0.985519715558767384 0.000000000000000000 0.985309815243462284 0.000000000000000000
 0.985645481979125715 0.000000000000000000 0.985608971379514309 0.000000000000000000 0.985516247445260007 0.000000000000000000 0.985295232843046098 0.000000000000000000
 0.985628842203250533 0.000000000000000000 0.985574591907646624 0.000000000000000000 0.985471797963816343 0.000000000000000000 0.985291450108899736 0.000000000000000000
 0.985623668743269676 0.000000000000000000 0.985566713626303659 0.000000000000000000 0.985461905251757586 0.000000000000000000 0.985283509143841996 0.000000000000000000
 0.985613389951857100 0.000000000000000000 0.985553746103392192 0.000000000000000000 0.985450362972807414 0.000000000000000000 0.985257769593123833 0.000000000000000000
 0.985602610493600650 0.000000000000000000 0.985540571490517658 0.000000000000000000 0.985432845190066908 0.000000000000000000 0.985246793480975214 0.000000000000000000
 0.985584708025658229 0.000000000000000000 0.985540376921162364 0.000000000000000000 0.985430487396604882 0.000000000000000000 0.985243649374104136 0.000000000000000000
 0.985572219590290399 0.000000000000000000 0.985532719754267705 0.000000000000000000 0.985423601001311655 0.000000000000000000 0.985223025329537982 0.000000000000000000
 0.985541351252094300 0.000000000000000000 0.985492955499081780 0.000000000000000000 0.985405354803376987 0.000000000000000000 0.985187469868726851 0.000000000000000000
 0.985512009131367495 0.000000000000000000 0.985467038828127806 0.000000000000000000 0.985384184881616831 0.000000000000000000 0.985183638864484568 0.000000000000000000
 0.985504655134879393 0.000000000000000000 0.985464074802057333 0.000000000000000000 0.985381590536474228 0.000000000000000000 0.985152146696830489 0.000000000000000000
 0.985487688915721138 0.000000000000000000 0.985448907247836292 0.000000000000000000 0.985374468875958698 0.000000000000000000 0.985142821161934523 0.000000000000000000
 0.985481315674051617 0.000000000000000000 0.985441854636603609 0.000000000000000000 0.985327538447216322 0.000000000000000000 0.985141362062504022 0.000000000000000000
 0.985478767191070415 0.000000000000000000 0.985427195733297179 0.000000000000000000 0.985319804607689420 0.000000000000000000 0.985138201029622351 0.000000000000000000
 0.985387342366164098 0.000000000000000000 0.985356712647015742 0.000000000000000000 0.985288958394859526 0.000000000000000000 0.985125971593430960 0.000000000000000000
 0.985382610170655981 0.000000000000000000 0.985344829668977407 0.000000000000000000 0.985268756530472967 0.000000000000000000 0.985076287011475205 0.000000000000000000
 0.985359302188131503 0.000000000000000000 0.985329063817726558 0.000000000000000000 0.985267799228269570 0.000000000000000000 0.985076233297702775 0.000000000000000000
 0.985295519302128997 0.000000000000000000 0.985262996910525213 0.000000000000000000 0.985198566988150781 0.000000000000000000 0.985072387161554763 0.000000000000000000
 0.985229864584487913 0.000000000000000000 0.985174058604970315 0.000000000000000000 0.985104788401787612 0.000000000000000000 0.984980296737980487 0.000000000000000000
 0.985219287690171863 0.000000000000000000 0.985173983506776429 0.000000000000000000 0.985104676797812107 0.000000000000000000 0.984968133509995125 0.000000000000000000
 0.985214720969101454 0.000000000000000000 0.985169482315184530 0.000000000000000000 0.985082475698549453 0.000000000000000000 0.984962197696100161 0.000000000000000000
 0.985208394749747196 0.000000000000000000 0.985167222661451292 0.000000000000000000 0.985080847711494956 0.000000000000000000 0.984948784774419051 0.000000000000000000
 0.985204582528973249 0.000000000000000000 0.985159071141553544 0.000000000000000000 0.985057372979115220 0.000000000000000000 0.984869721336579795 0.000000000000000000
 0.985169510055072140 0.000000000000000000 0.985129979916506193 0.000000000000000000 0.985036468870971293 0.000000000000000000 0.984858893829949844 0.000000000000000000
 0.985151958694744811 0.000000000000000000 0.985118959157602503 0.000000000000000000 0.985035750114258479 0.000000000000000000 0.984841777071433166 0.000000000000000000
 0.985151388211721435 0.000000000000000000 0.985108064210252321 0.000000000000000000 0.985010047443728776 0.000000000000000000 0.984840715588470195 0.000000000000000000
 0.985093699640605225 0.000000000000000000 0.985062204234956496 0.000000000000000000 0.984998360509591331 0.000000000000000000 0.984827047542152334 0.000000000000000000
 0.985061662401070626 0.000000000000000000 0.985030106742782685 0.000000000000000000 0.984967171937962793 0.000000000000000000 0.984825313479370745 0.000000000000000000
 0.985018030892375274 0.000000000000000000 0.984985754829774462 0.000000000000000000 0.984918088427653049 0.000000000000000000 0.984790491017576541 0.000000000000000000
 0.985012790256187487 0.000000000000000000 0.984981348400906898 0.000000000000000000 0.984916768273597643 0.000000000000000000 0.984761689529290662 0.000000000000000000
 0.985005943234887327 0.000000000000000000 0.984964367522770501 0.000000000000000000 0.984900103511792580 0.000000000000000000 0.984761475300530598 0.000000000000000000
 0.984974494675105783 0.000000000000000000 0.984942740013440732 0.000000000000000000 0.984873921212889192 0.000000000000000000 0.984758708904073576 0.000000000000000000
 0.984966658160403630 0.000000000000000000 0.984932936790239855 0.000000000000000000 0.984857961462625608 0.000000000000000000 0.984729547915631165 0.000000000000000000
 0.984956034876092623 0.000000000000000000 0.984919927239630733 0.000000000000000000 0.984840632622842493 0.000000000000000000 0.984679196840408499 0.000000000000000000
 0.984926529252153626 0.000000000000000000 0.984897390627982205 0.000000000000000000 0.984840592430483497 0.000000000000000000 0.984676757037899142 0.000000000000000000
 0.984898406196560328 0.000000000000000000 0.984867240244823194 0.000000000000000000 0.984804508421729841 0.000000000000000000 0.984662470643885013 0.000000000000000000
 0.984878750416322335 0.000000000000000000 0.984843512854810310 0.000000000000000000 0.984778492093000168 0.000000000000000000 0.984649265059776235 0.000000000000000000
 0.984856513986590243 0.000000000000000000 0.984824098400760684 0.000000000000000000 0.984760290243447800 0.000000000000000000 0.984635428254649336 0.000000000000000000
 0.984847450787437073 0.000000000000000000 0.984806453719141772 0.000000000000000000 0.984724624027134898 0.000000000000000000 0.984560580874307978 0.000000000000000000
 0.984829947643165005 0.000000000000000000 0.984784367370679647 0.000000000000000000 0.984698260445067142 0.000000000000000000 0.984548607074507642 0.000000000000000000
 0.984758134086362480 0.000000000000000000 0.984716442138751535 0.000000000000000000 0.984629510429298360 0.000000000000000000 0.984473911875510921 0.000000000000000000
 0.984743148376843402 0.000000000000000000 0.984705509798794898 0.000000000000000000 0.984628100716516519 0.000000000000000000 0.984459925432898730 0.000000000000000000
 0.984708029465502066 0.000000000000000000 0.984669428255329660 0.000000000000000000 0.984599136751904025 0.000000000000000000 0.984458111584562756 0.000000000000000000
 0.984693908569072573 0.000000000000000000 0.984656067405981550 0.000000000000000000 0.984584295259687714 0.000000000000000000 0.984439090922783477 0.000000000000000000
 0.984692733069805759 0.000000000000000000 0.984655594902475451 0.000000000000000000 0.984582707004018842 0.000000000000000000 0.984437784495240664 0.000000000000000000
 0.984675832040990295 0.000000000000000000 0.984634367336942429 0.000000000000000000 0.984555629223893392 0.000000000000000000 0.984409478366953139 0.000000000000000000
 0.984664164551188881 0.000000000000000000 0.984620645367153213 0.000000000000000000 0.984539761654901535 0.000000000000000000 0.984393614162956676 0.000000000000000000
 0.984651310481079678 0.000000000000000000 0.984605703767506335 0.000000000000000000 0.984522175278973233 0.000000000000000000 0.984354395329173348 0.000000000000000000
 0.984649002460937117 0.000000000000000000 0.984605415610558143 0.000000000000000000 0.984506906858579556 0.000000000000000000 0.984332079619140043 0.000000000000000000
 0.984599936766054507 0.000000000000000000 0.984544242487253474 0.000000000000000000 0.984432141637453739 0.000000000000000000 0.984228920312745226 0.000000000000000000
 0.984597782529144094 0.000000000000000000 0.984542379822681113 0.000000000000000000 0.984430619639194093 0.000000000000000000 0.984227785490867202 0.000000000000000000
 0.984542535855948087 0.000000000000000000 0.984496965738036911 0.000000000000000000 0.984415537398124485 0.000000000000000000 0.984220476473848582 0.000000000000000000
 0.984540688071463221 0.000000000000000000 0.984494120231837022 0.000000000000000000 0.984402937432169334 0.000000000000000000 0.984217818683328360 0.000000000000000000
 0.984536301261392910 0.000000000000000000 0.984488265271115215 0.000000000000000000 0.984381442483504787 0.000000000000000000 0.984205975150704848 0.000000000000000000
 0.984528633447689705 0.000000000000000000 0.984484053599163245 0.000000000000000000 0.984377623524331447 0.000000000000000000 0.984196798569899500 0.000000000000000000
 0.984453816807764559 0.000000000000000000 0.984421124401960612 0.000000000000000000 0.984355219449969399 0.000000000000000000 0.984192117756344631 0.000000000000000000
 0.984444738186323720 0.000000000000000000 0.984407926960100488 0.000000000000000000 0.984328507617077020 0.000000000000000000 0.984183835755913283 0.000000000000000000
 0.984405325088124283 0.000000000000000000 0.984371749063850832 0.000000000000000000 0.984303473659253858 0.000000000000000000 0.984148780595759720 0.000000000000000000
 0.984383253742767250 0.000000000000000000 0.984356889055598594 0.000000000000000000 0.984300538426229998 0.000000000000000000 0.984137385143423193 0.000000000000000000
 0.984382129066764144 0.000000000000000000 0.984348590534740775 0.000000000000000000 0.984298017588595586 0.000000000000000000 0.984127800379716589 0.000000000000000000
 0.984372827867606714 0.000000000000000000 0.984342514056919859 0.000000000000000000 0.984271514289234761 0.000000000000000000 0.984120610049556754 0.000000000000000000
 0.984312934560965247 0.000000000000000000 0.984261909801975032 0.000000000000000000 0.984208912239282530 0.000000000000000000 0.984111608406036842 0.000000000000000000
 0.984306289534811252 0.000000000000000000 0.984259860263509645 0.000000000000000000 0.984188089715132386 0.000000000000000000 0.984080579731524296 0.000000000000000000
 0.984279282865623051 0.000000000000000000 0.984254695773900901 0.000000000000000000 0.984157040165417718 0.000000000000000000 0.983983279289179502 0.000000000000000000
 0.984258837977969092 0.000000000000000000 0.984233710285700281 0.000000000000000000 0.984155483998874314 0.000000000000000000 0.983980443221165513 0.000000000000000000
 0.984230883826110348 0.000000000000000000 0.984193476556946556 0.000000000000000000 0.984120430841430860 0.000000000000000000 0.983979122019257524 0.000000000000000000
 0.984228378886450761 0.000000000000000000 0.984190198808004180 0.000000000000000000 0.984116055384126831 0.000000000000000000 0.983966843451621775 0.000000000000000000
 0.984174859577006234 0.000000000000000000 0.984137285083933055 0.000000000000000000 0.984076348557440084 0.000000000000000000 0.983956640318983888 0.000000000000000000
 0.984169024048503038 0.000000000000000000 0.984133497208661168 0.000000000000000000 0.984059959730056333 0.000000000000000000 0.983945828229056740 0.000000000000000000
 0.984133664391777296 0.000000000000000000 0.984097011575918335 0.000000000000000000 0.984050950287949311 0.000000000000000000 0.983923228791316662 0.000000000000000000
 0.984129045781795608 0.000000000000000000 0.984080672156074199 0.000000000000000000 0.984034957869052485 0.000000000000000000 0.983920192580357900 0.000000000000000000
 0.984125964825186106 0.000000000000000000 0.984080127308977870 0.000000000000000000 0.984002498407643311 0.000000000000000000 0.983890603090662674 0.000000000000000000
 0.984119933270525271 0.000000000000000000 0.984076075597613009 0.000000000000000000 0.983986280504954181 0.000000000000000000 0.983836419049633371 0.000000000000000000
 0.984096130420368809 0.000000000000000000 0.984073358920460106 0.000000000000000000 0.983976611454775885 0.000000000000000000 0.983812688051709516 0.000000000000000000
 0.984082849127504766 0.000000000000000000 0.984054033546797102 0.000000000000000000 0.983976562462579807 0.000000000000000000 0.983799812709348132 0.000000000000000000
 0.984074785794076479 0.000000000000000000 0.984039400953133025 0.000000000000000000 0.983954454980779714 0.000000000000000000 0.983759318015542394 0.000000000000000000
 0.984054236855809061 0.000000000000000000 0.984015348760424402 0.000000000000000000 0.983938752052819221 0.000000000000000000 0.983730419640575504 0.000000000000000000
 0.984051755188751542 0.000000000000000000 0.984013413736006148 0.000000000000000000 0.983920990151966768 0.000000000000000000 0.983709484066345285 0.000000000000000000
 0.983987860049331808 0.000000000000000000 0.983933034800184458 0.000000000000000000 0.983843136459757628 0.000000000000000000 0.983699916724256163 0.000000000000000000
 0.983969432040816550 0.000000000000000000 0.983928411764963595 0.000000000000000000 0.983837344600157482 0.000000000000000000 0.983676007672162789 0.000000000000000000
 0.983924737913613345 0.000000000000000000 0.983869246001837672 0.000000000000000000 0.983787459039020096 0.000000000000000000 0.983633999137778048 0.000000000000000000
 0.983909876304151165 0.000000000000000000 0.983868935647216336 0.000000000000000000 0.983772149816233177 0.000000000000000000 0.983618054281985121 0.000000000000000000
 0.983898427704963496 0.000000000000000000 0.983860311816209920 0.000000000000000000 0.983765695029208964 0.000000000000000000 0.983612928814039944 0.000000000000000000
 0.983876025800606291 0.000000000000000000 0.983820795815966487 0.000000000000000000 0.983729003777807809 0.000000000000000000 0.983567666761928860 0.000000000000000000
 0.983875072602378498 0.000000000000000000 0.983818650740592826 0.000000000000000000 0.983710848787558767 0.000000000000000000 0.983555584067001054 0.000000000000000000
 0.983831075068859695 0.000000000000000000 0.983790407545823253 0.000000000000000000 0.983707216534991380 0.000000000000000000 0.983520879882684995 0.000000000000000000
 0.983819503539054563 0.000000000000000000 0.983771661103983508 0.000000000000000000 0.983705886503342675 0.000000000000000000 0.983514334115150324 0.000000000000000000
 0.983804048346145654 0.000000000000000000 0.983762932886062758 0.000000000000000000 0.983671180646985444 0.000000000000000000 0.983513641615212597 0.000000000000000000
 0.983778456197001772 0.000000000000000000 0.983746308889784093 0.000000000000000000 0.983665717374486936 0.000000000000000000 0.983494029953699056 0.000000000000000000
 0.983776842793442463 0.000000000000000000 0.983741705698020996 0.000000000000000000 0.983655561234659692 0.000000000000000000 0.983466915265555408 0.000000000000000000
 0.983768446907244853 0.000000000000000000 0.983729136657921610 0.000000000000000000 0.983651185022820007 0.000000000000000000 0.983465266331923771 0.000000000000000000
 0.983762676379331569 0.000000000000000000 0.983721311995159886 0.000000000000000000 0.983638715058595015 0.000000000000000000 0.983456347220576732 0.000000000000000000
 0.983747730916533891 0.000000000000000000 0.983704079205623971 0.000000000000000000 0.983629063035843076 0.000000000000000000 0.983453622539694150 0.000000000000000000
 0.983741626898280153 0.000000000000000000 0.983693355877019115 0.000000000000000000 0.983619014156748017 0.000000000000000000 0.983438062386709499 0.000000000000000000
 0.983718698287864401 0.000000000000000000 0.983688736339174974 0.000000000000000000 0.983599833670743995 0.000000000000000000 0.983421773910239216 0.000000000000000000
 0.983714785736195529 0.000000000000000000 0.983665772607271172 0.000000000000000000 0.983571110778035718 0.000000000000000000 0.983354882059609192 0.000000000000000000
 0.983712170735952074 0.000000000000000000 0.983656405199190065 0.000000000000000000 0.983564963042542817 0.000000000000000000 0.983343925370315786 0.000000000000000000
 0.983698004369609746 0.000000000000000000 0.983654779079301100 0.000000000000000000 0.983531366551721242 0.000000000000000000 0.983290975790776178 0.000000000000000000
 0.983687511826857208 0.000000000000000000 0.983631841382370142 0.000000000000000000 0.983513872566203373 0.000000000000000000 0.983274998495498376 0.000000000000000000
 0.983681433004699124 0.000000000000000000 0.983621257010105499 0.000000000000000000 0.983498284043288429 0.000000000000000000 0.983266948925281103 0.000000000000000000
 0.983657103455433113 0.000000000000000000 0.983603743503093209 0.000000000000000000 0.983486162525239460 0.000000000000000000 0.983257788501828989 0.000000000000000000
 0.983634807312887438 0.000000000000000000 0.983583677206648299 0.000000000000000000 0.983482869489113898 0.000000000000000000 0.983255730230096381 0.000000000000000000
 0.983631240917389960 0.000000000000000000 0.983583624736793838 0.000000000000000000 0.983479059054494287 0.000000000000000000 0.983249712508047602 0.000000000000000000
 0.983541600958299456 0.000000000000000000 0.983494710782794934 0.000000000000000000 0.983412681557133794 0.000000000000000000 0.983243062343741037 0.000000000000000000
 0.983501307699483407 0.000000000000000000 0.983448347906206277 0.000000000000000000 0.983340107404590769 0.000000000000000000 0.983126300898522376 0.000000000000000000
 0.983486020000927996 0.000000000000000000 0.983441076477077458 0.000000000000000000 0.983337873996497414 0.000000000000000000 0.983120934461522933 0.000000000000000000
 0.983341861821820373 0.000000000000000000 0.983311317894449921 0.000000000000000000 0.983250274243023248 0.000000000000000000 0.983111341289429896 0.000000000000000000
 0.983325244882109595 0.000000000000000000 0.983287626703801432 0.000000000000000000 0.983215516888140129 0.000000000000000000 0.983093430181807615 0.000000000000000000
 0.983310113360733595 0.000000000000000000 0.983276889553248767 0.000000000000000000 0.983213687614353571 0.000000000000000000 0.983067656731592354 0.000000000000000000
 0.983306323432892038 0.000000000000000000 0.983266097085591984 0.000000000000000000 0.983188899504477631 0.000000000000000000 0.983040242054077140 0.000000000000000000
 0.983294932444879421 0.000000000000000000 0.983253442425795710 0.000000000000000000 0.983172397770932460 0.000000000000000000 0.983024602977493167 0.000000000000000000
 0.983273584206921458 0.000000000000000000 0.983232659907080642 0.000000000000000000 0.983154102321111112 0.000000000000000000 0.983023603538102586 0.000000000000000000
 0.983269915983616349 0.000000000000000000 0.983230056345110737 0.000000000000000000 0.983146145130265769 0.000000000000000000 0.982999557710261485 0.000000000000000000
 0.983238365503807721 0.000000000000000000 0.983207349025867594 0.000000000000000000 0.983142573953376342 0.000000000000000000 0.982993920779643093 0.000000000000000000
 0.983212147846949547 0.000000000000000000 0.983181611848287340 0.000000000000000000 0.983120917583870324 0.000000000000000000 0.982973848229290903 0.000000000000000000
 0.983168106060666736 0.000000000000000000 0.983129527462333952 0.000000000000000000 0.983053387950991064 0.000000000000000000 0.982902386200362077 0.000000000000000000
 0.983110613223670327 0.000000000000000000 0.983070479089657723 0.000000000000000000 0.982993951418886680 0.000000000000000000 0.982855772643094205 0.000000000000000000
 0.983091586605884138 0.000000000000000000 0.983058075559984479 0.000000000000000000 0.982991534866362926 0.000000000000000000 0.982853289617906078 0.000000000000000000
 0.983090995667159739 0.000000000000000000 0.983054967307158245 0.000000000000000000 0.982982130018946076 0.000000000000000000 0.982842033792894476 0.000000000000000000
 0.983085649815706453 0.000000000000000000 0.983032185963945038 0.000000000000000000 0.982936193832094296 0.000000000000000000 0.982807766482249212 0.000000000000000000
 0.983026740059924631 0.000000000000000000 0.982993706696945191 0.000000000000000000 0.982925891982307287 0.000000000000000000 0.982766527751921415 0.000000000000000000
 0.983018737199984449 0.000000000000000000 0.982973963148590868 0.000000000000000000 0.982888817006552618 0.000000000000000000 0.982746027556887447 0.000000000000000000
 0.982976644466614924 0.000000000000000000 0.982947473727731724 0.000000000000000000 0.982871132370278455 0.000000000000000000 0.982712835944057672 0.000000000000000000
 0.982951756094781803 0.000000000000000000 0.982916982219928737 0.000000000000000000 0.982846395373246251 0.000000000000000000 0.982710945648819223 0.000000000000000000
 0.982938720064958971 0.000000000000000000 0.982903566233485515 0.000000000000000000 0.982837574991201723 0.000000000000000000 0.982710265784380255 0.000000000000000000
 0.982936916923154769 0.000000000000000000 0.982899731782089892 0.000000000000000000 0.982827769554269093 0.000000000000000000 0.982705905830887905 0.000000000000000000
 0.982904763376839630 0.000000000000000000 0.982870270000307800 0.000000000000000000 0.982815241568112841 0.000000000000000000 0.982656786108069724 0.000000000000000000
 0.982900066145298679 0.000000000000000000 0.982869495875470345 0.000000000000000000 0.982804432805396311 0.000000000000000000 0.982653764426022369 0.000000000000000000
 0.982899379952829499 0.000000000000000000 0.982867413279589264 0.000000000000000000 0.982802446588818657 0.000000000000000000 0.982646884726917969 0.000000000000000000
 0.982841995134705604 0.000000000000000000 0.982793344127440349 0.000000000000000000 0.982722353597163867 0.000000000000000000 0.982594402427884428 0.000000000000000000
 0.982819340902012284 0.000000000000000000 0.982786758809311323 0.000000000000000000 0.982700145864522145 0.000000000000000000 0.982581341337108061 0.000000000000000000
 0.982815587734884089 0.000000000000000000 0.982774880371187209 0.000000000000000000 0.982691036771810911 0.000000000000000000 0.982486723492281833 0.000000000000000000
 0.982789133019620564 0.000000000000000000 0.982759292991717159 0.000000000000000000 0.982681397869640039 0.000000000000000000 0.982482543928559271 0.000000000000000000
 0.982755845968581787 0.000000000000000000 0.982715210571315168 0.000000000000000000 0.982629247262436945 0.000000000000000000 0.982458484974554680 0.000000000000000000
 0.982749935764786642 0.000000000000000000 0.982710781967431113 0.000000000000000000 0.982628073883890729 0.000000000000000000 0.982448245474894843 0.000000000000000000
 0.982698904813125274 0.000000000000000000 0.982666438082003268 0.000000000000000000 0.982601341477855272 0.000000000000000000 0.982442756606364265 0.000000000000000000
 0.982691541081239794 0.000000000000000000 0.982648512005979025 0.000000000000000000 0.982566354518590090 0.000000000000000000 0.982407897891171555 0.000000000000000000
 0.982675927715611297 0.000000000000000000 0.982629569348153931 0.000000000000000000 0.982539961479056201 0.000000000000000000 0.982382256545248689 0.000000000000000000
 0.982639464268132645 0.000000000000000000 0.982581936658577848 0.000000000000000000 0.982466895063657475 0.000000000000000000 0.982278934845130736 0.000000000000000000
 0.982639068857019571 0.000000000000000000 0.982581581121552805 0.000000000000000000 0.982466617637035911 0.000000000000000000 0.982264843567223211 0.000000000000000000
 0.982584626567278296 0.000000000000000000 0.982535993532559271 0.000000000000000000 0.982438787666865654 0.000000000000000000 0.982250973067869237 0.000000000000000000
 0.982495302072787791 0.000000000000000000 0.982465153493169763 0.000000000000000000 0.982404121475733305 0.000000000000000000 0.982244820938858787 0.000000000000000000
 0.982481019896889074 0.000000000000000000 0.982448466101703999 0.000000000000000000 0.982382784822574795 0.000000000000000000 0.982238017092103011 0.000000000000000000
 0.982480871043201365 0.000000000000000000 0.982447239062630984 0.000000000000000000 0.982379835035043003 0.000000000000000000 0.982236891290738656 0.000000000000000000
 0.982456401636367604 0.000000000000000000 0.982420778784591109 0.000000000000000000 0.982353644184479569 0.000000000000000000 0.982229550113870253 0.000000000000000000
 0.982442848697555382 0.000000000000000000 0.982405616506271673 0.000000000000000000 0.982342545863974181 0.000000000000000000 0.982191605570258863 0.000000000000000000
 0.982436135688059875 0.000000000000000000 0.982403723427531461 0.000000000000000000 0.982325320843286165 0.000000000000000000 0.982171627818961057 0.000000000000000000
 0.982411184542743454 0.000000000000000000 0.982378614099422509 0.000000000000000000 0.982313433945338987 0.000000000000000000 0.982169206960960328 0.000000000000000000
 0.982404010207652001 0.000000000000000000 0.982372012035829467 0.000000000000000000 0.982303623316777452 0.000000000000000000 0.982152235300635001 0.000000000000000000
 0.982373793740815793 0.000000000000000000 0.982317730314555604 0.000000000000000000 0.982231182322589547 0.000000000000000000 0.982123986492987489 0.000000000000000000
 0.982372400083513120 0.000000000000000000 0.982316125768571080 0.000000000000000000 0.982203563070336294 0.000000000000000000 0.981980506546630272 0.000000000000000000
 0.982303591529369080 0.000000000000000000 0.982277869549911919 0.000000000000000000 0.982200833703162801 0.000000000000000000 0.981977655706357311 0.000000000000000000
 0.982260280193871682 0.000000000000000000 0.982201345328848840 0.000000000000000000 0.982085230025167788 0.000000000000000000 0.981929607574922647 0.000000000000000000
 0.982223946795716341 0.000000000000000000 0.982177176361602067 0.000000000000000000 0.982081826636198363 0.000000000000000000 0.981924610341483817 0.000000000000000000
 0.982162149212274738 0.000000000000000000 0.982122462214100489 0.000000000000000000 0.982049983253612480 0.000000000000000000 0.981908642488333538 0.000000000000000000
 0.982125795980874461 0.000000000000000000 0.982091726324813230 0.000000000000000000 0.982031286458836861 0.000000000000000000 0.981862870499389362 0.000000000000000000
 0.982090217329234849 0.000000000000000000 0.982046302054639497 0.000000000000000000 0.981970712162052228 0.000000000000000000 0.981842079632072928 0.000000000000000000
 0.982076184056737800 0.000000000000000000 0.982041437275843476 0.000000000000000000 0.981970263053119297 0.000000000000000000 0.981823743391002202 0.000000000000000000
 0.982074456789177486 0.000000000000000000 0.982034287425682106 0.000000000000000000 0.981958369145016108 0.000000000000000000 0.981792144947159828 0.000000000000000000
 0.982073550961104158 0.000000000000000000 0.982032292879099100 0.000000000000000000 0.981953547735230581 0.000000000000000000 0.981785507964781035 0.000000000000000000
 0.982062140919499615 0.000000000000000000 0.982017736679335118 0.000000000000000000 0.981922330127855902 0.000000000000000000 0.981737320522782841 0.000000000000000000
 0.982032598418780545 0.000000000000000000 0.982000182493380835 0.000000000000000000 0.981921436854424234 0.000000000000000000 0.981730617584516629 0.000000000000000000
 0.982029299698694014 0.000000000000000000 0.981995537091061244 0.000000000000000000 0.981914891745987561 0.000000000000000000 0.981727016071913039 0.000000000000000000
 0.981910014137999609 0.000000000000000000 0.981871884347874646 0.000000000000000000 0.981813534213615613 0.000000000000000000 0.981708330517160221 0.000000000000000000
 0.981892447445161687 0.000000000000000000 0.981863723343210704 0.000000000000000000 0.981807293621032473 0.000000000000000000 0.981694765379620304 0.000000000000000000
 0.981891847752100255 0.000000000000000000 0.981839683998863233 0.000000000000000000 0.981780913489439078 0.000000000000000000 0.981685714168207713 0.000000000000000000
 0.981860504551564373 0.000000000000000000 0.981830448292789981 0.000000000000000000 0.981736453596382286 0.000000000000000000 0.981628843173722898 0.000000000000000000
 0.981857187337750181 0.000000000000000000 0.981818941432612502 0.000000000000000000 0.981733182754574440 0.000000000000000000 0.981608915188044495 0.000000000000000000
 0.981855089551344928 0.000000000000000000 0.981803227040317861 0.000000000000000000 0.981721115304376224 0.000000000000000000 0.981578015215362698 0.000000000000000000
 0.981848992049068503 0.000000000000000000 0.981797626447537319 0.000000000000000000 0.981701383313103193 0.000000000000000000 0.981536051926075404 0.000000000000000000
 0.981838728208845435 0.000000000000000000 0.981788591113419984 0.000000000000000000 0.981698851786901194 0.000000000000000000 0.981526256385542473 0.000000000000000000
 0.981834635511808496 0.000000000000000000 0.981783981608181477 0.000000000000000000 0.981690390075999786 0.000000000000000000 0.981515305443172670 0.000000000000000000
 0.981804471355469444 0.000000000000000000 0.981766716247955418 0.000000000000000000 0.981681862448801401 0.000000000000000000 0.981481602229886119 0.000000000000000000
 0.981785853940642772 0.000000000000000000 0.981744105337615025 0.000000000000000000 0.981656675287160052 0.000000000000000000 0.981461075245889325 0.000000000000000000
 0.981777620118154282 0.000000000000000000 0.981742105563566780 0.000000000000000000 0.981652403998469869 0.000000000000000000 0.981460227554563969 0.000000000000000000
 0.981764845474506820 0.000000000000000000 0.981731419400151184 0.000000000000000000 0.981648497694598610 0.000000000000000000 0.981448731203166336 0.000000000000000000
 0.981751604929605559 0.000000000000000000 0.981709066906683359 0.000000000000000000 0.981623331238041352 0.000000000000000000 0.981448283047893333 0.000000000000000000
 0.981751549955224512 0.000000000000000000 0.981708814521639384 0.000000000000000000 0.981622728536865496 0.000000000000000000 0.981445980170943977 0.000000000000000000
 0.981692682071086509 0.000000000000000000 0.981664076268022989 0.000000000000000000 0.981601590727953943 0.000000000000000000 0.981434520916459219 0.000000000000000000
 0.981635310372211189 0.000000000000000000 0.981602052763322797 0.000000000000000000 0.981540788863938696 0.000000000000000000 0.981400672693980014 0.000000000000000000
 0.981629961755769886 0.000000000000000000 0.981590638690572725 0.000000000000000000 0.981515072012413059 0.000000000000000000 0.981366935326473788 0.000000000000000000
 0.981621376613280527 0.000000000000000000 0.981577245873646143 0.000000000000000000 0.981505902173034905 0.000000000000000000 0.981350008202494517 0.000000000000000000
 0.981616133505871402 0.000000000000000000 0.981557714441111284 0.000000000000000000 0.981460728434188079 0.000000000000000000 0.981322498441833280 0.000000000000000000
 0.981601526176146044 0.000000000000000000 0.981550243485546536 0.000000000000000000 0.981457486191833373 0.000000000000000000 0.981309098212228892 0.000000000000000000
 0.981595323976617973 0.000000000000000000 0.981549675142892375 0.000000000000000000 0.981451164873888060 0.000000000000000000 0.981291859501964292 0.000000000000000000
 0.981583300608093290 0.000000000000000000 0.981532589952505030 0.000000000000000000 0.981435220800452424 0.000000000000000000 0.981267060573787320 0.000000000000000000
 0.981574514818751465 0.000000000000000000 0.981530428689440737 0.000000000000000000 0.981427816135607478 0.000000000000000000 0.981235620799815078 0.000000000000000000
 0.981570413368527128 0.000000000000000000 0.981523911424844631 0.000000000000000000 0.981422528550155548 0.000000000000000000 0.981217386490079058 0.000000000000000000
 0.981566243701444630 0.000000000000000000 0.981511417189825042 0.000000000000000000 0.981420272335053800 0.000000000000000000 0.981212759031334647 0.000000000000000000
 0.981564289251698696 0.000000000000000000 0.981511208607986463 0.000000000000000000 0.981405598064135964 0.000000000000000000 0.981195011182366961 0.000000000000000000
 0.981535791434104077 0.000000000000000000 0.981500073654291927 0.000000000000000000 0.981401695707511457 0.000000000000000000 0.981186976173225478 0.000000000000000000
 0.981522554438275630 0.000000000000000000 0.981489992015541213 0.000000000000000000 0.981393584608861169 0.000000000000000000 0.981182585373294280 0.000000000000000000
 0.981472523325199075 0.000000000000000000 0.981450808444411238 0.000000000000000000 0.981393497722707453 0.000000000000000000 0.981163779231647548 0.000000000000000000
 0.981436096747638431 0.000000000000000000 0.981399941339625936 0.000000000000000000 0.981327303917261640 0.000000000000000000 0.981153866260146779 0.000000000000000000
 0.981376684865329363 0.000000000000000000 0.981354548598470378 0.000000000000000000 0.981309147217592770 0.000000000000000000 0.981149008447077087 0.000000000000000000
 0.981330054200713509 0.000000000000000000 0.981291162490700031 0.000000000000000000 0.981216106014190736 0.000000000000000000 0.981068043225200581 0.000000000000000000
 0.981296048603811699 0.000000000000000000 0.981246770221425368 0.000000000000000000 0.981148831863199899 0.000000000000000000 0.981010220149293288 0.000000000000000000
 0.981218574334273286 0.000000000000000000 0.981181649546920331 0.000000000000000000 0.981124797672593418 0.000000000000000000 0.980995341835518619 0.000000000000000000
 0.981210816675869735 0.000000000000000000 0.981179182798961436 0.000000000000000000 0.981113865200878621 0.000000000000000000 0.980960436208770603 0.000000000000000000
 0.981202228075929606 0.000000000000000000 0.981152455546612456 0.000000000000000000 0.981050205744098847 0.000000000000000000 0.980856062253935290 0.000000000000000000
 0.981182021383854908 0.000000000000000000 0.981134163562756623 0.000000000000000000 0.981040749730861306 0.000000000000000000 0.980842587783444131 0.000000000000000000
 0.981174124013741489 0.000000000000000000 0.981131207454482790 0.000000000000000000 0.981027507732944670 0.000000000000000000 0.980821551653546897 0.000000000000000000
 0.981121569833497631 0.000000000000000000 0.981078339753964745 0.000000000000000000 0.980988941541736326 0.000000000000000000 0.980818707956894742 0.000000000000000000
 0.981093894942514200 0.000000000000000000 0.981056731099794632 0.000000000000000000 0.980981852013788735 0.000000000000000000 0.980818500733542153 0.000000000000000000
 0.981032116463742332 0.000000000000000000 0.980998440344030720 0.000000000000000000 0.980934491884035809 0.000000000000000000 0.980806145963087905 0.000000000000000000
 0.981004069205825391 0.000000000000000000 0.980975249580020581 0.000000000000000000 0.980918345190096352 0.000000000000000000 0.980792009265219256 0.000000000000000000
 0.980983946606528989 0.000000000000000000 0.980955469608265851 0.000000000000000000 0.980900221749156587 0.000000000000000000 0.980789911355480548 0.000000000000000000
 0.980972506739781203 0.000000000000000000 0.980942073320401398 0.000000000000000000 0.980883629216371400 0.000000000000000000 0.980767984002685500 0.000000000000000000
 0.980949874729433624 0.000000000000000000 0.980915279299363729 0.000000000000000000 0.980844169545473932 0.000000000000000000 0.980697771691551701 0.000000000000000000
 0.980931065442522954 0.000000000000000000 0.980893829696099062 0.000000000000000000 0.980818820311777806 0.000000000000000000 0.980677396851427297 0.000000000000000000
 0.980924139910877568 0.000000000000000000 0.980889227855701429 0.000000000000000000 0.980817091360512205 0.000000000000000000 0.980660424040005640 0.000000000000000000
 0.980904697099340694 0.000000000000000000 0.980865682872560596 0.000000000000000000 0.980788338500513723 0.000000000000000000 0.980641353604423394 0.000000000000000000
 0.980802696693348963 0.000000000000000000 0.980770977662379528 0.000000000000000000 0.980708159144206060 0.000000000000000000 0.980591206964775863 0.000000000000000000
 0.980777840437001780 0.000000000000000000 0.980749728691198475 0.000000000000000000 0.980696672080647813 0.000000000000000000 0.980582013439099121 0.000000000000000000
 0.980776490856914318 0.000000000000000000 0.980749307010907345 0.000000000000000000 0.980692411692625554 0.000000000000000000 0.980578641129375761 0.000000000000000000
 0.980737298393090540 0.000000000000000000 0.980704622443890894 0.000000000000000000 0.980646758154141263 0.000000000000000000 0.980533400154215973 0.000000000000000000
 0.980734224149329537 0.000000000000000000 0.980690339042371351 0.000000000000000000 0.980609386777684167 0.000000000000000000 0.980473171016278844 0.000000000000000000
 0.980721622601805954 0.000000000000000000 0.980671677601191116 0.000000000000000000 0.980584536254539341 0.000000000000000000 0.980464932858290283 0.000000000000000000
 0.980706364514517537 0.000000000000000000 0.980665002401954755 0.000000000000000000 0.980575436823907576 0.000000000000000000 0.980429597011732712 0.000000000000000000
 0.980675500704137115 0.000000000000000000 0.980635613851550514 0.000000000000000000 0.980567119486439043 0.000000000000000000 0.980372885230421431 0.000000000000000000
 0.980656158983828408 0.000000000000000000 0.980626816824414216 0.000000000000000000 0.980544692287304898 0.000000000000000000 0.980348610808671306 0.000000000000000000
 0.980630820715210905 0.000000000000000000 0.980587361045405337 0.000000000000000000 0.980503573804184181 0.000000000000000000 0.980344117501786183 0.000000000000000000
 0.980565994526048645 0.000000000000000000 0.980523902311820628 0.000000000000000000 0.980437480048865106 0.000000000000000000 0.980316331947172603 0.000000000000000000
 0.980565896196086584 0.000000000000000000 0.980519413627901293 0.000000000000000000 0.980429373995132081 0.000000000000000000 0.980255910738048075 0.000000000000000000
 0.980515876464525982 0.000000000000000000 0.980486560528738171 0.000000000000000000 0.980426278902895687 0.000000000000000000 0.980249785984014466 0.000000000000000000
 0.980507998383820967 0.000000000000000000 0.980458138816732827 0.000000000000000000 0.980357478537955851 0.000000000000000000 0.980177571922440483 0.000000000000000000
 0.980490184032258072 0.000000000000000000 0.980440704891976211 0.000000000000000000 0.980344558317395975 0.000000000000000000 0.980157165722415291 0.000000000000000000
 0.980470291679387929 0.000000000000000000 0.980416266698753591 0.000000000000000000 0.980311879272317332 0.000000000000000000 0.980150817624747206 0.000000000000000000
 0.980454250403151928 0.000000000000000000 0.980406469354532017 0.000000000000000000 0.980305733362668907 0.000000000000000000 0.980145713812601294 0.000000000000000000
 0.980416921106444961 0.000000000000000000 0.980381256871952211 0.000000000000000000 0.980301742701119472 0.000000000000000000 0.980101955204435660 0.000000000000000000
 0.980389939875445870 0.000000000000000000 0.980357307190949490 0.000000000000000000 0.980295900736690928 0.000000000000000000 0.980083491084274394 0.000000000000000000
 0.980386788033370760 0.000000000000000000 0.980341573271803823 0.000000000000000000 0.980238801021297124 0.000000000000000000 0.980080905285976689 0.000000000000000000
 0.980297506585677936 0.000000000000000000 0.980270520609011431 0.000000000000000000 0.980216450026434871 0.000000000000000000 0.980017170132210014 0.000000000000000000
 0.980219297132125855 0.000000000000000000 0.980182470504987857 0.000000000000000000 0.980109752782618360 0.000000000000000000 0.979975650721432001 0.000000000000000000
 0.980206056891061550 0.000000000000000000 0.980174276945893097 0.000000000000000000 0.980108355872899017 0.000000000000000000 0.979958552537046113 0.000000000000000000
 0.980205878090252058 0.000000000000000000 0.980167933633009247 0.000000000000000000 0.980091259699013229 0.000000000000000000 0.979941776920981056 0.000000000000000000
 0.980179066110369090 0.000000000000000000 0.980136969616791531 0.000000000000000000 0.980058496973404192 0.000000000000000000 0.979933772744925990 0.000000000000000000
 0.980152059397735531 0.000000000000000000 0.980115855529455238 0.000000000000000000 0.980056029789101557 0.000000000000000000 0.979907664305320170 0.000000000000000000
 0.980144440270621198 0.000000000000000000 0.980106288409838600 0.000000000000000000 0.980019269022936346 0.000000000000000000 0.979865437043794918 0.000000000000000000
 0.980066424917926060 0.000000000000000000 0.980037777115448927 0.000000000000000000 0.979980480669946807 0.000000000000000000 0.979863898388383059 0.000000000000000000
 0.980055762363742589 0.000000000000000000 0.980023979666222789 0.000000000000000000 0.979960412518307344 0.000000000000000000 0.979829452677815183 0.000000000000000000
 0.979995319021504163 0.000000000000000000 0.979955088372088556 0.000000000000000000 0.979870416725976856 0.000000000000000000 0.979703848760151041 0.000000000000000000
 0.979992123680392235 0.000000000000000000 0.979937851367856161 0.000000000000000000 0.979849312453124566 0.000000000000000000 0.979688812511740892 0.000000000000000000
 0.979987292868182425 0.000000000000000000 0.979933709608830306 0.000000000000000000 0.979829730440401669 0.000000000000000000 0.979623801794745619 0.000000000000000000
 0.979962813771118380 0.000000000000000000 0.979924488741294897 0.000000000000000000 0.979826999143976085 0.000000000000000000 0.979620263178245909 0.000000000000000000
 0.979873836191365144 0.000000000000000000 0.979822151873556479 0.000000000000000000 0.979732951263159180 0.000000000000000000 0.979597048012384786 0.000000000000000000
 0.979834722746064313 0.000000000000000000 0.979800185652031974 0.000000000000000000 0.979717348326284321 0.000000000000000000 0.979568324303185411 0.000000000000000000
 0.979832986755686863 0.000000000000000000 0.979782416927004074 0.000000000000000000 0.979696566105374589 0.000000000000000000 0.979503569318830425 0.000000000000000000
 0.979805752396568530 0.000000000000000000 0.979767907759587997 0.000000000000000000 0.979680559295200815 0.000000000000000000 0.979502465308013881 0.000000000000000000
 0.979695188613537771 0.000000000000000000 0.979665853791563568 0.000000000000000000 0.979606845976504714 0.000000000000000000 0.979477978206331645 0.000000000000000000
 0.979692188371675488 0.000000000000000000 0.979662502585277206 0.000000000000000000 0.979604715801942416 0.000000000000000000 0.979472245701686117 0.000000000000000000
 0.979659051539058079 0.000000000000000000 0.979632405030807285 0.000000000000000000 0.979579875496442321 0.000000000000000000 0.979466806165529835 0.000000000000000000
 0.979650774160987892 0.000000000000000000 0.979612462675638174 0.000000000000000000 0.979542319335972134 0.000000000000000000 0.979394643381901520 0.000000000000000000
 0.979647787800988601 0.000000000000000000 0.979605384868959761 0.000000000000000000 0.979520311100702368 0.000000000000000000 0.979371218428342738 0.000000000000000000
 0.979617399434138392 0.000000000000000000 0.979564110655882780 0.000000000000000000 0.979463793116677306 0.000000000000000000 0.979334523501248055 0.000000000000000000
 0.979609317633339471 0.000000000000000000 0.979560342554597674 0.000000000000000000 0.979462519138465604 0.000000000000000000 0.979318570023504864 0.000000000000000000
 0.979602421858271177 0.000000000000000000 0.979550856508052514 0.000000000000000000 0.979457296586980886 0.000000000000000000 0.979311692453082361 0.000000000000000000
 0.979593846094808485 0.000000000000000000 0.979544176633912689 0.000000000000000000 0.979445626278878878 0.000000000000000000 0.979282176921042580 0.000000000000000000
 0.979582405694148783 0.000000000000000000 0.979536074035575632 0.000000000000000000 0.979442681329381837 0.000000000000000000 0.979245456272557879 0.000000000000000000
 0.979579507209702105 0.000000000000000000 0.979530194192700376 0.000000000000000000 0.979437303564283601 0.000000000000000000 0.979235263328515071 0.000000000000000000
 0.979530258595540659 0.000000000000000000 0.979500361872907899 0.000000000000000000 0.979433601349912308 0.000000000000000000 0.979232012538993057 0.000000000000000000
 0.979529716325572952 0.000000000000000000 0.979493126901679334 0.000000000000000000 0.979409267568081665 0.000000000000000000 0.979231986948850941 0.000000000000000000
 0.979529418256370965 0.000000000000000000 0.979491506524798106 0.000000000000000000 0.979405622001546350 0.000000000000000000 0.979229855284470707 0.000000000000000000
 0.979488453890601796 0.000000000000000000 0.979454965008243361 0.000000000000000000 0.979387387602819626 0.000000000000000000 0.979213571869945065 0.000000000000000000
 0.979436541027088436 0.000000000000000000 0.979408605515782904 0.000000000000000000 0.979353679584139658 0.000000000000000000 0.979201635519580837 0.000000000000000000
 0.979390294048367305 0.000000000000000000 0.979353127054666817 0.000000000000000000 0.979304483170110873 0.000000000000000000 0.979196529026726159 0.000000000000000000
 0.979377916183368225 0.000000000000000000 0.979328686697992445 0.000000000000000000 0.979236704526700641 0.000000000000000000 0.979044661376576419 0.000000000000000000
 0.979371317594802560 0.000000000000000000 0.979327507209771908 0.000000000000000000 0.979228782030523215 0.000000000000000000 0.979040469645719003 0.000000000000000000
 0.979361000618518496 0.000000000000000000 0.979320824520312994 0.000000000000000000 0.979218359289465989 0.000000000000000000 0.979024390276814538 0.000000000000000000
 0.979356578660854904 0.000000000000000000 0.979311193530718049 0.000000000000000000 0.979214053198999346 0.000000000000000000 0.979017083759033735 0.000000000000000000
 0.979348663086755500 0.000000000000000000 0.979296381370633462 0.000000000000000000 0.979197545797022340 0.000000000000000000 0.979016502749121553 0.000000000000000000
 0.979329545974955917 0.000000000000000000 0.979274253404285755 0.000000000000000000 0.979182741100525389 0.000000000000000000 0.979008120377570790 0.000000000000000000
 0.979298312731088361 0.000000000000000000 0.979240210556452273 0.000000000000000000 0.979145928701226520 0.000000000000000000 0.978965430191321762 0.000000000000000000
 0.979292132044076613 0.000000000000000000 0.979239101637642939 0.000000000000000000 0.979144222866847658 0.000000000000000000 0.978960451365742501 0.000000000000000000
 0.979281047477327027 0.000000000000000000 0.979236359985488747 0.000000000000000000 0.979126127718590311 0.000000000000000000 0.978921944381901055 0.000000000000000000
 0.979272923571774867 0.000000000000000000 0.979234484706257291 0.000000000000000000 0.979119868145955974 0.000000000000000000 0.978918819224832482 0.000000000000000000
 0.979245192268600517 0.000000000000000000 0.979191638402205466 0.000000000000000000 0.979088290925611449 0.000000000000000000 0.978891365984254525 0.000000000000000000
 0.979229340530917258 0.000000000000000000 0.979180717726819472 0.000000000000000000 0.979082854543557479 0.000000000000000000 0.978885774809468034 0.000000000000000000
 0.979183359110659679 0.000000000000000000 0.979152537397900091 0.000000000000000000 0.979080599871679058 0.000000000000000000 0.978885715208582696 0.000000000000000000
 0.979172186708377579 0.000000000000000000 0.979142002548571089 0.000000000000000000 0.979078105624168415 0.000000000000000000 0.978867974828067755 0.000000000000000000
 0.979073856027276257 0.000000000000000000 0.979046568133380202 0.000000000000000000 0.978991759538184292 0.000000000000000000 0.978854385356014878 0.000000000000000000
 0.979049887313627409 0.000000000000000000 0.979022648158783482 0.000000000000000000 0.978968341860131486 0.000000000000000000 0.978853828256259328 0.000000000000000000
 0.978987242573260530 0.000000000000000000 0.978963380976592634 0.000000000000000000 0.978917930313061846 0.000000000000000000 0.978831139144821782 0.000000000000000000
 0.978960359328318375 0.000000000000000000 0.978936040037793997 0.000000000000000000 0.978884954426872955 0.000000000000000000 0.978775609808226976 0.000000000000000000
 0.978952377927141182 0.000000000000000000 0.978922699961691900 0.000000000000000000 0.978866636529909018 0.000000000000000000 0.978765586853886593 0.000000000000000000
 0.978936050524273127 0.000000000000000000 0.978909911017019407 0.000000000000000000 0.978860237018924551 0.000000000000000000 0.978759601798112167 0.000000000000000000
 0.978888899491817788 0.000000000000000000 0.978844074317211099 0.000000000000000000 0.978759600562645771 0.000000000000000000 0.978624955621420822 0.000000000000000000
 0.978850305674922150 0.000000000000000000 0.978813206993562224 0.000000000000000000 0.978743022888428738 0.000000000000000000 0.978611637426659242 0.000000000000000000
 0.978838533070375494 0.000000000000000000 0.978804944669428578 0.000000000000000000 0.978740704495069447 0.000000000000000000 0.978609743715404434 0.000000000000000000
 0.978834710550358533 0.000000000000000000 0.978801053223821493 0.000000000000000000 0.978737717291479070 0.000000000000000000 0.978604843749157904 0.000000000000000000
 0.978790978189314820 0.000000000000000000 0.978752954544509279 0.000000000000000000 0.978675996275985782 0.000000000000000000 0.978522949214803872 0.000000000000000000
 0.978787830676762338 0.000000000000000000 0.978746286172106905 0.000000000000000000 0.978652908278180078 0.000000000000000000 0.978469967217496461 0.000000000000000000
 0.978743531634442832 0.000000000000000000 0.978692448319582575 0.000000000000000000 0.978599335064491482 0.000000000000000000 0.978456602866448311 0.000000000000000000
 0.978706846026612731 0.000000000000000000 0.978671051660526814 0.000000000000000000 0.978594674077314375 0.000000000000000000 0.978423747591951720 0.000000000000000000
 0.978704173150089285 0.000000000000000000 0.978654910044988169 0.000000000000000000 0.978571455184002015 0.000000000000000000 0.978415479730567084 0.000000000000000000
 0.978674233782476644 0.000000000000000000 0.978643921304064857 0.000000000000000000 0.978556307783069679 0.000000000000000000 0.978391172815553212 0.000000000000000000
 0.978617546428160900 0.000000000000000000 0.978589257224976805 0.000000000000000000 0.978532516659073592 0.000000000000000000 0.978388334560610251 0.000000000000000000
 0.978581329219899043 0.000000000000000000 0.978554478006147033 0.000000000000000000 0.978500617769250680 0.000000000000000000 0.978363916242614651 0.000000000000000000
 0.978535908654350584 0.000000000000000000 0.978508205133150621 0.000000000000000000 0.978450978191082066 0.000000000000000000 0.978316597672766242 0.000000000000000000
 0.978521716687662635 0.000000000000000000 0.978492445688682655 0.000000000000000000 0.978433904174883073 0.000000000000000000 0.978303392633796509 0.000000000000000000
 0.978494001990410811 0.000000000000000000 0.978462492481809165 0.000000000000000000 0.978400857636096744 0.000000000000000000 0.978277613264148305 0.000000000000000000
 0.978441613075511585 0.000000000000000000 0.978405869806444395 0.000000000000000000 0.978337296004112567 0.000000000000000000 0.978203509671862204 0.000000000000000000
 0.978369763438557305 0.000000000000000000 0.978334879083586406 0.000000000000000000 0.978265979817015574 0.000000000000000000 0.978128051603688542 0.000000000000000000
 0.978369391535863109 0.000000000000000000 0.978320531803535620 0.000000000000000000 0.978221456654014943 0.000000000000000000 0.978097039585830386 0.000000000000000000
 0.978357039871387557 0.000000000000000000 0.978310905603586578 0.000000000000000000 0.978216307851840994 0.000000000000000000 0.978060289954603923 0.000000000000000000
 0.978298399322819479 0.000000000000000000 0.978265541847022524 0.000000000000000000 0.978207720866160479 0.000000000000000000 0.978033993600393448 0.000000000000000000
 0.978296420660673127 0.000000000000000000 0.978261107737399271 0.000000000000000000 0.978191802528992294 0.000000000000000000 0.978032402163502956 0.000000000000000000
 0.978270659431941136 0.000000000000000000 0.978233216915371129 0.000000000000000000 0.978153119066202281 0.000000000000000000 0.977985570153037553 0.000000000000000000
 0.978257179240821562 0.000000000000000000 0.978220492029291622 0.000000000000000000 0.978143193283864121 0.000000000000000000 0.977982697206712714 0.000000000000000000
 0.978215092988382828 0.000000000000000000 0.978179191493531719 0.000000000000000000 0.978108285328368354 0.000000000000000000 0.977972523960835560 0.000000000000000000
 0.978187433125093597 0.000000000000000000 0.978157817546878472 0.000000000000000000 0.978097889072419791 0.000000000000000000 0.977960305076186920 0.000000000000000000
 0.978165628978619806 0.000000000000000000 0.978133260524051140 0.000000000000000000 0.978067370998974339 0.000000000000000000 0.977928029189529924 0.000000000000000000
 0.978156738912087986 0.000000000000000000 0.978125229791903861 0.000000000000000000 0.978060721940535394 0.000000000000000000 0.977920970234005149 0.000000000000000000
 0.978151287584114404 0.000000000000000000 0.978096964763629839 0.000000000000000000 0.977988337738448288 0.000000000000000000 0.977857431588461279 0.000000000000000000
 0.978151086289343663 0.000000000000000000 0.978096948874000671 0.000000000000000000 0.977988194574818337 0.000000000000000000 0.977804852416715220 0.000000000000000000
 0.978066625764104414 0.000000000000000000 0.978036998946544722 0.000000000000000000 0.977977533703625168 0.000000000000000000 0.977770395478459675 0.000000000000000000
 0.978027738575755423 0.000000000000000000 0.977982755223555600 0.000000000000000000 0.977922498104371374 0.000000000000000000 0.977770167916035438 0.000000000000000000
 0.978013814275662030 0.000000000000000000 0.977974395208529357 0.000000000000000000 0.977865993709396419 0.000000000000000000 0.977739757766663997 0.000000000000000000
 0.977972123410551508 0.000000000000000000 0.977928529102290445 0.000000000000000000 0.977858760317207309 0.000000000000000000 0.977644143718614078 0.000000000000000000
 0.977925347590219984 0.000000000000000000 0.977889320357280045 0.000000000000000000 0.977798827186095898 0.000000000000000000 0.977597095581134279 0.000000000000000000
 0.977922576079214734 0.000000000000000000 0.977873232913422430 0.000000000000000000 0.977777466021114261 0.000000000000000000 0.977590198171079061 0.000000000000000000
 0.977917604002792817 0.000000000000000000 0.977871434793894379 0.000000000000000000 0.977774571616303767 0.000000000000000000 0.977579440047428361 0.000000000000000000
 0.977753687627598400 0.000000000000000000 0.977720979836673609 0.000000000000000000 0.977661715850247082 0.000000000000000000 0.977543396471810544 0.000000000000000000
 0.977748458909917573 0.000000000000000000 0.977711543164861085 0.000000000000000000 0.977630139819015809 0.000000000000000000 0.977459594584175195 0.000000000000000000
 0.977727322324880244 0.000000000000000000 0.977687322903893929 0.000000000000000000 0.977606386018677553 0.000000000000000000 0.977440069823982238 0.000000000000000000
 0.977653730472776483 0.000000000000000000 0.977605535399583836 0.000000000000000000 0.977515511468062814 0.000000000000000000 0.977394938503349242 0.000000000000000000
 0.977651354345593471 0.000000000000000000 0.977598896135297601 0.000000000000000000 0.977499065004248435 0.000000000000000000 0.977390151158521348 0.000000000000000000
 0.977583406360487350 0.000000000000000000 0.977553690067750169 0.000000000000000000 0.977492158138853706 0.000000000000000000 0.977365591163216529 0.000000000000000000
 0.977564474100754199 0.000000000000000000 0.977536611191159088 0.000000000000000000 0.977480760462153708 0.000000000000000000 0.977364937287112934 0.000000000000000000
 0.977556098933680673 0.000000000000000000 0.977527883120216212 0.000000000000000000 0.977473288189151357 0.000000000000000000 0.977339375725556847 0.000000000000000000
 0.977554101574747092 0.000000000000000000 0.977527089882556988 0.000000000000000000 0.977467165551013206 0.000000000000000000 0.977309109731829495 0.000000000000000000
 0.977536422093164936 0.000000000000000000 0.977507596194101880 0.000000000000000000 0.977450940676470981 0.000000000000000000 0.977287651936877499 0.000000000000000000
 0.977524060447309884 0.000000000000000000 0.977491536206186562 0.000000000000000000 0.977427891075006827 0.000000000000000000 0.977286292482204555 0.000000000000000000
 0.977482839657061620 0.000000000000000000 0.977440103231776436 0.000000000000000000 0.977358085521398801 0.000000000000000000 0.977210443935865869 0.000000000000000000
 0.977463416482234448 0.000000000000000000 0.977417118512884708 0.000000000000000000 0.977334848819441326 0.000000000000000000 0.977161108012028268 0.000000000000000000
 0.977456250831265971 0.000000000000000000 0.977413807630924114 0.000000000000000000 0.977313930586832580 0.000000000000000000 0.977115726926689465 0.000000000000000000
 0.977442782559951207 0.000000000000000000 0.977394021684361403 0.000000000000000000 0.977296111993959604 0.000000000000000000 0.977101281321089310 0.000000000000000000
 0.977317922898749969 0.000000000000000000 0.977277805612154826 0.000000000000000000 0.977198983005897248 0.000000000000000000 0.977040657027487214 0.000000000000000000
 0.977259456926561909 0.000000000000000000 0.977212988402669569 0.000000000000000000 0.977134506317624218 0.000000000000000000 0.977015744264601804 0.000000000000000000
 0.977199129052536364 0.000000000000000000 0.977167614616194724 0.000000000000000000 0.977090950786251855 0.000000000000000000 0.976909417866336893 0.000000000000000000
 0.977198609345776736 0.000000000000000000 0.977148584772744577 0.000000000000000000 0.977052845496187206 0.000000000000000000 0.976894983530706806 0.000000000000000000
 0.977197740529788472 0.000000000000000000 0.977147165095777370 0.000000000000000000 0.977044605817473988 0.000000000000000000 0.976871704036469279 0.000000000000000000
 0.977152921844104183 0.000000000000000000 0.977111160276645574 0.000000000000000000 0.977022837658325538 0.000000000000000000 0.976866922488860534 0.000000000000000000
 0.977136338285809813 0.000000000000000000 0.977092781743142735 0.000000000000000000 0.977010849927697933 0.000000000000000000 0.976839273409445985 0.000000000000000000
 0.977128521762370417 0.000000000000000000 0.977076542658724900 0.000000000000000000 0.977002462328099730 0.000000000000000000 0.976824755899592612 0.000000000000000000
 0.977088356902540922 0.000000000000000000 0.977060167971140037 0.000000000000000000 0.976978900403307593 0.000000000000000000 0.976824581008588266 0.000000000000000000
 0.977081151423891514 0.000000000000000000 0.977041139376651158 0.000000000000000000 0.976960649973900308 0.000000000000000000 0.976799287898843294 0.000000000000000000
 0.977044496648604932 0.000000000000000000 0.977003152589930868 0.000000000000000000 0.976933616341665756 0.000000000000000000 0.976798236967793665 0.000000000000000000
 0.977040888693330722 0.000000000000000000 0.976998516981978149 0.000000000000000000 0.976908012483190369 0.000000000000000000 0.976724613821038701 0.000000000000000000
 0.977008017193414346 0.000000000000000000 0.976964961756387251 0.000000000000000000 0.976890745922270209 0.000000000000000000 0.976708733072826352 0.000000000000000000
 0.976998298992989511 0.000000000000000000 0.976959580514059400 0.000000000000000000 0.976870048529524304 0.000000000000000000 0.976695124237968337 0.000000000000000000
 0.976997365728145772 0.000000000000000000 0.976954344367924832 0.000000000000000000 0.976864700520562401 0.000000000000000000 0.976686683243250142 0.000000000000000000
 0.976935009140193933 0.000000000000000000 0.976900449855236275 0.000000000000000000 0.976828475418925257 0.000000000000000000 0.976684558915878576 0.000000000000000000
 0.976891132398285289 0.000000000000000000 0.976846299722960110 0.000000000000000000 0.976754526868900408 0.000000000000000000 0.976582170236783065 0.000000000000000000
 0.976888724623045657 0.000000000000000000 0.976841505437534785 0.000000000000000000 0.976744227243048324 0.000000000000000000 0.976542976512958849 0.000000000000000000
 0.976858431474111666 0.000000000000000000 0.976804456833864965 0.000000000000000000 0.976698092774758164 0.000000000000000000 0.976534653436363476 0.000000000000000000
 0.976833550891934466 0.000000000000000000 0.976778668616072654 0.000000000000000000 0.976697394160898180 0.000000000000000000 0.976525371773081963 0.000000000000000000
 0.976812955028351415 0.000000000000000000 0.976768867719672418 0.000000000000000000 0.976684278917881565 0.000000000000000000 0.976498809547436064 0.000000000000000000
 0.976808521878739011 0.000000000000000000 0.976757732355804542 0.000000000000000000 0.976658827292959275 0.000000000000000000 0.976490103531647891 0.000000000000000000
 0.976789310322860760 0.000000000000000000 0.976747272711268377 0.000000000000000000 0.976650950710220789 0.000000000000000000 0.976446657187066691 0.000000000000000000
 0.976784067130666345 0.000000000000000000 0.976742048074745406 0.000000000000000000 0.976638867830704860 0.000000000000000000 0.976438307332925470 0.000000000000000000
 0.976747349157682132 0.000000000000000000 0.976713223489574678 0.000000000000000000 0.976634965849198289 0.000000000000000000 0.976434891926483695 0.000000000000000000
 0.976706640128338632 0.000000000000000000 0.976664494346883516 0.000000000000000000 0.976587555246478223 0.000000000000000000 0.976433855506994686 0.000000000000000000
 0.976698926918674659 0.000000000000000000 0.976654185379016160 0.000000000000000000 0.976566861759988858 0.000000000000000000 0.976407192684560554 0.000000000000000000
 0.976695425348278912 0.000000000000000000 0.976653073728589227 0.000000000000000000 0.976562314827889799 0.000000000000000000 0.976406692805872445 0.000000000000000000
 0.976624024684845105 0.000000000000000000 0.976591667745148939 0.000000000000000000 0.976528373628482660 0.000000000000000000 0.976383128240979281 0.000000000000000000
 0.976611344348625621 0.000000000000000000 0.976579052902512901 0.000000000000000000 0.976514014644567885 0.000000000000000000 0.976364172087344828 0.000000000000000000
 0.976568775013383128 0.000000000000000000 0.976541509045501410 0.000000000000000000 0.976479749623553994 0.000000000000000000 0.976355518730600114 0.000000000000000000
 0.976559807245538258 0.000000000000000000 0.976533100870792037 0.000000000000000000 0.976477343435062539 0.000000000000000000 0.976352144189302162 0.000000000000000000
 0.976552302414561146 0.000000000000000000 0.976523710965530589 0.000000000000000000 0.976466527740677992 0.000000000000000000 0.976349160001968586 0.000000000000000000
 0.976529190119084789 0.000000000000000000 0.976500439542105636 0.000000000000000000 0.976441219932176030 0.000000000000000000 0.976318645253844375 0.000000000000000000
 0.976505100368664558 0.000000000000000000 0.976480395735186413 0.000000000000000000 0.976436228255719074 0.000000000000000000 0.976298488630936823 0.000000000000000000
 0.976481939456187331 0.000000000000000000 0.976452579605048276 0.000000000000000000 0.976387004150778282 0.000000000000000000 0.976241663593207187 0.000000000000000000
 0.976442570876720373 0.000000000000000000 0.976413184025656578 0.000000000000000000 0.976354529167483220 0.000000000000000000 0.976236849704739340 0.000000000000000000
 0.976302439921636345 0.000000000000000000 0.976271915136939228 0.000000000000000000 0.976211536075127673 0.000000000000000000 0.976092346114750486 0.000000000000000000
 0.976284845705540971 0.000000000000000000 0.976248382811757742 0.000000000000000000 0.976180234979233452 0.000000000000000000 0.976057750972440519 0.000000000000000000
 0.976223887056035133 0.000000000000000000 0.976192532316857209 0.000000000000000000 0.976130666772029865 0.000000000000000000 0.976009185110542132 0.000000000000000000
 0.976220439643584514 0.000000000000000000 0.976187061856315652 0.000000000000000000 0.976114332856385047 0.000000000000000000 0.976002076075923153 0.000000000000000000
 0.976199449604687408 0.000000000000000000 0.976168971401305985 0.000000000000000000 0.976111597783634544 0.000000000000000000 0.975951537983395734 0.000000000000000000
 0.976151600603977099 0.000000000000000000 0.976118542011706891 0.000000000000000000 0.976053097669625225 0.000000000000000000 0.975922958216957959 0.000000000000000000
 0.976125344978992837 0.000000000000000000 0.976084289782502723 0.000000000000000000 0.976025742389887818 0.000000000000000000 0.975911871316070600 0.000000000000000000
 0.976120973459382313 0.000000000000000000 0.976082583883839616 0.000000000000000000 0.976009135299955033 0.000000000000000000 0.975853711438639748 0.000000000000000000
 0.976110981379646692 0.000000000000000000 0.976077868097501966 0.000000000000000000 0.975984046689773788 0.000000000000000000 0.975804253615409900 0.000000000000000000
 0.976099049689962861 0.000000000000000000 0.976057112316653819 0.000000000000000000 0.975969767693630086 0.000000000000000000 0.975792978954279411 0.000000000000000000
 0.975968738183582096 0.000000000000000000 0.975938879019912275 0.000000000000000000 0.975878434717872278 0.000000000000000000 0.975754157411430123 0.000000000000000000
 0.975945842620130954 0.000000000000000000 0.975909419609249928 0.000000000000000000 0.975836985085817510 0.000000000000000000 0.975684948719665934 0.000000000000000000
 0.975926271919512645 0.000000000000000000 0.975886045500875210 0.000000000000000000 0.975805348868205913 0.000000000000000000 0.975646910950129231 0.000000000000000000
 0.975845980703103022 0.000000000000000000 0.975795902175299545 0.000000000000000000 0.975713605762947522 0.000000000000000000 0.975572504073530355 0.000000000000000000
 0.975841863864559178 0.000000000000000000 0.975794302526419188 0.000000000000000000 0.975706077729607935 0.000000000000000000 0.975568094846565925 0.000000000000000000
 0.975825747950600508 0.000000000000000000 0.975787631943624612 0.000000000000000000 0.975696113980515700 0.000000000000000000 0.975526821463772231 0.000000000000000000
 0.975783954086522409 0.000000000000000000 0.975753288132290231 0.000000000000000000 0.975680131746312518 0.000000000000000000 0.975499526726637090 0.000000000000000000
 0.975765359248259911 0.000000000000000000 0.975730119332639312 0.000000000000000000 0.975660167341646734 0.000000000000000000 0.975493180939823845 0.000000000000000000
 0.975756758664986790 0.000000000000000000 0.975717242075821889 0.000000000000000000 0.975640537693583831 0.000000000000000000 0.975482138234604723 0.000000000000000000
 0.975679167208713616 0.000000000000000000 0.975647390072370557 0.000000000000000000 0.975583813289302659 0.000000000000000000 0.975456498105722880 0.000000000000000000
 0.975667700567732776 0.000000000000000000 0.975631611263158560 0.000000000000000000 0.975556924707869144 0.000000000000000000 0.975398102875716155 0.000000000000000000
 0.975638012341646488 0.000000000000000000 0.975604899903017131 0.000000000000000000 0.975535581422226628 0.000000000000000000 0.975381270396551092 0.000000000000000000
 0.975601210722582435 0.000000000000000000 0.975550062788083538 0.000000000000000000 0.975474100536000921 0.000000000000000000 0.975357109681258105 0.000000000000000000
 0.975598756878481632 0.000000000000000000 0.975545659461596659 0.000000000000000000 0.975448679937409469 0.000000000000000000 0.975299055324338471 0.000000000000000000
 0.975584739975241311 0.000000000000000000 0.975538501026611660 0.000000000000000000 0.975439626714836305 0.000000000000000000 0.975282153631823689 0.000000000000000000
 0.975570793689425897 0.000000000000000000 0.975523958934177648 0.000000000000000000 0.975435808775432123 0.000000000000000000 0.975233601313108989 0.000000000000000000
 0.975550007572458244 0.000000000000000000 0.975520907079311494 0.000000000000000000 0.975428975628479633 0.000000000000000000 0.975225591829467997 0.000000000000000000
 0.975496877392496020 0.000000000000000000 0.975468854744462543 0.000000000000000000 0.975412099082430428 0.000000000000000000 0.975225138544772108 0.000000000000000000
 0.975412019649447126 0.000000000000000000 0.975376227957877040 0.000000000000000000 0.975303218895033908 0.000000000000000000 0.975152375493394508 0.000000000000000000
 0.975327764696114707 0.000000000000000000 0.975296970811125097 0.000000000000000000 0.975235295569889749 0.000000000000000000 0.975111535187491274 0.000000000000000000
 0.975208783557832914 0.000000000000000000 0.975181936692734452 0.000000000000000000 0.975126993605014092 0.000000000000000000 0.975010504257127097 0.000000000000000000
 0.975197193940079532 0.000000000000000000 0.975154453633303220 0.000000000000000000 0.975082277966302202 0.000000000000000000 0.974977550502341361 0.000000000000000000
 0.975185474914327721 0.000000000000000000 0.975138305103907532 0.000000000000000000 0.975076005686372094 0.000000000000000000 0.974939412188220444 0.000000000000000000
 0.975160440232477610 0.000000000000000000 0.975134394129964610 0.000000000000000000 0.975046881898682383 0.000000000000000000 0.974882150173194129 0.000000000000000000
 0.975110008074822954 0.000000000000000000 0.975071774747984898 0.000000000000000000 0.974989205397179703 0.000000000000000000 0.974833889914355045 0.000000000000000000
 0.975085527808839503 0.000000000000000000 0.975045133568612665 0.000000000000000000 0.974970249685736423 0.000000000000000000 0.974814198989103819 0.000000000000000000
 0.975055836368696083 0.000000000000000000 0.975009796994475098 0.000000000000000000 0.974941673712098833 0.000000000000000000 0.974811260714272931 0.000000000000000000
 0.975044505076383183 0.000000000000000000 0.974999394280986587 0.000000000000000000 0.974915787737141604 0.000000000000000000 0.974763621369433508 0.000000000000000000
 0.975021349368034640 0.000000000000000000 0.974986207108665237 0.000000000000000000 0.974914229538308197 0.000000000000000000 0.974758624918650285 0.000000000000000000
 0.975020084886836669 0.000000000000000000 0.974985761960059483 0.000000000000000000 0.974887633715523116 0.000000000000000000 0.974715382479094505 0.000000000000000000
 0.974979370324267847 0.000000000000000000 0.974937746089421298 0.000000000000000000 0.974848634394422153 0.000000000000000000 0.974692824150132364 0.000000000000000000
 0.974930713222291190 0.000000000000000000 0.974900660456601842 0.000000000000000000 0.974840064677474416 0.000000000000000000 0.974688985658258344 0.000000000000000000
 0.974908798943053267 0.000000000000000000 0.974872658233473133 0.000000000000000000 0.974807994622711282 0.000000000000000000 0.974665790931549703 0.000000000000000000
 0.974902801595603719 0.000000000000000000 0.974870850663285160 0.000000000000000000 0.974804705156546603 0.000000000000000000 0.974658429340807486 0.000000000000000000
 0.974870490955315305 0.000000000000000000 0.974834674827772529 0.000000000000000000 0.974775610724324726 0.000000000000000000 0.974647061881476651 0.000000000000000000
 0.974864447222233643 0.000000000000000000 0.974832066336268954 0.000000000000000000 0.974758828058837845 0.000000000000000000 0.974623435218435197 0.000000000000000000
 0.974734536641923666 0.000000000000000000 0.974693336072367633 0.000000000000000000 0.974607450436824174 0.000000000000000000 0.974478852515137772 0.000000000000000000
 0.974712321559750849 0.000000000000000000 0.974674148155745601 0.000000000000000000 0.974594814285449473 0.000000000000000000 0.974476523621111257 0.000000000000000000
 0.974680651337491710 0.000000000000000000 0.974648744649411536 0.000000000000000000 0.974587361726941936 0.000000000000000000 0.974470184646213378 0.000000000000000000
 0.974640647369745095 0.000000000000000000 0.974617898284385720 0.000000000000000000 0.974571292593659932 0.000000000000000000 0.974422163141827502 0.000000000000000000
 0.974636386978516511 0.000000000000000000 0.974597426611366946 0.000000000000000000 0.974553358925274726 0.000000000000000000 0.974411151934643449 0.000000000000000000
 0.974616611549636302 0.000000000000000000 0.974595988130228630 0.000000000000000000 0.974522014492451794 0.000000000000000000 0.974402293486136495 0.000000000000000000
 0.974602630271382386 0.000000000000000000 0.974557625559166918 0.000000000000000000 0.974502196087225991 0.000000000000000000 0.974375096824593001 0.000000000000000000
 0.974580444215787933 0.000000000000000000 0.974553721343611401 0.000000000000000000 0.974471168043151148 0.000000000000000000 0.974312627321757940 0.000000000000000000
 0.974558093973437289 0.000000000000000000 0.974522150896306116 0.000000000000000000 0.974451781982329734 0.000000000000000000 0.974306484887623614 0.000000000000000000
 0.974529021628635195 0.000000000000000000 0.974484476592795468 0.000000000000000000 0.974390561052219106 0.000000000000000000 0.974190108587720371 0.000000000000000000
 0.974518457903421398 0.000000000000000000 0.974469707984170208 0.000000000000000000 0.974371921194035817 0.000000000000000000 0.974173513809714287 0.000000000000000000
 0.974503342644079895 0.000000000000000000 0.974456550614655526 0.000000000000000000 0.974360492078072848 0.000000000000000000 0.974172779766673158 0.000000000000000000
 0.974461783219681132 0.000000000000000000 0.974417771853563042 0.000000000000000000 0.974327161405976860 0.000000000000000000 0.974138907574252477 0.000000000000000000
 0.974437094580509866 0.000000000000000000 0.974383612537645827 0.000000000000000000 0.974275366259721443 0.000000000000000000 0.974081604257081457 0.000000000000000000
 0.974368379921092931 0.000000000000000000 0.974323518124739607 0.000000000000000000 0.974230787574204560 0.000000000000000000 0.974059735822255579 0.000000000000000000
 0.974312864187669492 0.000000000000000000 0.974275921751549978 0.000000000000000000 0.974208718826557685 0.000000000000000000 0.974037037492013535 0.000000000000000000
 0.974301327938124073 0.000000000000000000 0.974257166854263112 0.000000000000000000 0.974173173311179141 0.000000000000000000 0.974017956013971786 0.000000000000000000
 0.974273582664048066 0.000000000000000000 0.974223714659946172 0.000000000000000000 0.974126149101941619 0.000000000000000000 0.973979580875603657 0.000000000000000000
 0.974233288241090345 0.000000000000000000 0.974184558327919725 0.000000000000000000 0.974096704887823517 0.000000000000000000 0.973947204732016902 0.000000000000000000
 0.974218138644008524 0.000000000000000000 0.974180041182574397 0.000000000000000000 0.974093680794793193 0.000000000000000000 0.973911551160869471 0.000000000000000000
 0.974213405246498909 0.000000000000000000 0.974167085206502414 0.000000000000000000 0.974072869034611100 0.000000000000000000 0.973904335943003296 0.000000000000000000
 0.974196492036763950 0.000000000000000000 0.974149641513014197 0.000000000000000000 0.974069931420942559 0.000000000000000000 0.973890945372520189 0.000000000000000000
 0.974159591308881412 0.000000000000000000 0.974130780359358850 0.000000000000000000 0.974060320538136737 0.000000000000000000 0.973886586386041087 0.000000000000000000
 0.974153851930351977 0.000000000000000000 0.974110454745641952 0.000000000000000000 0.974033549588111169 0.000000000000000000 0.973875126498273902 0.000000000000000000
 0.974116640591994876 0.000000000000000000 0.974072924568851306 0.000000000000000000 0.973985908512998155 0.000000000000000000 0.973843428175177439 0.000000000000000000
 0.974107896891998171 0.000000000000000000 0.974056636163729506 0.000000000000000000 0.973976893036438751 0.000000000000000000 0.973778167300054620 0.000000000000000000
 0.974107747530277068 0.000000000000000000 0.974054426546859142 0.000000000000000000 0.973956210482237794 0.000000000000000000 0.973752204419928602 0.000000000000000000
 0.974083657400620306 0.000000000000000000 0.974049017159396291 0.000000000000000000 0.973950527405358368 0.000000000000000000 0.973748010111899043 0.000000000000000000
 0.974082045485452186 0.000000000000000000 0.974045510157276917 0.000000000000000000 0.973946162949613226 0.000000000000000000 0.973739235393833558 0.000000000000000000
 0.973951758450546268 0.000000000000000000 0.973913114182136441 0.000000000000000000 0.973853096032526788 0.000000000000000000 0.973727414386708734 0.000000000000000000
 0.973936625395575128 0.000000000000000000 0.973907455107116959 0.000000000000000000 0.973834854696662422 0.000000000000000000 0.973695542443556494 0.000000000000000000
 0.973909124954867700 0.000000000000000000 0.973878615141232862 0.000000000000000000 0.973817326064000066 0.000000000000000000 0.973693214377903460 0.000000000000000000
 0.973891421328387574 0.000000000000000000 0.973864510675462536 0.000000000000000000 0.973810545720257492 0.000000000000000000 0.973673861818990183 0.000000000000000000
 0.973844325586575188 0.000000000000000000 0.973817575562618609 0.000000000000000000 0.973763208596936769 0.000000000000000000 0.973649526845431490 0.000000000000000000
 0.973813036896640560 0.000000000000000000 0.973773814455281772 0.000000000000000000 0.973697106247328525 0.000000000000000000 0.973558164202104948 0.000000000000000000
 0.973800331308560363 0.000000000000000000 0.973755628749733648 0.000000000000000000 0.973664567768521727 0.000000000000000000 0.973539580062596110 0.000000000000000000
 0.973752129994240545 0.000000000000000000 0.973718325481467195 0.000000000000000000 0.973648605750751184 0.000000000000000000 0.973511458115847605 0.000000000000000000
 0.973730739838133963 0.000000000000000000 0.973702638111290097 0.000000000000000000 0.973644678343724812 0.000000000000000000 0.973476749555036602 0.000000000000000000
 0.973717725457669547 0.000000000000000000 0.973688264777428647 0.000000000000000000 0.973629313942317887 0.000000000000000000 0.973473969691998176 0.000000000000000000
 0.973692668753830648 0.000000000000000000 0.973647303844892509 0.000000000000000000 0.973554174141415873 0.000000000000000000 0.973367606184076584 0.000000000000000000
 0.973666932418711939 0.000000000000000000 0.973619469180075692 0.000000000000000000 0.973524270028691685 0.000000000000000000 0.973333628284996255 0.000000000000000000
 0.973408736184291801 0.000000000000000000 0.973378302058166445 0.000000000000000000 0.973317158136640881 0.000000000000000000 0.973192855771926268 0.000000000000000000
 0.973379814892442630 0.000000000000000000 0.973351017897299720 0.000000000000000000 0.973293545177508213 0.000000000000000000 0.973179038941373364 0.000000000000000000
 0.973356608546246282 0.000000000000000000 0.973325917199669099 0.000000000000000000 0.973271169601646724 0.000000000000000000 0.973161255415030180 0.000000000000000000
 0.973353376967039052 0.000000000000000000 0.973314440572884298 0.000000000000000000 0.973234079233640803 0.000000000000000000 0.973092534144904708 0.000000000000000000
 0.973318691443853079 0.000000000000000000 0.973272979062548171 0.000000000000000000 0.973182197659846704 0.000000000000000000 0.973004350891183201 0.000000000000000000
 0.973239548252773035 0.000000000000000000 0.973208030011095238 0.000000000000000000 0.973140841717790805 0.000000000000000000 0.972993360757658521 0.000000000000000000
 0.973225514624419530 0.000000000000000000 0.973192309365437880 0.000000000000000000 0.973125491263478470 0.000000000000000000 0.972990885442647890 0.000000000000000000
 0.973171197503860719 0.000000000000000000 0.973145823702862178 0.000000000000000000 0.973095094205504885 0.000000000000000000 0.972988271655556680 0.000000000000000000
 0.973123341740577796 0.000000000000000000 0.973079837829573635 0.000000000000000000 0.973013325031941823 0.000000000000000000 0.972882312714299813 0.000000000000000000
 0.973113349094026359 0.000000000000000000 0.973079493007367069 0.000000000000000000 0.972998937219029414 0.000000000000000000 0.972853086101129083 0.000000000000000000
 0.973037984659410715 0.000000000000000000 0.973003885629110332 0.000000000000000000 0.972938968330661402 0.000000000000000000 0.972814323374725287 0.000000000000000000
 0.973037461344835264 0.000000000000000000 0.973001421673035938 0.000000000000000000 0.972931718903698894 0.000000000000000000 0.972791988045665690 0.000000000000000000
 0.973024996672102183 0.000000000000000000 0.972981870307190633 0.000000000000000000 0.972899119653399258 0.000000000000000000 0.972774364691367910 0.000000000000000000
 0.973020245312873566 0.000000000000000000 0.972979925319120476 0.000000000000000000 0.972894796609212853 0.000000000000000000 0.972725902101188478 0.000000000000000000
 0.972987938798398067 0.000000000000000000 0.972955888232892474 0.000000000000000000 0.972883861196664257 0.000000000000000000 0.972720016047924796 0.000000000000000000
 0.972967625324424601 0.000000000000000000 0.972929083180192888 0.000000000000000000 0.972855902049670096 0.000000000000000000 0.972692975713595698 0.000000000000000000
 0.972963449625280918 0.000000000000000000 0.972918540770201568 0.000000000000000000 0.972826585723219339 0.000000000000000000 0.972678735605866818 0.000000000000000000
 0.972857349391768933 0.000000000000000000 0.972832248817912304 0.000000000000000000 0.972783185025451469 0.000000000000000000 0.972661769060132575 0.000000000000000000
 0.972856740678152643 0.000000000000000000 0.972819594106763996 0.000000000000000000 0.972761239611831252 0.000000000000000000 0.972648161941521816 0.000000000000000000
 0.972840702954092085 0.000000000000000000 0.972812601931710597 0.000000000000000000 0.972744355281890294 0.000000000000000000 0.972586195581353841 0.000000000000000000
 0.972834437112539252 0.000000000000000000 0.972784183589771256 0.000000000000000000 0.972692298747712347 0.000000000000000000 0.972582986182055520 0.000000000000000000
 0.972822613011062098 0.000000000000000000 0.972775978498478966 0.000000000000000000 0.972690144923897826 0.000000000000000000 0.972573657746661602 0.000000000000000000
 0.972804272289481631 0.000000000000000000 0.972768467575615414 0.000000000000000000 0.972682804010273738 0.000000000000000000 0.972531931215694923 0.000000000000000000
 0.972761860816017454 0.000000000000000000 0.972729318929673736 0.000000000000000000 0.972661379214404320 0.000000000000000000 0.972529241677015044 0.000000000000000000
 0.972713297180233027 0.000000000000000000 0.972689637430731335 0.000000000000000000 0.972645230780415759 0.000000000000000000 0.972466404814613772 0.000000000000000000
 0.972709164495724754 0.000000000000000000 0.972688504410288313 0.000000000000000000 0.972644633425489458 0.000000000000000000 0.972465464097580834 0.000000000000000000
 0.972708259390409058 0.000000000000000000 0.972665042526243528 0.000000000000000000 0.972571814680556646 0.000000000000000000 0.972434985422292120 0.000000000000000000
 0.972579939688251294 0.000000000000000000 0.972553697153885954 0.000000000000000000 0.972495502998140804 0.000000000000000000 0.972378170958496657 0.000000000000000000
 0.972579463754671747 0.000000000000000000 0.972551552910897121 0.000000000000000000 0.972494999503847435 0.000000000000000000 0.972344164174580139 0.000000000000000000
 0.972532477964326736 0.000000000000000000 0.972505745944404199 0.000000000000000000 0.972452213807437071 0.000000000000000000 0.972323905390564791 0.000000000000000000
 0.972484991892527684 0.000000000000000000 0.972440850575349125 0.000000000000000000 0.972352246857816405 0.000000000000000000 0.972178802371494011 0.000000000000000000
 0.972355695596329284 0.000000000000000000 0.972323662123916854 0.000000000000000000 0.972259096159933556 0.000000000000000000 0.972124536714937704 0.000000000000000000
 0.972324284699095820 0.000000000000000000 0.972292429525386526 0.000000000000000000 0.972229015408246688 0.000000000000000000 0.972102277619192989 0.000000000000000000
 0.972282964466680832 0.000000000000000000 0.972239506312167268 0.000000000000000000 0.972157828910675037 0.000000000000000000 0.972017951647878076 0.000000000000000000
 0.972277058256554749 0.000000000000000000 0.972232058461735549 0.000000000000000000 0.972142494965875681 0.000000000000000000 0.971966441786607294 0.000000000000000000
 0.972232982137097634 0.000000000000000000 0.972198332909446905 0.000000000000000000 0.972125192164432272 0.000000000000000000 0.971965067025095775 0.000000000000000000
 0.972213282400429812 0.000000000000000000 0.972172828530568078 0.000000000000000000 0.972095799278779427 0.000000000000000000 0.971960585996713644 0.000000000000000000
 0.972185772367827106 0.000000000000000000 0.972152683532979456 0.000000000000000000 0.972088058752239581 0.000000000000000000 0.971956839368385728 0.000000000000000000
 0.972124555890083952 0.000000000000000000 0.972089529219648973 0.000000000000000000 0.972020380932753447 0.000000000000000000 0.971884795346112940 0.000000000000000000
 0.972034660357710467 0.000000000000000000 0.971998338212130331 0.000000000000000000 0.971925333402331559 0.000000000000000000 0.971773766426386021 0.000000000000000000
 0.972018586831286946 0.000000000000000000 0.971977085559977638 0.000000000000000000 0.971892668571711416 0.000000000000000000 0.971718541635665067 0.000000000000000000
 0.971980146595619265 0.000000000000000000 0.971933343633275104 0.000000000000000000 0.971841927360285740 0.000000000000000000 0.971673120467731244 0.000000000000000000
 0.971967110246520161 0.000000000000000000 0.971923685092231038 0.000000000000000000 0.971841489361792155 0.000000000000000000 0.971669581991252640 0.000000000000000000
 0.971963780165489233 0.000000000000000000 0.971921914642674412 0.000000000000000000 0.971830323898747350 0.000000000000000000 0.971646965236021010 0.000000000000000000
 0.971914263299220260 0.000000000000000000 0.971878365627057317 0.000000000000000000 0.971802892046537248 0.000000000000000000 0.971632492420040683 0.000000000000000000
 0.971743337682494324 0.000000000000000000 0.971704525189174051 0.000000000000000000 0.971632337079782804 0.000000000000000000 0.971498615260804499 0.000000000000000000
 0.971710450156224814 0.000000000000000000 0.971660734189110586 0.000000000000000000 0.971561424641395721 0.000000000000000000 0.971447300906228994 0.000000000000000000
 0.971696724848030935 0.000000000000000000 0.971651665637499717 0.000000000000000000 0.971560641306769113 0.000000000000000000 0.971446828619019875 0.000000000000000000
 0.971674684858712334 0.000000000000000000 0.971631953881667787 0.000000000000000000 0.971557579157346196 0.000000000000000000 0.971364159563103846 0.000000000000000000
 0.971661611498536693 0.000000000000000000 0.971618514290629731 0.000000000000000000 0.971550769806299841 0.000000000000000000 0.971363811738039540 0.000000000000000000
 0.971625622479561857 0.000000000000000000 0.971584040403954852 0.000000000000000000 0.971509319001301774 0.000000000000000000 0.971334920556701564 0.000000000000000000
 0.971612496903616063 0.000000000000000000 0.971583412604250518 0.000000000000000000 0.971499389775554834 0.000000000000000000 0.971329103170688213 0.000000000000000000
 0.971611153279391071 0.000000000000000000 0.971577319539895679 0.000000000000000000 0.971495219281616973 0.000000000000000000 0.971304115328209594 0.000000000000000000
 0.971562277688293952 0.000000000000000000 0.971521903619303906 0.000000000000000000 0.971445035777941834 0.000000000000000000 0.971299333151277700 0.000000000000000000
 0.971515140921259235 0.000000000000000000 0.971471932529073046 0.000000000000000000 0.971399001343884461 0.000000000000000000 0.971263278212646464 0.000000000000000000
 0.971507028955461482 0.000000000000000000 0.971469857669606252 0.000000000000000000 0.971381689699158613 0.000000000000000000 0.971235562746920467 0.000000000000000000
 0.971499033391928779 0.000000000000000000 0.971452010144071121 0.000000000000000000 0.971364992392941939 0.000000000000000000 0.971194569308518441 0.000000000000000000
 0.971485607544064100 0.000000000000000000 0.971441971462044696 0.000000000000000000 0.971353681982080386 0.000000000000000000 0.971173476895671461 0.000000000000000000
 0.971431607346736725 0.000000000000000000 0.971394831788224944 0.000000000000000000 0.971317096649691458 0.000000000000000000 0.971149695698296789 0.000000000000000000
 0.971357265444182549 0.000000000000000000 0.971331875924662747 0.000000000000000000 0.971274618671133849 0.000000000000000000 0.971120272836042631 0.000000000000000000
 0.971353369070773187 0.000000000000000000 0.971306634705450866 0.000000000000000000 0.971225616952971382 0.000000000000000000 0.971068896795971526 0.000000000000000000
 0.971348555139096792 0.000000000000000000 0.971304444957954649 0.000000000000000000 0.971208059030176263 0.000000000000000000 0.971038996431652479 0.000000000000000000
 0.971335125233520835 0.000000000000000000 0.971286759583950610 0.000000000000000000 0.971188768915953182 0.000000000000000000 0.971006787510262703 0.000000000000000000
 0.971289777602267757 0.000000000000000000 0.971248696360957675 0.000000000000000000 0.971169584711886080 0.000000000000000000 0.970991116297992507 0.000000000000000000
 0.971288002721415245 0.000000000000000000 0.971245549769198857 0.000000000000000000 0.971162723122446780 0.000000000000000000 0.970990625622146553 0.000000000000000000
 0.971227644677738700 0.000000000000000000 0.971184930606963759 0.000000000000000000 0.971117476274290348 0.000000000000000000 0.970990038245082565 0.000000000000000000
 0.971211789163078598 0.000000000000000000 0.971170006342368497 0.000000000000000000 0.971079131557261110 0.000000000000000000 0.970969162092102711 0.000000000000000000
 0.971207340030612931 0.000000000000000000 0.971156825088940745 0.000000000000000000 0.971073513178817738 0.000000000000000000 0.970882403665535243 0.000000000000000000
 0.971196642069392047 0.000000000000000000 0.971151556910391567 0.000000000000000000 0.971058100939921509 0.000000000000000000 0.970861523066685272 0.000000000000000000
 0.971182500840017227 0.000000000000000000 0.971145563880720597 0.000000000000000000 0.971051672230117235 0.000000000000000000 0.970848660075725678 0.000000000000000000
 0.971149219950972364 0.000000000000000000 0.971123056858436917 0.000000000000000000 0.971051385198559824 0.000000000000000000 0.970844154793473191 0.000000000000000000
 0.971026304481966918 0.000000000000000000 0.971000523862984521 0.000000000000000000 0.970947982866702586 0.000000000000000000 0.970831409561215941 0.000000000000000000
 0.971010013359990265 0.000000000000000000 0.970984021689491827 0.000000000000000000 0.970931841999873813 0.000000000000000000 0.970822610645090456 0.000000000000000000
 0.970919427133031587 0.000000000000000000 0.970892284950005791 0.000000000000000000 0.970843097732692173 0.000000000000000000 0.970746598912012315 0.000000000000000000
 0.970917233939131763 0.000000000000000000 0.970891151579598599 0.000000000000000000 0.970834099251904781 0.000000000000000000 0.970717053228554283 0.000000000000000000
 0.970893351898644230 0.000000000000000000 0.970862008085417671 0.000000000000000000 0.970800487048449012 0.000000000000000000 0.970682544472176834 0.000000000000000000
 0.970813859720236705 0.000000000000000000 0.970779206779461057 0.000000000000000000 0.970715065402331212 0.000000000000000000 0.970633838020589113 0.000000000000000000
 0.970803294146796336 0.000000000000000000 0.970758834496740497 0.000000000000000000 0.970714770255857062 0.000000000000000000 0.970622998419461758 0.000000000000000000
 0.970783626270763422 0.000000000000000000 0.970758671249099425 0.000000000000000000 0.970702421975916496 0.000000000000000000 0.970592289480603165 0.000000000000000000
 0.970767843130354580 0.000000000000000000 0.970743781023111096 0.000000000000000000 0.970670313588773759 0.000000000000000000 0.970548538514899195 0.000000000000000000
 0.970766912141759031 0.000000000000000000 0.970728006064916382 0.000000000000000000 0.970649631845133753 0.000000000000000000 0.970509644915342418 0.000000000000000000
 0.970728090160810519 0.000000000000000000 0.970702094694518514 0.000000000000000000 0.970642967979421178 0.000000000000000000 0.970493874689574931 0.000000000000000000
 0.970724393348012304 0.000000000000000000 0.970681510632427025 0.000000000000000000 0.970589697188249168 0.000000000000000000 0.970464211380941744 0.000000000000000000
 0.970724333445977194 0.000000000000000000 0.970679974548035451 0.000000000000000000 0.970586998304373894 0.000000000000000000 0.970460164964750516 0.000000000000000000
 0.970647087802183339 0.000000000000000000 0.970627193424187573 0.000000000000000000 0.970586179923669468 0.000000000000000000 0.970404907109035486 0.000000000000000000
 0.970629218354185697 0.000000000000000000 0.970606290779130743 0.000000000000000000 0.970561945225155931 0.000000000000000000 0.970395379217968368 0.000000000000000000
 0.970627867311845027 0.000000000000000000 0.970596367845320773 0.000000000000000000 0.970530652451623288 0.000000000000000000 0.970395109177672244 0.000000000000000000
 0.970550853190634055 0.000000000000000000 0.970518977931841498 0.000000000000000000 0.970455081455850355 0.000000000000000000 0.970326540190300846 0.000000000000000000
 0.970451672393602194 0.000000000000000000 0.970419643386284614 0.000000000000000000 0.970355692238074385 0.000000000000000000 0.970226635560016537 0.000000000000000000
 0.970405175141960896 0.000000000000000000 0.970367687303849036 0.000000000000000000 0.970293522801170538 0.000000000000000000 0.970149097993682319 0.000000000000000000
 0.970375010169042596 0.000000000000000000 0.970338452202301194 0.000000000000000000 0.970265231251256743 0.000000000000000000 0.970118037911978259 0.000000000000000000
 0.970252844902280032 0.000000000000000000 0.970210413399118954 0.000000000000000000 0.970138003114822678 0.000000000000000000 0.970014008753547596 0.000000000000000000
 0.970233428125625186 0.000000000000000000 0.970201420231476597 0.000000000000000000 0.970125235684950460 0.000000000000000000 0.969953053131244247 0.000000000000000000
 0.970228489031630836 0.000000000000000000 0.970183742423511242 0.000000000000000000 0.970092904495602038 0.000000000000000000 0.969917819304895068 0.000000000000000000
 0.970127979842894783 0.000000000000000000 0.970098855832587481 0.000000000000000000 0.970039898494684971 0.000000000000000000 0.969907588496038864 0.000000000000000000
 0.970082900798717618 0.000000000000000000 0.970049612463104172 0.000000000000000000 0.969982711338078452 0.000000000000000000 0.969847162805965501 0.000000000000000000
 0.970043626004531645 0.000000000000000000 0.970013599555263450 0.000000000000000000 0.969954817480825127 0.000000000000000000 0.969840391394772072 0.000000000000000000
 0.969999267586260983 0.000000000000000000 0.969951148899345084 0.000000000000000000 0.969856431199921709 0.000000000000000000 0.969698432580471836 0.000000000000000000
 0.969955719333279398 0.000000000000000000 0.969914956412602947 0.000000000000000000 0.969840469897436441 0.000000000000000000 0.969675092201817135 0.000000000000000000
 0.969953647460351953 0.000000000000000000 0.969912406782351022 0.000000000000000000 0.969825841087354368 0.000000000000000000 0.969653647098950300 0.000000000000000000
 0.969902771125589980 0.000000000000000000 0.969855032335468659 0.000000000000000000 0.969759533162441456 0.000000000000000000 0.969574346719026092 0.000000000000000000
 0.969891392243524497 0.000000000000000000 0.969847542896356551 0.000000000000000000 0.969758078097223031 0.000000000000000000 0.969568838824824031 0.000000000000000000
 0.969836533474594975 0.000000000000000000 0.969787866740057458 0.000000000000000000 0.969690605491206559 0.000000000000000000 0.969498189957371470 0.000000000000000000
 0.969817908334837275 0.000000000000000000 0.969771545844391070 0.000000000000000000 0.969676502855895461 0.000000000000000000 0.969481768774311803 0.000000000000000000
 0.969743187726473499 0.000000000000000000 0.969704522485656528 0.000000000000000000 0.969626652971397496 0.000000000000000000 0.969468900390074939 0.000000000000000000
 0.969656570378463756 0.000000000000000000 0.969619809656099285 0.000000000000000000 0.969544450410611991 0.000000000000000000 0.969385963407146445 0.000000000000000000
 0.969597568199812132 0.000000000000000000 0.969560354626434751 0.000000000000000000 0.969502140450437366 0.000000000000000000 0.969384673947985998 0.000000000000000000
 0.969587968453679228 0.000000000000000000 0.969559344434332671 0.000000000000000000 0.969486726950229638 0.000000000000000000 0.969361483108005517 0.000000000000000000
 0.969536123254195026 0.000000000000000000 0.969511056316695985 0.000000000000000000 0.969461128713695941 0.000000000000000000 0.969342339851968715 0.000000000000000000
 0.969497002332994628 0.000000000000000000 0.969473304410320091 0.000000000000000000 0.969426221868101012 0.000000000000000000 0.969332845299055834 0.000000000000000000
 0.969424798085937178 0.000000000000000000 0.969385410283349347 0.000000000000000000 0.969308469156514030 0.000000000000000000 0.969168475424968201 0.000000000000000000
 0.969392218462544197 0.000000000000000000 0.969360105897664526 0.000000000000000000 0.969296019181370871 0.000000000000000000 0.969161483795470069 0.000000000000000000
 0.969322582744627348 0.000000000000000000 0.969285074763053256 0.000000000000000000 0.969210432892049556 0.000000000000000000 0.969072232665532440 0.000000000000000000
 0.969313859121197718 0.000000000000000000 0.969279146757072385 0.000000000000000000 0.969209812936035142 0.000000000000000000 0.969071284310399794 0.000000000000000000
 0.969294245173203506 0.000000000000000000 0.969261822949886165 0.000000000000000000 0.969197778088027317 0.000000000000000000 0.969067011045541049 0.000000000000000000
 0.969204687412428600 0.000000000000000000 0.969165234566372158 0.000000000000000000 0.969086823444789358 0.000000000000000000 0.968935195755433076 0.000000000000000000
 0.969201144268801107 0.000000000000000000 0.969162015249692921 0.000000000000000000 0.969084948467046847 0.000000000000000000 0.968931788532691129 0.000000000000000000
 0.969126830431975006 0.000000000000000000 0.969095645317148757 0.000000000000000000 0.969032479088969501 0.000000000000000000 0.968897700630659164 0.000000000000000000
 0.969067603497274943 0.000000000000000000 0.969030498195970091 0.000000000000000000 0.968954555337384504 0.000000000000000000 0.968797998082690737 0.000000000000000000
 0.968987429701852365 0.000000000000000000 0.968948441587185627 0.000000000000000000 0.968885883937340431 0.000000000000000000 0.968795379654277311 0.000000000000000000
 0.968959022122903857 0.000000000000000000 0.968931731706073829 0.000000000000000000 0.968871869433060473 0.000000000000000000 0.968754083407180167 0.000000000000000000
 0.968956048888661048 0.000000000000000000 0.968919059476040956 0.000000000000000000 0.968842450961058921 0.000000000000000000 0.968726978079316292 0.000000000000000000
 0.968893850883492225 0.000000000000000000 0.968871051859640620 0.000000000000000000 0.968822884008297303 0.000000000000000000 0.968687053042352586 0.000000000000000000
 0.968888533697280119 0.000000000000000000 0.968847305209336818 0.000000000000000000 0.968783303603937274 0.000000000000000000 0.968638261776168519 0.000000000000000000
 0.968887985479843006 0.000000000000000000 0.968845025190892994 0.000000000000000000 0.968762112050490232 0.000000000000000000 0.968591228597068588 0.000000000000000000
 0.968859237982391153 0.000000000000000000 0.968835256021873037 0.000000000000000000 0.968757545548620258 0.000000000000000000 0.968585837885648560 0.000000000000000000
 0.968726859062526091 0.000000000000000000 0.968700355892578524 0.000000000000000000 0.968648158007777482 0.000000000000000000 0.968546075462958678 0.000000000000000000
 0.968717669957179672 0.000000000000000000 0.968692810395131332 0.000000000000000000 0.968645652626597298 0.000000000000000000 0.968545605196963866 0.000000000000000000
 0.968688637592655555 0.000000000000000000 0.968648217109160048 0.000000000000000000 0.968567276868750993 0.000000000000000000 0.968420489532212492 0.000000000000000000
 0.968661742134358184 0.000000000000000000 0.968625556419838496 0.000000000000000000 0.968555461623597180 0.000000000000000000 0.968408698705600091 0.000000000000000000
 0.968638619616107532 0.000000000000000000 0.968590366015135928 0.000000000000000000 0.968494708097814461 0.000000000000000000 0.968368706046142225 0.000000000000000000
 0.968635465977898624 0.000000000000000000 0.968587065887750120 0.000000000000000000 0.968490573492586160 0.000000000000000000 0.968368057269571314 0.000000000000000000
 0.968600266322928172 0.000000000000000000 0.968559479229102127 0.000000000000000000 0.968490229147965453 0.000000000000000000 0.968348602100430944 0.000000000000000000
 0.968595755029033056 0.000000000000000000 0.968558141994560917 0.000000000000000000 0.968479773012498324 0.000000000000000000 0.968344035227628575 0.000000000000000000
 0.968592817628302516 0.000000000000000000 0.968554344790731658 0.000000000000000000 0.968477720602121117 0.000000000000000000 0.968298547384521258 0.000000000000000000
 0.968505311782891787 0.000000000000000000 0.968473151885609562 0.000000000000000000 0.968428529892819134 0.000000000000000000 0.968295980123506150 0.000000000000000000
 0.968503272295948681 0.000000000000000000 0.968470198186917819 0.000000000000000000 0.968426177345757533 0.000000000000000000 0.968294738830596913 0.000000000000000000
 0.968490770241828169 0.000000000000000000 0.968467619503600718 0.000000000000000000 0.968409595524036049 0.000000000000000000 0.968262576591498503 0.000000000000000000
 0.968487158637287737 0.000000000000000000 0.968466235782916796 0.000000000000000000 0.968381069886702472 0.000000000000000000 0.968202695306270789 0.000000000000000000
 0.968419013692024544 0.000000000000000000 0.968376112465383243 0.000000000000000000 0.968291429961732564 0.000000000000000000 0.968125724802706089 0.000000000000000000
 0.968394284624850887 0.000000000000000000 0.968355107269923798 0.000000000000000000 0.968277618895032166 0.000000000000000000 0.968122143106017297 0.000000000000000000
 0.968376804256981027 0.000000000000000000 0.968333335965959052 0.000000000000000000 0.968247123430147072 0.000000000000000000 0.968076869847281252 0.000000000000000000
 0.968345666655770154 0.000000000000000000 0.968299948558404067 0.000000000000000000 0.968207175326932123 0.000000000000000000 0.968018653460015699 0.000000000000000000
 0.968297316687446119 0.000000000000000000 0.968257793028606040 0.000000000000000000 0.968178035659367109 0.000000000000000000 0.968015571681181020 0.000000000000000000
 0.968267996525032815 0.000000000000000000 0.968229859772070212 0.000000000000000000 0.968153464224778548 0.000000000000000000 0.967994859676785668 0.000000000000000000
 0.968240223783554899 0.000000000000000000 0.968200565495990095 0.000000000000000000 0.968120001336745695 0.000000000000000000 0.967969124705079342 0.000000000000000000
 0.968226082727737469 0.000000000000000000 0.968177492506623660 0.000000000000000000 0.968093532146542923 0.000000000000000000 0.967958394455773030 0.000000000000000000
 0.968218034729617427 0.000000000000000000 0.968172057939630237 0.000000000000000000 0.968080898255301636 0.000000000000000000 0.967891496709818444 0.000000000000000000
 0.968203486447548278 0.000000000000000000 0.968164557329146303 0.000000000000000000 0.968079010233586335 0.000000000000000000 0.967890644725899918 0.000000000000000000
 0.968165127866859931 0.000000000000000000 0.968118116180287758 0.000000000000000000 0.968028628002388314 0.000000000000000000 0.967872737401988426 0.000000000000000000
 0.968152687292341052 0.000000000000000000 0.968104789671934141 0.000000000000000000 0.968007527923362532 0.000000000000000000 0.967823000062308814 0.000000000000000000
 0.968140657364110702 0.000000000000000000 0.968096372204111377 0.000000000000000000 0.968006211406285733 0.000000000000000000 0.967808737039922984 0.000000000000000000
 0.968070971941466518 0.000000000000000000 0.968034512477550013 0.000000000000000000 0.967954406818618440 0.000000000000000000 0.967774904442498696 0.000000000000000000
 0.968039338622770917 0.000000000000000000 0.968007749677525120 0.000000000000000000 0.967938393618903437 0.000000000000000000 0.967766194815502412 0.000000000000000000
 0.967995179612292533 0.000000000000000000 0.967963148086835590 0.000000000000000000 0.967897635558442881 0.000000000000000000 0.967758161761822056 0.000000000000000000
 0.967909696030536559 0.000000000000000000 0.967876250700830498 0.000000000000000000 0.967809320651293326 0.000000000000000000 0.967675306146055680 0.000000000000000000
 0.967834381017364076 0.000000000000000000 0.967805038876588308 0.000000000000000000 0.967746033112593995 0.000000000000000000 0.967625876702900234 0.000000000000000000
 0.967796585419780309 0.000000000000000000 0.967762413822066847 0.000000000000000000 0.967693353669090595 0.000000000000000000 0.967552134321442048 0.000000000000000000
 0.967731382586336286 0.000000000000000000 0.967694844917279640 0.000000000000000000 0.967622416491533022 0.000000000000000000 0.967481290567809737 0.000000000000000000
 0.967666275376123264 0.000000000000000000 0.967627254465454389 0.000000000000000000 0.967550722495150173 0.000000000000000000 0.967406106612536121 0.000000000000000000
 0.967601089178006912 0.000000000000000000 0.967571596040827542 0.000000000000000000 0.967514067251226795 0.000000000000000000 0.967398296948050351 0.000000000000000000
 0.967584644558529439 0.000000000000000000 0.967537655827492626 0.000000000000000000 0.967455249140871110 0.000000000000000000 0.967298888067906870 0.000000000000000000
 0.967583215480326775 0.000000000000000000 0.967536823368314591 0.000000000000000000 0.967444863523745813 0.000000000000000000 0.967269584820344419 0.000000000000000000
 0.967568028521176182 0.000000000000000000 0.967531208935629494 0.000000000000000000 0.967443730740198293 0.000000000000000000 0.967268414559165346 0.000000000000000000
 0.967496352997984310 0.000000000000000000 0.967466140234269467 0.000000000000000000 0.967403971317398859 0.000000000000000000 0.967256150657725633 0.000000000000000000
 0.967467836030157957 0.000000000000000000 0.967432899591179729 0.000000000000000000 0.967362291570972532 0.000000000000000000 0.967214257325803684 0.000000000000000000
 0.967261161077822895 0.000000000000000000 0.967222587078309659 0.000000000000000000 0.967145235878342335 0.000000000000000000 0.966999090253316540 0.000000000000000000
 0.967193105041109114 0.000000000000000000 0.967149677364621763 0.000000000000000000 0.967089812975857610 0.000000000000000000 0.966989709077560766 0.000000000000000000
 0.967157305013816915 0.000000000000000000 0.967134841737481432 0.000000000000000000 0.967062227254133377 0.000000000000000000 0.966930350303704667 0.000000000000000000
 0.967085498028528279 0.000000000000000000 0.967063384861843067 0.000000000000000000 0.967019121331280540 0.000000000000000000 0.966885225631636813 0.000000000000000000
 0.966989875062622906 0.000000000000000000 0.966950227061885492 0.000000000000000000 0.966873790912461728 0.000000000000000000 0.966740740494895556 0.000000000000000000
 0.966966303425583318 0.000000000000000000 0.966925126798761081 0.000000000000000000 0.966844259310672860 0.000000000000000000 0.966735446863686398 0.000000000000000000
 0.966915630804103698 0.000000000000000000 0.966890177459514999 0.000000000000000000 0.966839826841996541 0.000000000000000000 0.966710117358790644 0.000000000000000000
 0.966881825923652571 0.000000000000000000 0.966854692074210265 0.000000000000000000 0.966801270969194215 0.000000000000000000 0.966696687425148249 0.000000000000000000
 0.966863764613682286 0.000000000000000000 0.966836389019372633 0.000000000000000000 0.966783507292708788 0.000000000000000000 0.966656630369113978 0.000000000000000000
 0.966853863815468229 0.000000000000000000 0.966820282266869335 0.000000000000000000 0.966750422315623692 0.000000000000000000 0.966624011539252814 0.000000000000000000
 0.966833849502848452 0.000000000000000000 0.966805988576793673 0.000000000000000000 0.966747247853516511 0.000000000000000000 0.966596072636204728 0.000000000000000000
 0.966752345835889870 0.000000000000000000 0.966718502593702622 0.000000000000000000 0.966651579419122164 0.000000000000000000 0.966519086762260171 0.000000000000000000
 0.966715172565831393 0.000000000000000000 0.966671137939820180 0.000000000000000000 0.966598282506854312 0.000000000000000000 0.966499883090796263 0.000000000000000000
 0.966712716274128803 0.000000000000000000 0.966667681988521932 0.000000000000000000 0.966577225838334608 0.000000000000000000 0.966423703909222387 0.000000000000000000
 0.966666522558419783 0.000000000000000000 0.966638351478590896 0.000000000000000000 0.966571837975886528 0.000000000000000000 0.966400454927434760 0.000000000000000000
 0.966643262629003575 0.000000000000000000 0.966598372638785897 0.000000000000000000 0.966525900107618630 0.000000000000000000 0.966396706632826730 0.000000000000000000
 0.966627514231421903 0.000000000000000000 0.966582852834591555 0.000000000000000000 0.966508682611677883 0.000000000000000000 0.966360490100106162 0.000000000000000000
 0.966626056486174390 0.000000000000000000 0.966581326021955789 0.000000000000000000 0.966491900284264016 0.000000000000000000 0.966333521262953576 0.000000000000000000
 0.966605204997543987 0.000000000000000000 0.966577911839092141 0.000000000000000000 0.966488261868827525 0.000000000000000000 0.966302584615208127 0.000000000000000000
 0.966545081117402116 0.000000000000000000 0.966511996741435730 0.000000000000000000 0.966461402708493567 0.000000000000000000 0.966301396058324769 0.000000000000000000
 0.966537022570248650 0.000000000000000000 0.966499301365809527 0.000000000000000000 0.966405112322322069 0.000000000000000000 0.966268640007251212 0.000000000000000000
 0.966412845637208640 0.000000000000000000 0.966392653416395797 0.000000000000000000 0.966352152107622486 0.000000000000000000 0.966218132597310264 0.000000000000000000
 0.966372535161229784 0.000000000000000000 0.966341777724542550 0.000000000000000000 0.966282362736334721 0.000000000000000000 0.966171127209652369 0.000000000000000000
 0.966333881899868907 0.000000000000000000 0.966305979650057378 0.000000000000000000 0.966253608734763514 0.000000000000000000 0.966156374262841067 0.000000000000000000
 0.966324767422872655 0.000000000000000000 0.966301192941583120 0.000000000000000000 0.966249787100378899 0.000000000000000000 0.966135528889544570 0.000000000000000000
 0.966267402874180115 0.000000000000000000 0.966242671406277953 0.000000000000000000 0.966195622736324977 0.000000000000000000 0.966115521973772484 0.000000000000000000
 0.966255838481796747 0.000000000000000000 0.966235709692544908 0.000000000000000000 0.966191484687777824 0.000000000000000000 0.966078458909456761 0.000000000000000000
 0.966205064791250900 0.000000000000000000 0.966177758836552880 0.000000000000000000 0.966122426786573341 0.000000000000000000 0.966006677135170855 0.000000000000000000
 0.966135953990251983 0.000000000000000000 0.966104608331757486 0.000000000000000000 0.966041826769062917 0.000000000000000000 0.965915610880290321 0.000000000000000000
 0.966062391684131549 0.000000000000000000 0.966034730675271125 0.000000000000000000 0.965980283568624865 0.000000000000000000 0.965873642426108625 0.000000000000000000
 0.966033450413107508 0.000000000000000000 0.965995415020359238 0.000000000000000000 0.965920888214028661 0.000000000000000000 0.965778311545680612 0.000000000000000000
 0.966032684382001072 0.000000000000000000 0.965995228566081554 0.000000000000000000 0.965920323456290753 0.000000000000000000 0.965770606908757601 0.000000000000000000
 0.966017197086229573 0.000000000000000000 0.965977484679937048 0.000000000000000000 0.965898018958925353 0.000000000000000000 0.965738553351179529 0.000000000000000000
 0.965956575663021288 0.000000000000000000 0.965917199535742510 0.000000000000000000 0.965836642993595840 0.000000000000000000 0.965671369508824262 0.000000000000000000
 0.965890910710480943 0.000000000000000000 0.965851541522405155 0.000000000000000000 0.965772496508333855 0.000000000000000000 0.965612402321229357 0.000000000000000000
 0.965889569508995516 0.000000000000000000 0.965844838460617305 0.000000000000000000 0.965754832933769958 0.000000000000000000 0.965572698384822736 0.000000000000000000
 0.965754449709819607 0.000000000000000000 0.965709202722211724 0.000000000000000000 0.965618252014271650 0.000000000000000000 0.965435670068743090 0.000000000000000000
 0.965661900253477423 0.000000000000000000 0.965617109777287319 0.000000000000000000 0.965527606167663199 0.000000000000000000 0.965373986316757859 0.000000000000000000
 0.965632837751821183 0.000000000000000000 0.965596559924951414 0.000000000000000000 0.965523218422902785 0.000000000000000000 0.965350877624404968 0.000000000000000000
 0.965563245654347591 0.000000000000000000 0.965530585575292699 0.000000000000000000 0.965464990805624645 0.000000000000000000 0.965330282147845997 0.000000000000000000
 0.965507796665794338 0.000000000000000000 0.965474465850263641 0.000000000000000000 0.965410621079130782 0.000000000000000000 0.965291577417619728 0.000000000000000000
 0.965501030682499484 0.000000000000000000 0.965463804827256578 0.000000000000000000 0.965392456649267316 0.000000000000000000 0.965277415481952783 0.000000000000000000
 0.965425506616015117 0.000000000000000000 0.965401086743343906 0.000000000000000000 0.965350052706939410 0.000000000000000000 0.965222197984514363 0.000000000000000000
 0.965410906583555217 0.000000000000000000 0.965365473174100930 0.000000000000000000 0.965276940929475802 0.000000000000000000 0.965114281688356890 0.000000000000000000
 0.965359138596966759 0.000000000000000000 0.965315563424379630 0.000000000000000000 0.965228286170853877 0.000000000000000000 0.965080460250301031 0.000000000000000000
 0.965358655995180004 0.000000000000000000 0.965312767997344223 0.000000000000000000 0.965223670856959592 0.000000000000000000 0.965053941173699803 0.000000000000000000
 0.965358180181107972 0.000000000000000000 0.965312440363249924 0.000000000000000000 0.965221069563136580 0.000000000000000000 0.965040441017300132 0.000000000000000000
 0.965292059606095987 0.000000000000000000 0.965254921282399314 0.000000000000000000 0.965182173253236186 0.000000000000000000 0.965017539516407674 0.000000000000000000
 0.965279234080060555 0.000000000000000000 0.965243906417933006 0.000000000000000000 0.965170495066097645 0.000000000000000000 0.965008465134687077 0.000000000000000000
 0.965230040407753398 0.000000000000000000 0.965196219369431119 0.000000000000000000 0.965121894484352816 0.000000000000000000 0.964962276704248056 0.000000000000000000
 0.965229003686692621 0.000000000000000000 0.965190178170030944 0.000000000000000000 0.965113996211419356 0.000000000000000000 0.964949915375152845 0.000000000000000000
 0.965095041834418854 0.000000000000000000 0.965053866960196238 0.000000000000000000 0.964972421975165640 0.000000000000000000 0.964816588418285659 0.000000000000000000
 0.965085294985814635 0.000000000000000000 0.965041383737472280 0.000000000000000000 0.964950964726232874 0.000000000000000000 0.964789130796100070 0.000000000000000000
 0.965060256195564126 0.000000000000000000 0.965017608721414399 0.000000000000000000 0.964931410336815731 0.000000000000000000 0.964779178071711652 0.000000000000000000
 0.965050060063411874 0.000000000000000000 0.965008397840723897 0.000000000000000000 0.964927677461779987 0.000000000000000000 0.964764200924814963 0.000000000000000000
 0.965033664826687287 0.000000000000000000 0.964997595126615981 0.000000000000000000 0.964926791893593871 0.000000000000000000 0.964756420045622232 0.000000000000000000
 0.964947211887838718 0.000000000000000000 0.964904421437727922 0.000000000000000000 0.964841209177205616 0.000000000000000000 0.964712714995872855 0.000000000000000000
 0.964932436284878570 0.000000000000000000 0.964895456191324774 0.000000000000000000 0.964803824657758935 0.000000000000000000 0.964632901659632780 0.000000000000000000
 0.964924170331703857 0.000000000000000000 0.964881516817562512 0.000000000000000000 0.964794317764703591 0.000000000000000000 0.964619524017703567 0.000000000000000000
 0.964882263453829214 0.000000000000000000 0.964838757902488520 0.000000000000000000 0.964757654644002094 0.000000000000000000 0.964615474773713455 0.000000000000000000
 0.964865252629759196 0.000000000000000000 0.964827553060178422 0.000000000000000000 0.964746243758830779 0.000000000000000000 0.964574447412342662 0.000000000000000000
 0.964855473222960947 0.000000000000000000 0.964805479285182899 0.000000000000000000 0.964706397022847217 0.000000000000000000 0.964528211734353547 0.000000000000000000
 0.964852756625132368 0.000000000000000000 0.964804009188113598 0.000000000000000000 0.964705276793744626 0.000000000000000000 0.964510731077933614 0.000000000000000000
 0.964785155005410400 0.000000000000000000 0.964757034690448601 0.000000000000000000 0.964694034224752528 0.000000000000000000 0.964504276675062444 0.000000000000000000
 0.964688047912807933 0.000000000000000000 0.964654557570194915 0.000000000000000000 0.964586131984835227 0.000000000000000000 0.964441479930561507 0.000000000000000000
 0.964618470806825057 0.000000000000000000 0.964591962147349546 0.000000000000000000 0.964538900218010253 0.000000000000000000 0.964432214586891434 0.000000000000000000
 0.964574143542739848 0.000000000000000000 0.964544264889044656 0.000000000000000000 0.964483380561720782 0.000000000000000000 0.964356037422804291 0.000000000000000000
 0.964453653879338457 0.000000000000000000 0.964432446955194589 0.000000000000000000 0.964389991086783360 0.000000000000000000 0.964304797950854553 0.000000000000000000
 0.964413413714670709 0.000000000000000000 0.964389471153677680 0.000000000000000000 0.964341425959485687 0.000000000000000000 0.964244013319403348 0.000000000000000000
 0.964386386079906566 0.000000000000000000 0.964347049706944848 0.000000000000000000 0.964268092243621866 0.000000000000000000 0.964141284687500932 0.000000000000000000
 0.964353983871018450 0.000000000000000000 0.964323250815178890 0.000000000000000000 0.964262257651260501 0.000000000000000000 0.964111266115043164 0.000000000000000000
 0.964241732133205964 0.000000000000000000 0.964218745039553737 0.000000000000000000 0.964172948705357080 0.000000000000000000 0.964081855265904508 0.000000000000000000
 0.964228066426337627 0.000000000000000000 0.964200874307760580 0.000000000000000000 0.964157106765777816 0.000000000000000000 0.964067714495101757 0.000000000000000000
 0.964222923108952079 0.000000000000000000 0.964183382397949540 0.000000000000000000 0.964093938279726226 0.000000000000000000 0.963915860604965369 0.000000000000000000
 0.964217886654709089 0.000000000000000000 0.964174194602632761 0.000000000000000000 0.964086569122108883 0.000000000000000000 0.963911803356475083 0.000000000000000000
 0.964187443838030234 0.000000000000000000 0.964145145074882914 0.000000000000000000 0.964060039822763004 0.000000000000000000 0.963894570721160915 0.000000000000000000
 0.964067254258836326 0.000000000000000000 0.964042205465760360 0.000000000000000000 0.963992571841009505 0.000000000000000000 0.963888961264601885 0.000000000000000000
 0.964066732555297623 0.000000000000000000 0.964031266167472034 0.000000000000000000 0.963960601925422766 0.000000000000000000 0.963821373094925993 0.000000000000000000
 0.963965776525917972 0.000000000000000000 0.963943916737211692 0.000000000000000000 0.963903141790875884 0.000000000000000000 0.963820786217004732 0.000000000000000000
 0.963964320684234988 0.000000000000000000 0.963939315077312897 0.000000000000000000 0.963886313724632071 0.000000000000000000 0.963778841758521798 0.000000000000000000
 0.963922661306541584 0.000000000000000000 0.963901479385098181 0.000000000000000000 0.963858867156695664 0.000000000000000000 0.963772515831355037 0.000000000000000000
 0.963906640583341190 0.000000000000000000 0.963864943740928792 0.000000000000000000 0.963789569372895283 0.000000000000000000 0.963693926438404347 0.000000000000000000
 0.963860156385654032 0.000000000000000000 0.963836720069966124 0.000000000000000000 0.963780322334299222 0.000000000000000000 0.963618129228713594 0.000000000000000000
 0.963811890201802024 0.000000000000000000 0.963777916651693767 0.000000000000000000 0.963722128941460032 0.000000000000000000 0.963616758346736657 0.000000000000000000
 0.963799390609367146 0.000000000000000000 0.963773700761412777 0.000000000000000000 0.963710846560611123 0.000000000000000000 0.963590742675969447 0.000000000000000000
 0.963772568032926435 0.000000000000000000 0.963748178698734970 0.000000000000000000 0.963699282016317937 0.000000000000000000 0.963578619504643186 0.000000000000000000
 0.963709803047148039 0.000000000000000000 0.963683194457628844 0.000000000000000000 0.963629756774833202 0.000000000000000000 0.963521967188425421 0.000000000000000000
 0.963686716466511051 0.000000000000000000 0.963642337201804700 0.000000000000000000 0.963552200698556072 0.000000000000000000 0.963368450537881116 0.000000000000000000
 0.963538390955316570 0.000000000000000000 0.963491858924595768 0.000000000000000000 0.963409493013648532 0.000000000000000000 0.963281139661617325 0.000000000000000000
 0.963506374955902412 0.000000000000000000 0.963474004074150181 0.000000000000000000 0.963398943329731861 0.000000000000000000 0.963215679489725640 0.000000000000000000
 0.963433309253044157 0.000000000000000000 0.963390963843989701 0.000000000000000000 0.963312334015933525 0.000000000000000000 0.963187104220058932 0.000000000000000000
 0.963359436503511191 0.000000000000000000 0.963317517623523023 0.000000000000000000 0.963254654910015384 0.000000000000000000 0.963133239018334697 0.000000000000000000
 0.963349808479034730 0.000000000000000000 0.963316991197481487 0.000000000000000000 0.963232248346944986 0.000000000000000000 0.963065049796917982 0.000000000000000000
 0.963348312308194399 0.000000000000000000 0.963307335540356413 0.000000000000000000 0.963225833917336627 0.000000000000000000 0.963063307936493751 0.000000000000000000
 0.963292315848722436 0.000000000000000000 0.963265175799360218 0.000000000000000000 0.963204881352955899 0.000000000000000000 0.963052748395039959 0.000000000000000000
 0.963240976841840735 0.000000000000000000 0.963194413023188423 0.000000000000000000 0.963101230873189440 0.000000000000000000 0.962915701772736221 0.000000000000000000
 0.963239509435790398 0.000000000000000000 0.963193312116624289 0.000000000000000000 0.963100831222958642 0.000000000000000000 0.962914731249304379 0.000000000000000000
 0.963080898148696352 0.000000000000000000 0.963046275281655206 0.000000000000000000 0.962975677557455945 0.000000000000000000 0.962829396180781671 0.000000000000000000
 0.963075160868616442 0.000000000000000000 0.963039937205225738 0.000000000000000000 0.962969299795803368 0.000000000000000000 0.962827329933122589 0.000000000000000000
 0.963020250043914894 0.000000000000000000 0.962992196755011909 0.000000000000000000 0.962936570596586772 0.000000000000000000 0.962827087002395721 0.000000000000000000
 0.963010852200262168 0.000000000000000000 0.962972444327538479 0.000000000000000000 0.962895862522029078 0.000000000000000000 0.962743246688791632 0.000000000000000000
 0.962862145634430289 0.000000000000000000 0.962825342236818260 0.000000000000000000 0.962752483922293290 0.000000000000000000 0.962610431101552755 0.000000000000000000
 0.962787092600271954 0.000000000000000000 0.962753047680617535 0.000000000000000000 0.962685141903465325 0.000000000000000000 0.962549520070802744 0.000000000000000000
 0.962703167922935865 0.000000000000000000 0.962670513239481829 0.000000000000000000 0.962604826708479799 0.000000000000000000 0.962475888676622260 0.000000000000000000
 0.962659413265320341 0.000000000000000000 0.962619868274824819 0.000000000000000000 0.962563636554724877 0.000000000000000000 0.962471879517454831 0.000000000000000000
 0.962626870374394983 0.000000000000000000 0.962604060243214765 0.000000000000000000 0.962535423132232504 0.000000000000000000 0.962372472606595752 0.000000000000000000
 0.962609509817553999 0.000000000000000000 0.962570132826284897 0.000000000000000000 0.962492447872491108 0.000000000000000000 0.962344603224490780 0.000000000000000000
 0.962567550305621578 0.000000000000000000 0.962531690648331439 0.000000000000000000 0.962459132663033290 0.000000000000000000 0.962311071977358434 0.000000000000000000
 0.962450125687215996 0.000000000000000000 0.962422373183077662 0.000000000000000000 0.962366624682824301 0.000000000000000000 0.962254020491978612 0.000000000000000000
 0.962405289277926790 0.000000000000000000 0.962374493751135152 0.000000000000000000 0.962312770576731591 0.000000000000000000 0.962184091407297215 0.000000000000000000
 0.962355735414885061 0.000000000000000000 0.962319242878835968 0.000000000000000000 0.962270377160548418 0.000000000000000000 0.962174404898701763 0.000000000000000000
 0.962344991945760508 0.000000000000000000 0.962317892556425636 0.000000000000000000 0.962264418549847012 0.000000000000000000 0.962159453565800238 0.000000000000000000
 0.962341826258266364 0.000000000000000000 0.962314446650424093 0.000000000000000000 0.962234204942419402 0.000000000000000000 0.962066766161074893 0.000000000000000000
 0.962222497358501183 0.000000000000000000 0.962185093664160718 0.000000000000000000 0.962115652359633144 0.000000000000000000 0.961993864624728690 0.000000000000000000
 0.962219810068097647 0.000000000000000000 0.962181477911392413 0.000000000000000000 0.962104841595422977 0.000000000000000000 0.961954612974545209 0.000000000000000000
 0.962192167382324048 0.000000000000000000 0.962156393369393736 0.000000000000000000 0.962084531533244691 0.000000000000000000 0.961944506581561831 0.000000000000000000
 0.962169659635124686 0.000000000000000000 0.962139804604840942 0.000000000000000000 0.962076967404796868 0.000000000000000000 0.961940193856758885 0.000000000000000000
 0.962084228818334886 0.000000000000000000 0.962038483940695022 0.000000000000000000 0.961945868026788165 0.000000000000000000 0.961781492372501101 0.000000000000000000
 0.962055390865291571 0.000000000000000000 0.962015774206132379 0.000000000000000000 0.961937252728658265 0.000000000000000000 0.961767753213806920 0.000000000000000000
 0.961982205751509278 0.000000000000000000 0.961953268441978593 0.000000000000000000 0.961893209963068041 0.000000000000000000 0.961761445077371380 0.000000000000000000
 0.961956293702013188 0.000000000000000000 0.961928917470622702 0.000000000000000000 0.961874901685193406 0.000000000000000000 0.961756967583432876 0.000000000000000000
 0.961866927218803403 0.000000000000000000 0.961821361797810304 0.000000000000000000 0.961739419162512821 0.000000000000000000 0.961647987909515223 0.000000000000000000
 0.961857664849273375 0.000000000000000000 0.961816853845606667 0.000000000000000000 0.961734724129908347 0.000000000000000000 0.961615883626348422 0.000000000000000000
 0.961854562792110457 0.000000000000000000 0.961812748613133039 0.000000000000000000 0.961729796209688015 0.000000000000000000 0.961581312158172774 0.000000000000000000
 0.961852495009411945 0.000000000000000000 0.961807804033336988 0.000000000000000000 0.961723348026175651 0.000000000000000000 0.961546097294295743 0.000000000000000000
 0.961794890307319239 0.000000000000000000 0.961773365484202336 0.000000000000000000 0.961714009055802177 0.000000000000000000 0.961543460158965524 0.000000000000000000
 0.961771005184795413 0.000000000000000000 0.961746886048467142 0.000000000000000000 0.961701279045892310 0.000000000000000000 0.961535431116486095 0.000000000000000000
 0.961764554496774893 0.000000000000000000 0.961718922051398861 0.000000000000000000 0.961630223368802883 0.000000000000000000 0.961464277809299550 0.000000000000000000
 0.961697385796308257 0.000000000000000000 0.961656454779309389 0.000000000000000000 0.961568574168445989 0.000000000000000000 0.961461438305211691 0.000000000000000000
 0.961631640137973864 0.000000000000000000 0.961604843565156742 0.000000000000000000 0.961554558780645552 0.000000000000000000 0.961427743246991651 0.000000000000000000
 0.961592347221132293 0.000000000000000000 0.961569354192198800 0.000000000000000000 0.961523216072991738 0.000000000000000000 0.961408927848431683 0.000000000000000000
 0.961587611418150745 0.000000000000000000 0.961564209975454887 0.000000000000000000 0.961515218654756976 0.000000000000000000 0.961378157984080772 0.000000000000000000
 0.961507099805478216 0.000000000000000000 0.961462414167219337 0.000000000000000000 0.961388486109601592 0.000000000000000000 0.961250565696361803 0.000000000000000000
 0.961501419438351768 0.000000000000000000 0.961459819876796629 0.000000000000000000 0.961366022829939770 0.000000000000000000 0.961182811445535523 0.000000000000000000
 0.961477496852901847 0.000000000000000000 0.961432423929537427 0.000000000000000000 0.961342236381174775 0.000000000000000000 0.961162014839741063 0.000000000000000000
 0.961451238169247491 0.000000000000000000 0.961409311555986634 0.000000000000000000 0.961326223846498462 0.000000000000000000 0.961156661897399789 0.000000000000000000
 0.961443091668225502 0.000000000000000000 0.961398110007537277 0.000000000000000000 0.961306868111648116 0.000000000000000000 0.961123941946392502 0.000000000000000000
 0.961430240158390403 0.000000000000000000 0.961385673909890381 0.000000000000000000 0.961296885142656765 0.000000000000000000 0.961121406230171615 0.000000000000000000
 0.961422559393605436 0.000000000000000000 0.961380698610851736 0.000000000000000000 0.961291767102566919 0.000000000000000000 0.961106517422514295 0.000000000000000000
 0.961354692354911777 0.000000000000000000 0.961307273177091304 0.000000000000000000 0.961212769012616874 0.000000000000000000 0.961041701862276221 0.000000000000000000
 0.961239973443723250 0.000000000000000000 0.961210090336886536 0.000000000000000000 0.961149050444922048 0.000000000000000000 0.961017504587509452 0.000000000000000000
 0.961207043210743572 0.000000000000000000 0.961181823514795974 0.000000000000000000 0.961131107872381762 0.000000000000000000 0.961011969110340480 0.000000000000000000
 0.961166991038331919 0.000000000000000000 0.961127005910607957 0.000000000000000000 0.961058493976408412 0.000000000000000000 0.960948552685051416 0.000000000000000000
 0.961145208521236749 0.000000000000000000 0.961112162897446831 0.000000000000000000 0.961046070213397052 0.000000000000000000 0.960912774441674333 0.000000000000000000
 0.961126863709473200 0.000000000000000000 0.961098212923681028 0.000000000000000000 0.961029037029531685 0.000000000000000000 0.960861284540026728 0.000000000000000000
 0.960971727634002626 0.000000000000000000 0.960938212745445886 0.000000000000000000 0.960882331411358925 0.000000000000000000 0.960791746041167127 0.000000000000000000
 0.960949994788416362 0.000000000000000000 0.960927455662852648 0.000000000000000000 0.960871956540860217 0.000000000000000000 0.960743035311572680 0.000000000000000000
 0.960866688917566769 0.000000000000000000 0.960840777135300139 0.000000000000000000 0.960788839431029218 0.000000000000000000 0.960684435537826786 0.000000000000000000
 0.960793455268957430 0.000000000000000000 0.960757464431410968 0.000000000000000000 0.960686029066779357 0.000000000000000000 0.960546704129576434 0.000000000000000000
 0.960766066443739519 0.000000000000000000 0.960730415802914739 0.000000000000000000 0.960656827043304351 0.000000000000000000 0.960500521618345315 0.000000000000000000
 0.960692860040020968 0.000000000000000000 0.960650813863575648 0.000000000000000000 0.960573155492814412 0.000000000000000000 0.960453924537038595 0.000000000000000000
 0.960689398591189736 0.000000000000000000 0.960646540069178378 0.000000000000000000 0.960567430136665457 0.000000000000000000 0.960405492132031524 0.000000000000000000
 0.960659972894486347 0.000000000000000000 0.960631206800405479 0.000000000000000000 0.960560875819964965 0.000000000000000000 0.960389877630441258 0.000000000000000000
 0.960508544332107417 0.000000000000000000 0.960480597609536635 0.000000000000000000 0.960424200683881235 0.000000000000000000 0.960307577798446443 0.000000000000000000
 0.960460507010599818 0.000000000000000000 0.960427193905353915 0.000000000000000000 0.960364247124423365 0.000000000000000000 0.960267749534440607 0.000000000000000000
 0.960420872242155554 0.000000000000000000 0.960397917964402548 0.000000000000000000 0.960348255241398663 0.000000000000000000 0.960218919086028300 0.000000000000000000
 0.960395631637304237 0.000000000000000000 0.960353716715979577 0.000000000000000000 0.960275431252069378 0.000000000000000000 0.960161390690390304 0.000000000000000000
 0.960308947369082455 0.000000000000000000 0.960283877755875315 0.000000000000000000 0.960227327856261637 0.000000000000000000 0.960068279123605595 0.000000000000000000
 0.960214005044404462 0.000000000000000000 0.960185814439973750 0.000000000000000000 0.960129393728045621 0.000000000000000000 0.960016313838327973 0.000000000000000000
 0.960068158493092572 0.000000000000000000 0.960022294023868183 0.000000000000000000 0.959961556122399085 0.000000000000000000 0.959847006119353807 0.000000000000000000
 0.960048104733566277 0.000000000000000000 0.960019192770509511 0.000000000000000000 0.959930275048568982 0.000000000000000000 0.959745519501407074 0.000000000000000000
 0.959960371382918454 0.000000000000000000 0.959919558509068294 0.000000000000000000 0.959838761258312134 0.000000000000000000 0.959722914872504607 0.000000000000000000
 0.959891305814654872 0.000000000000000000 0.959857442676432027 0.000000000000000000 0.959812377552819118 0.000000000000000000 0.959680379631118852 0.000000000000000000
 0.959880184602946329 0.000000000000000000 0.959856303455470017 0.000000000000000000 0.959786929908756581 0.000000000000000000 0.959650806234261688 0.000000000000000000
 0.959790724121149519 0.000000000000000000 0.959747862613432590 0.000000000000000000 0.959664809313618528 0.000000000000000000 0.959571459371361124 0.000000000000000000
 0.959790216706414956 0.000000000000000000 0.959746890822270826 0.000000000000000000 0.959664375615767340 0.000000000000000000 0.959499581644521093 0.000000000000000000
 0.959787684427422016 0.000000000000000000 0.959745726965762880 0.000000000000000000 0.959661553128525302 0.000000000000000000 0.959497889665501980 0.000000000000000000
 0.959732964069979877 0.000000000000000000 0.959710158732252960 0.000000000000000000 0.959658589113811744 0.000000000000000000 0.959487166766553767 0.000000000000000000
 0.959612158549310590 0.000000000000000000 0.959567647923482370 0.000000000000000000 0.959506054520938512 0.000000000000000000 0.959381114604470842 0.000000000000000000
 0.959609812845160115 0.000000000000000000 0.959564968978811828 0.000000000000000000 0.959478548763288530 0.000000000000000000 0.959356589655186109 0.000000000000000000
 0.959591997174527700 0.000000000000000000 0.959563702847670785 0.000000000000000000 0.959475335922709727 0.000000000000000000 0.959300216088755375 0.000000000000000000
 0.959522576332600519 0.000000000000000000 0.959498729659392979 0.000000000000000000 0.959451241152163847 0.000000000000000000 0.959296638941958379 0.000000000000000000
 0.959463547041630727 0.000000000000000000 0.959439216664859762 0.000000000000000000 0.959389941678996050 0.000000000000000000 0.959288257917225273 0.000000000000000000
 0.959398702772111589 0.000000000000000000 0.959373006812231033 0.000000000000000000 0.959324183549874809 0.000000000000000000 0.959230391996909959 0.000000000000000000
 0.959394831611573906 0.000000000000000000 0.959358586494983512 0.000000000000000000 0.959302275220259348 0.000000000000000000 0.959188561365072023 0.000000000000000000
 0.959383178315779905 0.000000000000000000 0.959357058120301587 0.000000000000000000 0.959286716308667464 0.000000000000000000 0.959151174248143334 0.000000000000000000
 0.959296141763424259 0.000000000000000000 0.959264860249546270 0.000000000000000000 0.959203968078647495 0.000000000000000000 0.959093490695966167 0.000000000000000000
 0.959280671612862346 0.000000000000000000 0.959253961522327003 0.000000000000000000 0.959201876074558535 0.000000000000000000 0.959086931211344362 0.000000000000000000
 0.959254990707722355 0.000000000000000000 0.959223845004771647 0.000000000000000000 0.959158448782957307 0.000000000000000000 0.959021505183000444 0.000000000000000000
 0.959167134740746219 0.000000000000000000 0.959145238660889077 0.000000000000000000 0.959101781339309345 0.000000000000000000 0.959015751715491471 0.000000000000000000
 0.959146615908320066 0.000000000000000000 0.959125793975645569 0.000000000000000000 0.959083976559458429 0.000000000000000000 0.958997364456509516 0.000000000000000000
 0.959143456454696675 0.000000000000000000 0.959105332786810982 0.000000000000000000 0.959030778764294989 0.000000000000000000 0.958888381769357645 0.000000000000000000
 0.959074600132113431 0.000000000000000000 0.959035089323510559 0.000000000000000000 0.958954365842101475 0.000000000000000000 0.958804028515578999 0.000000000000000000
 0.959020402265907679 0.000000000000000000 0.958986168636723701 0.000000000000000000 0.958922678209567780 0.000000000000000000 0.958788968791086993 0.000000000000000000
 0.958952171609941617 0.000000000000000000 0.958911624090120984 0.000000000000000000 0.958824748003411664 0.000000000000000000 0.958641257241403477 0.000000000000000000
 0.958859574653382896 0.000000000000000000 0.958828102276327310 0.000000000000000000 0.958764670451806800 0.000000000000000000 0.958640691277020562 0.000000000000000000
 0.958815187784462175 0.000000000000000000 0.958784349772602851 0.000000000000000000 0.958722348523963430 0.000000000000000000 0.958597597156901515 0.000000000000000000
 0.958773314258443698 0.000000000000000000 0.958749699033183300 0.000000000000000000 0.958701826803639023 0.000000000000000000 0.958596374025022069 0.000000000000000000
 0.958704486351387275 0.000000000000000000 0.958675280844302313 0.000000000000000000 0.958617302534823024 0.000000000000000000 0.958501155567353158 0.000000000000000000
 0.958694885806529395 0.000000000000000000 0.958660116729656675 0.000000000000000000 0.958590382324445822 0.000000000000000000 0.958450073617940213 0.000000000000000000
 0.958601890446087457 0.000000000000000000 0.958568012336707631 0.000000000000000000 0.958500654480742731 0.000000000000000000 0.958368652922522268 0.000000000000000000
 0.958566040431266919 0.000000000000000000 0.958524872190305910 0.000000000000000000 0.958442431289820207 0.000000000000000000 0.958277493806247826 0.000000000000000000
 0.958497031801405996 0.000000000000000000 0.958446974304029475 0.000000000000000000 0.958346671171160680 0.000000000000000000 0.958170700041375278 0.000000000000000000
 0.958430842382962500 0.000000000000000000 0.958393525118863221 0.000000000000000000 0.958319178735810406 0.000000000000000000 0.958145553880167200 0.000000000000000000
 0.958390814758368403 0.000000000000000000 0.958347917667271787 0.000000000000000000 0.958261952045193821 0.000000000000000000 0.958089673982802092 0.000000000000000000
 0.958314834982416430 0.000000000000000000 0.958278680239993852 0.000000000000000000 0.958206742547009105 0.000000000000000000 0.958064737423168777 0.000000000000000000
 0.958199905374423566 0.000000000000000000 0.958162444003012648 0.000000000000000000 0.958086276366491352 0.000000000000000000 0.957930019669024135 0.000000000000000000
 0.958129195179690418 0.000000000000000000 0.958085719126693158 0.000000000000000000 0.958025408028976289 0.000000000000000000 0.957923950907004329 0.000000000000000000
 0.958118457147614788 0.000000000000000000 0.958075161451797941 0.000000000000000000 0.957998007771747595 0.000000000000000000 0.957826811674584166 0.000000000000000000
 0.958100176389548253 0.000000000000000000 0.958074960193555092 0.000000000000000000 0.957988920858283022 0.000000000000000000 0.957823485698343857 0.000000000000000000
 0.958041625318057588 0.000000000000000000 0.958004858815992177 0.000000000000000000 0.957932397469627661 0.000000000000000000 0.957810042404061202 0.000000000000000000
 0.958036673683364648 0.000000000000000000 0.957988291985001350 0.000000000000000000 0.957918503071091609 0.000000000000000000 0.957785776744260797 0.000000000000000000
 0.958016358063440765 0.000000000000000000 0.957983882075049475 0.000000000000000000 0.957904482870373886 0.000000000000000000 0.957785173064391260 0.000000000000000000
 0.957972215394542914 0.000000000000000000 0.957949791210374046 0.000000000000000000 0.957890888366117799 0.000000000000000000 0.957695147050600215 0.000000000000000000
 0.957871237846133039 0.000000000000000000 0.957832846375104907 0.000000000000000000 0.957757016804622108 0.000000000000000000 0.957608351081549070 0.000000000000000000
 0.957842086812709992 0.000000000000000000 0.957798280255404144 0.000000000000000000 0.957714058167431048 0.000000000000000000 0.957585464021265986 0.000000000000000000
 0.957820905182888316 0.000000000000000000 0.957776792253528297 0.000000000000000000 0.957712527150469506 0.000000000000000000 0.957554163178885642 0.000000000000000000
 0.957807854245345536 0.000000000000000000 0.957776643868106903 0.000000000000000000 0.957688559800822903 0.000000000000000000 0.957536389306154923 0.000000000000000000
 0.957758241662160503 0.000000000000000000 0.957713522233944126 0.000000000000000000 0.957647341709162214 0.000000000000000000 0.957517712874651816 0.000000000000000000
 0.957755473981141470 0.000000000000000000 0.957711761261423877 0.000000000000000000 0.957624285642562523 0.000000000000000000 0.957449241792220240 0.000000000000000000
 0.957750961277798796 0.000000000000000000 0.957711576261670694 0.000000000000000000 0.957617434485117158 0.000000000000000000 0.957444301240407025 0.000000000000000000
 0.957681246888753335 0.000000000000000000 0.957649165604918751 0.000000000000000000 0.957576261493760517 0.000000000000000000 0.957441746816440786 0.000000000000000000
 0.957662698419417313 0.000000000000000000 0.957633776472556764 0.000000000000000000 0.957574107901452476 0.000000000000000000 0.957428206762341305 0.000000000000000000
 0.957653989568189146 0.000000000000000000 0.957625811842078956 0.000000000000000000 0.957568580361804478 0.000000000000000000 0.957408808927187938 0.000000000000000000
 0.957649926402515672 0.000000000000000000 0.957607387641348340 0.000000000000000000 0.957521683569266036 0.000000000000000000 0.957349283849370902 0.000000000000000000
 0.957517545631859757 0.000000000000000000 0.957478591694604919 0.000000000000000000 0.957402162738241191 0.000000000000000000 0.957256086987173016 0.000000000000000000
 0.957374320394062672 0.000000000000000000 0.957351573228426567 0.000000000000000000 0.957306187202370484 0.000000000000000000 0.957215525022718450 0.000000000000000000
 0.957364075269857229 0.000000000000000000 0.957340395039957492 0.000000000000000000 0.957292704333664646 0.000000000000000000 0.957195068876303012 0.000000000000000000
 0.957247378123073367 0.000000000000000000 0.957216690096884149 0.000000000000000000 0.957154712276887421 0.000000000000000000 0.957028217666503034 0.000000000000000000
 0.957191763632768366 0.000000000000000000 0.957156344164062367 0.000000000000000000 0.957083936727625595 0.000000000000000000 0.956976251781355480 0.000000000000000000
 0.957158940253304391 0.000000000000000000 0.957132787139796215 0.000000000000000000 0.957080531705800097 0.000000000000000000 0.956933270594484409 0.000000000000000000
 0.956935430967242429 0.000000000000000000 0.956913478714157217 0.000000000000000000 0.956870354546270230 0.000000000000000000 0.956784250971101868 0.000000000000000000
 0.956935131639962577 0.000000000000000000 0.956901165563865064 0.000000000000000000 0.956832593471641180 0.000000000000000000 0.956734585437871377 0.000000000000000000
 0.956915156292482694 0.000000000000000000 0.956878378388793749 0.000000000000000000 0.956825143223249075 0.000000000000000000 0.956695992085995650 0.000000000000000000
 0.956904314038912296 0.000000000000000000 0.956870189293006046 0.000000000000000000 0.956804994452607027 0.000000000000000000 0.956684345649997048 0.000000000000000000
 0.956892459325315414 0.000000000000000000 0.956864337890329764 0.000000000000000000 0.956796939392042023 0.000000000000000000 0.956658394814222213 0.000000000000000000
 0.956891711082545449 0.000000000000000000 0.956858030394647674 0.000000000000000000 0.956784994784029341 0.000000000000000000 0.956627109633198636 0.000000000000000000
 0.956848920696280691 0.000000000000000000 0.956812754330857995 0.000000000000000000 0.956733916105340643 0.000000000000000000 0.956573305021548359 0.000000000000000000
 0.956746715103576229 0.000000000000000000 0.956716039030055754 0.000000000000000000 0.956668991880544550 0.000000000000000000 0.956571419988466398 0.000000000000000000
 0.956739524727780677 0.000000000000000000 0.956710514452416394 0.000000000000000000 0.956657890222258778 0.000000000000000000 0.956566343846586120 0.000000000000000000
 0.956705488981612562 0.000000000000000000 0.956675901594295386 0.000000000000000000 0.956596634973466364 0.000000000000000000 0.956419406090255220 0.000000000000000000
 0.956548390592559028 0.000000000000000000 0.956519833058152247 0.000000000000000000 0.956463261534134634 0.000000000000000000 0.956351229869557340 0.000000000000000000
 0.956399022167216506 0.000000000000000000 0.956371882746461233 0.000000000000000000 0.956317958664335221 0.000000000000000000 0.956211432231672709 0.000000000000000000
 0.956309592967716005 0.000000000000000000 0.956285641181114698 0.000000000000000000 0.956237632577562890 0.000000000000000000 0.956141172115309246 0.000000000000000000
 0.956299738739611938 0.000000000000000000 0.956261816446053237 0.000000000000000000 0.956186710659478356 0.000000000000000000 0.956079236737735427 0.000000000000000000
 0.956287425727356810 0.000000000000000000 0.956252759697320709 0.000000000000000000 0.956183535607182389 0.000000000000000000 0.956044229049751060 0.000000000000000000
 0.956242203764227416 0.000000000000000000 0.956218815692507551 0.000000000000000000 0.956172125032046183 0.000000000000000000 0.956040585581948488 0.000000000000000000
 0.956140143569535139 0.000000000000000000 0.956113261905764289 0.000000000000000000 0.956059281087052848 0.000000000000000000 0.955950424615711114 0.000000000000000000
 0.956136725622027672 0.000000000000000000 0.956099761782104429 0.000000000000000000 0.956024204861345539 0.000000000000000000 0.955866311193646845 0.000000000000000000
 0.956042111830065378 0.000000000000000000 0.956000255514486863 0.000000000000000000 0.955916178244116788 0.000000000000000000 0.955794996984854484 0.000000000000000000
 0.956017650602873248 0.000000000000000000 0.955979421674924557 0.000000000000000000 0.955904937644144304 0.000000000000000000 0.955772667828909461 0.000000000000000000
 0.955986441186893465 0.000000000000000000 0.955958929324804640 0.000000000000000000 0.955904106412903354 0.000000000000000000 0.955747345118967750 0.000000000000000000
 0.955933303830524439 0.000000000000000000 0.955905242340192918 0.000000000000000000 0.955846945451463537 0.000000000000000000 0.955713063714700217 0.000000000000000000
 0.955846778114014639 0.000000000000000000 0.955811644187869236 0.000000000000000000 0.955742005138212392 0.000000000000000000 0.955604903581515952 0.000000000000000000
 0.955776957599897892 0.000000000000000000 0.955733992873940785 0.000000000000000000 0.955647849900394752 0.000000000000000000 0.955546595050705161 0.000000000000000000
 0.955760541044183953 0.000000000000000000 0.955716961891033390 0.000000000000000000 0.955637050831873225 0.000000000000000000 0.955475084154588372 0.000000000000000000
 0.955705465793447839 0.000000000000000000 0.955682526609698768 0.000000000000000000 0.955629828212558929 0.000000000000000000 0.955455724014358743 0.000000000000000000
 0.955621549662630798 0.000000000000000000 0.955576848789961852 0.000000000000000000 0.955515545324481907 0.000000000000000000 0.955412940966175905 0.000000000000000000
 0.955595440219565551 0.000000000000000000 0.955568375627471434 0.000000000000000000 0.955486898523724149 0.000000000000000000 0.955306525901676640 0.000000000000000000
 0.955502027591534686 0.000000000000000000 0.955469866992138317 0.000000000000000000 0.955405393314898932 0.000000000000000000 0.955275970219545245 0.000000000000000000
 0.955414904752667660 0.000000000000000000 0.955384277548198879 0.000000000000000000 0.955322584278127551 0.000000000000000000 0.955197254804489693 0.000000000000000000
 0.955350590183072002 0.000000000000000000 0.955309863019351280 0.000000000000000000 0.955227511140124719 0.000000000000000000 0.955098968729551800 0.000000000000000000
 0.955310013380153644 0.000000000000000000 0.955279305738709894 0.000000000000000000 0.955218498979447106 0.000000000000000000 0.955061634971868911 0.000000000000000000
 0.955204768060650466 0.000000000000000000 0.955172333149370778 0.000000000000000000 0.955107333168123018 0.000000000000000000 0.954976327432604077 0.000000000000000000
 0.955156646796107567 0.000000000000000000 0.955119359730749129 0.000000000000000000 0.955044480446408661 0.000000000000000000 0.954893524553129258 0.000000000000000000
 0.955131788661032322 0.000000000000000000 0.955097466513539328 0.000000000000000000 0.955028487718236230 0.000000000000000000 0.954889343929988810 0.000000000000000000
 0.955036394280261325 0.000000000000000000 0.955004073468767145 0.000000000000000000 0.954939429554768293 0.000000000000000000 0.954809729952368569 0.000000000000000000
 0.954911535458678240 0.000000000000000000 0.954889390255002746 0.000000000000000000 0.954845136099160663 0.000000000000000000 0.954756554127522361 0.000000000000000000
 0.954857547250462457 0.000000000000000000 0.954820021959923548 0.000000000000000000 0.954744459459211492 0.000000000000000000 0.954592994975667852 0.000000000000000000
 0.954767160335714959 0.000000000000000000 0.954729381334987082 0.000000000000000000 0.954654331160513681 0.000000000000000000 0.954519258140652971 0.000000000000000000
 0.954760018249918074 0.000000000000000000 0.954721608627092211 0.000000000000000000 0.954648286091849152 0.000000000000000000 0.954507310420075528 0.000000000000000000
 0.954688261984970032 0.000000000000000000 0.954649163248508015 0.000000000000000000 0.954587502726964576 0.000000000000000000 0.954464778940326664 0.000000000000000000
 0.954678512381977540 0.000000000000000000 0.954648358945526243 0.000000000000000000 0.954572455499496875 0.000000000000000000 0.954428072639290193 0.000000000000000000
 0.954610643545933391 0.000000000000000000 0.954582850483855161 0.000000000000000000 0.954524919811657990 0.000000000000000000 0.954413546834067206 0.000000000000000000
 0.954587639032570157 0.000000000000000000 0.954563609536676960 0.000000000000000000 0.954515094453582735 0.000000000000000000 0.954395143940688251 0.000000000000000000
 0.954540561965086520 0.000000000000000000 0.954510050279862021 0.000000000000000000 0.954454251726800318 0.000000000000000000 0.954337311891313322 0.000000000000000000
 0.954537769463958741 0.000000000000000000 0.954505743578698107 0.000000000000000000 0.954438643848566248 0.000000000000000000 0.954312048252424105 0.000000000000000000
 0.954524251809389379 0.000000000000000000 0.954482726353551247 0.000000000000000000 0.954399397206126654 0.000000000000000000 0.954233946353363671 0.000000000000000000
 0.954431753273361827 0.000000000000000000 0.954400393237355482 0.000000000000000000 0.954334251726484117 0.000000000000000000 0.954189928650577390 0.000000000000000000
 0.954351933712171974 0.000000000000000000 0.954309938157983595 0.000000000000000000 0.954235922556891714 0.000000000000000000 0.954120636777165076 0.000000000000000000
 0.954321764251264693 0.000000000000000000 0.954293119884676577 0.000000000000000000 0.954224795028498440 0.000000000000000000 0.954061619371055047 0.000000000000000000
 0.954241522035733536 0.000000000000000000 0.954215683740911591 0.000000000000000000 0.954164258982904245 0.000000000000000000 0.954055289097837766 0.000000000000000000
 0.954234182273932974 0.000000000000000000 0.954192353647879132 0.000000000000000000 0.954109113215799387 0.000000000000000000 0.954010951868114132 0.000000000000000000
 0.954226299109815601 0.000000000000000000 0.954184621268086453 0.000000000000000000 0.954107731935334158 0.000000000000000000 0.954008317245513493 0.000000000000000000
 0.954171419096379037 0.000000000000000000 0.954146177477052659 0.000000000000000000 0.954102417233473332 0.000000000000000000 0.953972357093563539 0.000000000000000000
 0.954167686463381903 0.000000000000000000 0.954138571299007920 0.000000000000000000 0.954081022882776630 0.000000000000000000 0.953940912318721579 0.000000000000000000
 0.954155975661395317 0.000000000000000000 0.954129582890673400 0.000000000000000000 0.954077058096811981 0.000000000000000000 0.953923305045081937 0.000000000000000000
 0.954139860075273183 0.000000000000000000 0.954107355516232047 0.000000000000000000 0.954028288771290089 0.000000000000000000 0.953860484567394584 0.000000000000000000
 0.954002328141465794 0.000000000000000000 0.953959391764400033 0.000000000000000000 0.953873106833379780 0.000000000000000000 0.953700551233234051 0.000000000000000000
 0.953992596481827104 0.000000000000000000 0.953951480313631195 0.000000000000000000 0.953868476373910368 0.000000000000000000 0.953699983211150126 0.000000000000000000
 0.953968593213896598 0.000000000000000000 0.953925125349655789 0.000000000000000000 0.953837704513485485 0.000000000000000000 0.953675702923765356 0.000000000000000000
 0.953949140893246006 0.000000000000000000 0.953905676827347726 0.000000000000000000 0.953818903188489942 0.000000000000000000 0.953662177064800387 0.000000000000000000
 0.953892336510173466 0.000000000000000000 0.953859672071213249 0.000000000000000000 0.953796449543585556 0.000000000000000000 0.953661117236157985 0.000000000000000000
 0.953891157708318005 0.000000000000000000 0.953856221686658734 0.000000000000000000 0.953788557904329481 0.000000000000000000 0.953646142309317879 0.000000000000000000
 0.953787563675403738 0.000000000000000000 0.953756903169625914 0.000000000000000000 0.953694020650321272 0.000000000000000000 0.953560183904637926 0.000000000000000000
 0.953782844275216313 0.000000000000000000 0.953747302536590458 0.000000000000000000 0.953674963870220327 0.000000000000000000 0.953527914391650855 0.000000000000000000
 0.953672746677663663 0.000000000000000000 0.953634668168053534 0.000000000000000000 0.953557780116357501 0.000000000000000000 0.953402100810972097 0.000000000000000000
 0.953639845160966448 0.000000000000000000 0.953606053320964264 0.000000000000000000 0.953537964320495868 0.000000000000000000 0.953399523108710012 0.000000000000000000
 0.953506208378920972 0.000000000000000000 0.953477142479321249 0.000000000000000000 0.953418822954588907 0.000000000000000000 0.953301301240956578 0.000000000000000000
 0.953447203093098494 0.000000000000000000 0.953422965118043142 0.000000000000000000 0.953374553990703144 0.000000000000000000 0.953277970417016784 0.000000000000000000
 0.953330455009779976 0.000000000000000000 0.953295885369673135 0.000000000000000000 0.953226875920049510 0.000000000000000000 0.953107832206439243 0.000000000000000000
 0.953312671151698376 0.000000000000000000 0.953284371232169470 0.000000000000000000 0.953226212024622543 0.000000000000000000 0.953084943244859595 0.000000000000000000
 0.953187035108139735 0.000000000000000000 0.953152461715708887 0.000000000000000000 0.953105691278335887 0.000000000000000000 0.953012598392259713 0.000000000000000000
 0.953175933849236601 0.000000000000000000 0.953150868965659370 0.000000000000000000 0.953078083067107840 0.000000000000000000 0.952930785040148387 0.000000000000000000
 0.953115972290834113 0.000000000000000000 0.953078144367363711 0.000000000000000000 0.953002551619247185 0.000000000000000000 0.952852117676216248 0.000000000000000000
 0.952994275371790378 0.000000000000000000 0.952967301609248363 0.000000000000000000 0.952914214611891408 0.000000000000000000 0.952809106919760729 0.000000000000000000
 0.952941963528478375 0.000000000000000000 0.952903237959837557 0.000000000000000000 0.952824878725894497 0.000000000000000000 0.952667000000536279 0.000000000000000000
 0.952923471118928056 0.000000000000000000 0.952885342976977023 0.000000000000000000 0.952809204964248369 0.000000000000000000 0.952657798192524496 0.000000000000000000
 0.952758229185229677 0.000000000000000000 0.952729239120465143 0.000000000000000000 0.952674923421619968 0.000000000000000000 0.952566452410145703 0.000000000000000000
 0.952756434772428107 0.000000000000000000 0.952723930399001717 0.000000000000000000 0.952654403562096186 0.000000000000000000 0.952511037431251761 0.000000000000000000
 0.952625060288989967 0.000000000000000000 0.952598111098893030 0.000000000000000000 0.952544082193649833 0.000000000000000000 0.952435293023518370 0.000000000000000000
 0.952602233199601245 0.000000000000000000 0.952560760049706579 0.000000000000000000 0.952482089189905512 0.000000000000000000 0.952387324754749853 0.000000000000000000
 0.952543216657309011 0.000000000000000000 0.952520979699868264 0.000000000000000000 0.952476475636184539 0.000000000000000000 0.952346917619645517 0.000000000000000000
 0.952450076195670126 0.000000000000000000 0.952423663866313275 0.000000000000000000 0.952370836251238750 0.000000000000000000 0.952265142194054115 0.000000000000000000
 0.952421477066073940 0.000000000000000000 0.952392744250693979 0.000000000000000000 0.952331102498122917 0.000000000000000000 0.952186230051961791 0.000000000000000000
 0.952241258517420808 0.000000000000000000 0.952212404483380515 0.000000000000000000 0.952154926393024903 0.000000000000000000 0.952040868757972336 0.000000000000000000
 0.952189400772698202 0.000000000000000000 0.952146767574512887 0.000000000000000000 0.952061484804911928 0.000000000000000000 0.951890966349723699 0.000000000000000000
 0.952073387266166304 0.000000000000000000 0.952037904828555659 0.000000000000000000 0.951978308136241180 0.000000000000000000 0.951868117819733350 0.000000000000000000
 0.952068702652073218 0.000000000000000000 0.952032756651725265 0.000000000000000000 0.951951774625015124 0.000000000000000000 0.951791394140685476 0.000000000000000000
 0.952006908870860591 0.000000000000000000 0.951972679480851292 0.000000000000000000 0.951905081470455605 0.000000000000000000 0.951784896555879056 0.000000000000000000
 0.951975883998939731 0.000000000000000000 0.951950404576575426 0.000000000000000000 0.951897804477305320 0.000000000000000000 0.951775954984557249 0.000000000000000000
 0.951887108115918257 0.000000000000000000 0.951863686459289315 0.000000000000000000 0.951816284600058959 0.000000000000000000 0.951716770953815017 0.000000000000000000
 0.951739028562201939 0.000000000000000000 0.951709696899865620 0.000000000000000000 0.951659531485551491 0.000000000000000000 0.951563105550541688 0.000000000000000000
 0.951735538370117151 0.000000000000000000 0.951699406003207016 0.000000000000000000 0.951623088292511965 0.000000000000000000 0.951503660329062972 0.000000000000000000
 0.951730055603220770 0.000000000000000000 0.951688881454327729 0.000000000000000000 0.951607342611457185 0.000000000000000000 0.951484468755402268 0.000000000000000000
 0.951692673907265863 0.000000000000000000 0.951659822183399062 0.000000000000000000 0.951593734881848730 0.000000000000000000 0.951465211818734669 0.000000000000000000
 0.951667054319364492 0.000000000000000000 0.951639151009124662 0.000000000000000000 0.951590642740590131 0.000000000000000000 0.951436130217435116 0.000000000000000000
 0.951662148965716881 0.000000000000000000 0.951638002948361650 0.000000000000000000 0.951578438881568234 0.000000000000000000 0.951435665505383610 0.000000000000000000
 0.951593802014097601 0.000000000000000000 0.951567987301440654 0.000000000000000000 0.951516640747560372 0.000000000000000000 0.951413919665106467 0.000000000000000000
 0.951582336972597198 0.000000000000000000 0.951547062121194220 0.000000000000000000 0.951476213310228025 0.000000000000000000 0.951340123028292850 0.000000000000000000
 0.951550703187102997 0.000000000000000000 0.951511503344461329 0.000000000000000000 0.951432935799088830 0.000000000000000000 0.951335396923727483 0.000000000000000000
 0.951502515269465055 0.000000000000000000 0.951479316940571307 0.000000000000000000 0.951432531945770155 0.000000000000000000 0.951276533075575803 0.000000000000000000
 0.951383424334318328 0.000000000000000000 0.951347862258078103 0.000000000000000000 0.951281022640908414 0.000000000000000000 0.951169036704268889 0.000000000000000000
 0.951362810147433291 0.000000000000000000 0.951335678831393472 0.000000000000000000 0.951276357889159319 0.000000000000000000 0.951131821713155801 0.000000000000000000
 0.951343716592124800 0.000000000000000000 0.951307688989236344 0.000000000000000000 0.951236527590215042 0.000000000000000000 0.951112784916655740 0.000000000000000000
 0.951270570812569827 0.000000000000000000 0.951246305605003561 0.000000000000000000 0.951196653791639313 0.000000000000000000 0.951077914125587731 0.000000000000000000
 0.951159010017660789 0.000000000000000000 0.951129867834561771 0.000000000000000000 0.951070640348614771 0.000000000000000000 0.950947437025271625 0.000000000000000000
 0.951073675091319570 0.000000000000000000 0.951044698271559352 0.000000000000000000 0.950986783026602778 0.000000000000000000 0.950871050305851617 0.000000000000000000
 0.950966965670345110 0.000000000000000000 0.950929697251438832 0.000000000000000000 0.950854644064916266 0.000000000000000000 0.950702337972607059 0.000000000000000000
 0.950873066385606758 0.000000000000000000 0.950831109993511170 0.000000000000000000 0.950776777118894079 0.000000000000000000 0.950678024484970630 0.000000000000000000
 0.950853390261724662 0.000000000000000000 0.950827463824262309 0.000000000000000000 0.950748237562190956 0.000000000000000000 0.950591747576680857 0.000000000000000000
 0.950848066581983509 0.000000000000000000 0.950804329400439907 0.000000000000000000 0.950716807063419989 0.000000000000000000 0.950541969630171679 0.000000000000000000
 0.950754446209258641 0.000000000000000000 0.950720693113588533 0.000000000000000000 0.950652173681825419 0.000000000000000000 0.950512987201695192 0.000000000000000000
 0.950693229003118256 0.000000000000000000 0.950665276329439424 0.000000000000000000 0.950608929389448187 0.000000000000000000 0.950489007166100630 0.000000000000000000
 0.950620758466169113 0.000000000000000000 0.950589688188914317 0.000000000000000000 0.950528382737349076 0.000000000000000000 0.950408503874274224 0.000000000000000000
 0.950592413504869005 0.000000000000000000 0.950554890194443947 0.000000000000000000 0.950479916054526863 0.000000000000000000 0.950330329596586587 0.000000000000000000
 0.950471266469457565 0.000000000000000000 0.950435797401593563 0.000000000000000000 0.950363128536064528 0.000000000000000000 0.950212141909050012 0.000000000000000000
 0.950384383470942673 0.000000000000000000 0.950341433457244866 0.000000000000000000 0.950255913985307621 0.000000000000000000 0.950104063929216980 0.000000000000000000
 0.950361407893843491 0.000000000000000000 0.950324685732730212 0.000000000000000000 0.950251197379559320 0.000000000000000000 0.950086702436583441 0.000000000000000000
 0.950132255395613967 0.000000000000000000 0.950095725992469720 0.000000000000000000 0.950027503603156687 0.000000000000000000 0.949900830641412730 0.000000000000000000
 0.950124387901445600 0.000000000000000000 0.950084961874667511 0.000000000000000000 0.950006725926951123 0.000000000000000000 0.949892823774971085 0.000000000000000000
 0.950120430161544238 0.000000000000000000 0.950080521780554466 0.000000000000000000 0.950001139166032460 0.000000000000000000 0.949857246994295967 0.000000000000000000
 0.950078953065284781 0.000000000000000000 0.950042071427767199 0.000000000000000000 0.949991533600767157 0.000000000000000000 0.949840763728001525 0.000000000000000000
 0.950077812174707437 0.000000000000000000 0.950042026443342125 0.000000000000000000 0.949963225375468734 0.000000000000000000 0.949802063303743394 0.000000000000000000
 0.950067668955907441 0.000000000000000000 0.950038056255256169 0.000000000000000000 0.949958808803033405 0.000000000000000000 0.949800870300026134 0.000000000000000000
 0.950064130946351670 0.000000000000000000 0.950023522676903931 0.000000000000000000 0.949942811640015261 0.000000000000000000 0.949795543338952331 0.000000000000000000
 0.949997491537260097 0.000000000000000000 0.949955735860491424 0.000000000000000000 0.949894646527038922 0.000000000000000000 0.949772343018096321 0.000000000000000000
 0.949965844592177255 0.000000000000000000 0.949942506512441942 0.000000000000000000 0.949870935563004060 0.000000000000000000 0.949699569978775471 0.000000000000000000
 0.949856802634533315 0.000000000000000000 0.949823465923445021 0.000000000000000000 0.949762843343137320 0.000000000000000000 0.949641487752273195 0.000000000000000000
 0.949853929997432345 0.000000000000000000 0.949823009607130286 0.000000000000000000 0.949755852579959869 0.000000000000000000 0.949623347300015408 0.000000000000000000
 0.949755829428641452 0.000000000000000000 0.949727163742133507 0.000000000000000000 0.949669597814203570 0.000000000000000000 0.949553169886173221 0.000000000000000000
 0.949686594674752249 0.000000000000000000 0.949651602842639719 0.000000000000000000 0.949581886452482871 0.000000000000000000 0.949459480000052869 0.000000000000000000
 0.949658259475670063 0.000000000000000000 0.949623975655327857 0.000000000000000000 0.949557472727208696 0.000000000000000000 0.949443991868040182 0.000000000000000000
 0.949630916969042560 0.000000000000000000 0.949606438110675466 0.000000000000000000 0.949556595480683607 0.000000000000000000 0.949425811628027749 0.000000000000000000
 0.949569493535623588 0.000000000000000000 0.949534190374931475 0.000000000000000000 0.949463286482289281 0.000000000000000000 0.949321819651225751 0.000000000000000000
 0.949552679482376649 0.000000000000000000 0.949519227592721005 0.000000000000000000 0.949450807110069572 0.000000000000000000 0.949308302364065715 0.000000000000000000
 0.949399920561418420 0.000000000000000000 0.949375081425790857 0.000000000000000000 0.949325006421309903 0.000000000000000000 0.949221935694928853 0.000000000000000000
 0.949356162196113185 0.000000000000000000 0.949323422604917866 0.000000000000000000 0.949258589408874864 0.000000000000000000 0.949139129125490699 0.000000000000000000
 0.949331526771849288 0.000000000000000000 0.949298866417140563 0.000000000000000000 0.949233517435351337 0.000000000000000000 0.949102548279255664 0.000000000000000000
 0.949293857922857920 0.000000000000000000 0.949268762142485234 0.000000000000000000 0.949217312610866282 0.000000000000000000 0.949101802148506368 0.000000000000000000
 0.949228830354612363 0.000000000000000000 0.949202445955137475 0.000000000000000000 0.949149720635657612 0.000000000000000000 0.949044469111243183 0.000000000000000000
 0.949117834397029125 0.000000000000000000 0.949085016720553343 0.000000000000000000 0.949018083131479839 0.000000000000000000 0.948878968041343418 0.000000000000000000
 0.949024671797105812 0.000000000000000000 0.949002983348529727 0.000000000000000000 0.948959605567884057 0.000000000000000000 0.948872840094248771 0.000000000000000000
 0.948987192648268696 0.000000000000000000 0.948964645552330177 0.000000000000000000 0.948919457767181118 0.000000000000000000 0.948828568359202706 0.000000000000000000
 0.948962453188992305 0.000000000000000000 0.948926749127666280 0.000000000000000000 0.948856694337066098 0.000000000000000000 0.948722314026951508 0.000000000000000000
 0.948831349070148100 0.000000000000000000 0.948794674825985229 0.000000000000000000 0.948732572753351766 0.000000000000000000 0.948626909551101849 0.000000000000000000
 0.948824817599252524 0.000000000000000000 0.948788403031263994 0.000000000000000000 0.948715811324541525 0.000000000000000000 0.948570275104203664 0.000000000000000000
 0.948808460461798564 0.000000000000000000 0.948781261815983545 0.000000000000000000 0.948715602742741915 0.000000000000000000 0.948567200792547305 0.000000000000000000
 0.948549685017056610 0.000000000000000000 0.948515841784243863 0.000000000000000000 0.948446403887249212 0.000000000000000000 0.948301855132203775 0.000000000000000000
 0.948461884143529943 0.000000000000000000 0.948439002509785190 0.000000000000000000 0.948393268608933915 0.000000000000000000 0.948300577728705352 0.000000000000000000
 0.948421308229242310 0.000000000000000000 0.948394617617229541 0.000000000000000000 0.948341312099586164 0.000000000000000000 0.948234927658701099 0.000000000000000000
 0.948263469443690665 0.000000000000000000 0.948239238875280277 0.000000000000000000 0.948190722736026781 0.000000000000000000 0.948093453948718579 0.000000000000000000
 0.948255111181613208 0.000000000000000000 0.948214977428965100 0.000000000000000000 0.948136102561018435 0.000000000000000000 0.947984587123671729 0.000000000000000000
 0.948092484998785401 0.000000000000000000 0.948065925481403116 0.000000000000000000 0.948012752581752216 0.000000000000000000 0.947906139206014964 0.000000000000000000
 0.948033039152845203 0.000000000000000000 0.947998777887768318 0.000000000000000000 0.947931105848573763 0.000000000000000000 0.947814248667574577 0.000000000000000000
 0.948019138387990901 0.000000000000000000 0.947989508429104788 0.000000000000000000 0.947930649265822711 0.000000000000000000 0.947798486080197677 0.000000000000000000
 0.948012833103512698 0.000000000000000000 0.947979287393173720 0.000000000000000000 0.947911327268693982 0.000000000000000000 0.947771137156732890 0.000000000000000000
 0.947870870220475892 0.000000000000000000 0.947838188218465771 0.000000000000000000 0.947774319363465012 0.000000000000000000 0.947655143223769425 0.000000000000000000
 0.947827600708351148 0.000000000000000000 0.947791330299961321 0.000000000000000000 0.947728047504960092 0.000000000000000000 0.947599798265177262 0.000000000000000000
 0.947822730732544860 0.000000000000000000 0.947790449429262605 0.000000000000000000 0.947715683203170123 0.000000000000000000 0.947597679366151469 0.000000000000000000
 0.947796973200794257 0.000000000000000000 0.947770375694123701 0.000000000000000000 0.947714934762249661 0.000000000000000000 0.947559504892937832 0.000000000000000000
 0.947643085461158496 0.000000000000000000 0.947605804081153136 0.000000000000000000 0.947533180879803760 0.000000000000000000 0.947397530659446319 0.000000000000000000
 0.947526217128767834 0.000000000000000000 0.947503478206133787 0.000000000000000000 0.947458010701005215 0.000000000000000000 0.947367088804834112 0.000000000000000000
 0.947519907051268762 0.000000000000000000 0.947480783900368384 0.000000000000000000 0.947403335164576865 0.000000000000000000 0.947262035432259175 0.000000000000000000
 0.947519238935612296 0.000000000000000000 0.947480079343433257 0.000000000000000000 0.947401985396074453 0.000000000000000000 0.947247432077894191 0.000000000000000000
 0.947468202815851313 0.000000000000000000 0.947437283607746927 0.000000000000000000 0.947374891744299452 0.000000000000000000 0.947237471954846533 0.000000000000000000
 0.947430083021515324 0.000000000000000000 0.947397880611004717 0.000000000000000000 0.947332874700225536 0.000000000000000000 0.947199696108881217 0.000000000000000000
 0.947383248282287926 0.000000000000000000 0.947354651392241398 0.000000000000000000 0.947295306323269082 0.000000000000000000 0.947166462234343975 0.000000000000000000
 0.947363064652204989 0.000000000000000000 0.947329590098482943 0.000000000000000000 0.947261983726411794 0.000000000000000000 0.947124332588814122 0.000000000000000000
 0.947112579573288982 0.000000000000000000 0.947076069490313865 0.000000000000000000 0.947004527113367911 0.000000000000000000 0.946867137436629869 0.000000000000000000
 0.947013261098897607 0.000000000000000000 0.946972668168658549 0.000000000000000000 0.946891405163532873 0.000000000000000000 0.946733170620626008 0.000000000000000000
 0.946932338848884725 0.000000000000000000 0.946903765595450864 0.000000000000000000 0.946846803514263757 0.000000000000000000 0.946729859294697995 0.000000000000000000
 0.946892145743691405 0.000000000000000000 0.946860399651702878 0.000000000000000000 0.946797465772968749 0.000000000000000000 0.946673502023637092 0.000000000000000000
 0.946880783992042563 0.000000000000000000 0.946844091340806826 0.000000000000000000 0.946769273285452462 0.000000000000000000 0.946642976646483780 0.000000000000000000
 0.946805282379035718 0.000000000000000000 0.946782384408715982 0.000000000000000000 0.946736465200447297 0.000000000000000000 0.946614271243831018 0.000000000000000000
 0.946641583714772028 0.000000000000000000 0.946608627776656664 0.000000000000000000 0.946543708130984762 0.000000000000000000 0.946418709048222007 0.000000000000000000
 0.946560645914447663 0.000000000000000000 0.946530448402360336 0.000000000000000000 0.946471683117815710 0.000000000000000000 0.946358784064455283 0.000000000000000000
 0.946508247789450752 0.000000000000000000 0.946485740964330136 0.000000000000000000 0.946440814299364552 0.000000000000000000 0.946351098042759187 0.000000000000000000
 0.946455708140205521 0.000000000000000000 0.946425716913105619 0.000000000000000000 0.946366891210104755 0.000000000000000000 0.946250868870441075 0.000000000000000000
 0.946428883832206025 0.000000000000000000 0.946390997081159591 0.000000000000000000 0.946335618368018494 0.000000000000000000 0.946232812053711569 0.000000000000000000
 0.946426840512926915 0.000000000000000000 0.946390178379140079 0.000000000000000000 0.946316876425197462 0.000000000000000000 0.946178973521468625 0.000000000000000000
 0.946419546084627639 0.000000000000000000 0.946383124118464369 0.000000000000000000 0.946310251087751353 0.000000000000000000 0.946170642684684093 0.000000000000000000
 0.946409545139868968 0.000000000000000000 0.946382596969214451 0.000000000000000000 0.946306143010134937 0.000000000000000000 0.946163133853292093 0.000000000000000000
 0.946369582232349904 0.000000000000000000 0.946338129556126728 0.000000000000000000 0.946273680597709221 0.000000000000000000 0.946138981228008213 0.000000000000000000
 0.946345441071521520 0.000000000000000000 0.946321533488075461 0.000000000000000000 0.946273358764562089 0.000000000000000000 0.946138798950995286 0.000000000000000000
 0.946173845672949709 0.000000000000000000 0.946144731462022048 0.000000000000000000 0.946087222952467610 0.000000000000000000 0.945975214208601978 0.000000000000000000
 0.946145512731417226 0.000000000000000000 0.946118324255280863 0.000000000000000000 0.946064663970635045 0.000000000000000000 0.945963063983189412 0.000000000000000000
 0.946130865946524069 0.000000000000000000 0.946107083123640891 0.000000000000000000 0.946059479562598726 0.000000000000000000 0.945958422582698577 0.000000000000000000
 0.946006737462466774 0.000000000000000000 0.945967908400199287 0.000000000000000000 0.945888955571980050 0.000000000000000000 0.945727614271981598 0.000000000000000000
 0.945977412005504781 0.000000000000000000 0.945935759826193157 0.000000000000000000 0.945861918541878177 0.000000000000000000 0.945714075851932567 0.000000000000000000
 0.945972074067576107 0.000000000000000000 0.945935499836811133 0.000000000000000000 0.945852423643992024 0.000000000000000000 0.945685725462798166 0.000000000000000000
 0.945938339776377091 0.000000000000000000 0.945898348168239922 0.000000000000000000 0.945818364033150782 0.000000000000000000 0.945658392806042358 0.000000000000000000
 0.945860398468554853 0.000000000000000000 0.945822498820836466 0.000000000000000000 0.945746712647289933 0.000000000000000000 0.945595181522525530 0.000000000000000000
 0.945856409967864242 0.000000000000000000 0.945818322674483847 0.000000000000000000 0.945742183498651467 0.000000000000000000 0.945590071787558162 0.000000000000000000
 0.945774680773943999 0.000000000000000000 0.945747760139758031 0.000000000000000000 0.945694070887579730 0.000000000000000000 0.945586634623007516 0.000000000000000000
 0.945765426894787153 0.000000000000000000 0.945738040492144383 0.000000000000000000 0.945683529101322473 0.000000000000000000 0.945575459340030955 0.000000000000000000
 0.945561332378781261 0.000000000000000000 0.945528762223507346 0.000000000000000000 0.945465591094845181 0.000000000000000000 0.945351118868185902 0.000000000000000000
 0.945552475779068091 0.000000000000000000 0.945523374502844516 0.000000000000000000 0.945463078292555603 0.000000000000000000 0.945329661495117768 0.000000000000000000
 0.945441138314435547 0.000000000000000000 0.945410929885129314 0.000000000000000000 0.945350410148296239 0.000000000000000000 0.945228923988688408 0.000000000000000000
 0.945409098393612535 0.000000000000000000 0.945377970014733782 0.000000000000000000 0.945314846843023915 0.000000000000000000 0.945184972392753897 0.000000000000000000
 0.945359146079360335 0.000000000000000000 0.945323142376420678 0.000000000000000000 0.945251225554996743 0.000000000000000000 0.945107360200314273 0.000000000000000000
 0.945322386958174166 0.000000000000000000 0.945285306326696606 0.000000000000000000 0.945210683360065418 0.000000000000000000 0.945060214267869902 0.000000000000000000
 0.945297562582873230 0.000000000000000000 0.945261074391419487 0.000000000000000000 0.945187412435944507 0.000000000000000000 0.945037872548911251 0.000000000000000000
 0.945155657552275374 0.000000000000000000 0.945131973288864002 0.000000000000000000 0.945084652765777022 0.000000000000000000 0.944990191007989866 0.000000000000000000
 0.945055541501304441 0.000000000000000000 0.945032011467822453 0.000000000000000000 0.944984986719111353 0.000000000000000000 0.944891055952950754 0.000000000000000000
 0.945039751847811305 0.000000000000000000 0.944997171387166546 0.000000000000000000 0.944911354944369286 0.000000000000000000 0.944737254046668751 0.000000000000000000
 0.944762849754585021 0.000000000000000000 0.944736580342196541 0.000000000000000000 0.944684043256277972 0.000000000000000000 0.944578945776320955 0.000000000000000000
 0.944624885030291739 0.000000000000000000 0.944591903966403024 0.000000000000000000 0.944526924354061825 0.000000000000000000 0.944400415172095942 0.000000000000000000
 0.944582418713736160 0.000000000000000000 0.944547617287435526 0.000000000000000000 0.944478153656353681 0.000000000000000000 0.944340646346185530 0.000000000000000000
 0.944580756273280198 0.000000000000000000 0.944546063327678542 0.000000000000000000 0.944476977315422239 0.000000000000000000 0.944339867953026491 0.000000000000000000
 0.944426682149031138 0.000000000000000000 0.944401137309176630 0.000000000000000000 0.944350140377671399 0.000000000000000000 0.944248533416673141 0.000000000000000000
 0.944414753597140888 0.000000000000000000 0.944388556673032675 0.000000000000000000 0.944335886147485537 0.000000000000000000 0.944228858643433533 0.000000000000000000
 0.944264595465497236 0.000000000000000000 0.944242100982659260 0.000000000000000000 0.944197079301899334 0.000000000000000000 0.944106894537557473 0.000000000000000000
 0.944223820485607046 0.000000000000000000 0.944199630651795352 0.000000000000000000 0.944151136701393612 0.000000000000000000 0.944053508684857823 0.000000000000000000
 0.944213558578826273 0.000000000000000000 0.944188462242014137 0.000000000000000000 0.944138235637907663 0.000000000000000000 0.944037592420079452 0.000000000000000000
 0.944115971049311664 0.000000000000000000 0.944089911846520913 0.000000000000000000 0.944037799873825190 0.000000000000000000 0.943933566477408004 0.000000000000000000
 0.944097972996464918 0.000000000000000000 0.944057344890200101 0.000000000000000000 0.943975516974974838 0.000000000000000000 0.943810348912126340 0.000000000000000000
 0.943834162318785475 0.000000000000000000 0.943810463224389995 0.000000000000000000 0.943763506246622419 0.000000000000000000 0.943670705903188911 0.000000000000000000
 0.943780152008893203 0.000000000000000000 0.943757022877831586 0.000000000000000000 0.943711387743061070 0.000000000000000000 0.943621325053754512 0.000000000000000000
 0.943774901961232926 0.000000000000000000 0.943737909467925462 0.000000000000000000 0.943678617782014562 0.000000000000000000 0.943559629281612855 0.000000000000000000
 0.943767447889928612 0.000000000000000000 0.943736033072297364 0.000000000000000000 0.943658651107092017 0.000000000000000000 0.943523673772342697 0.000000000000000000
 0.943730409893571487 0.000000000000000000 0.943701158841758869 0.000000000000000000 0.943642210503011558 0.000000000000000000 0.943505853013690832 0.000000000000000000
 0.943570929836678562 0.000000000000000000 0.943540207848546642 0.000000000000000000 0.943482639675667367 0.000000000000000000 0.943367457619099126 0.000000000000000000
 0.943568946151439603 0.000000000000000000 0.943536571068742003 0.000000000000000000 0.943469646335143519 0.000000000000000000 0.943343145372487091 0.000000000000000000
 0.943533685975346037 0.000000000000000000 0.943505825570749135 0.000000000000000000 0.943450495989738291 0.000000000000000000 0.943340591209652968 0.000000000000000000
 0.943479366332768521 0.000000000000000000 0.943448184557763359 0.000000000000000000 0.943385297638048126 0.000000000000000000 0.943257594554485324 0.000000000000000000
 0.943406889554399775 0.000000000000000000 0.943378314572356214 0.000000000000000000 0.943321216453865130 0.000000000000000000 0.943206845662226345 0.000000000000000000
 0.943337884262243853 0.000000000000000000 0.943307862466108427 0.000000000000000000 0.943246005432621604 0.000000000000000000 0.943115125927691200 0.000000000000000000
 0.943246971679457813 0.000000000000000000 0.943218246199310051 0.000000000000000000 0.943160611808610660 0.000000000000000000 0.943044718804371573 0.000000000000000000
 0.943170017293371243 0.000000000000000000 0.943138229473481138 0.000000000000000000 0.943079623717628990 0.000000000000000000 0.942971514855092008 0.000000000000000000
 0.943164591304612721 0.000000000000000000 0.943128145200950452 0.000000000000000000 0.943055206474276542 0.000000000000000000 0.942908841298601530 0.000000000000000000
 0.943133558740629763 0.000000000000000000 0.943101478928823900 0.000000000000000000 0.943032526132900784 0.000000000000000000 0.942890267519753356 0.000000000000000000
 0.943090023320751758 0.000000000000000000 0.943061664554657564 0.000000000000000000 0.943005092431200675 0.000000000000000000 0.942885925376539369 0.000000000000000000
 0.943089796189221619 0.000000000000000000 0.943053507834230476 0.000000000000000000 0.942979704446105793 0.000000000000000000 0.942829614310254249 0.000000000000000000
 0.942863361401983568 0.000000000000000000 0.942829778481068415 0.000000000000000000 0.942762650119640000 0.000000000000000000 0.942628670303536920 0.000000000000000000
 0.942860610773970542 0.000000000000000000 0.942821708226079913 0.000000000000000000 0.942743654989922963 0.000000000000000000 0.942586896193161272 0.000000000000000000
 0.942733033759982963 0.000000000000000000 0.942705686369344820 0.000000000000000000 0.942650915268100520 0.000000000000000000 0.942541021300246640 0.000000000000000000
 0.942609847031653625 0.000000000000000000 0.942572962686662352 0.000000000000000000 0.942500376627623759 0.000000000000000000 0.942361358654750569 0.000000000000000000
 0.942463138121733435 0.000000000000000000 0.942424968799386531 0.000000000000000000 0.942348146605440862 0.000000000000000000 0.942241787692962185 0.000000000000000000
 0.942418332136795822 0.000000000000000000 0.942393847274271335 0.000000000000000000 0.942344307508789059 0.000000000000000000 0.942238369342074833 0.000000000000000000
 0.942406941394876130 0.000000000000000000 0.942382914804961835 0.000000000000000000 0.942334835431118067 0.000000000000000000 0.942192718712875132 0.000000000000000000
 0.942250602206378796 0.000000000000000000 0.942223229405537932 0.000000000000000000 0.942168538753060170 0.000000000000000000 0.942059382996982553 0.000000000000000000
 0.942245750180406239 0.000000000000000000 0.942206722529194907 0.000000000000000000 0.942128961418979616 0.000000000000000000 0.941984328986187114 0.000000000000000000
 0.942218800335191675 0.000000000000000000 0.942185430732007667 0.000000000000000000 0.942118574579937307 0.000000000000000000 0.941974715594396272 0.000000000000000000
 0.942161805941434616 0.000000000000000000 0.942127822847584895 0.000000000000000000 0.942060024978852772 0.000000000000000000 0.941925124740995656 0.000000000000000000
 0.942035650724916795 0.000000000000000000 0.942000265034095396 0.000000000000000000 0.941929617591362511 0.000000000000000000 0.941788928836796879 0.000000000000000000
 0.941882785394087652 0.000000000000000000 0.941855466230937410 0.000000000000000000 0.941802720947639060 0.000000000000000000 0.941701795754429694 0.000000000000000000
 0.941842966181480667 0.000000000000000000 0.941805533839698783 0.000000000000000000 0.941731173262466359 0.000000000000000000 0.941584559394085363 0.000000000000000000
 0.941837520561789376 0.000000000000000000 0.941800156192177051 0.000000000000000000 0.941725820783077539 0.000000000000000000 0.941581250170395401 0.000000000000000000
 0.941785337621942387 0.000000000000000000 0.941752957431695847 0.000000000000000000 0.941691033572722880 0.000000000000000000 0.941564272793843693 0.000000000000000000
 0.941783596770767839 0.000000000000000000 0.941750476375987966 0.000000000000000000 0.941679238404284580 0.000000000000000000 0.941533895777123764 0.000000000000000000
 0.941680531866003423 0.000000000000000000 0.941656422666755644 0.000000000000000000 0.941607622539791467 0.000000000000000000 0.941505069171580500 0.000000000000000000
 0.941588598692867818 0.000000000000000000 0.941558389736714130 0.000000000000000000 0.941497284212674201 0.000000000000000000 0.941372208220503159 0.000000000000000000
 0.941505953573904097 0.000000000000000000 0.941475352621661266 0.000000000000000000 0.941416017538004857 0.000000000000000000 0.941300849078110957 0.000000000000000000
 0.941493341428352504 0.000000000000000000 0.941457596455895995 0.000000000000000000 0.941386119493115237 0.000000000000000000 0.941243379458652774 0.000000000000000000
 0.941468077074306020 0.000000000000000000 0.941435652626324004 0.000000000000000000 0.941368913101541027 0.000000000000000000 0.941240401373417690 0.000000000000000000
 0.941457260126014939 0.000000000000000000 0.941426024325915156 0.000000000000000000 0.941363724759691323 0.000000000000000000 0.941231967848552009 0.000000000000000000
 0.941350282179696740 0.000000000000000000 0.941317271735554240 0.000000000000000000 0.941251542180939871 0.000000000000000000 0.941150518501823852 0.000000000000000000
 0.941317304649954889 0.000000000000000000 0.941293461105653817 0.000000000000000000 0.941245797499448367 0.000000000000000000 0.941128991259094771 0.000000000000000000
 0.941308753104175944 0.000000000000000000 0.941280256986458119 0.000000000000000000 0.941223772187908203 0.000000000000000000 0.941123588016522405 0.000000000000000000
 0.941279528398034748 0.000000000000000000 0.941257707285085843 0.000000000000000000 0.941214368386562472 0.000000000000000000 0.941111922758620878 0.000000000000000000
 0.941232811522288770 0.000000000000000000 0.941209891048175651 0.000000000000000000 0.941163713572934935 0.000000000000000000 0.941068020203108757 0.000000000000000000
 0.941158486785143245 0.000000000000000000 0.941129364770747157 0.000000000000000000 0.941071919396558210 0.000000000000000000 0.940977675442529526 0.000000000000000000
 0.941069490362572592 0.000000000000000000 0.941053342433635143 0.000000000000000000 0.941022230619882438 0.000000000000000000 0.940961689985119643 0.000000000000000000
 0.941056319019531684 0.000000000000000000 0.941042517211421847 0.000000000000000000 0.941014888864845522 0.000000000000000000 0.940959407176213847 0.000000000000000000
 0.941055373908908477 0.000000000000000000 0.941040821328790633 0.000000000000000000 0.941010350439932086 0.000000000000000000 0.940927026942325218 0.000000000000000000
 0.940987062139231112 0.000000000000000000 0.940956075879598841 0.000000000000000000 0.940922653162489464 0.000000000000000000 0.940853228521951412 0.000000000000000000
 0.940972517214681226 0.000000000000000000 0.940953525787184275 0.000000000000000000 0.940886484255058719 0.000000000000000000 0.940766103570716217 0.000000000000000000
 0.940963933320132395 0.000000000000000000 0.940934813478586873 0.000000000000000000 0.940877917653268669 0.000000000000000000 0.940755108806142326 0.000000000000000000
 0.940896331351579684 0.000000000000000000 0.940863073432644970 0.000000000000000000 0.940794703942708255 0.000000000000000000 0.940654027067021947 0.000000000000000000
 0.940869398633434217 0.000000000000000000 0.940838193046863669 0.000000000000000000 0.940775265928748383 0.000000000000000000 0.940648486360283309 0.000000000000000000
 0.940770190330967315 0.000000000000000000 0.940747969905072257 0.000000000000000000 0.940703703974373862 0.000000000000000000 0.940614126626567071 0.000000000000000000
 0.940604071046750145 0.000000000000000000 0.940581658607397064 0.000000000000000000 0.940537424558446022 0.000000000000000000 0.940451482401186367 0.000000000000000000
 0.940595440483936951 0.000000000000000000 0.940571370860206812 0.000000000000000000 0.940523097822242748 0.000000000000000000 0.940425840844315353 0.000000000000000000
 0.940506810224157386 0.000000000000000000 0.940475136376685783 0.000000000000000000 0.940413071944678158 0.000000000000000000 0.940328469995942773 0.000000000000000000
 0.940461591024370547 0.000000000000000000 0.940441897095804724 0.000000000000000000 0.940403261555002756 0.000000000000000000 0.940296385844613614 0.000000000000000000
 0.940348207375666600 0.000000000000000000 0.940325826333627379 0.000000000000000000 0.940284849772661135 0.000000000000000000 0.940206446186487743 0.000000000000000000
 0.940346210162393725 0.000000000000000000 0.940322598178505276 0.000000000000000000 0.940272167492043898 0.000000000000000000 0.940201506576764601 0.000000000000000000
 0.940312858646957794 0.000000000000000000 0.940297633751105533 0.000000000000000000 0.940267253014189008 0.000000000000000000 0.940174117526479836 0.000000000000000000
 0.940260433685903396 0.000000000000000000 0.940228356740577031 0.000000000000000000 0.940164161240669594 0.000000000000000000 0.940035985350236025 0.000000000000000000
 0.940170094420859970 0.000000000000000000 0.940143273160526038 0.000000000000000000 0.940088353394345044 0.000000000000000000 0.939974306058853792 0.000000000000000000
 0.940099742354457590 0.000000000000000000 0.940075936030892567 0.000000000000000000 0.940025724862025180 0.000000000000000000 0.939913537238348251 0.000000000000000000
 0.939953446959601591 0.000000000000000000 0.939931170361907764 0.000000000000000000 0.939886501029167487 0.000000000000000000 0.939796718060858294 0.000000000000000000
 0.939803981867601945 0.000000000000000000 0.939778987058896731 0.000000000000000000 0.939728875032784794 0.000000000000000000 0.939628099761490976 0.000000000000000000
 0.939630078932014778 0.000000000000000000 0.939605033289608094 0.000000000000000000 0.939555412357829134 0.000000000000000000 0.939455451081095072 0.000000000000000000
 0.939629749764505418 0.000000000000000000 0.939595817766220920 0.000000000000000000 0.939528065220305297 0.000000000000000000 0.939395844758652787 0.000000000000000000
 0.939521593985412240 0.000000000000000000 0.939494765947937238 0.000000000000000000 0.939441288096591109 0.000000000000000000 0.939334771290862069 0.000000000000000000
 0.939517010590002477 0.000000000000000000 0.939489270994836700 0.000000000000000000 0.939433990448347078 0.000000000000000000 0.939324104641506619 0.000000000000000000
 0.939473133969176089 0.000000000000000000 0.939443446754235301 0.000000000000000000 0.939384611400984393 0.000000000000000000 0.939269994359798077 0.000000000000000000
 0.939408800141466882 0.000000000000000000 0.939379508051000345 0.000000000000000000 0.939320627598643321 0.000000000000000000 0.939202060894297253 0.000000000000000000
 0.939355801161544934 0.000000000000000000 0.939326249016690484 0.000000000000000000 0.939267533827495393 0.000000000000000000 0.939153345477773405 0.000000000000000000
 0.939318535384239928 0.000000000000000000 0.939294102819404952 0.000000000000000000 0.939244992122993061 0.000000000000000000 0.939144707305538451 0.000000000000000000
 0.939275100916434402 0.000000000000000000 0.939249410046134159 0.000000000000000000 0.939205593267228633 0.000000000000000000 0.939126495566892205 0.000000000000000000
 0.939244292978951067 0.000000000000000000 0.939216110831117779 0.000000000000000000 0.939152357008357086 0.000000000000000000 0.939017243356669473 0.000000000000000000
 0.939177234740591671 0.000000000000000000 0.939153084118259152 0.000000000000000000 0.939104948767223058 0.000000000000000000 0.939007034150050823 0.000000000000000000
 0.939091911786632649 0.000000000000000000 0.939065648149545185 0.000000000000000000 0.939018323826108725 0.000000000000000000 0.938927409468209739 0.000000000000000000
 0.939086677602036346 0.000000000000000000 0.939063865423946265 0.000000000000000000 0.939013612440861234 0.000000000000000000 0.938911341779945063 0.000000000000000000
 0.939052808971189812 0.000000000000000000 0.939023417972228880 0.000000000000000000 0.938965378768524039 0.000000000000000000 0.938854283352581587 0.000000000000000000
 0.938918868341333201 0.000000000000000000 0.938897788476663164 0.000000000000000000 0.938854987513450090 0.000000000000000000 0.938764642124093385 0.000000000000000000
 0.938901081028097884 0.000000000000000000 0.938879137845043621 0.000000000000000000 0.938835237590171845 0.000000000000000000 0.938746875306054496 0.000000000000000000
 0.938778376437110929 0.000000000000000000 0.938748800094512115 0.000000000000000000 0.938689257614903405 0.000000000000000000 0.938568343182886511 0.000000000000000000
 0.938691665486251492 0.000000000000000000 0.938657661010711353 0.000000000000000000 0.938590795027691382 0.000000000000000000 0.938465036156197585 0.000000000000000000
 0.938681899999248226 0.000000000000000000 0.938650077425624896 0.000000000000000000 0.938585361147635799 0.000000000000000000 0.938452649498590086 0.000000000000000000
 0.938644060595682950 0.000000000000000000 0.938610349016218759 0.000000000000000000 0.938542568133070465 0.000000000000000000 0.938406667456585963 0.000000000000000000
 0.938585921868483664 0.000000000000000000 0.938561063819294716 0.000000000000000000 0.938510123987862821 0.000000000000000000 0.938399977324953949 0.000000000000000000
 0.938482803626915052 0.000000000000000000 0.938458839444614834 0.000000000000000000 0.938410905722901090 0.000000000000000000 0.938314383953109843 0.000000000000000000
 0.938465633478011374 0.000000000000000000 0.938433994573537378 0.000000000000000000 0.938371844673360211 0.000000000000000000 0.938255744048146378 0.000000000000000000
 0.938434422379005428 0.000000000000000000 0.938405429820603376 0.000000000000000000 0.938347420729297443 0.000000000000000000 0.938231125453727555 0.000000000000000000
 0.938407135354327737 0.000000000000000000 0.938381751998525249 0.000000000000000000 0.938330153461489180 0.000000000000000000 0.938220325668567612 0.000000000000000000
 0.938352234368051930 0.000000000000000000 0.938329565560152012 0.000000000000000000 0.938284239462116476 0.000000000000000000 0.938193412222127820 0.000000000000000000
 0.938219458144257112 0.000000000000000000 0.938189531480394745 0.000000000000000000 0.938129733397223053 0.000000000000000000 0.938010686167877084 0.000000000000000000
 0.938145542459308257 0.000000000000000000 0.938116563465355657 0.000000000000000000 0.938069395991078747 0.000000000000000000 0.937974610675702758 0.000000000000000000
 0.938140102070869619 0.000000000000000000 0.938111081891802479 0.000000000000000000 0.938041844710513995 0.000000000000000000 0.937902392637513072 0.000000000000000000
 0.938039097514762221 0.000000000000000000 0.938008952971173593 0.000000000000000000 0.937948359173720658 0.000000000000000000 0.937825891158247771 0.000000000000000000
 0.937980807823957430 0.000000000000000000 0.937949992758234319 0.000000000000000000 0.937888816939080217 0.000000000000000000 0.937768377818899879 0.000000000000000000
 0.937917125313874389 0.000000000000000000 0.937890736611167286 0.000000000000000000 0.937838022990819642 0.000000000000000000 0.937732626479362619 0.000000000000000000
 0.937886546382973973 0.000000000000000000 0.937860271726708494 0.000000000000000000 0.937807325236858946 0.000000000000000000 0.937699692238703753 0.000000000000000000
 0.937752783725367967 0.000000000000000000 0.937723572560104190 0.000000000000000000 0.937665977572831322 0.000000000000000000 0.937553863453523206 0.000000000000000000
 0.937688962775372392 0.000000000000000000 0.937656476252476279 0.000000000000000000 0.937593566344561480 0.000000000000000000 0.937473378464927953 0.000000000000000000
 0.937688768713589305 0.000000000000000000 0.937655151306260537 0.000000000000000000 0.937587323483955459 0.000000000000000000 0.937451128248587340 0.000000000000000000
 0.937676350048026852 0.000000000000000000 0.937642531624598319 0.000000000000000000 0.937575656123874723 0.000000000000000000 0.937445476723340554 0.000000000000000000
 0.937619666762087300 0.000000000000000000 0.937589257863060355 0.000000000000000000 0.937527289360725602 0.000000000000000000 0.937401073723269640 0.000000000000000000
 0.937498151213344122 0.000000000000000000 0.937466932219983229 0.000000000000000000 0.937403645756620163 0.000000000000000000 0.937291266911557619 0.000000000000000000
 0.937468521194387616 0.000000000000000000 0.937443001641074081 0.000000000000000000 0.937392180294036370 0.000000000000000000 0.937273929735951361 0.000000000000000000
 0.937403641236794649 0.000000000000000000 0.937380931157880126 0.000000000000000000 0.937335394328673410 0.000000000000000000 0.937242266497395726 0.000000000000000000
 0.937299445781991980 0.000000000000000000 0.937271114067335542 0.000000000000000000 0.937213955944365629 0.000000000000000000 0.937107309590957005 0.000000000000000000
 0.937287249902935438 0.000000000000000000 0.937262238141068793 0.000000000000000000 0.937211646553621547 0.000000000000000000 0.937097726389825136 0.000000000000000000
 0.937247763582349624 0.000000000000000000 0.937220561078811354 0.000000000000000000 0.937166111544404545 0.000000000000000000 0.937057106180599564 0.000000000000000000
 0.937147964712382375 0.000000000000000000 0.937118287810595363 0.000000000000000000 0.937058222729392432 0.000000000000000000 0.936935789949515874 0.000000000000000000
 0.937147892248975101 0.000000000000000000 0.937117258303019951 0.000000000000000000 0.937056320382748442 0.000000000000000000 0.936935198943003811 0.000000000000000000
 0.937107124166099981 0.000000000000000000 0.937074541695672614 0.000000000000000000 0.937009955860779953 0.000000000000000000 0.936885881784536245 0.000000000000000000
 0.937004885443917135 0.000000000000000000 0.936973036917887581 0.000000000000000000 0.936909047769191483 0.000000000000000000 0.936803114505514123 0.000000000000000000
 0.936968881077079430 0.000000000000000000 0.936946603407598166 0.000000000000000000 0.936901066633073598 0.000000000000000000 0.936780209096641836 0.000000000000000000
 0.936828611135108069 0.000000000000000000 0.936802814325111366 0.000000000000000000 0.936750921702753314 0.000000000000000000 0.936645988447689648 0.000000000000000000
 0.936683400718204773 0.000000000000000000 0.936649701470441021 0.000000000000000000 0.936581709808389729 0.000000000000000000 0.936462147952029200 0.000000000000000000
 0.936622477475322124 0.000000000000000000 0.936599598880031858 0.000000000000000000 0.936553818493825241 0.000000000000000000 0.936443687998517293 0.000000000000000000
 0.936593357871470023 0.000000000000000000 0.936571316621602201 0.000000000000000000 0.936527053118867414 0.000000000000000000 0.936437684877454157 0.000000000000000000
 0.936446454816223683 0.000000000000000000 0.936411746244040333 0.000000000000000000 0.936344202530871139 0.000000000000000000 0.936244389314650705 0.000000000000000000
 0.936419086548679891 0.000000000000000000 0.936394123083470586 0.000000000000000000 0.936342424117447059 0.000000000000000000 0.936204218195828664 0.000000000000000000
 0.936387071223359735 0.000000000000000000 0.936353090095312202 0.000000000000000000 0.936285150565313140 0.000000000000000000 0.936149428168704723 0.000000000000000000
 0.936089065692188749 0.000000000000000000 0.936063757531123586 0.000000000000000000 0.936013449820039423 0.000000000000000000 0.935913887841616554 0.000000000000000000
 0.936088252381619967 0.000000000000000000 0.936062463010191248 0.000000000000000000 0.936011444896734379 0.000000000000000000 0.935911457928237822 0.000000000000000000
 0.936009969034624412 0.000000000000000000 0.935984853736201217 0.000000000000000000 0.935934258667841190 0.000000000000000000 0.935831767735548770 0.000000000000000000
 0.935997002344698625 0.000000000000000000 0.935972054858245084 0.000000000000000000 0.935922652847951619 0.000000000000000000 0.935825569728540918 0.000000000000000000
 0.935963441542681407 0.000000000000000000 0.935939301653939459 0.000000000000000000 0.935891126231824577 0.000000000000000000 0.935795184591972418 0.000000000000000000
 0.935891342375123614 0.000000000000000000 0.935865627550779844 0.000000000000000000 0.935814041250571549 0.000000000000000000 0.935710532233761216 0.000000000000000000
 0.935847884767573968 0.000000000000000000 0.935821957215942857 0.000000000000000000 0.935770178971451316 0.000000000000000000 0.935666922227818554 0.000000000000000000
 0.935825347527900808 0.000000000000000000 0.935801770553923995 0.000000000000000000 0.935754581834495447 0.000000000000000000 0.935660074338337755 0.000000000000000000
 0.935694635633622096 0.000000000000000000 0.935670205656562115 0.000000000000000000 0.935621498123517470 0.000000000000000000 0.935524633323780774 0.000000000000000000
 0.935682848956954194 0.000000000000000000 0.935657067620758176 0.000000000000000000 0.935605445016760240 0.000000000000000000 0.935502068679328946 0.000000000000000000
 0.935654038686325462 0.000000000000000000 0.935627879808112239 0.000000000000000000 0.935575252009628988 0.000000000000000000 0.935468704950146668 0.000000000000000000
 0.935571024044557942 0.000000000000000000 0.935545428688348446 0.000000000000000000 0.935494137181355545 0.000000000000000000 0.935391085072018180 0.000000000000000000
 0.935368477416397059 0.000000000000000000 0.935344247851626398 0.000000000000000000 0.935295923746023439 0.000000000000000000 0.935199912071567163 0.000000000000000000
 0.935301973374460305 0.000000000000000000 0.935273853472468719 0.000000000000000000 0.935217522325457074 0.000000000000000000 0.935104479117389698 0.000000000000000000
 0.935264271941943393 0.000000000000000000 0.935236282168680710 0.000000000000000000 0.935180243959722990 0.000000000000000000 0.935067839838477854 0.000000000000000000
 0.935244153265724742 0.000000000000000000 0.935212132634770099 0.000000000000000000 0.935149639665170618 0.000000000000000000 0.935032872155288075 0.000000000000000000
 0.935138407692998053 0.000000000000000000 0.935113648165904365 0.000000000000000000 0.935064189557466841 0.000000000000000000 0.934964834429988678 0.000000000000000000
 0.935123864479526667 0.000000000000000000 0.935096446594894326 0.000000000000000000 0.935039871017388613 0.000000000000000000 0.934917979727215798 0.000000000000000000
 0.935009087587610033 0.000000000000000000 0.934979031491041668 0.000000000000000000 0.934918852134757450 0.000000000000000000 0.934798335139933489 0.000000000000000000
 0.934945873427886709 0.000000000000000000 0.934916901949445434 0.000000000000000000 0.934858848679282373 0.000000000000000000 0.934742397299867744 0.000000000000000000
 0.934819809036230742 0.000000000000000000 0.934789406084377883 0.000000000000000000 0.934728117433641148 0.000000000000000000 0.934631443271162099 0.000000000000000000
 0.934791864050818710 0.000000000000000000 0.934769009464136991 0.000000000000000000 0.934723254453276864 0.000000000000000000 0.934603983470647548 0.000000000000000000
 0.934693724514427893 0.000000000000000000 0.934666064921675921 0.000000000000000000 0.934610651582530871 0.000000000000000000 0.934499499443956938 0.000000000000000000
 0.934540972656539681 0.000000000000000000 0.934514559519287191 0.000000000000000000 0.934461739550767057 0.000000000000000000 0.934356113989284642 0.000000000000000000
 0.934376259607132997 0.000000000000000000 0.934346607439822452 0.000000000000000000 0.934287470623784366 0.000000000000000000 0.934169834456940573 0.000000000000000000
 0.934209643619769214 0.000000000000000000 0.934178770558678928 0.000000000000000000 0.934117843705526196 0.000000000000000000 0.933999882740899734 0.000000000000000000
 0.934132943655667458 0.000000000000000000 0.934105125280304427 0.000000000000000000 0.934048688264203508 0.000000000000000000 0.933936975719497520 0.000000000000000000
 0.934120451178060862 0.000000000000000000 0.934092857163664858 0.000000000000000000 0.934038379946104613 0.000000000000000000 0.933931983312814240 0.000000000000000000
 0.934117228985107073 0.000000000000000000 0.934090666137348591 0.000000000000000000 0.934037432051920358 0.000000000000000000 0.933925630105143401 0.000000000000000000
 0.934077691502594232 0.000000000000000000 0.934042826421122796 0.000000000000000000 0.933973496562922945 0.000000000000000000 0.933837389065159562 0.000000000000000000
 0.934031419414790731 0.000000000000000000 0.934002905882950318 0.000000000000000000 0.933945170043869344 0.000000000000000000 0.933826971422701768 0.000000000000000000
 0.933990170787804441 0.000000000000000000 0.933956295970468586 0.000000000000000000 0.933888543966215900 0.000000000000000000 0.933753106677069900 0.000000000000000000
 0.933916487564455666 0.000000000000000000 0.933891942355652205 0.000000000000000000 0.933842612269489392 0.000000000000000000 0.933742096192522575 0.000000000000000000
 0.933909415562691692 0.000000000000000000 0.933875385706215977 0.000000000000000000 0.933807182585275175 0.000000000000000000 0.933670283109943600 0.000000000000000000
 0.933829625096857185 0.000000000000000000 0.933804880164409323 0.000000000000000000 0.933755272934782221 0.000000000000000000 0.933655553504804780 0.000000000000000000
 0.933722871596065818 0.000000000000000000 0.933697482607050322 0.000000000000000000 0.933646980194719922 0.000000000000000000 0.933546994913739159 0.000000000000000000
 0.933660322093219364 0.000000000000000000 0.933630736832363084 0.000000000000000000 0.933571328379489307 0.000000000000000000 0.933451577109996711 0.000000000000000000
 0.933548494649965255 0.000000000000000000 0.933522272113550988 0.000000000000000000 0.933470485995512078 0.000000000000000000 0.933369098602097824 0.000000000000000000
 0.933437501447439866 0.000000000000000000 0.933407089251314881 0.000000000000000000 0.933346035201255031 0.000000000000000000 0.933223043977700617 0.000000000000000000
 0.933396989224303919 0.000000000000000000 0.933370104860384853 0.000000000000000000 0.933317526213310433 0.000000000000000000 0.933216084535934187 0.000000000000000000
 0.933383265372866533 0.000000000000000000 0.933349368806133395 0.000000000000000000 0.933281660473704311 0.000000000000000000 0.933146702108182069 0.000000000000000000
 0.933305739839742743 0.000000000000000000 0.933278109438126058 0.000000000000000000 0.933223126911425949 0.000000000000000000 0.933114687082295502 0.000000000000000000
 0.933260605125785792 0.000000000000000000 0.933230610571885832 0.000000000000000000 0.933170631655942051 0.000000000000000000 0.933049918149574609 0.000000000000000000
 0.933260502793651359 0.000000000000000000 0.933230263888721212 0.000000000000000000 0.933168367020473899 0.000000000000000000 0.933040907545228837 0.000000000000000000
 0.933228014893456415 0.000000000000000000 0.933199018335981956 0.000000000000000000 0.933140035322470918 0.000000000000000000 0.933018169377364814 0.000000000000000000
 0.933123488176664129 0.000000000000000000 0.933092529181759556 0.000000000000000000 0.933030852737955718 0.000000000000000000 0.932910400052967326 0.000000000000000000
 0.933066001324948102 0.000000000000000000 0.933042501613968622 0.000000000000000000 0.932995380760599624 0.000000000000000000 0.932900577907041950 0.000000000000000000
 0.933052693534311195 0.000000000000000000 0.933029609819252759 0.000000000000000000 0.932983366500460432 0.000000000000000000 0.932890425290141545 0.000000000000000000
 0.933020276533176096 0.000000000000000000 0.932989998462656955 0.000000000000000000 0.932930240556959500 0.000000000000000000 0.932825903678667023 0.000000000000000000
 0.933002759380753388 0.000000000000000000 0.932977638189238845 0.000000000000000000 0.932927756344935633 0.000000000000000000 0.932814202600808384 0.000000000000000000
 0.932955291672786902 0.000000000000000000 0.932926648685564630 0.000000000000000000 0.932868640050975140 0.000000000000000000 0.932749959223300729 0.000000000000000000
 0.932934318545995400 0.000000000000000000 0.932905235399965282 0.000000000000000000 0.932846083320179265 0.000000000000000000 0.932725496251030850 0.000000000000000000
 0.932806957364595957 0.000000000000000000 0.932784000853998818 0.000000000000000000 0.932737792144496036 0.000000000000000000 0.932643571183227604 0.000000000000000000
 0.932785358433638412 0.000000000000000000 0.932760938398899064 0.000000000000000000 0.932712074393094781 0.000000000000000000 0.932614192159111011 0.000000000000000000
 0.932632623848109299 0.000000000000000000 0.932604950137343347 0.000000000000000000 0.932549679514380392 0.000000000000000000 0.932439424244752013 0.000000000000000000
 0.932543402596468951 0.000000000000000000 0.932513315261246922 0.000000000000000000 0.932453120922826728 0.000000000000000000 0.932332694739371748 0.000000000000000000
 0.932282322607246305 0.000000000000000000 0.932257560896936344 0.000000000000000000 0.932208161356699816 0.000000000000000000 0.932109834144407623 0.000000000000000000
 0.932170378274586375 0.000000000000000000 0.932144373977112695 0.000000000000000000 0.932092287860988633 0.000000000000000000 0.931987828163500898 0.000000000000000000
 0.932107100353294804 0.000000000000000000 0.932083541040585106 0.000000000000000000 0.932036485557614980 0.000000000000000000 0.931942534241144482 0.000000000000000000
 0.932042731236185529 0.000000000000000000 0.932013053241629197 0.000000000000000000 0.931953498532269498 0.000000000000000000 0.931833486410445944 0.000000000000000000
 0.931923046907611297 0.000000000000000000 0.931898340248898505 0.000000000000000000 0.931848932629517179 0.000000000000000000 0.931750148113525634 0.000000000000000000
 0.931911488518261666 0.000000000000000000 0.931878302273205117 0.000000000000000000 0.931811852508593552 0.000000000000000000 0.931695730590286986 0.000000000000000000
 0.931869871138772399 0.000000000000000000 0.931845033873512696 0.000000000000000000 0.931795321149823108 0.000000000000000000 0.931678770012680735 0.000000000000000000
 0.931622947322668593 0.000000000000000000 0.931596850037260116 0.000000000000000000 0.931544779073794404 0.000000000000000000 0.931441114132502079 0.000000000000000000
 0.931620319128408592 0.000000000000000000 0.931593749793923287 0.000000000000000000 0.931540601995546003 0.000000000000000000 0.931434247914258218 0.000000000000000000
 0.931505273371212139 0.000000000000000000 0.931475508904649141 0.000000000000000000 0.931415708824120059 0.000000000000000000 0.931295101294117411 0.000000000000000000
 0.931332031372141933 0.000000000000000000 0.931305046398993919 0.000000000000000000 0.931251013501417368 0.000000000000000000 0.931142776838856934 0.000000000000000000
 0.931272518419007378 0.000000000000000000 0.931245882061957686 0.000000000000000000 0.931192450739860900 0.000000000000000000 0.931084970450259064 0.000000000000000000
 0.931195282100343857 0.000000000000000000 0.931160290997352091 0.000000000000000000 0.931090418177848878 0.000000000000000000 0.930981847147714148 0.000000000000000000
 0.931147186227892054 0.000000000000000000 0.931123786628889727 0.000000000000000000 0.931076783933636909 0.000000000000000000 0.930951375313474161 0.000000000000000000
 0.931108706892742277 0.000000000000000000 0.931080770462147655 0.000000000000000000 0.931024906128638641 0.000000000000000000 0.930913227458752157 0.000000000000000000
 0.931077023018405114 0.000000000000000000 0.931048305892505090 0.000000000000000000 0.930990855972411047 0.000000000000000000 0.930875950937283037 0.000000000000000000
 0.930950561502581819 0.000000000000000000 0.930926856575767570 0.000000000000000000 0.930880300289795293 0.000000000000000000 0.930789566842741500 0.000000000000000000
 0.930902317704807469 0.000000000000000000 0.930877599144161239 0.000000000000000000 0.930827442662927163 0.000000000000000000 0.930725108169567217 0.000000000000000000
 0.930793400474337784 0.000000000000000000 0.930767781833091279 0.000000000000000000 0.930716603961446731 0.000000000000000000 0.930614522628629648 0.000000000000000000
 0.930764946836219020 0.000000000000000000 0.930739642531835276 0.000000000000000000 0.930688929538211251 0.000000000000000000 0.930587069301715530 0.000000000000000000
 0.930720778008474636 0.000000000000000000 0.930696115103492261 0.000000000000000000 0.930646742122579362 0.000000000000000000 0.930547796083928014 0.000000000000000000
 0.930683669674559289 0.000000000000000000 0.930659149798455099 0.000000000000000000 0.930610158521929964 0.000000000000000000 0.930512194326307940 0.000000000000000000
 0.930637248920971882 0.000000000000000000 0.930608103901760408 0.000000000000000000 0.930550269626618909 0.000000000000000000 0.930436714626523886 0.000000000000000000
 0.930526260496008062 0.000000000000000000 0.930498808983835080 0.000000000000000000 0.930443699061897833 0.000000000000000000 0.930332664702182566 0.000000000000000000
 0.930434068410379900 0.000000000000000000 0.930409888680145736 0.000000000000000000 0.930361108823903660 0.000000000000000000 0.930261686754775163 0.000000000000000000
 0.930217585567996164 0.000000000000000000 0.930190214935707749 0.000000000000000000 0.930135940332568412 0.000000000000000000 0.930029227893328314 0.000000000000000000
 0.930129817450090157 0.000000000000000000 0.930106041164762143 0.000000000000000000 0.930058433794702100 0.000000000000000000 0.929962962098801471 0.000000000000000000
 0.930045475340308236 0.000000000000000000 0.930018464087352670 0.000000000000000000 0.929964693311083335 0.000000000000000000 0.929858054583669436 0.000000000000000000
 0.930037461249241360 0.000000000000000000 0.930010795274517243 0.000000000000000000 0.929957087144269501 0.000000000000000000 0.929848201089089943 0.000000000000000000
 0.929901141118669838 0.000000000000000000 0.929875800333161306 0.000000000000000000 0.929825235576935305 0.000000000000000000 0.929724493010969932 0.000000000000000000
 0.929869430888428217 0.000000000000000000 0.929843238623977331 0.000000000000000000 0.929790929862874371 0.000000000000000000 0.929686597418178384 0.000000000000000000
 0.929837695352161875 0.000000000000000000 0.929808780661286582 0.000000000000000000 0.929750627348660763 0.000000000000000000 0.929633115328893367 0.000000000000000000
 0.929777296193297409 0.000000000000000000 0.929747964077740408 0.000000000000000000 0.929689274403975530 0.000000000000000000 0.929571842239764634 0.000000000000000000
 0.929644189454675973 0.000000000000000000 0.929616064759380856 0.000000000000000000 0.929559869776112935 0.000000000000000000 0.929447635191494981 0.000000000000000000
 0.929433582057704766 0.000000000000000000 0.929402771608627609 0.000000000000000000 0.929341516042873295 0.000000000000000000 0.929220558992969403 0.000000000000000000
 0.929423261956740965 0.000000000000000000 0.929391642807240959 0.000000000000000000 0.929328268599707186 0.000000000000000000 0.929201087282647054 0.000000000000000000
 0.929406324886389967 0.000000000000000000 0.929374159166308389 0.000000000000000000 0.929309872449144314 0.000000000000000000 0.929181539140482848 0.000000000000000000
 0.929324708683650802 0.000000000000000000 0.929296146677697332 0.000000000000000000 0.929238503976496211 0.000000000000000000 0.929121037538829242 0.000000000000000000
 0.929210835925816658 0.000000000000000000 0.929182233891135190 0.000000000000000000 0.929125387226524491 0.000000000000000000 0.929013120269809534 0.000000000000000000
 0.929204948825706034 0.000000000000000000 0.929177151417445724 0.000000000000000000 0.929121808742865762 0.000000000000000000 0.929011921663335016 0.000000000000000000
 0.929195624169878776 0.000000000000000000 0.929165930317695898 0.000000000000000000 0.929106459886443359 0.000000000000000000 0.928987179012885078 0.000000000000000000
 0.929116668165762327 0.000000000000000000 0.929085501531284552 0.000000000000000000 0.929023408983378318 0.000000000000000000 0.928900348171441959 0.000000000000000000
 0.929046919783496739 0.000000000000000000 0.929018186095560194 0.000000000000000000 0.928961328621751181 0.000000000000000000 0.928848675785422073 0.000000000000000000
 0.929007488686466432 0.000000000000000000 0.928980682859998241 0.000000000000000000 0.928926986718414005 0.000000000000000000 0.928819148507854742 0.000000000000000000
 0.928996364456018409 0.000000000000000000 0.928966254031391658 0.000000000000000000 0.928904789447464019 0.000000000000000000 0.928778621875914756 0.000000000000000000
 0.928967167036762076 0.000000000000000000 0.928936515411360908 0.000000000000000000 0.928874754499749433 0.000000000000000000 0.928749564922491166 0.000000000000000000
 0.928891291700630894 0.000000000000000000 0.928865385744800709 0.000000000000000000 0.928814247432599771 0.000000000000000000 0.928713810346177393 0.000000000000000000
 0.928828193398131274 0.000000000000000000 0.928796916684370588 0.000000000000000000 0.928734300033548843 0.000000000000000000 0.928608934709874489 0.000000000000000000
 0.928791463329858291 0.000000000000000000 0.928765679830906743 0.000000000000000000 0.928713798679694391 0.000000000000000000 0.928608603551907885 0.000000000000000000
 0.928788177431319473 0.000000000000000000 0.928757312916800859 0.000000000000000000 0.928694797119712923 0.000000000000000000 0.928567476668105463 0.000000000000000000
 0.928714185406013359 0.000000000000000000 0.928690356045029586 0.000000000000000000 0.928642342061443471 0.000000000000000000 0.928544513060782339 0.000000000000000000
 0.928343074064260088 0.000000000000000000 0.928316306680877612 0.000000000000000000 0.928262798797797051 0.000000000000000000 0.928155878396980882 0.000000000000000000
 0.928293324435795708 0.000000000000000000 0.928268012229138795 0.000000000000000000 0.928217353723421845 0.000000000000000000 0.928115887903111281 0.000000000000000000
 0.928139440824737871 0.000000000000000000 0.928116278165244779 0.000000000000000000 0.928069938354683099 0.000000000000000000 0.927977197882184690 0.000000000000000000
 0.927994079500120916 0.000000000000000000 0.927970753837240703 0.000000000000000000 0.927924116496955831 0.000000000000000000 0.927830884309088444 0.000000000000000000
 0.927962754111241628 0.000000000000000000 0.927940184583421090 0.000000000000000000 0.927895082684582206 0.000000000000000000 0.927804991960771819 0.000000000000000000
 0.927861730827462705 0.000000000000000000 0.927835744431351084 0.000000000000000000 0.927783827477451695 0.000000000000000000 0.927680260611039587 0.000000000000000000
 0.927816847332343486 0.000000000000000000 0.927792629228184729 0.000000000000000000 0.927744247348146756 0.000000000000000000 0.927647690235604672 0.000000000000000000
 0.927785973883705761 0.000000000000000000 0.927762627068013490 0.000000000000000000 0.927715899571216029 0.000000000000000000 0.927622281361307199 0.000000000000000000
 0.927737247415217015 0.000000000000000000 0.927715066326845306 0.000000000000000000 0.927670679725384639 0.000000000000000000 0.927581792563475616 0.000000000000000000
 0.927620853036101756 0.000000000000000000 0.927588140084873891 0.000000000000000000 0.927522690431313634 0.000000000000000000 0.927391860545238922 0.000000000000000000
 0.927564072001464290 0.000000000000000000 0.927537038781844903 0.000000000000000000 0.927482873714516209 0.000000000000000000 0.927374161611823733 0.000000000000000000
 0.927429784847813909 0.000000000000000000 0.927399777044607854 0.000000000000000000 0.927339867441839161 0.000000000000000000 0.927220471769133581 0.000000000000000000
 0.927299268274295319 0.000000000000000000 0.927275268806888486 0.000000000000000000 0.927227271978164236 0.000000000000000000 0.927131238651328404 0.000000000000000000
 0.927230222988733255 0.000000000000000000 0.927203375932019402 0.000000000000000000 0.927149672098764199 0.000000000000000000 0.927042231932134420 0.000000000000000000
 0.927229779084865591 0.000000000000000000 0.927202771389469382 0.000000000000000000 0.927148657117517927 0.000000000000000000 0.927040038524114873 0.000000000000000000
 0.927132886663879385 0.000000000000000000 0.927108484575245417 0.000000000000000000 0.927059673355616232 0.000000000000000000 0.926961978671945519 0.000000000000000000
 0.927031473616846124 0.000000000000000000 0.927005138358840686 0.000000000000000000 0.926954041003329121 0.000000000000000000 0.926856625792952249 0.000000000000000000
 0.926996366307310971 0.000000000000000000 0.926971097026989321 0.000000000000000000 0.926918803695812699 0.000000000000000000 0.926808691435250354 0.000000000000000000
 0.926987950736889998 0.000000000000000000 0.926959826008547760 0.000000000000000000 0.926903507855875497 0.000000000000000000 0.926790610835275808 0.000000000000000000
 0.926949818477496135 0.000000000000000000 0.926918284122501435 0.000000000000000000 0.926855259061763581 0.000000000000000000 0.926729478122909289 0.000000000000000000
 0.926727729470312234 0.000000000000000000 0.926698382644136176 0.000000000000000000 0.926639641427612237 0.000000000000000000 0.926521922434485279 0.000000000000000000
 0.926631967706857407 0.000000000000000000 0.926607867807020202 0.000000000000000000 0.926559652525715816 0.000000000000000000 0.926463155026321039 0.000000000000000000
 0.926470178976616210 0.000000000000000000 0.926445624795673939 0.000000000000000000 0.926396453122253272 0.000000000000000000 0.926297846874436726 0.000000000000000000
 0.926437433914808040 0.000000000000000000 0.926409964033974909 0.000000000000000000 0.926354834109371250 0.000000000000000000 0.926243729429384932 0.000000000000000000
 0.926171408000647789 0.000000000000000000 0.926147147225169221 0.000000000000000000 0.926098599337303208 0.000000000000000000 0.926001365275126775 0.000000000000000000
 0.926137376258084677 0.000000000000000000 0.926106652793433516 0.000000000000000000 0.926045422059897705 0.000000000000000000 0.925923921074430667 0.000000000000000000
 0.925973206663885717 0.000000000000000000 0.925947798794362509 0.000000000000000000 0.925897018194962840 0.000000000000000000 0.925795589246710016 0.000000000000000000
 0.925865483970365610 0.000000000000000000 0.925837247217284331 0.000000000000000000 0.925780888787546941 0.000000000000000000 0.925668638970383983 0.000000000000000000
 0.925802041690485411 0.000000000000000000 0.925776497623363670 0.000000000000000000 0.925725413217877269 0.000000000000000000 0.925623262656765422 0.000000000000000000
 0.925706812550797897 0.000000000000000000 0.925682412798602083 0.000000000000000000 0.925633606999275105 0.000000000000000000 0.925535943608395750 0.000000000000000000
 0.925696930202353441 0.000000000000000000 0.925672230185183298 0.000000000000000000 0.925622871457343677 0.000000000000000000 0.925524336586739382 0.000000000000000000
 0.925662391082677449 0.000000000000000000 0.925637441874965661 0.000000000000000000 0.925587468676487113 0.000000000000000000 0.925487230405456218 0.000000000000000000
 0.925659209188492982 0.000000000000000000 0.925628402834769770 0.000000000000000000 0.925566742101441742 0.000000000000000000 0.925443262434731517 0.000000000000000000
 0.925481270051644045 0.000000000000000000 0.925456913142528537 0.000000000000000000 0.925408210436368783 0.000000000000000000 0.925310803585215558 0.000000000000000000
 0.925403573156716064 0.000000000000000000 0.925378437981737467 0.000000000000000000 0.925327945945170205 0.000000000000000000 0.925226046463485274 0.000000000000000000
 0.925369438395509225 0.000000000000000000 0.925343512188215755 0.000000000000000000 0.925291729787886097 0.000000000000000000 0.925188474341383293 0.000000000000000000
 0.925260495734112842 0.000000000000000000 0.925233805299632062 0.000000000000000000 0.925180545668476961 0.000000000000000000 0.925074609018626814 0.000000000000000000
 0.925201851324225943 0.000000000000000000 0.925174338350277181 0.000000000000000000 0.925119166857817810 0.000000000000000000 0.925008202836160587 0.000000000000000000
 0.925110004862340407 0.000000000000000000 0.925086843581239160 0.000000000000000000 0.925040354958601374 0.000000000000000000 0.924946576377164709 0.000000000000000000
 0.925005676730459414 0.000000000000000000 0.924980370763081705 0.000000000000000000 0.924929955075336596 0.000000000000000000 0.924830097583706823 0.000000000000000000
 0.924958024706355908 0.000000000000000000 0.924929592158009295 0.000000000000000000 0.924873030764303827 0.000000000000000000 0.924761115501780528 0.000000000000000000
 0.924909274841817286 0.000000000000000000 0.924884908541384609 0.000000000000000000 0.924835756387259011 0.000000000000000000 0.924735476310220350 0.000000000000000000
 0.924888528176965097 0.000000000000000000 0.924857470156639327 0.000000000000000000 0.924796228957205146 0.000000000000000000 0.924676701706535598 0.000000000000000000
 0.924877681700206566 0.000000000000000000 0.924845849386266905 0.000000000000000000 0.924782174538659074 0.000000000000000000 0.924654796563038950 0.000000000000000000
 0.924848233662334929 0.000000000000000000 0.924817365673433200 0.000000000000000000 0.924754461115956938 0.000000000000000000 0.924624603365218123 0.000000000000000000
 0.924836855224170806 0.000000000000000000 0.924806119576124575 0.000000000000000000 0.924744531608065023 0.000000000000000000 0.924620919943623276 0.000000000000000000
 0.924768487019767327 0.000000000000000000 0.924738150045998353 0.000000000000000000 0.924677484286766327 0.000000000000000000 0.924556197875098018 0.000000000000000000
 0.924696667613856271 0.000000000000000000 0.924666598633916537 0.000000000000000000 0.924606407399421570 0.000000000000000000 0.924485809487683885 0.000000000000000000
 0.924647052067611663 0.000000000000000000 0.924616052320068271 0.000000000000000000 0.924554001319038088 0.000000000000000000 0.924429716357230258 0.000000000000000000
 0.924535359628895326 0.000000000000000000 0.924509463271077969 0.000000000000000000 0.924457486455776967 0.000000000000000000 0.924352799586848572 0.000000000000000000
 0.924529858883660238 0.000000000000000000 0.924498666385755064 0.000000000000000000 0.924436267202336959 0.000000000000000000 0.924311498672759857 0.000000000000000000
 0.924404550529704494 0.000000000000000000 0.924379032860417338 0.000000000000000000 0.924327944635565113 0.000000000000000000 0.924225548770511995 0.000000000000000000
 0.924349897311127489 0.000000000000000000 0.924323737841855397 0.000000000000000000 0.924271307438156331 0.000000000000000000 0.924165972225442944 0.000000000000000000
 0.924017248928852064 0.000000000000000000 0.923993594532554141 0.000000000000000000 0.923946235184873510 0.000000000000000000 0.923851961842327207 0.000000000000000000
 0.924011114190475880 0.000000000000000000 0.923988417191285549 0.000000000000000000 0.923942983741677049 0.000000000000000000 0.923851276863231763 0.000000000000000000
 0.923763677532280725 0.000000000000000000 0.923738322535771927 0.000000000000000000 0.923687635192904088 0.000000000000000000 0.923586353101381263 0.000000000000000000
 0.923720619046779157 0.000000000000000000 0.923697219226735866 0.000000000000000000 0.923650406324885487 0.000000000000000000 0.923556724688134434 0.000000000000000000
 0.923612961672460542 0.000000000000000000 0.923588549958398786 0.000000000000000000 0.923539709954798282 0.000000000000000000 0.923441964655132508 0.000000000000000000
 0.923280371117625620 0.000000000000000000 0.923255442628169942 0.000000000000000000 0.923205583108747674 0.000000000000000000 0.923105872317117160 0.000000000000000000
 0.923247028431507077 0.000000000000000000 0.923221340965395432 0.000000000000000000 0.923170231460335500 0.000000000000000000 0.923068998806332641 0.000000000000000000
 0.923209222842783839 0.000000000000000000 0.923183292780427101 0.000000000000000000 0.923131380518823819 0.000000000000000000 0.923027346704486384 0.000000000000000000
 0.923118956824150905 0.000000000000000000 0.923093962199605489 0.000000000000000000 0.923043930689117831 0.000000000000000000 0.922943696315173701 0.000000000000000000
 0.923088494937972293 0.000000000000000000 0.923063490783380902 0.000000000000000000 0.923013431701310560 0.000000000000000000 0.922913102668694418 0.000000000000000000
 0.923069907186347183 0.000000000000000000 0.923040693179958627 0.000000000000000000 0.922982147691872146 0.000000000000000000 0.922864614212137169 0.000000000000000000
 0.922919879486960859 0.000000000000000000 0.922897453654458078 0.000000000000000000 0.922852605085504263 0.000000000000000000 0.922762827860192925 0.000000000000000000
 0.922877547342807358 0.000000000000000000 0.922852018857351242 0.000000000000000000 0.922800804411022635 0.000000000000000000 0.922697797422681654 0.000000000000000000
 0.922761388739543609 0.000000000000000000 0.922733723102494241 0.000000000000000000 0.922679607201568719 0.000000000000000000 0.922578519826483645 0.000000000000000000
 0.922736632675653534 0.000000000000000000 0.922711582404780462 0.000000000000000000 0.922661725210060069 0.000000000000000000 0.922562907827009004 0.000000000000000000
 0.922730921240397572 0.000000000000000000 0.922706747750282275 0.000000000000000000 0.922657125628857155 0.000000000000000000 0.922550508525870172 0.000000000000000000
 0.922613770102806208 0.000000000000000000 0.922586665189292554 0.000000000000000000 0.922532041867528019 0.000000000000000000 0.922421286170672983 0.000000000000000000
 0.922574306424161827 0.000000000000000000 0.922549260111404146 0.000000000000000000 0.922499229760580630 0.000000000000000000 0.922399373565952363 0.000000000000000000
 0.922551564592284712 0.000000000000000000 0.922527483499526180 0.000000000000000000 0.922479324131579626 0.000000000000000000 0.922383005329233008 0.000000000000000000
 0.922362803573076206 0.000000000000000000 0.922338521180529392 0.000000000000000000 0.922290215434893978 0.000000000000000000 0.922194162747613677 0.000000000000000000
 0.922340013285032789 0.000000000000000000 0.922311401416155752 0.000000000000000000 0.922254126235539928 0.000000000000000000 0.922139391627470828 0.000000000000000000
 0.922294093817557559 0.000000000000000000 0.922264398825240805 0.000000000000000000 0.922204583629205987 0.000000000000000000 0.922083728801438296 0.000000000000000000
 0.921948286201134337 0.000000000000000000 0.921924552287876953 0.000000000000000000 0.921877065880252866 0.000000000000000000 0.921782014243323067 0.000000000000000000
 0.921945672948393136 0.000000000000000000 0.921916893784960223 0.000000000000000000 0.921859584964993428 0.000000000000000000 0.921746086187291036 0.000000000000000000
 0.921762619303929109 0.000000000000000000 0.921735672900350633 0.000000000000000000 0.921681857211464894 0.000000000000000000 0.921574493953538187 0.000000000000000000
 0.921642458835471468 0.000000000000000000 0.921616433276683189 0.000000000000000000 0.921564467217627969 0.000000000000000000 0.921460872055434810 0.000000000000000000
 0.921616869387854143 0.000000000000000000 0.921592417199655123 0.000000000000000000 0.921543246468710220 0.000000000000000000 0.921443778009197745 0.000000000000000000
 0.921465397866372271 0.000000000000000000 0.921436382771653073 0.000000000000000000 0.921378347625579908 0.000000000000000000 0.921262265027076754 0.000000000000000000
 0.921409197818029324 0.000000000000000000 0.921384186494193291 0.000000000000000000 0.921334181503030147 0.000000000000000000 0.921234245539307106 0.000000000000000000
 0.921212003204355367 0.000000000000000000 0.921184318192352580 0.000000000000000000 0.921128815834883374 0.000000000000000000 0.921017310069265904 0.000000000000000000
 0.921179765281400442 0.000000000000000000 0.921151942585038408 0.000000000000000000 0.921096236892107623 0.000000000000000000 0.920984577334875043 0.000000000000000000
 0.921026674567229087 0.000000000000000000 0.921000444646158489 0.000000000000000000 0.920948445721558984 0.000000000000000000 0.920846074848652774 0.000000000000000000
 0.920960332443095497 0.000000000000000000 0.920933359162699916 0.000000000000000000 0.920879242481684068 0.000000000000000000 0.920770274927053878 0.000000000000000000
 0.920862561235306409 0.000000000000000000 0.920835986354312963 0.000000000000000000 0.920783028925537983 0.000000000000000000 0.920678900491887164 0.000000000000000000
 0.920857602069875547 0.000000000000000000 0.920832049170657974 0.000000000000000000 0.920780967375721238 0.000000000000000000 0.920677860888449828 0.000000000000000000
 0.920809528479561212 0.000000000000000000 0.920781313870157048 0.000000000000000000 0.920724336539807231 0.000000000000000000 0.920608487270096809 0.000000000000000000
 0.920752142866300249 0.000000000000000000 0.920728527581056166 0.000000000000000000 0.920681339242431562 0.000000000000000000 0.920587087588373376 0.000000000000000000
 0.920686299143243958 0.000000000000000000 0.920660112807599518 0.000000000000000000 0.920607654651766416 0.000000000000000000 0.920502447531415524 0.000000000000000000
 0.920621917872038620 0.000000000000000000 0.920595637208392770 0.000000000000000000 0.920544074920589761 0.000000000000000000 0.920444421799632928 0.000000000000000000
 0.920564669241390132 0.000000000000000000 0.920538779456907208 0.000000000000000000 0.920485904651057174 0.000000000000000000 0.920376220357776664 0.000000000000000000
 0.920531156303217468 0.000000000000000000 0.920499771144824619 0.000000000000000000 0.920437014129820930 0.000000000000000000 0.920311602578664623 0.000000000000000000
 0.920494536825263276 0.000000000000000000 0.920465815784123564 0.000000000000000000 0.920408253106676399 0.000000000000000000 0.920292652139346079 0.000000000000000000
 0.920378316453779433 0.000000000000000000 0.920349057569514573 0.000000000000000000 0.920290716104346207 0.000000000000000000 0.920174952364130938 0.000000000000000000
 0.920353006895577197 0.000000000000000000 0.920326498668959325 0.000000000000000000 0.920273453685159337 0.000000000000000000 0.920167178792463014 0.000000000000000000
 0.920243630519379407 0.000000000000000000 0.920217786458231379 0.000000000000000000 0.920166118642266162 0.000000000000000000 0.920062850683790678 0.000000000000000000
 0.920209079455919121 0.000000000000000000 0.920183330959328805 0.000000000000000000 0.920132115014485774 0.000000000000000000 0.920030715152017287 0.000000000000000000
 0.920175742703077004 0.000000000000000000 0.920151834934622159 0.000000000000000000 0.920103787656822991 0.000000000000000000 0.920006586074495702 0.000000000000000000
 0.920116346768099391 0.000000000000000000 0.920089303510947309 0.000000000000000000 0.920035229898967910 0.000000000000000000 0.919927503715443962 0.000000000000000000
 0.920101225068918560 0.000000000000000000 0.920074556763542328 0.000000000000000000 0.920020891536118213 0.000000000000000000 0.919912344558008854 0.000000000000000000
 0.920056830682986826 0.000000000000000000 0.920032394330573156 0.000000000000000000 0.919983308094628804 0.000000000000000000 0.919883946452074053 0.000000000000000000
 0.919946111252757825 0.000000000000000000 0.919921610978773230 0.000000000000000000 0.919872484760050235 0.000000000000000000 0.919773721834694746 0.000000000000000000
 0.919569772033844046 0.000000000000000000 0.919545134724604640 0.000000000000000000 0.919495855161374331 0.000000000000000000 0.919397282157976892 0.000000000000000000
 0.919287939466380322 0.000000000000000000 0.919263222556400805 0.000000000000000000 0.919213750413713560 0.000000000000000000 0.919114645282683829 0.000000000000000000
 0.919251828466166931 0.000000000000000000 0.919226381285913385 0.000000000000000000 0.919175425537016144 0.000000000000000000 0.919073266146417711 0.000000000000000000
 0.919215977068214118 0.000000000000000000 0.919191010574332834 0.000000000000000000 0.919140985673360000 0.000000000000000000 0.919040573726283672 0.000000000000000000
 0.919191669712660642 0.000000000000000000 0.919168757197266872 0.000000000000000000 0.919122925547441239 0.000000000000000000 0.919031225514583272 0.000000000000000000
 0.918978960202517348 0.000000000000000000 0.918955150428117928 0.000000000000000000 0.918907508176743382 0.000000000000000000 0.918812128933324535 0.000000000000000000
 0.918906155510235467 0.000000000000000000 0.918884230812539782 0.000000000000000000 0.918840334064075837 0.000000000000000000 0.918752337992003398 0.000000000000000000
 0.918844992698003127 0.000000000000000000 0.918818035185723248 0.000000000000000000 0.918764050563253609 0.000000000000000000 0.918655810004804674 0.000000000000000000
 0.918608202647359540 0.000000000000000000 0.918584617505868728 0.000000000000000000 0.918537434657262453 0.000000000000000000 0.918443017031416398 0.000000000000000000
 0.918601979955897652 0.000000000000000000 0.918573638122735514 0.000000000000000000 0.918517086468933264 0.000000000000000000 0.918404523299303999 0.000000000000000000
 0.918482117831952216 0.000000000000000000 0.918456247351846278 0.000000000000000000 0.918404606056183459 0.000000000000000000 0.918301719336498401 0.000000000000000000
 0.918400595743765535 0.000000000000000000 0.918372393823404853 0.000000000000000000 0.918315980797178799 0.000000000000000000 0.918203120950266238 0.000000000000000000
 0.918211517054668858 0.000000000000000000 0.918188430211616224 0.000000000000000000 0.918142213385105155 0.000000000000000000 0.918049566496752290 0.000000000000000000
 0.918150121864970137 0.000000000000000000 0.918124190182637245 0.000000000000000000 0.918072199454986082 0.000000000000000000 0.917967716042330961 0.000000000000000000
 0.917929227853107821 0.000000000000000000 0.917903116508745454 0.000000000000000000 0.917851176316201278 0.000000000000000000 0.917748517600181501 0.000000000000000000
 0.917881148379213307 0.000000000000000000 0.917855551407794290 0.000000000000000000 0.917804285795411290 0.000000000000000000 0.917701480535619507 0.000000000000000000
 0.917840346471365254 0.000000000000000000 0.917817229639788179 0.000000000000000000 0.917770988183436498 0.000000000000000000 0.917678472841325088 0.000000000000000000
 0.917826002509328109 0.000000000000000000 0.917798381010453967 0.000000000000000000 0.917743614783326667 0.000000000000000000 0.917639263665766980 0.000000000000000000
 0.917815855750814480 0.000000000000000000 0.917790525213430408 0.000000000000000000 0.917739593873460935 0.000000000000000000 0.917636572501888792 0.000000000000000000
 0.917805413533616110 0.000000000000000000 0.917781698926957268 0.000000000000000000 0.917734249050525919 0.000000000000000000 0.917635980581191113 0.000000000000000000
 0.917730072486705684 0.000000000000000000 0.917703283320200458 0.000000000000000000 0.917649269024845227 0.000000000000000000 0.917539554014842218 0.000000000000000000
 0.917635852716433997 0.000000000000000000 0.917610412479139659 0.000000000000000000 0.917559494978933854 0.000000000000000000 0.917457475650426235 0.000000000000000000
 0.917409672076290539 0.000000000000000000 0.917384400126208699 0.000000000000000000 0.917333871807830992 0.000000000000000000 0.917232876064174363 0.000000000000000000
 0.917401783392142067 0.000000000000000000 0.917375671486775790 0.000000000000000000 0.917323346903650139 0.000000000000000000 0.917218304653314997 0.000000000000000000
 0.917253611545408409 0.000000000000000000 0.917228950459392345 0.000000000000000000 0.917179543327341085 0.000000000000000000 0.917080380531484995 0.000000000000000000
 0.917008301098756751 0.000000000000000000 0.916982478958393021 0.000000000000000000 0.916930750043228215 0.000000000000000000 0.916826977761998951 0.000000000000000000
 0.916998703518282388 0.000000000000000000 0.916972323278352319 0.000000000000000000 0.916919914014871162 0.000000000000000000 0.916816490917742311 0.000000000000000000
 0.916991874845947019 0.000000000000000000 0.916964462421950399 0.000000000000000000 0.916909652874236092 0.000000000000000000 0.916800096822263266 0.000000000000000000
 0.916929473107969795 0.000000000000000000 0.916903568611285413 0.000000000000000000 0.916851405069041725 0.000000000000000000 0.916745677561610184 0.000000000000000000
 0.916910923899508790 0.000000000000000000 0.916880278280213679 0.000000000000000000 0.916818979207824403 0.000000000000000000 0.916720249078698535 0.000000000000000000
 0.916873338557076756 0.000000000000000000 0.916851575090337545 0.000000000000000000 0.916807956381723965 0.000000000000000000 0.916696417532370189 0.000000000000000000
 0.916595106729714337 0.000000000000000000 0.916566907242258200 0.000000000000000000 0.916510449177399877 0.000000000000000000 0.916397267333637799 0.000000000000000000
 0.916535824352056494 0.000000000000000000 0.916505159499441335 0.000000000000000000 0.916443834559494519 0.000000000000000000 0.916321220222223287 0.000000000000000000
 0.916469078743744614 0.000000000000000000 0.916442608849872498 0.000000000000000000 0.916389649187820177 0.000000000000000000 0.916283682562542778 0.000000000000000000
 0.916458441942200164 0.000000000000000000 0.916431576214873700 0.000000000000000000 0.916377772381834266 0.000000000000000000 0.916269883096672677 0.000000000000000000
 0.916255806004005580 0.000000000000000000 0.916231942116268794 0.000000000000000000 0.916184132864713563 0.000000000000000000 0.916088154285011003 0.000000000000000000
 0.916166744398242083 0.000000000000000000 0.916143624387931177 0.000000000000000000 0.916097354833872446 0.000000000000000000 0.916004666781070953 0.000000000000000000
 0.916002468126608127 0.000000000000000000 0.915977741137677159 0.000000000000000000 0.915928296979470313 0.000000000000000000 0.915829435789428326 0.000000000000000000
 0.915960021584376061 0.000000000000000000 0.915933593974426641 0.000000000000000000 0.915880788621278752 0.000000000000000000 0.915775426790223501 0.000000000000000000
 0.915938689558333907 0.000000000000000000 0.915911523037910236 0.000000000000000000 0.915857220784786374 0.000000000000000000 0.915748755111519874 0.000000000000000000
 0.915872619396162269 0.000000000000000000 0.915848290251929265 0.000000000000000000 0.915799740069740520 0.000000000000000000 0.915703008880140223 0.000000000000000000
 0.915730679490294186 0.000000000000000000 0.915706576707988162 0.000000000000000000 0.915658235900408290 0.000000000000000000 0.915560972069847212 0.000000000000000000
 0.915712666015295662 0.000000000000000000 0.915685492357786290 0.000000000000000000 0.915631109496324425 0.000000000000000000 0.915522213682312014 0.000000000000000000
 0.915707215590716550 0.000000000000000000 0.915680597815140773 0.000000000000000000 0.915627200660542484 0.000000000000000000 0.915519822934836247 0.000000000000000000
 0.915422733292453938 0.000000000000000000 0.915397922253059160 0.000000000000000000 0.915348252249006511 0.000000000000000000 0.915248720537059857 0.000000000000000000
 0.915418895427515422 0.000000000000000000 0.915394110680572748 0.000000000000000000 0.915344490622082785 0.000000000000000000 0.915245414012191949 0.000000000000000000
 0.915407177102353087 0.000000000000000000 0.915384091769032904 0.000000000000000000 0.915337897346068297 0.000000000000000000 0.915245046684654007 0.000000000000000000
 0.915288370938489360 0.000000000000000000 0.915263783412381571 0.000000000000000000 0.915214551953481559 0.000000000000000000 0.915115859888792960 0.000000000000000000
 0.915228276045738309 0.000000000000000000 0.915204241478222547 0.000000000000000000 0.915156107961356269 0.000000000000000000 0.915059581384594756 0.000000000000000000
 0.915177142837099722 0.000000000000000000 0.915153881472529296 0.000000000000000000 0.915107360510608259 0.000000000000000000 0.915014328426945522 0.000000000000000000
 0.914929204767882753 0.000000000000000000 0.914908324361678682 0.000000000000000000 0.914866552108014375 0.000000000000000000 0.914782955258958141 0.000000000000000000
 0.914737342548284316 0.000000000000000000 0.914713938019184547 0.000000000000000000 0.914667146704114309 0.000000000000000000 0.914573615584647670 0.000000000000000000
 0.914581621926519150 0.000000000000000000 0.914557816078540253 0.000000000000000000 0.914510145032415345 0.000000000000000000 0.914414541630585775 0.000000000000000000
 0.914515446366176099 0.000000000000000000 0.914487902049321399 0.000000000000000000 0.914432853055161199 0.000000000000000000 0.914322967376006712 0.000000000000000000
 0.914269852748915479 0.000000000000000000 0.914244668317007236 0.000000000000000000 0.914194296580799204 0.000000000000000000 0.914093532844347689 0.000000000000000000
 0.914201993065705154 0.000000000000000000 0.914177349923910199 0.000000000000000000 0.914128167733600172 0.000000000000000000 0.914030192341648506 0.000000000000000000
 0.914039826555972601 0.000000000000000000 0.914012808982163305 0.000000000000000000 0.913958786019732683 0.000000000000000000 0.913850801031540039 0.000000000000000000
 0.914029731436733162 0.000000000000000000 0.914003599199507244 0.000000000000000000 0.913951217572843477 0.000000000000000000 0.913846014443549515 0.000000000000000000
 0.913881037182610600 0.000000000000000000 0.913857352437038140 0.000000000000000000 0.913809910663598735 0.000000000000000000 0.913714729789140256 0.000000000000000000
 0.913751283313802065 0.000000000000000000 0.913727650562994986 0.000000000000000000 0.913680338602312347 0.000000000000000000 0.913585516613489412 0.000000000000000000
 0.913568859305038838 0.000000000000000000 0.913544239232055966 0.000000000000000000 0.913495009841509886 0.000000000000000000 0.913396523687641126 0.000000000000000000
 0.913548884437017872 0.000000000000000000 0.913523185117547709 0.000000000000000000 0.913471760088363061 0.000000000000000000 0.913368749549611114 0.000000000000000000
 0.913524735954029055 0.000000000000000000 0.913497979888573397 0.000000000000000000 0.913444378937857016 0.000000000000000000 0.913336897504042233 0.000000000000000000
 0.913493509693238059 0.000000000000000000 0.913465536824384583 0.000000000000000000 0.913409492973345172 0.000000000000000000 0.913297106315026586 0.000000000000000000
 0.913397234526951651 0.000000000000000000 0.913372095944193885 0.000000000000000000 0.913322049893395271 0.000000000000000000 0.913222809651204726 0.000000000000000000
 0.913226730927939712 0.000000000000000000 0.913202932492852337 0.000000000000000000 0.913155311433127781 0.000000000000000000 0.913059981539873000 0.000000000000000000
 0.913185060824790118 0.000000000000000000 0.913161708878073242 0.000000000000000000 0.913115000316339520 0.000000000000000000 0.913021564334469793 0.000000000000000000
 0.913183653169219123 0.000000000000000000 0.913159142566157933 0.000000000000000000 0.913110037980393918 0.000000000000000000 0.913011431606214563 0.000000000000000000
 0.913173961163752712 0.000000000000000000 0.913150399070993379 0.000000000000000000 0.913103267184631751 0.000000000000000000 0.913008972016554288 0.000000000000000000
 0.913070386725760463 0.000000000000000000 0.913043570873466881 0.000000000000000000 0.912989854614884133 0.000000000000000000 0.912882234601551934 0.000000000000000000
 0.913007661114166202 0.000000000000000000 0.912981842314334657 0.000000000000000000 0.912930337172102035 0.000000000000000000 0.912827872102403681 0.000000000000000000
 0.912870562497502758 0.000000000000000000 0.912843911292473220 0.000000000000000000 0.912790681716172059 0.000000000000000000 0.912684530945886641 0.000000000000000000
 0.912841907429206567 0.000000000000000000 0.912817239286451643 0.000000000000000000 0.912767787158025867 0.000000000000000000 0.912668407857179620 0.000000000000000000
 0.912797212344737874 0.000000000000000000 0.912773484538769608 0.000000000000000000 0.912726274482149047 0.000000000000000000 0.912632492523852701 0.000000000000000000
 0.912713909180104865 0.000000000000000000 0.912688229064105294 0.000000000000000000 0.912636740668817170 0.000000000000000000 0.912533232492216628 0.000000000000000000
 0.912706951717681014 0.000000000000000000 0.912681053313104784 0.000000000000000000 0.912628795177840346 0.000000000000000000 0.912522698715321212 0.000000000000000000
 0.912696105725127604 0.000000000000000000 0.912666553904588285 0.000000000000000000 0.912607451843662321 0.000000000000000000 0.912489264555298440 0.000000000000000000
 0.912453469924581761 0.000000000000000000 0.912428709436025165 0.000000000000000000 0.912379106535717854 0.000000000000000000 0.912279568083307124 0.000000000000000000
 0.911983020263909649 0.000000000000000000 0.911958741820066976 0.000000000000000000 0.911910165335967027 0.000000000000000000 0.911812935871148866 0.000000000000000000
 0.911864490203470157 0.000000000000000000 0.911839337921903192 0.000000000000000000 0.911789057815091231 0.000000000000000000 0.911688605623616644 0.000000000000000000
 0.911763139024892033 0.000000000000000000 0.911738986586289046 0.000000000000000000 0.911690649028310096 0.000000000000000000 0.911593841430681007 0.000000000000000000
 0.911754457985316291 0.000000000000000000 0.911729964753749567 0.000000000000000000 0.911680932621214857 0.000000000000000000 0.911582683210632960 0.000000000000000000
 0.911708214252088478 0.000000000000000000 0.911682250235977043 0.000000000000000000 0.911630363849363912 0.000000000000000000 0.911526754023472385 0.000000000000000000
 0.911680915572472439 0.000000000000000000 0.911656928895860030 0.000000000000000000 0.911608916534593194 0.000000000000000000 0.911512721367408463 0.000000000000000000
 0.911580312659059588 0.000000000000000000 0.911557109417857059 0.000000000000000000 0.911510634453015056 0.000000000000000000 0.911417394450071083 0.000000000000000000
 0.911467719683061173 0.000000000000000000 0.911441263200308271 0.000000000000000000 0.911388420541445532 0.000000000000000000 0.911282830117172815 0.000000000000000000
 0.911467450160869830 0.000000000000000000 0.911441123486556593 0.000000000000000000 0.911388356403685651 0.000000000000000000 0.911282593791556184 0.000000000000000000
 0.911340175532198704 0.000000000000000000 0.911315637487715713 0.000000000000000000 0.911266552107878325 0.000000000000000000 0.911169010912348698 0.000000000000000000
 0.911324960145726504 0.000000000000000000 0.911302645164823955 0.000000000000000000 0.911257974316071584 0.000000000000000000 0.911167788469407380 0.000000000000000000
 0.911209527977463685 0.000000000000000000 0.911186338504525128 0.000000000000000000 0.911139942617670173 0.000000000000000000 0.911047082207419368 0.000000000000000000
 0.910895256758736727 0.000000000000000000 0.910872565615162721 0.000000000000000000 0.910827167720180353 0.000000000000000000 0.910736308080851820 0.000000000000000000
 0.910829193814990279 0.000000000000000000 0.910807187704602450 0.000000000000000000 0.910763143689008126 0.000000000000000000 0.910674924987826540 0.000000000000000000
 0.910780292025297311 0.000000000000000000 0.910755928767203349 0.000000000000000000 0.910707178585853483 0.000000000000000000 0.910609597812366500 0.000000000000000000
 0.910650759199365001 0.000000000000000000 0.910628187697273939 0.000000000000000000 0.910583019578779074 0.000000000000000000 0.910492561597146643 0.000000000000000000
 0.910395620938900474 0.000000000000000000 0.910370491150873762 0.000000000000000000 0.910320191455845418 0.000000000000000000 0.910219438127732206 0.000000000000000000
 0.910356404475111458 0.000000000000000000 0.910331546740429820 0.000000000000000000 0.910281843653330758 0.000000000000000000 0.910182484467633612 0.000000000000000000
 0.910105351109590122 0.000000000000000000 0.910080929968174690 0.000000000000000000 0.910032039709168683 0.000000000000000000 0.909934074550986627 0.000000000000000000
 0.910059470394866565 0.000000000000000000 0.910033878101705107 0.000000000000000000 0.909982719537939189 0.000000000000000000 0.909880513779577460 0.000000000000000000
 0.909924290839704275 0.000000000000000000 0.909898225426235885 0.000000000000000000 0.909846078057712671 0.000000000000000000 0.909741720296141532 0.000000000000000000
 0.909892961018478053 0.000000000000000000 0.909869515042690424 0.000000000000000000 0.909822576199276423 0.000000000000000000 0.909728499883242891 0.000000000000000000
 0.909801522436954779 0.000000000000000000 0.909777575090133572 0.000000000000000000 0.909729647717905210 0.000000000000000000 0.909633654746238918 0.000000000000000000
 0.909624722476048975 0.000000000000000000 0.909600109874865392 0.000000000000000000 0.909550787774527913 0.000000000000000000 0.909451731001715280 0.000000000000000000
 0.909600824055875945 0.000000000000000000 0.909577059988075032 0.000000000000000000 0.909529512148235519 0.000000000000000000 0.909434334497499552 0.000000000000000000
 0.909561989645939373 0.000000000000000000 0.909534149122279922 0.000000000000000000 0.909478466228518023 0.000000000000000000 0.909367121023438085 0.000000000000000000
 0.909461559119376983 0.000000000000000000 0.909437556126562185 0.000000000000000000 0.909389834135584274 0.000000000000000000 0.909295511878989937 0.000000000000000000
 0.909361975015763768 0.000000000000000000 0.909335416955456277 0.000000000000000000 0.909282341247253600 0.000000000000000000 0.909176382044087794 0.000000000000000000
 0.909329864386800746 0.000000000000000000 0.909305938461325569 0.000000000000000000 0.909257788907693154 0.000000000000000000 0.909160294470448105 0.000000000000000000
 0.909105961709029242 0.000000000000000000 0.909080222697297491 0.000000000000000000 0.909028731142078827 0.000000000000000000 0.908925673460919126 0.000000000000000000
 0.909055755112489483 0.000000000000000000 0.909029677941730951 0.000000000000000000 0.908977582762582337 0.000000000000000000 0.908873742894417025 0.000000000000000000
 0.909046935680168033 0.000000000000000000 0.909020521853021402 0.000000000000000000 0.908967675747700321 0.000000000000000000 0.908861914806385895 0.000000000000000000
 0.909030725040307686 0.000000000000000000 0.909002743546263203 0.000000000000000000 0.908946760147128274 0.000000000000000000 0.908834728490966137 0.000000000000000000
 0.908986043500299767 0.000000000000000000 0.908962603949709069 0.000000000000000000 0.908915634967191743 0.000000000000000000 0.908821227635848938 0.000000000000000000
 0.908965003582728026 0.000000000000000000 0.908940819649290632 0.000000000000000000 0.908892326304496345 0.000000000000000000 0.908794826028005764 0.000000000000000000
 0.908836749291606960 0.000000000000000000 0.908813398271973938 0.000000000000000000 0.908766674352596060 0.000000000000000000 0.908673135649978425 0.000000000000000000
 0.908789423026065468 0.000000000000000000 0.908766534329388809 0.000000000000000000 0.908720727986386922 0.000000000000000000 0.908628995587728583 0.000000000000000000
 0.908585547400807880 0.000000000000000000 0.908563313612754775 0.000000000000000000 0.908518840055216548 0.000000000000000000 0.908429867748971276 0.000000000000000000
 0.908349957647154982 0.000000000000000000 0.908326014464294174 0.000000000000000000 0.908278101203452204 0.000000000000000000 0.908182168107735110 0.000000000000000000
 0.908236033335317661 0.000000000000000000 0.908211947242094531 0.000000000000000000 0.908163728772248380 0.000000000000000000 0.908067105045178513 0.000000000000000000
 0.908228159103671273 0.000000000000000000 0.908204156444554433 0.000000000000000000 0.908156101461442211 0.000000000000000000 0.908059790934792166 0.000000000000000000
 0.908117922737315397 0.000000000000000000 0.908094855703640791 0.000000000000000000 0.908048668989052565 0.000000000000000000 0.907956083860887331 0.000000000000000000
 0.907868757833843576 0.000000000000000000 0.907843559658786492 0.000000000000000000 0.907793209163253123 0.000000000000000000 0.907692701856083195 0.000000000000000000
 0.907776352099618267 0.000000000000000000 0.907752005998028633 0.000000000000000000 0.907703279227179527 0.000000000000000000 0.907605673469914165 0.000000000000000000
 0.907684466848421856 0.000000000000000000 0.907662888182659167 0.000000000000000000 0.907619795493868620 0.000000000000000000 0.907533839543392729 0.000000000000000000
 0.907532769302488385 0.000000000000000000 0.907508902779412985 0.000000000000000000 0.907461125536910385 0.000000000000000000 0.907365399880557533 0.000000000000000000
 0.907506046521002308 0.000000000000000000 0.907480446361860205 0.000000000000000000 0.907429236195538058 0.000000000000000000 0.907326777239109927 0.000000000000000000
 0.907445815537944456 0.000000000000000000 0.907420867353527671 0.000000000000000000 0.907370885581142872 0.000000000000000000 0.907270606341910590 0.000000000000000000
 0.907256893931926101 0.000000000000000000 0.907233475956566227 0.000000000000000000 0.907186618248352561 0.000000000000000000 0.907092817405446783 0.000000000000000000
 0.907123180629756942 0.000000000000000000 0.907100105805526469 0.000000000000000000 0.907053942221009435 0.000000000000000000 0.906961558661624867 0.000000000000000000
 0.906879627907306474 0.000000000000000000 0.906856379174153737 0.000000000000000000 0.906809864455236259 0.000000000000000000 0.906716767741273633 0.000000000000000000
 0.906844563422601002 0.000000000000000000 0.906821904170425630 0.000000000000000000 0.906776560957127442 0.000000000000000000 0.906685775420533413 0.000000000000000000
 0.906665907634315316 0.000000000000000000 0.906641923580659426 0.000000000000000000 0.906593991402526611 0.000000000000000000 0.906498275117575081 0.000000000000000000
 0.906660381258499903 0.000000000000000000 0.906636931900698384 0.000000000000000000 0.906590003415374546 0.000000000000000000 0.906496034358094560 0.000000000000000000
 0.906622814157785006 0.000000000000000000 0.906599641376240717 0.000000000000000000 0.906553234974506794 0.000000000000000000 0.906460160075449939 0.000000000000000000
 0.906524250881459825 0.000000000000000000 0.906500754705308331 0.000000000000000000 0.906453692424041280 0.000000000000000000 0.906359281875767864 0.000000000000000000
 0.906230949922733342 0.000000000000000000 0.906204310279267955 0.000000000000000000 0.906151115018373976 0.000000000000000000 0.906045141063652637 0.000000000000000000
 0.906202533233706142 0.000000000000000000 0.906178811758275526 0.000000000000000000 0.906131309849057209 0.000000000000000000 0.906036047078689344 0.000000000000000000
 0.906192520385835087 0.000000000000000000 0.906167470552834531 0.000000000000000000 0.906117369677523432 0.000000000000000000 0.906017165323405482 0.000000000000000000
 0.906146321399020294 0.000000000000000000 0.906121159943136356 0.000000000000000000 0.906070825074928532 0.000000000000000000 0.905970107880529119 0.000000000000000000
 0.905960330635924738 0.000000000000000000 0.905937019252771591 0.000000000000000000 0.905890395309773555 0.000000000000000000 0.905797139632482207 0.000000000000000000
 0.905892266035960070 0.000000000000000000 0.905870288236706123 0.000000000000000000 0.905826238558482766 0.000000000000000000 0.905737706876277637 0.000000000000000000
 0.905757452237942018 0.000000000000000000 0.905732769498424850 0.000000000000000000 0.905683392512784846 0.000000000000000000 0.905584593243310532 0.000000000000000000
 0.905690128946870399 0.000000000000000000 0.905663198118389579 0.000000000000000000 0.905609350275141445 0.000000000000000000 0.905501717916390780 0.000000000000000000
 0.905678337566905411 0.000000000000000000 0.905652959517596168 0.000000000000000000 0.905602179302388510 0.000000000000000000 0.905500514397112988 0.000000000000000000
 0.905521970807912080 0.000000000000000000 0.905496588903879074 0.000000000000000000 0.905445798756357223 0.000000000000000000 0.905344110217437548 0.000000000000000000
 0.905508709306804493 0.000000000000000000 0.905484196793309271 0.000000000000000000 0.905435141841707036 0.000000000000000000 0.905336914038162743 0.000000000000000000
 0.905487972896397597 0.000000000000000000 0.905462895983786487 0.000000000000000000 0.905412688943535549 0.000000000000000000 0.905312067678686438 0.000000000000000000
 0.905194960011743488 0.000000000000000000 0.905170769295061239 0.000000000000000000 0.905122348598137672 0.000000000000000000 0.905025350905902304 0.000000000000000000
 0.905013515463065077 0.000000000000000000 0.904990534622361675 0.000000000000000000 0.904946007243483619 0.000000000000000000 0.904856873854782418 0.000000000000000000
 0.905012859545413884 0.000000000000000000 0.904989946916226251 0.000000000000000000 0.904942778032059802 0.000000000000000000 0.904848312636512997 0.000000000000000000
 0.905012788940061430 0.000000000000000000 0.904989269337770796 0.000000000000000000 0.904942057157956836 0.000000000000000000 0.904847505292048826 0.000000000000000000
 0.904895924289793818 0.000000000000000000 0.904873139538896809 0.000000000000000000 0.904827517820515737 0.000000000000000000 0.904736063580313998 0.000000000000000000
 0.904755837961663811 0.000000000000000000 0.904732228208562916 0.000000000000000000 0.904684996030027611 0.000000000000000000 0.904590487928501941 0.000000000000000000
 0.904746162536985254 0.000000000000000000 0.904723256645822982 0.000000000000000000 0.904677423322611363 0.000000000000000000 0.904585668933804876 0.000000000000000000
 0.904745572528715902 0.000000000000000000 0.904722634497421629 0.000000000000000000 0.904676736532200487 0.000000000000000000 0.904584852059568512 0.000000000000000000
 0.904253968184418722 0.000000000000000000 0.904233142320083894 0.000000000000000000 0.904191485049516297 0.000000000000000000 0.904108142935924119 0.000000000000000000
 0.904234949736669402 0.000000000000000000 0.904211577490787510 0.000000000000000000 0.904164840699335670 0.000000000000000000 0.904071388348261729 0.000000000000000000
 0.904094183882097835 0.000000000000000000 0.904069772669176541 0.000000000000000000 0.904020907953476005 0.000000000000000000 0.903923012025281025 0.000000000000000000
 0.903847932691793643 0.000000000000000000 0.903824715397638534 0.000000000000000000 0.903778256732687968 0.000000000000000000 0.903685246853961455 0.000000000000000000
 0.903832017909749874 0.000000000000000000 0.903807333304397442 0.000000000000000000 0.903757951842263485 0.000000000000000000 0.903659140059922317 0.000000000000000000
 0.903790272052707344 0.000000000000000000 0.903765740138629314 0.000000000000000000 0.903716651531010107 0.000000000000000000 0.903618377554244012 0.000000000000000000
 0.903584728351991218 0.000000000000000000 0.903561287302534377 0.000000000000000000 0.903514387894531312 0.000000000000000000 0.903420524908059464 0.000000000000000000
 0.903410790213467818 0.000000000000000000 0.903388082237030932 0.000000000000000000 0.903342650071696340 0.000000000000000000 0.903251709721078599 0.000000000000000000
 0.903382576314871955 0.000000000000000000 0.903359682413048204 0.000000000000000000 0.903313882664630863 0.000000000000000000 0.903222235181707522 0.000000000000000000
 0.903196121646657413 0.000000000000000000 0.903173091065139211 0.000000000000000000 0.903127014532574157 0.000000000000000000 0.903034798784210335 0.000000000000000000
 0.903183581161204785 0.000000000000000000 0.903160167415630211 0.000000000000000000 0.903113282806767503 0.000000000000000000 0.903019272100433534 0.000000000000000000
 0.903087667018127260 0.000000000000000000 0.903061347845991236 0.000000000000000000 0.903008715183865274 0.000000000000000000 0.902903537611883467 0.000000000000000000
 0.902928430854461284 0.000000000000000000 0.902906367431019707 0.000000000000000000 0.902862237845432403 0.000000000000000000 0.902773960508776896 0.000000000000000000
 0.902911119199455103 0.000000000000000000 0.902888032126953011 0.000000000000000000 0.902841773808676695 0.000000000000000000 0.902748884774948412 0.000000000000000000
 0.902731027863385660 0.000000000000000000 0.902706869915501975 0.000000000000000000 0.902658560173841162 0.000000000000000000 0.902561967615683747 0.000000000000000000
 0.902665225838077623 0.000000000000000000 0.902640515131434840 0.000000000000000000 0.902591082241257503 0.000000000000000000 0.902492185910693467 0.000000000000000000
 0.902636617614165582 0.000000000000000000 0.902614288275874199 0.000000000000000000 0.902569810044310916 0.000000000000000000 0.902481431328038153 0.000000000000000000
 0.902528873579462765 0.000000000000000000 0.902504013986087927 0.000000000000000000 0.902454275332701839 0.000000000000000000 0.902354711540010790 0.000000000000000000
 0.902505165162962530 0.000000000000000000 0.902479929538241743 0.000000000000000000 0.902430241809430322 0.000000000000000000 0.902336131970030708 0.000000000000000000
 0.902500716161630523 0.000000000000000000 0.902477228780908303 0.000000000000000000 0.902429234773557520 0.000000000000000000 0.902327167601191582 0.000000000000000000
 0.902210796812834448 0.000000000000000000 0.902187241683343855 0.000000000000000000 0.902140111140889767 0.000000000000000000 0.902045769816701704 0.000000000000000000
 0.902066890721283543 0.000000000000000000 0.902042524624894870 0.000000000000000000 0.901993775683170185 0.000000000000000000 0.901896212554614607 0.000000000000000000
 0.902023556767666657 0.000000000000000000 0.901999583195094656 0.000000000000000000 0.901951620130036491 0.000000000000000000 0.901855628131956633 0.000000000000000000
 0.901999258686118743 0.000000000000000000 0.901975638560542414 0.000000000000000000 0.901928362068694200 0.000000000000000000 0.901833664212269848 0.000000000000000000
 0.901998617165542416 0.000000000000000000 0.901974993191846597 0.000000000000000000 0.901927704873324076 0.000000000000000000 0.901832965780626772 0.000000000000000000
 0.901892153344733605 0.000000000000000000 0.901869686651914582 0.000000000000000000 0.901824711013602731 0.000000000000000000 0.901734588749193322 0.000000000000000000
 0.901493208760262843 0.000000000000000000 0.901470374593199564 0.000000000000000000 0.901424704344138461 0.000000000000000000 0.901333358838055654 0.000000000000000000
 0.901438418049376855 0.000000000000000000 0.901417046940980127 0.000000000000000000 0.901374305990222946 0.000000000000000000 0.901288826650823771 0.000000000000000000
 0.901299990817438501 0.000000000000000000 0.901277248672800235 0.000000000000000000 0.901231731894316601 0.000000000000000000 0.901140569093100252 0.000000000000000000
 0.901231281536708284 0.000000000000000000 0.901208555522571175 0.000000000000000000 0.901163088020967229 0.000000000000000000 0.901072090995236330 0.000000000000000000
 0.901061964002361715 0.000000000000000000 0.901040031540483177 0.000000000000000000 0.900996131812052514 0.000000000000000000 0.900908193369078791 0.000000000000000000
 0.900949421861327315 0.000000000000000000 0.900926202617893246 0.000000000000000000 0.900879740553063302 0.000000000000000000 0.900786722758224134 0.000000000000000000
 0.900836231468609805 0.000000000000000000 0.900812766789842678 0.000000000000000000 0.900765833848578334 0.000000000000000000 0.900671948641172504 0.000000000000000000
 0.900611944019879318 0.000000000000000000 0.900589607682448889 0.000000000000000000 0.900544900455902853 0.000000000000000000 0.900455345939911278 0.000000000000000000
 0.900534074329722101 0.000000000000000000 0.900510189124334448 0.000000000000000000 0.900462405171286617 0.000000000000000000 0.900366783153791705 0.000000000000000000
 0.900506044425646746 0.000000000000000000 0.900482153107648009 0.000000000000000000 0.900434353969067125 0.000000000000000000 0.900338689851380214 0.000000000000000000
 0.900349809245219790 0.000000000000000000 0.900324484475890530 0.000000000000000000 0.900273836454932641 0.000000000000000000 0.900172579106851556 0.000000000000000000
 0.900301903491446787 0.000000000000000000 0.900279040969703126 0.000000000000000000 0.900233274340207279 0.000000000000000000 0.900141561774992938 0.000000000000000000
 0.900089010194277672 0.000000000000000000 0.900066254319908721 0.000000000000000000 0.900020731991365119 0.000000000000000000 0.899929644949035046 0.000000000000000000
 0.900032545437406184 0.000000000000000000 0.900011161532323412 0.000000000000000000 0.899968350324281352 0.000000000000000000 0.899882536129360644 0.000000000000000000
 0.899942817077264978 0.000000000000000000 0.899919670037245156 0.000000000000000000 0.899873362718563996 0.000000000000000000 0.899780695331468761 0.000000000000000000
 0.899733539377128078 0.000000000000000000 0.899708238810749239 0.000000000000000000 0.899657664245551714 0.000000000000000000 0.899561672462437567 0.000000000000000000
 0.899728647400969583 0.000000000000000000 0.899704828347045904 0.000000000000000000 0.899657156508072764 0.000000000000000000 0.899556638106656536 0.000000000000000000
 0.899679551474879657 0.000000000000000000 0.899655946411963114 0.000000000000000000 0.899608726690505289 0.000000000000000000 0.899514249693739609 0.000000000000000000
 0.899567078856328806 0.000000000000000000 0.899544413062592696 0.000000000000000000 0.899499032390593589 0.000000000000000000 0.899408060144812449 0.000000000000000000
 0.899544724615192415 0.000000000000000000 0.899521038426213226 0.000000000000000000 0.899473643174490967 0.000000000000000000 0.899378762069891979 0.000000000000000000
 0.899452982164071435 0.000000000000000000 0.899430266137810741 0.000000000000000000 0.899384816093393602 0.000000000000000000 0.899293846156762444 0.000000000000000000
 0.899341624168813247 0.000000000000000000 0.899318585993370889 0.000000000000000000 0.899272490030593286 0.000000000000000000 0.899180219915300061 0.000000000000000000
 0.899313159935085649 0.000000000000000000 0.899289856514526864 0.000000000000000000 0.899243219982688857 0.000000000000000000 0.899149827815029945 0.000000000000000000
 0.899201341306316349 0.000000000000000000 0.899178805973989359 0.000000000000000000 0.899133688878523296 0.000000000000000000 0.899043266846102918 0.000000000000000000
 0.898981654849632439 0.000000000000000000 0.898958279196836019 0.000000000000000000 0.898911521565893046 0.000000000000000000 0.898817979656659327 0.000000000000000000
 0.898946013011062472 0.000000000000000000 0.898922537049540060 0.000000000000000000 0.898875559958449033 0.000000000000000000 0.898781505509309575 0.000000000000000000
 0.898765300688021074 0.000000000000000000 0.898744464168064749 0.000000000000000000 0.898702768998995261 0.000000000000000000 0.898619288614488476 0.000000000000000000
 0.898473317222392986 0.000000000000000000 0.898450730323587798 0.000000000000000000 0.898405533783144805 0.000000000000000000 0.898315051643943874 0.000000000000000000
 0.898299184879240542 0.000000000000000000 0.898276507372510524 0.000000000000000000 0.898231143568689716 0.000000000000000000 0.898140382104179125 0.000000000000000000
 0.898152225583565667 0.000000000000000000 0.898129631379030458 0.000000000000000000 0.898084426984871675 0.000000000000000000 0.897993954116379611 0.000000000000000000
 0.898120735293126526 0.000000000000000000 0.898098148826842024 0.000000000000000000 0.898052980492378583 0.000000000000000000 0.897962656963913419 0.000000000000000000
 0.898082161247980348 0.000000000000000000 0.898059640760121458 0.000000000000000000 0.898014581518883581 0.000000000000000000 0.897924389929573574 0.000000000000000000
 0.897952176033321892 0.000000000000000000 0.897929564975984751 0.000000000000000000 0.897884311794008738 0.000000000000000000 0.897793671716396791 0.000000000000000000
 0.897840219216853530 0.000000000000000000 0.897815950387411355 0.000000000000000000 0.897767353229641962 0.000000000000000000 0.897669934263419456 0.000000000000000000
 0.897672578434353552 0.000000000000000000 0.897649334228179052 0.000000000000000000 0.897602831775842214 0.000000000000000000 0.897509770780217431 0.000000000000000000
 0.897641055013054245 0.000000000000000000 0.897617760787542962 0.000000000000000000 0.897571158337916564 0.000000000000000000 0.897477903623325468 0.000000000000000000
 0.897605184543869283 0.000000000000000000 0.897584067177136014 0.000000000000000000 0.897541801948627205 0.000000000000000000 0.897457140465711012 0.000000000000000000
 0.897285866262296117 0.000000000000000000 0.897263152121681173 0.000000000000000000 0.897217712752783059 0.000000000000000000 0.897126789434379179 0.000000000000000000
 0.897276362717957854 0.000000000000000000 0.897251665908198937 0.000000000000000000 0.897204231674719188 0.000000000000000000 0.897110115835037525 0.000000000000000000
 0.897274741367099060 0.000000000000000000 0.897251245048576895 0.000000000000000000 0.897202262582396770 0.000000000000000000 0.897103422929498406 0.000000000000000000
 0.897167046177729133 0.000000000000000000 0.897144148396063823 0.000000000000000000 0.897098338147347407 0.000000000000000000 0.897006658822567249 0.000000000000000000
 0.896985225733058500 0.000000000000000000 0.896962170182766028 0.000000000000000000 0.896916041979577083 0.000000000000000000 0.896823718499091371 0.000000000000000000
 0.896977410589470003 0.000000000000000000 0.896954172457635646 0.000000000000000000 0.896907669927309859 0.000000000000000000 0.896814560047281661 0.000000000000000000
 0.896854614473618361 0.000000000000000000 0.896832243044028754 0.000000000000000000 0.896787463422130227 0.000000000000000000 0.896697755059118085 0.000000000000000000
 0.896741537971258218 0.000000000000000000 0.896719024974522716 0.000000000000000000 0.896673989139758265 0.000000000000000000 0.896583878042683580 0.000000000000000000
 0.896696551075065740 0.000000000000000000 0.896674077106391687 0.000000000000000000 0.896629103820608453 0.000000000000000000 0.896539055964778342 0.000000000000000000
 0.896564051830038844 0.000000000000000000 0.896542842400631868 0.000000000000000000 0.896500395910722836 0.000000000000000000 0.896415391384287608 0.000000000000000000
 0.896363743845129068 0.000000000000000000 0.896340894782865605 0.000000000000000000 0.896295175507489827 0.000000000000000000 0.896203651892771402 0.000000000000000000
 0.896328062201400044 0.000000000000000000 0.896305092426865069 0.000000000000000000 0.896259142318493129 0.000000000000000000 0.896167199626996869 0.000000000000000000
 0.895941849454728989 0.000000000000000000 0.895919852519064364 0.000000000000000000 0.895875841342795631 0.000000000000000000 0.895787748698409825 0.000000000000000000
 0.895812455423364851 0.000000000000000000 0.895789090579597991 0.000000000000000000 0.895742358357145885 0.000000000000000000 0.895648895200188200 0.000000000000000000
 0.895740548302811579 0.000000000000000000 0.895718097947485137 0.000000000000000000 0.895673169314040396 0.000000000000000000 0.895583195082314654 0.000000000000000000
 0.895616403554236218 0.000000000000000000 0.895594599345963194 0.000000000000000000 0.895550941657600408 0.000000000000000000 0.895463422912856077 0.000000000000000000
 0.895586288176968837 0.000000000000000000 0.895563813099995998 0.000000000000000000 0.895518846327019946 0.000000000000000000 0.895428846188432881 0.000000000000000000
 0.895547659307780464 0.000000000000000000 0.895525168351491985 0.000000000000000000 0.895480168445472180 0.000000000000000000 0.895390096776859101 0.000000000000000000
 0.895287906503242525 0.000000000000000000 0.895265115118846433 0.000000000000000000 0.895219517288539768 0.000000000000000000 0.895128261331505470 0.000000000000000000
 0.895261597776333296 0.000000000000000000 0.895238763038433860 0.000000000000000000 0.895193076937886412 0.000000000000000000 0.895101638189747306 0.000000000000000000
 0.895212690481944184 0.000000000000000000 0.895188628546764398 0.000000000000000000 0.895140489361504477 0.000000000000000000 0.895044154328700103 0.000000000000000000
 0.895200687041359688 0.000000000000000000 0.895177697611102774 0.000000000000000000 0.895131699927456781 0.000000000000000000 0.895039624435535974 0.000000000000000000
 0.894975559998925529 0.000000000000000000 0.894952959626743483 0.000000000000000000 0.894907747863425973 0.000000000000000000 0.894817280477905985 0.000000000000000000
 0.894946888871760327 0.000000000000000000 0.894924017837562924 0.000000000000000000 0.894878256882481349 0.000000000000000000 0.894786659724123523 0.000000000000000000
 0.894866111234875916 0.000000000000000000 0.894843683725006778 0.000000000000000000 0.894798795724907170 0.000000000000000000 0.894708886961564698 0.000000000000000000
 0.894732677356889883 0.000000000000000000 0.894710929656714948 0.000000000000000000 0.894667408201716419 0.000000000000000000 0.894580260302538344 0.000000000000000000
 0.894465211151294182 0.000000000000000000 0.894442774229419091 0.000000000000000000 0.894397880576402460 0.000000000000000000 0.894308014461963618 0.000000000000000000
 0.894424140790683442 0.000000000000000000 0.894401813685059888 0.000000000000000000 0.894357144657723979 0.000000000000000000 0.894267746673087061 0.000000000000000000
 0.894235564054385756 0.000000000000000000 0.894212997777513063 0.000000000000000000 0.894167854004312534 0.000000000000000000 0.894077522025654270 0.000000000000000000
 0.894205475865513355 0.000000000000000000 0.894183036826910138 0.000000000000000000 0.894138138678753580 0.000000000000000000 0.894048260730728517 0.000000000000000000
 0.893968990433146038 0.000000000000000000 0.893946348092313103 0.000000000000000000 0.893901034755843038 0.000000000000000000 0.893810295066872706 0.000000000000000000
 0.893899215740650011 0.000000000000000000 0.893877243047840109 0.000000000000000000 0.893833273041001797 0.000000000000000000 0.893745233005478701 0.000000000000000000
 0.893561565709092065 0.000000000000000000 0.893539178635494036 0.000000000000000000 0.893494387499181419 0.000000000000000000 0.893404737123249415 0.000000000000000000
 0.893546262536461522 0.000000000000000000 0.893522820633272707 0.000000000000000000 0.893475918403021763 0.000000000000000000 0.893384197275136738 0.000000000000000000
 0.893541180822663761 0.000000000000000000 0.893518772029457953 0.000000000000000000 0.893473936953908865 0.000000000000000000 0.893382042737187798 0.000000000000000000
 0.893537607158372160 0.000000000000000000 0.893514917373186224 0.000000000000000000 0.893469519192794936 0.000000000000000000 0.893378644855217563 0.000000000000000000
 0.893401710493316292 0.000000000000000000 0.893379198216662451 0.000000000000000000 0.893334157119288874 0.000000000000000000 0.893244008624516916 0.000000000000000000
 0.893391459809301569 0.000000000000000000 0.893368900858680259 0.000000000000000000 0.893323766404746644 0.000000000000000000 0.893233431257406174 0.000000000000000000
 0.893234841443210525 0.000000000000000000 0.893212454765696662 0.000000000000000000 0.893167658185539892 0.000000000000000000 0.893077971804952409 0.000000000000000000
 0.893194510472561598 0.000000000000000000 0.893172291421531983 0.000000000000000000 0.893127829680547269 0.000000000000000000 0.893038811267851118 0.000000000000000000
 0.892722588405560291 0.000000000000000000 0.892700354579721633 0.000000000000000000 0.892655869053804674 0.000000000000000000 0.892566826024220883 0.000000000000000000
 0.892706593238009161 0.000000000000000000 0.892684196944022457 0.000000000000000000 0.892639389634632741 0.000000000000000000 0.892549716608957655 0.000000000000000000
 0.892624358346129299 0.000000000000000000 0.892602043520887567 0.000000000000000000 0.892557393837546620 0.000000000000000000 0.892468013382356817 0.000000000000000000
 0.892611002589074776 0.000000000000000000 0.892588645644366907 0.000000000000000000 0.892543907941264480 0.000000000000000000 0.892454337435281020 0.000000000000000000
 0.892272391576703128 0.000000000000000000 0.892249479135254875 0.000000000000000000 0.892203634246587440 0.000000000000000000 0.892111866080897320 0.000000000000000000
 0.892264288032473263 0.000000000000000000 0.892241795762936718 0.000000000000000000 0.892196791979758208 0.000000000000000000 0.892106705456254145 0.000000000000000000
 0.892083729145855098 0.000000000000000000 0.892061387279345808 0.000000000000000000 0.892016687069706493 0.000000000000000000 0.891927220556039013 0.000000000000000000
 0.892077101945397688 0.000000000000000000 0.892054729000703595 0.000000000000000000 0.892009966758238515 0.000000000000000000 0.891920376774114732 0.000000000000000000
 0.892030273927285955 0.000000000000000000 0.892007896293198543 0.000000000000000000 0.891963119513329739 0.000000000000000000 0.891873479715576734 0.000000000000000000
 0.892023230891110575 0.000000000000000000 0.892000900940231545 0.000000000000000000 0.891956219280446438 0.000000000000000000 0.891866768641223717 0.000000000000000000
 0.891542860281841265 0.000000000000000000 0.891520543896405004 0.000000000000000000 0.891475892311727414 0.000000000000000000 0.891386513856726626 0.000000000000000000
 0.891538632974877121 0.000000000000000000 0.891516359694779492 0.000000000000000000 0.891471793873847784 0.000000000000000000 0.891382584861293736 0.000000000000000000
 0.891372600838594376 0.000000000000000000 0.891350022176264467 0.000000000000000000 0.891304845506689536 0.000000000000000000 0.891214415207126076 0.000000000000000000
 0.891370771235589721 0.000000000000000000 0.891348337106597000 0.000000000000000000 0.891303449450110752 0.000000000000000000 0.891213595740006359 0.000000000000000000
 0.891140562512948708 0.000000000000000000 0.891118210383294862 0.000000000000000000 0.891073487056973423 0.000000000000000000 0.890983963952587499 0.000000000000000000
 0.891139492523249088 0.000000000000000000 0.891117141455741835 0.000000000000000000 0.891072420245816788 0.000000000000000000 0.890982901342883493 0.000000000000000000
 0.890785420618806500 0.000000000000000000 0.890763014771088324 0.000000000000000000 0.890718183866496371 0.000000000000000000 0.890628445142813585 0.000000000000000000
 0.890784898646470258 0.000000000000000000 0.890762517176415414 0.000000000000000000 0.890717735079010531 0.000000000000000000 0.890628093969868750 0.000000000000000000
 0.786329769716648697 0.000000000000000000 0.792125926296280092 0.000000000000000000 0.804419594371049040 0.000000000000000000 0.827384944460136218 0.000000000000000000
 0.785448013469710049 0.000000000000000000 0.791132532840134073 0.000000000000000000 0.803713607463755308 0.000000000000000000 0.826943834469809125 0.000000000000000000
 0.785145752989690915 0.000000000000000000 0.789375831660887983 0.000000000000000000 0.797219213567223139 0.000000000000000000 0.811923327164914221 0.000000000000000000
 0.765585084265993032 0.000000000000000000 0.766175604041201663 0.000000000000000000 0.767480001869941475 0.000000000000000000 0.770421316861431227 0.000000000000000000
 0.699996369538429808 0.000000000000000000 0.708340415102935106 0.000000000000000000 0.721172368214560433 0.000000000000000000 0.735685660245843476 0.000000000000000000
 0.696475659332821406 0.000000000000000000 0.704218701463895536 0.000000000000000000 0.717313594714227065 0.000000000000000000 0.732135458376698578 0.000000000000000000
 0.695661680061167353 0.000000000000000000 0.701262813170559385 0.000000000000000000 0.708954333855976504 0.000000000000000000 0.719125295345656945 0.000000000000000000
 0.657658677147270665 0.000000000000000000 0.659081515745733482 0.000000000000000000 0.661997609024110867 0.000000000000000000 0.667840062521961264 0.000000000000000000
 0.606203357938651766 0.000000000000000000 0.612952042999806657 0.000000000000000000 0.623435018048070888 0.000000000000000000 0.637937688532876801 0.000000000000000000
 0.600589953133505383 0.000000000000000000 0.606493254903612611 0.000000000000000000 0.617225662116168361 0.000000000000000000 0.632283758472352075 0.000000000000000000
 0.599629100806196136 0.000000000000000000 0.603769292521113665 0.000000000000000000 0.608931532400855624 0.000000000000000000 0.616621401348307563 0.000000000000000000
 0.568624851176267043 0.000000000000000000 0.570282386952452036 0.000000000000000000 0.573539662004589834 0.000000000000000000 0.579704553487972341 0.000000000000000000
 0.542853830104534918 0.000000000000000000 0.547563145701568166 0.000000000000000000 0.555898431252053071 0.000000000000000000 0.570389829562521156 0.000000000000000000
 0.537943291363965570 0.000000000000000000 0.541877938116882674 0.000000000000000000 0.550329212310757376 0.000000000000000000 0.565316666873939555 0.000000000000000000
 0.537194888942331805 0.000000000000000000 0.540065304003397140 0.000000000000000000 0.543828946364188215 0.000000000000000000 0.550297283941673099 0.000000000000000000
 0.521501871579007403 0.000000000000000000 0.523044325116488351 0.000000000000000000 0.526048019403171585 0.000000000000000000 0.538933528662578265 0.000000000000000000
 0.512521066514318391 0.000000000000000000 0.515596483581525766 0.000000000000000000 0.521989676542469416 0.000000000000000000 0.535036447613072230 0.000000000000000000
 0.509958873690798065 0.000000000000000000 0.512675339488694037 0.000000000000000000 0.518962275585007515 0.000000000000000000 0.531979221024329485 0.000000000000000000
 0.509734556466997502 0.000000000000000000 0.511517624151406003 0.000000000000000000 0.514424236397470258 0.000000000000000000 0.531664971747210391 0.000000000000000000
 0.504538096504766109 0.000000000000000000 0.505824199621216275 0.000000000000000000 0.509403366214019604 0.000000000000000000 0.519600466695832708 0.000000000000000000
 0.502724195163809506 0.000000000000000000 0.504743452824835459 0.000000000000000000 0.509130718705769314 0.000000000000000000 0.519020269312684634 0.000000000000000000
 0.502070665099643820 0.000000000000000000 0.503955288098101195 0.000000000000000000 0.508340592513424228 0.000000000000000000 0.517412816936339559 0.000000000000000000
 0.501884540389939016 0.000000000000000000 0.502975908572616093 0.000000000000000000 0.508247261076314016 0.000000000000000000 0.517185971405978662 0.000000000000000000
 0.500919856660577478 0.000000000000000000 0.502593648076592570 0.000000000000000000 0.506000994326588183 0.000000000000000000 0.512529633351910707 0.000000000000000000
 0.500846733980619852 0.000000000000000000 0.502250475422714282 0.000000000000000000 0.505251634894831048 0.000000000000000000 0.511377143093839637 0.000000000000000000
 0.500845384942069649 0.000000000000000000 0.502160029533511909 0.000000000000000000 0.504929190611206669 0.000000000000000000 0.510478733946093555 0.000000000000000000
 0.500795414381325910 0.000000000000000000 0.502022544464075349 0.000000000000000000 0.504776440705686058 0.000000000000000000 0.508868050658146220 0.000000000000000000
 0.500740466239478321 0.000000000000000000 0.501642251280330354 0.000000000000000000 0.503155292607722404 0.000000000000000000 0.508288693815283743 0.000000000000000000
 0.500382708102136586 0.000000000000000000 0.501244979814677305 0.000000000000000000 0.503077404932859684 0.000000000000000000 0.507239109510761788 0.000000000000000000
 0.500277458570646538 0.000000000000000000 0.501077211504255993 0.000000000000000000 0.502858868602643838 0.000000000000000000 0.506702337563892047 0.000000000000000000
 0.500273000444905747 0.000000000000000000 0.500829551040209653 0.000000000000000000 0.502585366314758808 0.000000000000000000 0.505867689526713904 0.000000000000000000
 0.499877065430038736 0.000000000000000000 0.500586716317061309 0.000000000000000000 0.501979138110371204 0.000000000000000000 0.505617531166044687 0.000000000000000000
 0.499833174411194570 0.000000000000000000 0.500512760548939006 0.000000000000000000 0.501891021338475296 0.000000000000000000 0.504815802365511823 0.000000000000000000
 0.499788705557446866 0.000000000000000000 0.500442168762723738 0.000000000000000000 0.501874877365707128 0.000000000000000000 0.504466776803599193 0.000000000000000000
 0.499778682661834894 0.000000000000000000 0.500395958026778609 0.000000000000000000 0.501701271807081906 0.000000000000000000 0.503804185198452381 0.000000000000000000
 0.499770937322358222 0.000000000000000000 0.500184257107325170 0.000000000000000000 0.500991670415638413 0.000000000000000000 0.503674050922171879 0.000000000000000000
 0.499423689839864293 0.000000000000000000 0.499931482666477078 0.000000000000000000 0.500966723536948155 0.000000000000000000 0.503188573165619935 0.000000000000000000
 0.499316721175328826 0.000000000000000000 0.499808210963412713 0.000000000000000000 0.500827015376196449 0.000000000000000000 0.502926646341469441 0.000000000000000000
 0.499256558347196122 0.000000000000000000 0.499563446003786937 0.000000000000000000 0.500661406516853202 0.000000000000000000 0.502450707975234390 0.000000000000000000
 0.498886350924815369 0.000000000000000000 0.499430320594617894 0.000000000000000000 0.500279544315810343 0.000000000000000000 0.502447068893858262 0.000000000000000000
 0.498877758513006364 0.000000000000000000 0.499319800567591232 0.000000000000000000 0.500203541660051543 0.000000000000000000 0.501950967770379952 0.000000000000000000
 0.498812135094336029 0.000000000000000000 0.499294131769038196 0.000000000000000000 0.500164314692513101 0.000000000000000000 0.501734422051395734 0.000000000000000000
 0.498764528625819825 0.000000000000000000 0.499196165203528830 0.000000000000000000 0.500052720398154515 0.000000000000000000 0.501325668722916284 0.000000000000000000
 0.498654925075994349 0.000000000000000000 0.498895332751896015 0.000000000000000000 0.499444404504264527 0.000000000000000000 0.501229838583456044 0.000000000000000000
 0.498281757010140880 0.000000000000000000 0.498676984265044976 0.000000000000000000 0.499369036759559570 0.000000000000000000 0.500894050978550331 0.000000000000000000
 0.498139105943540383 0.000000000000000000 0.498530269704619222 0.000000000000000000 0.499283364977397170 0.000000000000000000 0.500692501506422527 0.000000000000000000
 0.497950808383061994 0.000000000000000000 0.498158157066659224 0.000000000000000000 0.499174192657370230 0.000000000000000000 0.500342257440926641 0.000000000000000000
 0.497681821404949654 0.000000000000000000 0.498143127424384213 0.000000000000000000 0.498784724107311728 0.000000000000000000 0.500294059012177494 0.000000000000000000
 0.497585641500143450 0.000000000000000000 0.497994533126327354 0.000000000000000000 0.498644795539455621 0.000000000000000000 0.499900601892746821 0.000000000000000000
 0.497570354222135414 0.000000000000000000 0.497943138276631336 0.000000000000000000 0.498523924293775511 0.000000000000000000 0.499700652568310144 0.000000000000000000
 0.497414897064357098 0.000000000000000000 0.497783206104844889 0.000000000000000000 0.498473159302613211 0.000000000000000000 0.499281509981450933 0.000000000000000000
 0.497127502183885961 0.000000000000000000 0.497284242314601999 0.000000000000000000 0.497781618766983069 0.000000000000000000 0.499272552236631251 0.000000000000000000
 0.496768942626201027 0.000000000000000000 0.497125338552458551 0.000000000000000000 0.497595254728448178 0.000000000000000000 0.498903714979010149 0.000000000000000000
 0.496578924825234802 0.000000000000000000 0.496934792105685419 0.000000000000000000 0.497586802357757318 0.000000000000000000 0.498693117631767990 0.000000000000000000
 0.496174447375301031 0.000000000000000000 0.496583047960358626 0.000000000000000000 0.497549122688146106 0.000000000000000000 0.498396329391830761 0.000000000000000000
 0.496127025905616581 0.000000000000000000 0.496379000808330639 0.000000000000000000 0.497088270740499771 0.000000000000000000 0.498209104851107198 0.000000000000000000
 0.496004423133724337 0.000000000000000000 0.496303767559833964 0.000000000000000000 0.496828887294058885 0.000000000000000000 0.497861273139213911 0.000000000000000000
 0.495848027872171582 0.000000000000000000 0.496197865944970673 0.000000000000000000 0.496613054810051524 0.000000000000000000 0.497634653438181418 0.000000000000000000
 0.495639179187722212 0.000000000000000000 0.495986295193282245 0.000000000000000000 0.496560852729113655 0.000000000000000000 0.497254583156959196 0.000000000000000000
 0.495084513164353646 0.000000000000000000 0.495192236789651907 0.000000000000000000 0.495775665837435930 0.000000000000000000 0.497069679205379866 0.000000000000000000
 0.494812406400367055 0.000000000000000000 0.495160399999784506 0.000000000000000000 0.495610542661261977 0.000000000000000000 0.496746498600216635 0.000000000000000000
 0.494565667164942879 0.000000000000000000 0.494912976606898869 0.000000000000000000 0.495530142443401433 0.000000000000000000 0.496497135064264961 0.000000000000000000
 0.494174118839373344 0.000000000000000000 0.494631237354602626 0.000000000000000000 0.495406662890548466 0.000000000000000000 0.496255404882681994 0.000000000000000000
 0.494019316432932509 0.000000000000000000 0.494375542757909958 0.000000000000000000 0.495049968526682593 0.000000000000000000 0.495831933993175544 0.000000000000000000
 0.493852530650669419 0.000000000000000000 0.494007233786933730 0.000000000000000000 0.494612708275750712 0.000000000000000000 0.495542437129168678 0.000000000000000000
 0.493659732510292326 0.000000000000000000 0.493942997499929426 0.000000000000000000 0.494340279609962407 0.000000000000000000 0.495267258230075613 0.000000000000000000
 0.493386052037536049 0.000000000000000000 0.493731489313476046 0.000000000000000000 0.494123206327956532 0.000000000000000000 0.494941649081153123 0.000000000000000000
 0.492476647525178501 0.000000000000000000 0.492729317848005388 0.000000000000000000 0.493331848534589723 0.000000000000000000 0.494481084096016210 0.000000000000000000
 0.492378397809631718 0.000000000000000000 0.492553005669587873 0.000000000000000000 0.493282668333991370 0.000000000000000000 0.494236939251377294 0.000000000000000000
 0.492063245062019483 0.000000000000000000 0.492414304230582689 0.000000000000000000 0.493026487498697208 0.000000000000000000 0.493930948007488657 0.000000000000000000
 0.491799184978640835 0.000000000000000000 0.492266568471716404 0.000000000000000000 0.492705240769319264 0.000000000000000000 0.493779968244467238 0.000000000000000000
 0.491599248498976960 0.000000000000000000 0.491945503607992607 0.000000000000000000 0.492608100849142916 0.000000000000000000 0.493007944067627435 0.000000000000000000
 0.490984088825301312 0.000000000000000000 0.491334632342274757 0.000000000000000000 0.491934121307249284 0.000000000000000000 0.492824305348585401 0.000000000000000000
 0.490956513345694789 0.000000000000000000 0.491021301495978280 0.000000000000000000 0.491598274139683877 0.000000000000000000 0.492484737362439862 0.000000000000000000
 0.490633084352518234 0.000000000000000000 0.490986040794662293 0.000000000000000000 0.491150513380778475 0.000000000000000000 0.492256449557934683 0.000000000000000000
 0.489455702558931949 0.000000000000000000 0.489808976948504449 0.000000000000000000 0.490531840556285181 0.000000000000000000 0.491407631892884889 0.000000000000000000
 0.489294627309601604 0.000000000000000000 0.489472157523575091 0.000000000000000000 0.490413245963981614 0.000000000000000000 0.491299431823756239 0.000000000000000000
 0.489061176311534229 0.000000000000000000 0.489421411506351489 0.000000000000000000 0.490042593350787148 0.000000000000000000 0.490921878724995542 0.000000000000000000
 0.488993939807511047 0.000000000000000000 0.489349760690081959 0.000000000000000000 0.489741698316405460 0.000000000000000000 0.490912270891646629 0.000000000000000000
 0.488732826052432290 0.000000000000000000 0.489076091779558464 0.000000000000000000 0.489459777380355732 0.000000000000000000 0.489678866901686327 0.000000000000000000
 0.487818003534247091 0.000000000000000000 0.488169557189291170 0.000000000000000000 0.488778252361492527 0.000000000000000000 0.489662963206504764 0.000000000000000000
 0.487495395394820841 0.000000000000000000 0.487747514593328158 0.000000000000000000 0.488373269193601911 0.000000000000000000 0.489244777581051948 0.000000000000000000
 0.487383225846580892 0.000000000000000000 0.487542457865749568 0.000000000000000000 0.487636392884774394 0.000000000000000000 0.489168137076521181 0.000000000000000000
 0.486048882975171681 0.000000000000000000 0.486402954042630509 0.000000000000000000 0.487355639676245789 0.000000000000000000 0.487913909572404658 0.000000000000000000
 0.485760672540577809 0.000000000000000000 0.486246809366046195 0.000000000000000000 0.487025800353274585 0.000000000000000000 0.487823553297984824 0.000000000000000000
 0.485574238650885837 0.000000000000000000 0.485945819694834691 0.000000000000000000 0.486582115677230143 0.000000000000000000 0.487635848659840221 0.000000000000000000
 0.485565603820937441 0.000000000000000000 0.485782812841574207 0.000000000000000000 0.486460456341430481 0.000000000000000000 0.487451957326134888 0.000000000000000000
 0.485435952333386489 0.000000000000000000 0.485605860090666752 0.000000000000000000 0.485686230188110468 0.000000000000000000 0.486056872426800735 0.000000000000000000
 0.484177298507718346 0.000000000000000000 0.484532846427326025 0.000000000000000000 0.485170818519250369 0.000000000000000000 0.485846440143829050 0.000000000000000000
 0.483665576879863501 0.000000000000000000 0.484042540209561056 0.000000000000000000 0.484685306736891308 0.000000000000000000 0.485677195915646454 0.000000000000000000
 0.483514214805357168 0.000000000000000000 0.483548707978921133 0.000000000000000000 0.483783515300927169 0.000000000000000000 0.485550130698718940 0.000000000000000000
 0.482187933726300311 0.000000000000000000 0.482611856441619302 0.000000000000000000 0.483617588842830182 0.000000000000000000 0.484093974013573847 0.000000000000000000
 0.482117645525479643 0.000000000000000000 0.482551364960689733 0.000000000000000000 0.483213005092164916 0.000000000000000000 0.483959886845735210 0.000000000000000000
 0.481753835019975429 0.000000000000000000 0.482108308842224442 0.000000000000000000 0.482796188335237908 0.000000000000000000 0.483754952152895601 0.000000000000000000
 0.481644598016479630 0.000000000000000000 0.482028351278899980 0.000000000000000000 0.482680345120191256 0.000000000000000000 0.483542452461852901 0.000000000000000000
 0.481352252361560540 0.000000000000000000 0.481381857249839007 0.000000000000000000 0.481440986306813312 0.000000000000000000 0.482033200651273142 0.000000000000000000
 0.480112209430270664 0.000000000000000000 0.480486423785667416 0.000000000000000000 0.481169721641365400 0.000000000000000000 0.481805468634990186 0.000000000000000000
 0.479537393759496500 0.000000000000000000 0.479927095800293080 0.000000000000000000 0.480584469913251100 0.000000000000000000 0.481558942288185132 0.000000000000000000
 0.479092849384367248 0.000000000000000000 0.479118293294695519 0.000000000000000000 0.479874041995130396 0.000000000000000000 0.481439204179791858 0.000000000000000000
 0.478111002440396171 0.000000000000000000 0.478621645334641077 0.000000000000000000 0.479169120738170196 0.000000000000000000 0.479916440818250856 0.000000000000000000
 0.477944941677442225 0.000000000000000000 0.478336985402315951 0.000000000000000000 0.479042030347801739 0.000000000000000000 0.479880548233018955 0.000000000000000000
 0.477754134114825202 0.000000000000000000 0.478112646685680764 0.000000000000000000 0.478791435243219210 0.000000000000000000 0.479270582653445576 0.000000000000000000
 0.477343474334416706 0.000000000000000000 0.477738882308123058 0.000000000000000000 0.478401076756890919 0.000000000000000000 0.479247912259538000 0.000000000000000000
 0.476750932379406134 0.000000000000000000 0.476772839169643192 0.000000000000000000 0.476846196492762664 0.000000000000000000 0.477648177714261435 0.000000000000000000
 0.475718699357800645 0.000000000000000000 0.476131940815944732 0.000000000000000000 0.476816604866678651 0.000000000000000000 0.477597321568773658 0.000000000000000000
 0.475084417740040621 0.000000000000000000 0.475484931358148122 0.000000000000000000 0.476147850345105539 0.000000000000000000 0.476982118437637992 0.000000000000000000
 0.474343203714266415 0.000000000000000000 0.474369750703965476 0.000000000000000000 0.475699096843249569 0.000000000000000000 0.476903943145411180 0.000000000000000000
 0.473824980997377798 0.000000000000000000 0.474362097395172488 0.000000000000000000 0.474584586809521092 0.000000000000000000 0.475566004414033794 0.000000000000000000
 0.473511407347770696 0.000000000000000000 0.473874148595332001 0.000000000000000000 0.474496839162207917 0.000000000000000000 0.475347083021928518 0.000000000000000000
 0.473437239455617331 0.000000000000000000 0.473856689123634989 0.000000000000000000 0.474399854850665048 0.000000000000000000 0.474653331923503952 0.000000000000000000
 0.472769746623996234 0.000000000000000000 0.473173478758055654 0.000000000000000000 0.473833727757533574 0.000000000000000000 0.474475221621086463 0.000000000000000000
 0.471887791230476195 0.000000000000000000 0.471904131871855148 0.000000000000000000 0.472273480702985304 0.000000000000000000 0.473126870069622618 0.000000000000000000
 0.471131772899112844 0.000000000000000000 0.471587872033349287 0.000000000000000000 0.471936785659150815 0.000000000000000000 0.472993957761015604 0.000000000000000000
 0.470417743929744669 0.000000000000000000 0.470823533137511352 0.000000000000000000 0.471476764116071367 0.000000000000000000 0.472277733301601832 0.000000000000000000
 0.469404086067068238 0.000000000000000000 0.469975265753057592 0.000000000000000000 0.471325305565076735 0.000000000000000000 0.472001981032221685 0.000000000000000000
 0.469388361095746165 0.000000000000000000 0.469418261433564299 0.000000000000000000 0.469987355481669977 0.000000000000000000 0.471002257982893968 0.000000000000000000
 0.469086930673344948 0.000000000000000000 0.469399617302624861 0.000000000000000000 0.469920614249855428 0.000000000000000000 0.470604608154171267 0.000000000000000000
 0.468809906353223171 0.000000000000000000 0.469274977331132159 0.000000000000000000 0.469446592108337335 0.000000000000000000 0.469870477355404881 0.000000000000000000
 0.468045053403556843 0.000000000000000000 0.468449506962720752 0.000000000000000000 0.469090670576757518 0.000000000000000000 0.469503167617464301 0.000000000000000000
 0.466912378842433307 0.000000000000000000 0.466952913341208753 0.000000000000000000 0.467545889524679625 0.000000000000000000 0.468501273777285898 0.000000000000000000
 0.466495855274489390 0.000000000000000000 0.466924728403342149 0.000000000000000000 0.466949413838282590 0.000000000000000000 0.468199303426342084 0.000000000000000000
 0.465667751383618544 0.000000000000000000 0.466068884996432953 0.000000000000000000 0.466822901726933581 0.000000000000000000 0.467449704344518491 0.000000000000000000
 0.464939554409028455 0.000000000000000000 0.465538357370074873 0.000000000000000000 0.466693955983619235 0.000000000000000000 0.466998716034705164 0.000000000000000000
 0.464552039920979098 0.000000000000000000 0.464835149374925427 0.000000000000000000 0.465375498209436245 0.000000000000000000 0.466349427420211404 0.000000000000000000
 0.464433565832168826 0.000000000000000000 0.464625855337801652 0.000000000000000000 0.465164071467075058 0.000000000000000000 0.465797122502166039 0.000000000000000000
 0.464194098249340104 0.000000000000000000 0.464444383205909639 0.000000000000000000 0.464466007575555229 0.000000000000000000 0.465033075175962152 0.000000000000000000
 0.463306777992573360 0.000000000000000000 0.463700243256220168 0.000000000000000000 0.464303920438055184 0.000000000000000000 0.464509202558353818 0.000000000000000000
 0.461988756155843006 0.000000000000000000 0.462312493688283643 0.000000000000000000 0.462798205196342682 0.000000000000000000 0.463855586356377525 0.000000000000000000
 0.461919686065247304 0.000000000000000000 0.461998295618982813 0.000000000000000000 0.462291456688331159 0.000000000000000000 0.463419928088909749 0.000000000000000000
 0.460976737797011316 0.000000000000000000 0.461360112255199628 0.000000000000000000 0.462017369028431435 0.000000000000000000 0.462639798457629314 0.000000000000000000
 0.460565858667805472 0.000000000000000000 0.461135377763337517 0.000000000000000000 0.461939302894844250 0.000000000000000000 0.462055469331520474 0.000000000000000000
 0.460045459345011010 0.000000000000000000 0.460303436527722043 0.000000000000000000 0.460802882043449658 0.000000000000000000 0.461751940828980356 0.000000000000000000
 0.459677787869609333 0.000000000000000000 0.460026075611506602 0.000000000000000000 0.460467091436497944 0.000000000000000000 0.461087493437898621 0.000000000000000000
 0.459598876520516730 0.000000000000000000 0.459607358803982569 0.000000000000000000 0.459624373394362296 0.000000000000000000 0.460288705060363346 0.000000000000000000
 0.458700406495934965 0.000000000000000000 0.459069252697963504 0.000000000000000000 0.459619320574969847 0.000000000000000000 0.459658205043044554 0.000000000000000000
 0.457485007749784234 0.000000000000000000 0.457789554936656462 0.000000000000000000 0.458193937175264299 0.000000000000000000 0.459339791608735504 0.000000000000000000
 0.457284247785104903 0.000000000000000000 0.457291863497376661 0.000000000000000000 0.457864737391282417 0.000000000000000000 0.458820203940738136 0.000000000000000000
 0.456491129237495130 0.000000000000000000 0.456860095680578115 0.000000000000000000 0.457362351081412877 0.000000000000000000 0.457998837125822233 0.000000000000000000
 0.456350734688068582 0.000000000000000000 0.456843257817874160 0.000000000000000000 0.457307084456243351 0.000000000000000000 0.457356272404880637 0.000000000000000000
 0.455726974168454424 0.000000000000000000 0.455959309553083392 0.000000000000000000 0.456422275576280234 0.000000000000000000 0.457337488986018559 0.000000000000000000
 0.455355579605228433 0.000000000000000000 0.455621491060332839 0.000000000000000000 0.455997788426455664 0.000000000000000000 0.456634784932877291 0.000000000000000000
 0.455064136540403119 0.000000000000000000 0.455071050317873982 0.000000000000000000 0.455187514730307885 0.000000000000000000 0.455788627517243694 0.000000000000000000
 0.454371323641896030 0.000000000000000000 0.454702994972799479 0.000000000000000000 0.455084871147128978 0.000000000000000000 0.455112549582629589 0.000000000000000000
 0.453310575889200984 0.000000000000000000 0.453544184120574845 0.000000000000000000 0.453899224455023176 0.000000000000000000 0.455097238103680746 0.000000000000000000
 0.452956329348383202 0.000000000000000000 0.452962682284388629 0.000000000000000000 0.453693791310034511 0.000000000000000000 0.454546324690398129 0.000000000000000000
 0.452402417382908373 0.000000000000000000 0.452835907248348990 0.000000000000000000 0.453111336532068532 0.000000000000000000 0.453675518056290028 0.000000000000000000
 0.452352629282073593 0.000000000000000000 0.452662398866015336 0.000000000000000000 0.452975383147538324 0.000000000000000000 0.453285775948610026 0.000000000000000000
 0.451744060448821649 0.000000000000000000 0.451950548532446317 0.000000000000000000 0.452379542675348356 0.000000000000000000 0.453000778520569969 0.000000000000000000
 0.451367806848088637 0.000000000000000000 0.451575197511499660 0.000000000000000000 0.451914448597336982 0.000000000000000000 0.452565545584951212 0.000000000000000000
 0.450976711476313630 0.000000000000000000 0.450982623906095059 0.000000000000000000 0.451151148162158788 0.000000000000000000 0.451675879178355222 0.000000000000000000
 0.450455031287770258 0.000000000000000000 0.450740283283748877 0.000000000000000000 0.450994444799908245 0.000000000000000000 0.451239180800969752 0.000000000000000000
 0.449546078008369543 0.000000000000000000 0.449732329820186350 0.000000000000000000 0.450059167259574566 0.000000000000000000 0.451018082488760963 0.000000000000000000
 0.449138914058063499 0.000000000000000000 0.449198057439034681 0.000000000000000000 0.449924487343545232 0.000000000000000000 0.450701805729973426 0.000000000000000000
 0.448842384798690319 0.000000000000000000 0.449144487557855798 0.000000000000000000 0.449320263797602426 0.000000000000000000 0.449804080864023292 0.000000000000000000
 0.448687474162869693 0.000000000000000000 0.448947712363220730 0.000000000000000000 0.449155631712139403 0.000000000000000000 0.449627745149433544 0.000000000000000000
 0.448223929352109141 0.000000000000000000 0.448404438437637776 0.000000000000000000 0.448796569608746809 0.000000000000000000 0.449177919488216781 0.000000000000000000
 0.447859730491747821 0.000000000000000000 0.448028652271570016 0.000000000000000000 0.448344497803481901 0.000000000000000000 0.448962611234190567 0.000000000000000000
 0.447454012177279759 0.000000000000000000 0.447459332081895977 0.000000000000000000 0.447632279342201178 0.000000000000000000 0.448072891362407022 0.000000000000000000
 0.447065645733749517 0.000000000000000000 0.447299492178226510 0.000000000000000000 0.447469968999964551 0.000000000000000000 0.447840959057293209 0.000000000000000000
 0.446321425972504571 0.000000000000000000 0.446475762094040218 0.000000000000000000 0.446779928907594548 0.000000000000000000 0.447491245630639856 0.000000000000000000
 0.445930324427350644 0.000000000000000000 0.446067966068252386 0.000000000000000000 0.446676996241438584 0.000000000000000000 0.447356374170252091 0.000000000000000000
 0.445784135293836592 0.000000000000000000 0.445935460956549290 0.000000000000000000 0.446096156093082064 0.000000000000000000 0.446492370414617812 0.000000000000000000
 0.445594672603184194 0.000000000000000000 0.445802588139400380 0.000000000000000000 0.445945731921758348 0.000000000000000000 0.446453984501253509 0.000000000000000000
 0.445263424912641148 0.000000000000000000 0.445416443480020796 0.000000000000000000 0.445759379207524231 0.000000000000000000 0.445966279227618723 0.000000000000000000
 0.444939296154320374 0.000000000000000000 0.445080744374171666 0.000000000000000000 0.445370695783487869 0.000000000000000000 0.445891105305436519 0.000000000000000000
 0.444573291180416164 0.000000000000000000 0.444578301729854131 0.000000000000000000 0.444720475308607033 0.000000000000000000 0.445070531190328633 0.000000000000000000
 0.444284564990554354 0.000000000000000000 0.444466372005753008 0.000000000000000000 0.444588320353014155 0.000000000000000000 0.444969173755391634 0.000000000000000000
 0.443718951343200330 0.000000000000000000 0.443848516240178459 0.000000000000000000 0.444120354106393167 0.000000000000000000 0.444608370543126130 0.000000000000000000
 0.443385461746866771 0.000000000000000000 0.443531855269072628 0.000000000000000000 0.444030201835583727 0.000000000000000000 0.444574697678675079 0.000000000000000000
 0.443311251488126723 0.000000000000000000 0.443390392167694325 0.000000000000000000 0.443509079066218059 0.000000000000000000 0.443838561451692315 0.000000000000000000
 0.443135823722310751 0.000000000000000000 0.443292880561851843 0.000000000000000000 0.443400251605113149 0.000000000000000000 0.443812360522618854 0.000000000000000000
 0.442920567566632228 0.000000000000000000 0.443043343169807868 0.000000000000000000 0.443317966819465781 0.000000000000000000 0.443420013183641271 0.000000000000000000
 0.442661841867321881 0.000000000000000000 0.442779901541547893 0.000000000000000000 0.443029185905870371 0.000000000000000000 0.443412867447047443 0.000000000000000000
 0.442366573602946178 0.000000000000000000 0.442371459987664528 0.000000000000000000 0.442464871560127648 0.000000000000000000 0.442720729219714559 0.000000000000000000
 0.442152114422458997 0.000000000000000000 0.442285346229950360 0.000000000000000000 0.442381230536618819 0.000000000000000000 0.442686932963089752 0.000000000000000000
 0.441766903832868929 0.000000000000000000 0.441873511634390648 0.000000000000000000 0.442096205514874496 0.000000000000000000 0.442409248174840952 0.000000000000000000
 0.441513772430593421 0.000000000000000000 0.441627476532483187 0.000000000000000000 0.442015473415980575 0.000000000000000000 0.442400747767979885 0.000000000000000000
 0.441462230004223910 0.000000000000000000 0.441518642765922231 0.000000000000000000 0.441586391903885711 0.000000000000000000 0.441837531653463622 0.000000000000000000
 0.441329141307946260 0.000000000000000000 0.441440710589660834 0.000000000000000000 0.441528382555581578 0.000000000000000000 0.441795435477388698 0.000000000000000000
 0.441209968910241168 0.000000000000000000 0.441301212017055577 0.000000000000000000 0.441494094433806661 0.000000000000000000 0.441563983894184942 0.000000000000000000
 0.441029687050327746 0.000000000000000000 0.441124592840644036 0.000000000000000000 0.441317963997719054 0.000000000000000000 0.441547852237771099 0.000000000000000000
 0.440822120560679154 0.000000000000000000 0.440826997195197690 0.000000000000000000 0.440871079547042688 0.000000000000000000 0.441034561359198662 0.000000000000000000
 0.440664574436266165 0.000000000000000000 0.440756426702852366 0.000000000000000000 0.440836748430996961 0.000000000000000000 0.441030531277172844 0.000000000000000000
 0.440444572944794832 0.000000000000000000 0.440527103605098447 0.000000000000000000 0.440690145272972733 0.000000000000000000 0.440875041707072812 0.000000000000000000
 0.440286680784850282 0.000000000000000000 0.440340216652844285 0.000000000000000000 0.440621382780370774 0.000000000000000000 0.440856249572240733 0.000000000000000000
 0.440228723363716934 0.000000000000000000 0.440291587988466404 0.000000000000000000 0.440314208439261112 0.000000000000000000 0.440468593843770850 0.000000000000000000
 0.440151730385293316 0.000000000000000000 0.440226845289902802 0.000000000000000000 0.440301400645187024 0.000000000000000000 0.440434408750960571 0.000000000000000000
 0.440105220511645967 0.000000000000000000 0.440169562821671301 0.000000000000000000 0.440284134536481131 0.000000000000000000 0.440339400087767341 0.000000000000000000
 0.440017682449934000 0.000000000000000000 0.440078734848949993 0.000000000000000000 0.440209679209677629 0.000000000000000000 0.440321026856100028 0.000000000000000000
 0.439998351845551861 0.000000000000000000 0.440003694650414279 0.000000000000000000 0.440014379448440907 0.000000000000000000 0.440035746265087124 0.000000000000000000
 0.439998324814093289 0.000000000000000000 0.440003669847544354 0.000000000000000000 0.440014358655010318 0.000000000000000000 0.440035735947120921 0.000000000000000000
 0.439997722850833828 0.000000000000000000 0.440003212478037753 0.000000000000000000 0.440014046570304851 0.000000000000000000 0.440035570811209253 0.000000000000000000
 0.439995595507097548 0.000000000000000000 0.440002376336789736 0.000000000000000000 0.440013647740263358 0.000000000000000000 0.440035542696120663 0.000000000000000000
 0.439961722000757338 0.000000000000000000 0.439966974813922773 0.000000000000000000 0.439977481435077589 0.000000000000000000 0.440021130357913182 0.000000000000000000
 0.439947118235800572 0.000000000000000000 0.439956437715089688 0.000000000000000000 0.439973414535573426 0.000000000000000000 0.440013851445614002 0.000000000000000000
 0.439942751200994353 0.000000000000000000 0.439951025027784437 0.000000000000000000 0.439971873251688517 0.000000000000000000 0.440003595043868656 0.000000000000000000
 0.439935683296796776 0.000000000000000000 0.439950680993497711 0.000000000000000000 0.439966676143912161 0.000000000000000000 0.439998498061786036 0.000000000000000000
 0.439888514560549171 0.000000000000000000 0.439893612998718542 0.000000000000000000 0.439903811433266734 0.000000000000000000 0.439958823390264764 0.000000000000000000
 0.439861699874670664 0.000000000000000000 0.439867183041415422 0.000000000000000000 0.439900963955911994 0.000000000000000000 0.439958393446619689 0.000000000000000000
 0.439861196113224717 0.000000000000000000 0.439866652620738485 0.000000000000000000 0.439878544916341097 0.000000000000000000 0.439931694207909896 0.000000000000000000
 0.439861189381793527 0.000000000000000000 0.439866495553522752 0.000000000000000000 0.439877373345927469 0.000000000000000000 0.439924200057978609 0.000000000000000000
 0.439859550455872550 0.000000000000000000 0.439864820246032739 0.000000000000000000 0.439877113566148226 0.000000000000000000 0.439898712945974990 0.000000000000000000
 0.439797025692247878 0.000000000000000000 0.439848644846514980 0.000000000000000000 0.439875357747707918 0.000000000000000000 0.439898279676701087 0.000000000000000000
 0.439752802558308509 0.000000000000000000 0.439788485799789908 0.000000000000000000 0.439864462537040701 0.000000000000000000 0.439897757366806197 0.000000000000000000
 0.439746538538480947 0.000000000000000000 0.439759263378408150 0.000000000000000000 0.439829507125201857 0.000000000000000000 0.439896424210535431 0.000000000000000000
 0.439732599562646931 0.000000000000000000 0.439738143609638477 0.000000000000000000 0.439751685556282246 0.000000000000000000 0.439776005587600494 0.000000000000000000
 0.439727512099247320 0.000000000000000000 0.439737828689095500 0.000000000000000000 0.439748288095920370 0.000000000000000000 0.439773209217101446 0.000000000000000000
 0.439689144434207480 0.000000000000000000 0.439707362169862725 0.000000000000000000 0.439736091978470689 0.000000000000000000 0.439769201356392081 0.000000000000000000
 0.439670063750746964 0.000000000000000000 0.439675221880625577 0.000000000000000000 0.439731000955175033 0.000000000000000000 0.439767552378687920 0.000000000000000000
 0.439655720290269003 0.000000000000000000 0.439665369932798533 0.000000000000000000 0.439685538111877328 0.000000000000000000 0.439720559615134621 0.000000000000000000
 0.439640249568925057 0.000000000000000000 0.439659483839132392 0.000000000000000000 0.439681460926141909 0.000000000000000000 0.439711263781545514 0.000000000000000000
 0.439593397806026798 0.000000000000000000 0.439639001992878364 0.000000000000000000 0.439680395037186700 0.000000000000000000 0.439710940588345256 0.000000000000000000
 0.439548687444690500 0.000000000000000000 0.439592467926635366 0.000000000000000000 0.439679735205028732 0.000000000000000000 0.439706170250765027 0.000000000000000000
 0.439533924226746087 0.000000000000000000 0.439553778413047491 0.000000000000000000 0.439565340901978185 0.000000000000000000 0.439607739596683644 0.000000000000000000
 0.439518665909519546 0.000000000000000000 0.439537620855266542 0.000000000000000000 0.439563957962724128 0.000000000000000000 0.439604148507517001 0.000000000000000000
 0.439518638157873953 0.000000000000000000 0.439526837116835545 0.000000000000000000 0.439559307180698133 0.000000000000000000 0.439586248065946761 0.000000000000000000
 0.439516728965340442 0.000000000000000000 0.439524651720953174 0.000000000000000000 0.439546213974132904 0.000000000000000000 0.439584315918625457 0.000000000000000000
 0.439514907768492225 0.000000000000000000 0.439521885871609952 0.000000000000000000 0.439532198980477129 0.000000000000000000 0.439553799471539719 0.000000000000000000
 0.439498365253354228 0.000000000000000000 0.439519671060387362 0.000000000000000000 0.439531263394649818 0.000000000000000000 0.439552914930512517 0.000000000000000000
 0.439455022511082705 0.000000000000000000 0.439509573463675751 0.000000000000000000 0.439531228713047728 0.000000000000000000 0.439552822363508899 0.000000000000000000
 0.439421250837065902 0.000000000000000000 0.439482663318918332 0.000000000000000000 0.439530355973217268 0.000000000000000000 0.439552356006156719 0.000000000000000000
 0.439390796728506006 0.000000000000000000 0.439395898323776790 0.000000000000000000 0.439406101551924333 0.000000000000000000 0.439431543832829286 0.000000000000000000
 0.439387566086560155 0.000000000000000000 0.439392866317676600 0.000000000000000000 0.439403778736624839 0.000000000000000000 0.439430475760661132 0.000000000000000000
 0.439386078062201813 0.000000000000000000 0.439391248593838990 0.000000000000000000 0.439401570991047818 0.000000000000000000 0.439426507887036744 0.000000000000000000
 0.439385108402037650 0.000000000000000000 0.439390417981194659 0.000000000000000000 0.439401266517130962 0.000000000000000000 0.439426171494359030 0.000000000000000000
 0.439382556212572828 0.000000000000000000 0.439387640489478704 0.000000000000000000 0.439399420159780119 0.000000000000000000 0.439422946052418328 0.000000000000000000
 0.439360426644992974 0.000000000000000000 0.439381122386424516 0.000000000000000000 0.439397807779253913 0.000000000000000000 0.439422162402600069 0.000000000000000000
 0.439303748346074829 0.000000000000000000 0.439357824119942897 0.000000000000000000 0.439393960243868731 0.000000000000000000 0.439419966416527807 0.000000000000000000
 0.439294855923714700 0.000000000000000000 0.439319246599372382 0.000000000000000000 0.439385892813967116 0.000000000000000000 0.439418137407400544 0.000000000000000000
 0.439293464393856359 0.000000000000000000 0.439298558434971342 0.000000000000000000 0.439308738914390207 0.000000000000000000 0.439329136613966664 0.000000000000000000
 0.439293433513256171 0.000000000000000000 0.439298512828113386 0.000000000000000000 0.439308670739378737 0.000000000000000000 0.439328984202356665 0.000000000000000000
 0.439291510429002885 0.000000000000000000 0.439296833389837160 0.000000000000000000 0.439307575665672800 0.000000000000000000 0.439328656594862033 0.000000000000000000
 0.439289820736675496 0.000000000000000000 0.439294887662846467 0.000000000000000000 0.439307399441136448 0.000000000000000000 0.439328587673715409 0.000000000000000000
 0.439287381746662264 0.000000000000000000 0.439294534599343867 0.000000000000000000 0.439305020835900673 0.000000000000000000 0.439328422848246747 0.000000000000000000
 0.439283199711300532 0.000000000000000000 0.439292585647922840 0.000000000000000000 0.439304853333472967 0.000000000000000000 0.439327283132386115 0.000000000000000000
 0.439176951298173246 0.000000000000000000 0.439288249537782283 0.000000000000000000 0.439304828917008727 0.000000000000000000 0.439325975759813137 0.000000000000000000
 0.439137421750505463 0.000000000000000000 0.439286379709146746 0.000000000000000000 0.439303964554594417 0.000000000000000000 0.439325284252618464 0.000000000000000000
 0.437535287763726688 0.000000000000000000 0.437545101870673803 0.000000000000000000 0.437564739171526718 0.000000000000000000 0.437604469085424330 0.000000000000000000
 0.437530996507163261 0.000000000000000000 0.437536518441842326 0.000000000000000000 0.437547558788335900 0.000000000000000000 0.437569626896643138 0.000000000000000000
 0.428485243292346052 0.000000000000000000 0.430534380622174806 0.000000000000000000 0.433810031112078831 0.000000000000000000 0.437392286759420379 0.000000000000000000
 0.417807811735782797 0.000000000000000000 0.424133722181437023 0.000000000000000000 0.431623751412312961 0.000000000000000000 0.437289923791283730 0.000000000000000000
 0.415277950710230492 0.000000000000000000 0.422893929110528366 0.000000000000000000 0.431545877511967768 0.000000000000000000 0.437024159830742609 0.000000000000000000
 0.412065272684347450 0.000000000000000000 0.418418068132080490 0.000000000000000000 0.428888280527470966 0.000000000000000000 0.436882930155818472 0.000000000000000000
 0.365382858405682243 0.000000000000000000 0.370278970451072387 0.000000000000000000 0.379038313113211178 0.000000000000000000 0.391745765565383264 0.000000000000000000
 0.354627222476289417 0.000000000000000000 0.364969788873690859 0.000000000000000000 0.377859964257364678 0.000000000000000000 0.391694304757075507 0.000000000000000000
 0.338852872170327502 0.000000000000000000 0.350936006342142781 0.000000000000000000 0.365922115062639330 0.000000000000000000 0.382342268291341325 0.000000000000000000
 0.338721495666832073 0.000000000000000000 0.349402159090186737 0.000000000000000000 0.365125978639899096 0.000000000000000000 0.382181481322681926 0.000000000000000000
 0.275780081087785234 0.000000000000000000 0.282009890105976713 0.000000000000000000 0.291171073001340597 0.000000000000000000 0.302607548488638300 0.000000000000000000
 0.271954558603227203 0.000000000000000000 0.280558498917015675 0.000000000000000000 0.290891487943909344 0.000000000000000000 0.302586590563317326 0.000000000000000000
 0.243442943513799248 0.000000000000000000 0.250421384924638391 0.000000000000000000 0.259752147152308599 0.000000000000000000 0.271224310537937163 0.000000000000000000
 0.241598508669145201 0.000000000000000000 0.249719067151094515 0.000000000000000000 0.259575709556311596 0.000000000000000000 0.271067964763115121 0.000000000000000000
 0.205074649520929686 0.000000000000000000 0.207199504130152229 0.000000000000000000 0.209935498766523843 0.000000000000000000 0.213269417955672225 0.000000000000000000
 0.204488170961554638 0.000000000000000000 0.206968525452412011 0.000000000000000000 0.209882446282485424 0.000000000000000000 0.213263989984994157 0.000000000000000000
 0.133634735425301160 0.000000000000000000 0.133780006087389269 0.000000000000000000 0.134011734664805288 0.000000000000000000 0.134364329935309945 0.000000000000000000
 0.133600464293585797 0.000000000000000000 0.133764793079920674 0.000000000000000000 0.134004971145415513 0.000000000000000000 0.134353992918226167 0.000000000000000000
 -0.000000000000000122 0.000000000000000000 0.000000000000000077 0.000000000000000000 -0.000000000000000030 0.000000000000000000 0.000000000000000117 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigsSub_r3.dat <==
 0.227158956235695458 0.000000000000000000 0.961310440001456046 0.000000000000000000 0.631522361240875796 0.000000000000000000 0.475469083497179978 0.000000000000000000
 0.660125204390663134 0.000000000000000000 0.719949863787502697 0.000000000000000000 0.976855270264014530 0.000000000000000000 0.670022555111589480 0.000000000000000000
 0.694932112626658549 0.000000000000000000 0.920809227750170600 0.000000000000000000 0.387449553770299382 0.000000000000000000 0.451277525378027178 0.000000000000000000
 0.485082871992809583 0.000000000000000000 0.972927686192878838 0.000000000000000000 0.991527628848818843 0.000000000000000000 0.642764198993414637 0.000000000000000000
 0.937219896805600694 0.000000000000000000 0.443940371901888398 0.000000000000000000 0.448556507552267836 0.000000000000000000 0.935118116852085679 0.000000000000000000
 0.621894130636501119 0.000000000000000000 1.695396406413206769 0.000000000000000000 0.467258249951729598 0.000000000000000000 0.977777782300777276 0.000000000000000000
 0.995796605293686077 0.000000000000000000 0.366709976476148281 0.000000000000000000 1.370427531923842368 0.000000000000000000 0.587487326437436508 0.000000000000000000
 0.906681549240417217 0.000000000000000000 1.402970885517494715 0.000000000000000000 0.903137927134902485 0.000000000000000000 0.407164086791171498 0.000000000000000000
 0.986470256839452886 0.000000000000000000 0.965150516838543693 0.000000000000000000 0.978254602041308319 0.000000000000000000 0.917608637550510808 0.000000000000000000
 0.991983884069910893 0.000000000000000000 0.905511438060035978 0.000000000000000000 0.728960425544209589 0.000000000000000000 0.378596657106790968 0.000000000000000000
 0.954681266833989906 0.000000000000000000 0.786253157642505585 0.000000000000000000 0.983713418848074284 0.000000000000000000 0.973130367201428759 0.000000000000000000
 0.432907872048042153 0.000000000000000000 0.997215670968976120 0.000000000000000000 0.988148327732318421 0.000000000000000000 0.983152587727825433 0.000000000000000000
 1.729019923530029423 0.000000000000000000 0.935372242148025168 0.000000000000000000 0.931594036824129113 0.000000000000000000 0.979862012150534367 0.000000000000000000
 0.464637970077786955 0.000000000000000000 0.234986386759518329 0.000000000000000000 0.892511619607273987 0.000000000000000000 0.886779242222906827 0.000000000000000000
 1.425153332071942724 0.000000000000000000 0.436901706121489264 0.000000000000000000 0.918208168373729317 0.000000000000000000 1.614047590864713833 0.000000000000000000
 0.994741043550551596 0.000000000000000000 0.625118568366797467 0.000000000000000000 0.981490524055043112 0.000000000000000000 0.937263462064913511 0.000000000000000000
 0.989215504414435398 0.000000000000000000 0.990042132200783298 0.000000000000000000 0.989920410039786591 0.000000000000000000 0.924272515195421529 0.000000000000000000
 0.896543834248401894 0.000000000000000000 0.895218986424943908 0.000000000000000000 0.963385961425924697 0.000000000000000000 0.898185851450546857 0.000000000000000000
 0.443145432609742485 0.000000000000000000 0.491822943101531851 0.000000000000000000 0.664501794617457286 0.000000000000000000 0.509709410744925595 0.000000000000000000
 0.984947280424094629 0.000000000000000000 0.661603988160478829 0.000000000000000000 0.984543630450246066 0.000000000000000000 0.911876158615410159 0.000000000000000000
 2.050077503405893342 0.000000000000000000 0.992304688485912356 0.000000000000000000 0.985969918925995836 0.000000000000000000 0.987174587483263144 0.000000000000000000
 1.001557043875815900 0.000000000000000000 0.993385612162547282 0.000000000000000000 1.952285741419918397 0.000000000000000000 0.441799370074356934 0.000000000000000000
 0.785055900511603233 0.000000000000000000 0.943280542342801009 0.000000000000000000 0.509808811773091453 0.000000000000000000 0.523991879698096574 0.000000000000000000
 0.963494894048405714 0.000000000000000000 0.982390673129592384 0.000000000000000000 0.788370549067658355 0.000000000000000000 0.981815509397014119 0.000000000000000000
 0.438643941469721188 0.000000000000000000 0.983380744938550322 0.000000000000000000 1.655221393064878255 0.000000000000000000 1.865684646064513119 0.000000000000000000
 0.922038683625944988 0.000000000000000000 0.952295548541672088 0.000000000000000000 0.440092310098903094 0.000000000000000000 0.967523480122656210 0.000000000000000000
 0.364220846150773936 0.000000000000000000 0.985803186607532966 0.000000000000000000 0.961387263770797529 0.000000000000000000 0.969486457753591879 0.000000000000000000
 0.542325163250640396 0.000000000000000000 0.927570482190985146 0.000000000000000000 0.957753040677252976 0.000000000000000000 0.792107176566667293 0.000000000000000000
 0.993897300496795033 0.000000000000000000 0.988343818914467764 0.000000000000000000 0.551951629829183554 0.000000000000000000 0.744388685218311030 0.000000000000000000
 0.987736767741258959 0.000000000000000000 0.439700224888857683 0.000000000000000000 0.366840349761960505 0.000000000000000000 0.254747545234273565 0.000000000000000000
 0.944740278814409695 0.000000000000000000 0.697479773242295487 0.000000000000000000 0.243855957015833152 0.000000000000000000 0.976432687620940709 0.000000000000000000
 0.990365382868382493 0.000000000000000000 0.991196122492777110 0.000000000000000000 0.970228793175360482 0.000000000000000000 1.058678951689369097 0.000000000000000000
 0.301284502532177256 0.000000000000000000 0.545684484854666585 0.000000000000000000 0.488536364933149336 0.000000000000000000 0.955591321199730115 0.000000000000000000
 0.975181499131317686 0.000000000000000000 0.969126883472431588 0.000000000000000000 0.442816718375717677 0.000000000000000000 0.948125818244637042 0.000000000000000000
 1.082930544419285157 0.000000000000000000 0.458491550299486073 0.000000000000000000 0.947096881903943588 0.000000000000000000 0.445678131822740242 0.000000000000000000
 0.715569523524068218 0.000000000000000000 0.466423455193912262 0.000000000000000000 1.070105212344480083 0.000000000000000000 1.334210748321496443 0.000000000000000000
 0.967236764542589222 0.000000000000000000 0.340432543636176588 0.000000000000000000 0.702129386687848411 0.000000000000000000 0.964856788133673260 0.000000000000000000
 0.929014559067857237 0.000000000000000000 2.011581404642180715 0.000000000000000000 0.986431773321163941 0.000000000000000000 0.979002730196606330 0.000000000000000000
 0.455276022571468764 0.000000000000000000 0.987279503196645480 0.000000000000000000 0.924419727530683688 0.000000000000000000 0.953212975436069199 0.000000000000000000
 0.972023275189155656 0.000000000000000000 1.077953623981775078 0.000000000000000000 0.940472857668488427 0.000000000000000000 0.710047485833808945 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigsSub_r4.dat <==
 0.913472567710709282 0.000000000000000000 0.998108463764462606 0.000000000000000000 0.543796080225367962 0.000000000000000000 0.927130742371960137 0.000000000000000000
 0.690480452922764054 0.000000000000000000 0.942595742908699741 0.000000000000000000 0.656759142649800509 0.000000000000000000 0.684829327230701224 0.000000000000000000
 1.574499753461341855 0.000000000000000000 0.415423389723089953 0.000000000000000000 0.945103930258321290 0.000000000000000000 0.992044776364049752 0.000000000000000000
 0.996740810563460644 0.000000000000000000 0.981897591652682977 0.000000000000000000 0.994021413686308142 0.000000000000000000 0.992975496263835300 0.000000000000000000
 0.991507711694469607 0.000000000000000000 0.996883661296141255 0.000000000000000000 0.941494722667416517 0.000000000000000000 0.948453156614887494 0.000000000000000000
 0.998185438950272674 0.000000000000000000 0.998618297571906455 0.000000000000000000 0.991684350873750287 0.000000000000000000 0.915388220385520035 0.000000000000000000
 0.442845452057656741 0.000000000000000000 0.957977519771192165 0.000000000000000000 0.997011267776735211 0.000000000000000000 0.988754624735319831 0.000000000000000000
 0.917874350536904804 0.000000000000000000 0.998682789748613686 0.000000000000000000 0.995969361635532069 0.000000000000000000 0.956888067151628330 0.000000000000000000
 0.921521395866534587 0.000000000000000000 0.997268674941444444 0.000000000000000000 0.990835186782937249 0.000000000000000000 0.695815076083533546 0.000000000000000000
 0.924103324352103628 0.000000000000000000 0.979468794371525897 0.000000000000000000 0.967188246249779948 0.000000000000000000 1.365444296782566180 0.000000000000000000
 0.997317263943822585 0.000000000000000000 0.992750698374913920 0.000000000000000000 0.691899217721186899 0.000000000000000000 0.898467125649022424 0.000000000000000000
 0.980390843118347122 0.000000000000000000 0.500106472553174863 0.000000000000000000 0.319710848154599325 0.000000000000000000 0.975963370021875276 0.000000000000000000
 0.995054793009171656 0.000000000000000000 0.962435093432091660 0.000000000000000000 1.379543914010608940 0.000000000000000000 0.945529164235619723 0.000000000000000000
 0.989260955375751760 0.000000000000000000 0.997392632363543807 0.000000000000000000 0.963931064978617358 0.000000000000000000 2.100176536224076074 0.000000000000000000
 0.985817284861598697 0.000000000000000000 0.992162940819099060 0.000000000000000000 0.980475989684992832 0.000000000000000000 0.972822796340908069 0.000000000000000000
 0.907022255094836360 0.000000000000000000 0.991739134990719307 0.000000000000000000 1.190552601757072004 0.000000000000000000 0.490054740889235729 0.000000000000000000
 1.770065110271856756 0.000000000000000000 0.458322285723750278 0.000000000000000000 0.892220437316257442 0.000000000000000000 0.939195676385300882 0.000000000000000000
 0.993643601384646913 0.000000000000000000 0.971858200045848331 0.000000000000000000 0.461503030140293979 0.000000000000000000 0.989297900128809804 0.000000000000000000
 0.943130263669005875 0.000000000000000000 0.441586751453197757 0.000000000000000000 0.987311853340539947 0.000000000000000000 0.993166799798611666 0.000000000000000000
 0.487591922346681417 0.000000000000000000 0.906681667582557860 0.000000000000000000 0.431594693231129978 0.000000000000000000 1.877011381975695059 0.000000000000000000
 0.992734952700211171 0.000000000000000000 0.998478488136115505 0.000000000000000000 0.984312475648813856 0.000000000000000000 0.986911951841925150 0.000000000000000000
 1.045491360877647491 0.000000000000000000 0.984344011109730688 0.000000000000000000 0.439146496998647606 0.000000000000000000 0.482285218937210935 0.000000000000000000
 0.999243960052778490 0.000000000000000000 0.993473629225323895 0.000000000000000000 0.995848611073925083 0.000000000000000000 0.989597292536467776 0.000000000000000000
 0.349016430229065033 0.000000000000000000 0.995334796899347007 0.000000000000000000 0.901379184861512361 0.000000000000000000 0.967283260011534640 0.000000000000000000
 2.195389304974154854 0.000000000000000000 0.439954600925488104 0.000000000000000000 0.739532536004648078 0.000000000000000000 0.993406811388719224 0.000000000000000000
 0.987337375617978741 0.000000000000000000 0.989734838679984796 0.000000000000000000 0.991248385247547770 0.000000000000000000 0.962495003519610703 0.000000000000000000
 0.931357785938500160 0.000000000000000000 0.902126887306224257 0.000000000000000000 0.456904782803575993 0.000000000000000000 0.958962400542711646 0.000000000000000000
 0.981021854946145577 0.000000000000000000 0.997090915880556095 0.000000000000000000 0.982228515189589646 0.000000000000000000 0.996168571701373851 0.000000000000000000
 0.979757058351641730 0.000000000000000000 0.966494436084212150 0.000000000000000000 0.961287009163839468 0.000000000000000000 0.986612729824592249 0.000000000000000000
 0.988135722772506053 0.000000000000000000 0.975226782681638316 0.000000000000000000 1.739021487100745667 0.000000000000000000 1.185367984834990285 0.000000000000000000
 0.979046569323564819 0.000000000000000000 0.955308744449337555 0.000000000000000000 1.053022732557163943 0.000000000000000000 0.993520612185126550 0.000000000000000000
 0.998701571990792569 0.000000000000000000 0.989110318198428873 0.000000000000000000 0.480079090785620555 0.000000000000000000 0.951630967375825754 0.000000000000000000
 0.996467733770217912 0.000000000000000000 0.479637685662801294 0.000000000000000000 0.912404675638279317 0.000000000000000000 0.904611920573550221 0.000000000000000000
 0.496759412200102390 0.000000000000000000 0.998253588024528793 0.000000000000000000 0.440682272768222583 0.000000000000000000 0.980221903843847331 0.000000000000000000
 0.995336861913331816 0.000000000000000000 0.948010426495805691 0.000000000000000000 0.984708202992055748 0.000000000000000000 0.441305743263442685 0.000000000000000000
 0.995742692747155211 0.000000000000000000 0.896321635495213376 0.000000000000000000 0.781843260790955674 0.000000000000000000 0.511587422092814048 0.000000000000000000
 0.997927667159910103 0.000000000000000000 0.986894028206587004 0.000000000000000000 0.954113201060769467 0.000000000000000000 0.937086683105845197 0.000000000000000000
 0.998565553474227818 0.000000000000000000 0.937964613846582917 0.000000000000000000 0.364688783785053094 0.000000000000000000 0.966684256320339719 0.000000000000000000
 0.984938698716380290 0.000000000000000000 0.996999882957550820 0.000000000000000000 0.992051311592046514 0.000000000000000000 0.987928314551982267 0.000000000000000000
 0.737724796550553452 0.000000000000000000 0.953894999970198110 0.000000000000000000 0.445423766690113798 0.000000000000000000 2.014636433970968810 0.000000000000000000
 0.681043038488018837 0.000000000000000000 0.995863945425597308 0.000000000000000000 1.917590587237823163 0.000000000000000000 0.741442710353335754 0.000000000000000000
 1.956189390965223485 0.000000000000000000 0.991960091743578576 0.000000000000000000 0.976078111994954978 0.000000000000000000 0.995188026557100258 0.000000000000000000
 0.984065267416112333 0.000000000000000000 0.439890628356896740 0.000000000000000000 0.682746030672107818 0.000000000000000000 0.992667037573097377 0.000000000000000000
 0.962977558780719667 0.000000000000000000 0.997047024630663747 0.000000000000000000 0.922837948633938532 0.000000000000000000 0.626037718722715186 0.000000000000000000
 1.010321274623643184 0.000000000000000000 0.690818121537834728 0.000000000000000000 0.977898672192671792 0.000000000000000000 0.996826090788149988 0.000000000000000000
 0.900936579908505064 0.000000000000000000 0.515058061087347752 0.000000000000000000 0.994835990313088669 0.000000000000000000 1.026093088643933227 0.000000000000000000
 0.982746174696346952 0.000000000000000000 0.997153713493338145 0.000000000000000000 0.988930782767941552 0.000000000000000000 0.993071743390104511 0.000000000000000000
 0.998895744922711493 0.000000000000000000 0.926638108653998982 0.000000000000000000 0.996860222871674084 0.000000000000000000 0.660653344446098134 0.000000000000000000
 0.665496539745281224 0.000000000000000000 0.439638019880321640 0.000000000000000000 0.996288009180558265 0.000000000000000000 0.992512949053233506 0.000000000000000000
 1.061243782705961758 0.000000000000000000 0.950418123387582359 0.000000000000000000 0.483133236770199981 0.000000000000000000 0.995600794314073223 0.000000000000000000
 0.970453385496305443 0.000000000000000000 0.968503701924852356 0.000000000000000000 0.493775523487706203 0.000000000000000000 0.973478708113025504 0.000000000000000000
 1.196648162450674846 0.000000000000000000 0.960790440661734357 0.000000000000000000 0.915238174433071316 0.000000000000000000 0.995372957223369603 0.000000000000000000
 0.916495439464719563 0.000000000000000000 0.453143516296065196 0.000000000000000000 0.994553297151349103 0.000000000000000000 0.993885706971109006 0.000000000000000000
 0.946659682601805219 0.000000000000000000 0.997515488511840465 0.000000000000000000 0.706453302353366008 0.000000000000000000 0.439502965049392180 0.000000000000000000
 0.959481551406173083 0.000000000000000000 0.222031639892176141 0.000000000000000000 0.987742110819431862 0.000000000000000000 0.986016748768608564 0.000000000000000000
 0.996302420897351548 0.000000000000000000 0.909044614344335145 0.000000000000000000 0.947203727225850001 0.000000000000000000 0.956123367511875988 0.000000000000000000
 0.990979704062595723 0.000000000000000000 1.942175877352359192 0.000000000000000000 0.503630833990334370 0.000000000000000000 0.977499481988774788 0.000000000000000000
 0.982114592927696317 0.000000000000000000 0.996967667458939277 0.000000000000000000 0.649587390415576116 0.000000000000000000 0.989114336966310792 0.000000000000000000
 0.902499798651332452 0.000000000000000000 0.973825097723351130 0.000000000000000000 0.990377939587540945 0.000000000000000000 0.447946145952294206 0.000000000000000000
 0.969126419664427585 0.000000000000000000 1.389794845247408261 0.000000000000000000 0.958148842018332170 0.000000000000000000 0.544583651654809708 0.000000000000000000
 0.457193285827401652 0.000000000000000000 0.940573321673408791 0.000000000000000000 0.996810381740389606 0.000000000000000000 0.899867033541843386 0.000000000000000000
 0.997461462849539959 0.000000000000000000 0.467166363692921638 0.000000000000000000 0.997508519138446070 0.000000000000000000 0.947574065472455929 0.000000000000000000
 0.972460323925025683 0.000000000000000000 0.995676423779712771 0.000000000000000000 0.995719983148243171 0.000000000000000000 0.978719547037654958 0.000000000000000000
 0.941118690688194870 0.000000000000000000 0.996149397291597460 0.000000000000000000 1.005188154899997244 0.000000000000000000 0.990785269328670837 0.000000000000000000
 0.975018895320813761 0.000000000000000000 0.489422912505984353 0.000000000000000000 0.997339055914493677 0.000000000000000000 0.995039407813006038 0.000000000000000000
 0.583035431300787832 0.000000000000000000 0.997759052406893998 0.000000000000000000 0.972627483307912155 0.000000000000000000 1.525100391212607986 0.000000000000000000
 0.954474707163968539 0.000000000000000000 0.996531616043180080 0.000000000000000000 0.989202945481655882 0.000000000000000000 0.824660320840886363 0.000000000000000000
 0.705029776347498527 0.000000000000000000 0.933230519378657197 0.000000000000000000 0.995571627801996040 0.000000000000000000 0.440430564866992003 0.000000000000000000
 0.978001784715951450 0.000000000000000000 0.987969178636772360 0.000000000000000000 0.996422049093237172 0.000000000000000000 0.890781572304354619 0.000000000000000000
 0.993840429128929670 0.000000000000000000 0.959053885533829420 0.000000000000000000 0.939509792398972254 0.000000000000000000 0.985422023996180729 0.000000000000000000
 0.998324582831365048 0.000000000000000000 1.194203848642595212 0.000000000000000000 0.440054611777089766 0.000000000000000000 0.990071009585734463 0.000000000000000000
 0.999106356006242979 0.000000000000000000 0.967338520556456527 0.000000000000000000 0.920427861639945610 0.000000000000000000 0.974376212183419299 0.000000000000000000
 0.955900895113033666 0.000000000000000000 0.997910493284229649 0.000000000000000000 0.440063018636302206 0.000000000000000000 0.979465125984931073 0.000000000000000000
 0.909436566440485317 0.000000000000000000 0.986449584512706590 0.000000000000000000 0.527414293626282338 0.000000000000000000 0.980812751946642081 0.000000000000000000
 0.439806021697132454 0.000000000000000000 0.300127669304984135 0.000000000000000000 0.993820183125635803 0.000000000000000000 0.910943451852992303 0.000000000000000000
 0.927013319121535395 0.000000000000000000 0.996396983308767026 0.000000000000000000 0.992608067944766859 0.000000000000000000 0.443421507463957254 0.000000000000000000
 0.936523348926476928 0.000000000000000000 0.437703345900930296 0.000000000000000000 0.588661436729001619 0.000000000000000000 0.913476435666177977 0.000000000000000000
 0.969706057331956250 0.000000000000000000 0.994353714733426819 0.000000000000000000 0.916815599246159629 0.000000000000000000 0.972714179058936090 0.000000000000000000
 0.994440414820136342 0.000000000000000000 0.985302107212606249 0.000000000000000000 0.970425921810065928 0.000000000000000000 0.708875151649455915 0.000000000000000000
 0.952454387290807780 0.000000000000000000 0.826478173818414374 0.000000000000000000 0.959306116378225826 0.000000000000000000 0.440391977320809092 0.000000000000000000
 0.965650551569302906 0.000000000000000000 0.987356796873936959 0.000000000000000000 0.979359414920180749 0.000000000000000000 0.971458183346696758 0.000000000000000000
 0.762602243229864474 0.000000000000000000 0.978431940767166108 0.000000000000000000 0.985307690065389541 0.000000000000000000 0.994954593275770849 0.000000000000000000
 0.939835509163555516 0.000000000000000000 0.363620762946614717 0.000000000000000000 0.983128988524950120 0.000000000000000000 0.990352519504927309 0.000000000000000000
 0.997417422152879318 0.000000000000000000 0.921159609289349368 0.000000000000000000 0.983978945425339147 0.000000000000000000 0.954707724330714824 0.000000000000000000
 1.396338701438507357 0.000000000000000000 0.769817858422547241 0.000000000000000000 0.908256447953627921 0.000000000000000000 0.930161189993297999 0.000000000000000000
 0.655497189770746558 0.000000000000000000 0.916081689669346555 0.000000000000000000 0.995631912384595363 0.000000000000000000 0.366841264533101730 0.000000000000000000
 0.948411769926438386 0.000000000000000000 0.992459392700297371 0.000000000000000000 0.966346023254557651 0.000000000000000000 0.964566542076503719 0.000000000000000000
 0.447381266045656145 0.000000000000000000 0.986120716088570104 0.000000000000000000 0.973357283977360321 0.000000000000000000 1.000803661445182513 0.000000000000000000
 2.102653273340727935 0.000000000000000000 0.929150694152063417 0.000000000000000000 0.978569554203209346 0.000000000000000000 0.474134099798704300 0.000000000000000000
 0.648470027204304245 0.000000000000000000 0.989513216986233957 0.000000000000000000 0.996137523521179347 0.000000000000000000 0.982030791706726247 0.000000000000000000
 0.997975952367940011 0.000000000000000000 0.655926471624780461 0.000000000000000000 0.996216291480033433 0.000000000000000000 0.466340191255161574 0.000000000000000000
 0.404990581539551531 0.000000000000000000 0.995171916574728366 0.000000000000000000 0.993277595888407583 0.000000000000000000 0.499288089524781875 0.000000000000000000
 0.998828687704447549 0.000000000000000000 0.974472031989088938 0.000000000000000000 0.825857939437643629 0.000000000000000000 0.983210055019840157 0.000000000000000000
 0.996127247149785733 0.000000000000000000 0.951806058558124390 0.000000000000000000 1.543698261977861197 0.000000000000000000 0.965659665649148180 0.000000000000000000
 0.216841477768631635 0.000000000000000000 0.983525303983905919 0.000000000000000000 0.980703951129764939 0.000000000000000000 0.975038527018640355 0.000000000000000000
 0.470170980086778212 0.000000000000000000 0.998362932171288353 0.000000000000000000 0.928485392050562353 0.000000000000000000 0.458193930637631752 0.000000000000000000
 0.466520761640113246 0.000000000000000000 0.491610336001268355 0.000000000000000000 0.968905945501218002 0.000000000000000000 0.992859769969542394 0.000000000000000000
 0.990630467493853750 0.000000000000000000 0.997636681282559112 0.000000000000000000 0.965106815759452452 0.000000000000000000 0.994726124881915363 0.000000000000000000
 0.510280430203589264 0.000000000000000000 1.057261106493935676 0.000000000000000000 0.996532373265772042 0.000000000000000000 0.787249325979681669 0.000000000000000000
 0.996862872745594486 0.000000000000000000 0.994757337917787310 0.000000000000000000 0.935226896720696810 0.000000000000000000 0.994275434557356896 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigsSub_r5.dat <==
 0.992451381796593091 0.000000000000000000 0.995929604782253453 0.000000000000000000 0.474583235758016420 0.000000000000000000 0.923579384207767751 0.000000000000000000
 0.951869803598268893 0.000000000000000000 0.984190270301123826 0.000000000000000000 0.980687725549318823 0.000000000000000000 0.895641919597205405 0.000000000000000000
 2.234191377408501378 0.000000000000000000 0.891421940193871443 0.000000000000000000 0.648916177440243658 0.000000000000000000 0.959441880703097882 0.000000000000000000
 0.996946010080446143 0.000000000000000000 0.994886144020972085 0.000000000000000000 0.968965471299205849 0.000000000000000000 0.978499196023293938 0.000000000000000000
 0.999342655761201182 0.000000000000000000 0.685200237274083856 0.000000000000000000 0.993234170845039621 0.000000000000000000 0.997872874774159313 0.000000000000000000
 0.999607005320815034 0.000000000000000000 0.973186851212538118 0.000000000000000000 0.987552666462435114 0.000000000000000000 0.988503024406724107 0.000000000000000000
 0.999007664315939570 0.000000000000000000 1.686399408641670927 0.000000000000000000 0.975131070759740926 0.000000000000000000 0.994238288346355747 0.000000000000000000
 0.995587278079550053 0.000000000000000000 0.571915190549588170 0.000000000000000000 0.982050820017882686 0.000000000000000000 0.997091131043056134 0.000000000000000000
 0.993644218561177350 0.000000000000000000 0.961078700687772902 0.000000000000000000 0.363128484062232026 0.000000000000000000 0.976782456075669603 0.000000000000000000
 0.983885652660424492 0.000000000000000000 0.439769462554755963 0.000000000000000000 0.678550593932049639 0.000000000000000000 0.995131555483076968 0.000000000000000000
 0.992758554301266027 0.000000000000000000 0.998929139961778900 0.000000000000000000 0.438858420705478924 0.000000000000000000 0.698562872028879678 0.000000000000000000
 0.962884658287841200 0.000000000000000000 0.999248479719440419 0.000000000000000000 0.484370637430846129 0.000000000000000000 0.758582122500838674 0.000000000000000000
 0.998806384668329494 0.000000000000000000 0.648733134776940612 0.000000000000000000 0.998503690310688419 0.000000000000000000 0.996652233944309129 0.000000000000000000
 0.904592485851625883 0.000000000000000000 0.439476650250318401 0.000000000000000000 0.998886277879217022 0.000000000000000000 0.998375912980207447 0.000000000000000000
 1.131412867403393863 0.000000000000000000 0.999554031810866994 0.000000000000000000 0.998852106229451975 0.000000000000000000 0.997455065557685816 0.000000000000000000
 0.967353477142996687 0.000000000000000000 0.947443780951188308 0.000000000000000000 0.986781663692359201 0.000000000000000000 0.986431664793964158 0.000000000000000000
 0.992990082539263241 0.000000000000000000 0.948157025881275040 0.000000000000000000 1.375052114197179431 0.000000000000000000 0.954323656631124506 0.000000000000000000
 0.982691654328510689 0.000000000000000000 0.713576019202775025 0.000000000000000000 0.580931465127464297 0.000000000000000000 0.997283347269872777 0.000000000000000000
 0.999395632415838508 0.000000000000000000 0.959923827405285035 0.000000000000000000 0.928070489212761252 0.000000000000000000 0.996853104531743361 0.000000000000000000
 0.998889530582231400 0.000000000000000000 0.999274260699908434 0.000000000000000000 1.781745611006080976 0.000000000000000000 0.919227233183772419 0.000000000000000000
 0.937266311006456521 0.000000000000000000 1.482599230328281337 0.000000000000000000 0.440043653976255333 0.000000000000000000 0.991756885175264169 0.000000000000000000
 0.497116275669740426 0.000000000000000000 1.172874311791576307 0.000000000000000000 0.995699220604554402 0.000000000000000000 0.975599709779110480 0.000000000000000000
 0.371885516012423978 0.000000000000000000 1.124520482507192165 0.000000000000000000 0.998876362764205883 0.000000000000000000 0.997078667541806851 0.000000000000000000
 0.964935816588212592 0.000000000000000000 0.998008249867560315 0.000000000000000000 0.935982846669118462 0.000000000000000000 0.998466642204480670 0.000000000000000000
 0.913509675800380672 0.000000000000000000 0.919806481061745451 0.000000000000000000 0.995375885321922227 0.000000000000000000 0.985926534879018712 0.000000000000000000
 0.906341579904813899 0.000000000000000000 0.985311974432749871 0.000000000000000000 0.708952452381231724 0.000000000000000000 0.988778892135763643 0.000000000000000000
 0.999635812369171872 0.000000000000000000 0.270774182400151164 0.000000000000000000 0.981019105137091008 0.000000000000000000 0.997969471172484357 0.000000000000000000
 1.004957080044418749 0.000000000000000000 0.928270763129026677 0.000000000000000000 0.914093861469469249 0.000000000000000000 0.975658948349326982 0.000000000000000000
 0.999261315721284737 0.000000000000000000 0.999276688172689109 0.000000000000000000 0.447362053223754663 0.000000000000000000 0.984121370878021207 0.000000000000000000
 0.916334717685394207 0.000000000000000000 0.997529948629619412 0.000000000000000000 0.904294311963127040 0.000000000000000000 0.972080000981608960 0.000000000000000000
 0.999598415599263879 0.000000000000000000 0.981353829171484726 0.000000000000000000 0.990796602670798165 0.000000000000000000 0.998058423698514607 0.000000000000000000
 0.993355859283589937 0.000000000000000000 0.646614421512553883 0.000000000000000000 0.984845437939406154 0.000000000000000000 0.954127844492085875 0.000000000000000000
 0.685001545279103730 0.000000000000000000 0.983762090322948257 0.000000000000000000 0.942666483046947334 0.000000000000000000 0.997208900308557133 0.000000000000000000
 0.986636116980448064 0.000000000000000000 1.579795954894353649 0.000000000000000000 0.997059823888668872 0.000000000000000000 0.986283594113210316 0.000000000000000000
 0.968126983945188591 0.000000000000000000 0.942920359581563838 0.000000000000000000 0.989325600425263962 0.000000000000000000 0.946214049044082683 0.000000000000000000
 0.997114541410491495 0.000000000000000000 0.998292032536702179 0.000000000000000000 0.980128884844185588 0.000000000000000000 1.371608787049592548 0.000000000000000000
 0.969226393812356535 0.000000000000000000 0.941459024819469303 0.000000000000000000 0.450234446946016498 0.000000000000000000 0.995346122443316550 0.000000000000000000
 0.935400592069244419 0.000000000000000000 0.994704691200449354 0.000000000000000000 0.981160771546632504 0.000000000000000000 0.922903827152376621 0.000000000000000000
 1.585245557772463787 0.000000000000000000 0.927198814148377459 0.000000000000000000 0.992437283011681659 0.000000000000000000 0.932489950070931162 0.000000000000000000
 0.957838510187901560 0.000000000000000000 0.958242367869615252 0.000000000000000000 0.943521906166398638 0.000000000000000000 0.985671663186916125 0.000000000000000000
 0.627841795287958027 0.000000000000000000 0.985129572554732769 0.000000000000000000 0.996582688545754380 0.000000000000000000 0.926474591122039892 0.000000000000000000
 0.958921633431745857 0.000000000000000000 0.999264316732229485 0.000000000000000000 0.917895810633498233 0.000000000000000000 0.893638460990912931 0.000000000000000000
 0.997817664411640548 0.000000000000000000 0.999599151523609786 0.000000000000000000 0.983142137495577773 0.000000000000000000 0.939232451800193879 0.000000000000000000
 0.949971793265153130 0.000000000000000000 0.999298468621301561 0.000000000000000000 0.452956323929396720 0.000000000000000000 0.507832487415700751 0.000000000000000000
 0.999585014541297445 0.000000000000000000 0.999673082293278559 0.000000000000000000 0.950507713420604028 0.000000000000000000 0.998542149782092325 0.000000000000000000
 0.439747825218489485 0.000000000000000000 0.999342199130649811 0.000000000000000000 0.980005698228750721 0.000000000000000000 0.974561615621882482 0.000000000000000000
 0.478921178567581873 0.000000000000000000 0.998467592838771734 0.000000000000000000 0.999363768766413529 0.000000000000000000 0.967338302883057555 0.000000000000000000
 0.997652828402242120 0.000000000000000000 0.967163331004837201 0.000000000000000000 0.993516322811332953 0.000000000000000000 0.979702555433827560 0.000000000000000000
 0.997745968282953477 0.000000000000000000 0.985606124419116769 0.000000000000000000 0.972752832184588967 0.000000000000000000 0.948301748350961815 0.000000000000000000
 0.999478941420043343 0.000000000000000000 1.887703883359707957 0.000000000000000000 0.217265818896901886 0.000000000000000000 1.036019516396227802 0.000000000000000000
 0.498513600696216641 0.000000000000000000 0.999546686828452824 0.000000000000000000 2.219391846584720440 0.000000000000000000 0.956052088235021413 0.000000000000000000
 0.973524635701773389 0.000000000000000000 0.895848083934862816 0.000000000000000000 0.844373400396069007 0.000000000000000000 0.964185775585673421 0.000000000000000000
 0.448468973240019275 0.000000000000000000 0.466392376207331538 0.000000000000000000 0.994975566957300939 0.000000000000000000 0.996989611637826845 0.000000000000000000
 0.998149740479976733 0.000000000000000000 0.998766931796758239 0.000000000000000000 0.893568872982626328 0.000000000000000000 0.997001523519563837 0.000000000000000000
 0.990871982002352492 0.000000000000000000 0.998162350651004338 0.000000000000000000 0.981894412684034767 0.000000000000000000 0.978403809535954294 0.000000000000000000
 0.999793911168468274 0.000000000000000000 0.963905001229973801 0.000000000000000000 0.944426293186429899 0.000000000000000000 0.995042740329760811 0.000000000000000000
 0.985266753267478257 0.000000000000000000 0.998887584468520773 0.000000000000000000 0.486362757883539665 0.000000000000000000 0.952568985349581454 0.000000000000000000
 0.999418736199857771 0.000000000000000000 0.984487736332616992 0.000000000000000000 0.630555307751363925 0.000000000000000000 0.453944699354756176 0.000000000000000000
 0.984394784716492888 0.000000000000000000 0.900136657541302232 0.000000000000000000 0.997331772455559262 0.000000000000000000 0.664717082057011077 0.000000000000000000
 0.971885857043061296 0.000000000000000000 0.495669780643004598 0.000000000000000000 0.984022462440811596 0.000000000000000000 0.890882175703145762 0.000000000000000000
 0.438607792402181784 0.000000000000000000 0.998358066778726294 0.000000000000000000 0.963676266717701346 0.000000000000000000 0.996242029342779833 0.000000000000000000
 0.994739828639599089 0.000000000000000000 0.990826138951814372 0.000000000000000000 0.939639187666981734 0.000000000000000000 0.998134583552016674 0.000000000000000000
 0.668027061473092432 0.000000000000000000 0.981669759942495723 0.000000000000000000 0.784663621055690208 0.000000000000000000 0.928143395357996059 0.000000000000000000
 0.805246926457480083 0.000000000000000000 0.443285555587483893 0.000000000000000000 0.972936562538051275 0.000000000000000000 0.987048150864616725 0.000000000000000000
 0.999819460121201264 0.000000000000000000 0.999238662550548162 0.000000000000000000 0.804801049215413511 0.000000000000000000 0.902627857075880335 0.000000000000000000
 0.988936009854227804 0.000000000000000000 0.439407106604937481 0.000000000000000000 0.996692963920881692 0.000000000000000000 0.979489518994819841 0.000000000000000000
 0.977712105580688107 0.000000000000000000 0.999567816372932572 0.000000000000000000 0.976510403947280059 0.000000000000000000 0.300780824618722964 0.000000000000000000
 0.990435481681248509 0.000000000000000000 0.991575910891828505 0.000000000000000000 0.992722720952969762 0.000000000000000000 0.440113272482195894 0.000000000000000000
 0.918225514004526011 0.000000000000000000 0.983692037615610082 0.000000000000000000 0.995312327668910757 0.000000000000000000 0.988535611097915878 0.000000000000000000
 0.985596941244150537 0.000000000000000000 0.986893289468351309 0.000000000000000000 0.994402397159593887 0.000000000000000000 0.998257096803178645 0.000000000000000000
 0.932436994725116985 0.000000000000000000 0.997343369290756065 0.000000000000000000 0.994671909290474887 0.000000000000000000 0.703625069093861133 0.000000000000000000
 0.999466250746563811 0.000000000000000000 0.903216773314807320 0.000000000000000000 0.996886299394204367 0.000000000000000000 1.267717706061687988 0.000000000000000000
 0.898852959101575699 0.000000000000000000 0.986238852250679421 0.000000000000000000 0.982732912729284536 0.000000000000000000 0.998042339315111771 0.000000000000000000
 0.956885751694266706 0.000000000000000000 0.995802896572439589 0.000000000000000000 0.993979525114048079 0.000000000000000000 0.967170871587781700 0.000000000000000000
 0.995503631843689729 0.000000000000000000 0.988489073056487255 0.000000000000000000 0.912071057080494629 0.000000000000000000 1.097691664917838317 0.000000000000000000
 0.999359530681950492 0.000000000000000000 0.968823956904336869 0.000000000000000000 0.977289868081355761 0.000000000000000000 0.994951072732981001 0.000000000000000000
 0.928870170814618978 0.000000000000000000 0.978762889009370252 0.000000000000000000 0.542085208931430418 0.000000000000000000 0.944710985843389417 0.000000000000000000
 0.997011054965591392 0.000000000000000000 0.692432856920165984 0.000000000000000000 0.994150022125407595 0.000000000000000000 0.975342638289208641 0.000000000000000000
 0.968941422550045561 0.000000000000000000 0.518152460682380078 0.000000000000000000 0.996460947221323057 0.000000000000000000 0.475336746687934464 0.000000000000000000
 0.972496891894792381 0.000000000000000000 0.996196454867550485 0.000000000000000000 0.960781404621520618 0.000000000000000000 0.997863600769589798 0.000000000000000000
 0.942172066088552307 0.000000000000000000 0.983225120954841492 0.000000000000000000 0.489548162569164891 0.000000000000000000 0.992899839403295292 0.000000000000000000
 0.439683571187803712 0.000000000000000000 0.998804011590698426 0.000000000000000000 0.937975808106248032 0.000000000000000000 0.985827771615886750 0.000000000000000000
 0.969525388047106307 0.000000000000000000 0.969155535862179618 0.000000000000000000 0.979743654959385646 0.000000000000000000 0.911648347297022932 0.000000000000000000
 0.494170967364161606 0.000000000000000000 0.905345071735623952 0.000000000000000000 0.997669628477200421 0.000000000000000000 0.997686279687743927 0.000000000000000000
 0.998353200558265375 0.000000000000000000 0.998287324214988003 0.000000000000000000 0.997915971415683667 0.000000000000000000 0.491682392817120784 0.000000000000000000
 0.940758088854620644 0.000000000000000000 0.961404395791880195 0.000000000000000000 0.950983833531213407 0.000000000000000000 0.439600432167556121 0.000000000000000000
 0.994930180859642799 0.000000000000000000 0.999006626770256867 0.000000000000000000 0.990222824175364003 0.000000000000000000 0.969558564486876828 0.000000000000000000
 0.924849831695971125 0.000000000000000000 0.906638855595798043 0.000000000000000000 0.962271320521723927 0.000000000000000000 0.992624928851016386 0.000000000000000000
 0.981217779929415834 0.000000000000000000 0.990749556718147018 0.000000000000000000 0.439327349810117340 0.000000000000000000 0.998947701275297861 0.000000000000000000
 0.984894771322644025 0.000000000000000000 0.936641730789709359 0.000000000000000000 0.973269495369903037 0.000000000000000000 0.990648101288769678 0.000000000000000000
 0.999576749155771549 0.000000000000000000 0.910050951915964967 0.000000000000000000 0.990826421085409637 0.000000000000000000 0.997617465875806353 0.000000000000000000
 0.931067272012586211 0.000000000000000000 0.999611636401123049 0.000000000000000000 0.968589807752294307 0.000000000000000000 0.963719877863554064 0.000000000000000000
 0.994486310582637922 0.000000000000000000 0.973891078591594628 0.000000000000000000 0.988236674026690021 0.000000000000000000 0.996699621654944967 0.000000000000000000
 0.988296175683688771 0.000000000000000000 0.969101368540075558 0.000000000000000000 0.439820654147695833 0.000000000000000000 0.898216182645822148 0.000000000000000000
 0.995756714733078807 0.000000000000000000 0.492085013282434813 0.000000000000000000 0.685898835445092780 0.000000000000000000 0.986023282732861550 0.000000000000000000
 0.998850197716565469 0.000000000000000000 0.938244478992377506 0.000000000000000000 0.999326964790280270 0.000000000000000000 0.956637386276979917 0.000000000000000000
 0.944972885177053468 0.000000000000000000 0.657501831227647604 0.000000000000000000 0.995941954704528953 0.000000000000000000 0.994984618057092263 0.000000000000000000
 0.893846063494167953 0.000000000000000000 0.998655868792317380 0.000000000000000000 0.999256401764927582 0.000000000000000000 0.972317282064590560 0.000000000000000000
 2.212426891151126895 0.000000000000000000 0.985940885642320963 0.000000000000000000 0.925836704660980447 0.000000000000000000 0.990995595790709727 0.000000000000000000
 0.986291411988245104 0.000000000000000000 0.935778279313467354 0.000000000000000000 0.998771794952881709 0.000000000000000000 0.989689016664787702 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigsSub_r6.dat <==
 0.994127282559868264 0.000000000000000000 0.997039565395026806 0.000000000000000000 0.670221876676856176 0.000000000000000000 0.941237382569090508 0.000000000000000000
 0.963925909452431062 0.000000000000000000 0.987884666873126260 0.000000000000000000 0.985422918538307102 0.000000000000000000 0.920888438263593678 0.000000000000000000
 2.243621958344196976 0.000000000000000000 0.916807729228122370 0.000000000000000000 0.903719039053753281 0.000000000000000000 0.969386882999458743 0.000000000000000000
 0.997649761289995496 0.000000000000000000 0.996252250723678401 0.000000000000000000 0.976435850735926425 0.000000000000000000 0.984152604655885832 0.000000000000000000
 0.999592163883542884 0.000000000000000000 0.907339232946468122 0.000000000000000000 0.995055081942954667 0.000000000000000000 0.999128644682000688 0.000000000000000000
 0.999834842319082373 0.000000000000000000 0.978900628257072691 0.000000000000000000 0.990622042086848009 0.000000000000000000 0.991450760011022725 0.000000000000000000
 0.999328855230228075 0.000000000000000000 1.073089001832505218 0.000000000000000000 0.981022207312153394 0.000000000000000000 0.996279271914829900 0.000000000000000000
 0.996602127023946793 0.000000000000000000 0.898068948405311818 0.000000000000000000 0.986200123765032410 0.000000000000000000 0.998529684012166130 0.000000000000000000
 0.994963653793805580 0.000000000000000000 0.969574494167513845 0.000000000000000000 0.899734466122364296 0.000000000000000000 0.982043505459769039 0.000000000000000000
 0.987179099384823955 0.000000000000000000 0.439556300486245610 0.000000000000000000 0.903573628228029002 0.000000000000000000 0.997106613051536250 0.000000000000000000
 0.994110153786468831 0.000000000000000000 0.999378068231117300 0.000000000000000000 0.994894782644633713 0.000000000000000000 0.904599963501985127 0.000000000000000000
 0.970661325815657783 0.000000000000000000 0.999588994331719993 0.000000000000000000 0.518597278326684452 0.000000000000000000 0.907901090035178826 0.000000000000000000
 0.999148488829042503 0.000000000000000000 0.897382349275705815 0.000000000000000000 0.999256650021347004 0.000000000000000000 0.998107520156533701 0.000000000000000000
 0.921692583608664906 0.000000000000000000 0.968673958311149219 0.000000000000000000 0.999523807772875972 0.000000000000000000 0.999383658955992460 0.000000000000000000
 0.999949347712189351 0.000000000000000000 0.999826802345627708 0.000000000000000000 0.999481333020503904 0.000000000000000000 0.998848974512760668 0.000000000000000000
 0.973081999958599897 0.000000000000000000 0.957629030839128093 0.000000000000000000 0.989474364088624547 0.000000000000000000 0.989733177933794894 0.000000000000000000
 0.994253998333183509 0.000000000000000000 0.958003548745449907 0.000000000000000000 0.999883951409832550 0.000000000000000000 0.963070309861968732 0.000000000000000000
 0.985706795789108248 0.000000000000000000 0.903309284616487074 0.000000000000000000 0.849976586651710608 0.000000000000000000 0.998702532330964288 0.000000000000000000
 0.999635043403623524 0.000000000000000000 0.966567101131605710 0.000000000000000000 0.939396659887303476 0.000000000000000000 0.998255628228742031 0.000000000000000000
 0.999228421973643921 0.000000000000000000 0.999654746818778306 0.000000000000000000 1.099504168971400020 0.000000000000000000 0.931923721416159867 0.000000000000000000
 0.946787681618245780 0.000000000000000000 1.006163314972966294 0.000000000000000000 0.999247114271842540 0.000000000000000000 0.994044086309260666 0.000000000000000000
 0.502500150102574206 0.000000000000000000 0.999912584558330209 0.000000000000000000 0.996869676306049279 0.000000000000000000 0.979945145051252409 0.000000000000000000
 0.997495451549579415 0.000000000000000000 0.999907675088916204 0.000000000000000000 0.999506827359251560 0.000000000000000000 0.998458366634060512 0.000000000000000000
 0.970223143110448660 0.000000000000000000 0.998619044220075525 0.000000000000000000 0.944652723696217334 0.000000000000000000 0.999423224328362836 0.000000000000000000
 0.924241655348015501 0.000000000000000000 0.929953694145898679 0.000000000000000000 0.996568050221436463 0.000000000000000000 0.988773343023890638 0.000000000000000000
 0.917145556956791785 0.000000000000000000 0.987409072683417932 0.000000000000000000 0.896280290848771366 0.000000000000000000 0.991193896255370244 0.000000000000000000
 0.999849994869199898 0.000000000000000000 0.986378941271283893 0.000000000000000000 0.983704210911193866 0.000000000000000000 0.999209180498910721 0.000000000000000000
 0.999926285015887872 0.000000000000000000 0.936100041784904024 0.000000000000000000 0.923726959470307141 0.000000000000000000 0.979442409616813281 0.000000000000000000
 0.999457184519573660 0.000000000000000000 0.999658300043268278 0.000000000000000000 0.935299150126386536 0.000000000000000000 0.986858676608801666 0.000000000000000000
 0.440057171302568217 0.000000000000000000 0.998111532888790620 0.000000000000000000 0.913525621433203705 0.000000000000000000 0.975769712328840910 0.000000000000000000
 0.999825403869585183 0.000000000000000000 0.983622594827740948 0.000000000000000000 0.992342131335069322 0.000000000000000000 0.999261881819345943 0.000000000000000000
 0.994213642110210460 0.000000000000000000 0.646459640803652924 0.000000000000000000 0.986936612599257024 0.000000000000000000 0.959542791331368772 0.000000000000000000
 0.736729077734228688 0.000000000000000000 0.985822899930512642 0.000000000000000000 0.948593021735148256 0.000000000000000000 0.998580042874524842 0.000000000000000000
 0.988031041061690041 0.000000000000000000 1.026420407987989059 0.000000000000000000 0.997887163816627454 0.000000000000000000 0.988709845755435857 0.000000000000000000
 0.970776039699116078 0.000000000000000000 0.948503293577416140 0.000000000000000000 0.990715671486258498 0.000000000000000000 0.952178029777407620 0.000000000000000000
 0.439987692680260833 0.000000000000000000 0.998797126367834909 0.000000000000000000 0.982339396631082384 0.000000000000000000 0.999814163094272068 0.000000000000000000
 0.971624882638017162 0.000000000000000000 0.946755820626315914 0.000000000000000000 1.078822445295659183 0.000000000000000000 0.996918127253235808 0.000000000000000000
 0.939483179690469239 0.000000000000000000 0.995434050429567674 0.000000000000000000 0.982970542761666066 0.000000000000000000 0.927129232088262700 0.000000000000000000
 1.031392079185372790 0.000000000000000000 0.930692226178193582 0.000000000000000000 0.993616777409238483 0.000000000000000000 0.936477329944651049 0.000000000000000000
 0.960729637874579434 0.000000000000000000 0.961232466923517603 0.000000000000000000 0.946880098071928633 0.000000000000000000 0.987449543104854222 0.000000000000000000
 0.487395367543562941 0.000000000000000000 0.986402436761213419 0.000000000000000000 0.997356620654471171 0.000000000000000000 0.929802015979066976 0.000000000000000000
 0.961206410091405949 0.000000000000000000 0.999601935440809219 0.000000000000000000 0.920569850123453493 0.000000000000000000 0.895080729573645040 0.000000000000000000
 0.998171068887735990 0.000000000000000000 0.999833691534633751 0.000000000000000000 0.984468817474935642 0.000000000000000000 0.941820527927375806 0.000000000000000000
 0.952156207946855626 0.000000000000000000 0.999671317603131215 0.000000000000000000 0.999200960587898535 0.000000000000000000 0.934139534400782678 0.000000000000000000
 0.999813063552152159 0.000000000000000000 0.999871389573964264 0.000000000000000000 0.952626274094281800 0.000000000000000000 0.999438421641633323 0.000000000000000000
 0.993160310845976557 0.000000000000000000 0.999733298139905080 0.000000000000000000 0.981377856763115508 0.000000000000000000 0.976607265631164956 0.000000000000000000
 0.915082961322037591 0.000000000000000000 0.998893677144589986 0.000000000000000000 0.999769682597927534 0.000000000000000000 0.969295914521593360 0.000000000000000000
 0.997934551884871901 0.000000000000000000 0.968049306604235937 0.000000000000000000 0.994269259766744740 0.000000000000000000 0.981390046065342081 0.000000000000000000
 0.998048751997807959 0.000000000000000000 0.986317637366550981 0.000000000000000000 0.973341321400735260 0.000000000000000000 0.949788471786697674 0.000000000000000000
 0.999699289821860959 0.000000000000000000 1.259360108706272019 0.000000000000000000 0.911523756198659996 0.000000000000000000 0.999684807258727437 0.000000000000000000
 1.017700347340157130 0.000000000000000000 0.999821919566368122 0.000000000000000000 2.239700820260473346 0.000000000000000000 0.956965972799157849 0.000000000000000000
 0.973589702020063785 0.000000000000000000 0.718158130732712841 0.000000000000000000 0.652007545318761705 0.000000000000000000 0.964712036114783400 0.000000000000000000
 0.999122049912003152 0.000000000000000000 0.985664791572403498 0.000000000000000000 0.995820889656009567 0.000000000000000000 0.998149643333363312 0.000000000000000000
 0.998455592073186460 0.000000000000000000 0.999143865073138349 0.000000000000000000 0.674629298227770624 0.000000000000000000 0.998187244808967145 0.000000000000000000
 0.991032790559952081 0.000000000000000000 0.998593731772186910 0.000000000000000000 0.448066962017424963 0.000000000000000000 0.979181833793427603 0.000000000000000000
 0.999906271641897160 0.000000000000000000 0.962981366229371027 0.000000000000000000 0.942775641956570709 0.000000000000000000 0.996462139417070847 0.000000000000000000
 0.985405522313444471 0.000000000000000000 0.999230746406271964 0.000000000000000000 0.985203850449850038 0.000000000000000000 0.951310264093397251 0.000000000000000000
 0.999611762193327480 0.000000000000000000 0.984637680995335995 0.000000000000000000 0.979999656609228498 0.000000000000000000 0.993062071653406875 0.000000000000000000
 0.984029711458007550 0.000000000000000000 0.736759389634837558 0.000000000000000000 0.997961710641864785 0.000000000000000000 0.954944527513507224 0.000000000000000000
 0.970886860167805676 0.000000000000000000 0.938388284882139878 0.000000000000000000 0.984159782177632336 0.000000000000000000 0.501425507595003261 0.000000000000000000
 0.999817929311486719 0.000000000000000000 0.998740944226967686 0.000000000000000000 0.961924315015063258 0.000000000000000000 0.997499396634773272 0.000000000000000000
 0.994751073749482240 0.000000000000000000 0.990972875757762495 0.000000000000000000 0.442038359209952325 0.000000000000000000 0.999267086564594176 0.000000000000000000
 0.971728794015372377 0.000000000000000000 0.981207487689603086 0.000000000000000000 0.961266417528785166 0.000000000000000000 0.271070284974991749 0.000000000000000000
 0.994773941759262148 0.000000000000000000 0.943615320423305759 0.000000000000000000 0.971116243065334173 0.000000000000000000 0.987683449323674356 0.000000000000000000
 0.999910531565915250 0.000000000000000000 0.999498039644498681 0.000000000000000000 0.933830289097761113 0.000000000000000000 0.711038221129179471 0.000000000000000000
 0.988523112346067268 0.000000000000000000 0.445483412633481957 0.000000000000000000 0.997272527255665842 0.000000000000000000 0.979113504787352373 0.000000000000000000
 0.976306899721960053 0.000000000000000000 0.999824066239291764 0.000000000000000000 0.975211516296538017 0.000000000000000000 0.483976024463414756 0.000000000000000000
 0.989865625289345741 0.000000000000000000 0.991481953916088288 0.000000000000000000 0.993085363480137318 0.000000000000000000 0.453162921224175175 0.000000000000000000
 0.903984783656619162 0.000000000000000000 0.982606851755896904 0.000000000000000000 0.995724299858059769 0.000000000000000000 0.988794835327287402 0.000000000000000000
 0.984532288803701694 0.000000000000000000 0.985990402189618975 0.000000000000000000 0.994761167412882785 0.000000000000000000 0.999288284578879971 0.000000000000000000
 0.921564798159709153 0.000000000000000000 0.997507657431021433 0.000000000000000000 0.995105168866332379 0.000000000000000000 0.439326273226266051 0.000000000000000000
 0.999668962630595237 0.000000000000000000 0.443652207847341162 0.000000000000000000 0.997422188310288726 0.000000000000000000 0.999731456904840110 0.000000000000000000
 0.999659102164637603 0.000000000000000000 0.985188474967891414 0.000000000000000000 0.981232319837483935 0.000000000000000000 0.999174560703809944 0.000000000000000000
 0.950588556176410138 0.000000000000000000 0.995914952572354628 0.000000000000000000 0.994047603398342638 0.000000000000000000 0.963694432845063509 0.000000000000000000
 0.995394811397571466 0.000000000000000000 0.987476829167916459 0.000000000000000000 0.890754173572851249 0.000000000000000000 0.999706543147767634 0.000000000000000000
 0.999509290118817062 0.000000000000000000 0.964068358455342445 0.000000000000000000 0.974593599517785569 0.000000000000000000 0.996051377843829688 0.000000000000000000
 0.912857186906080642 0.000000000000000000 0.975981110699220666 0.000000000000000000 0.999095335323386791 0.000000000000000000 0.935905106018388167 0.000000000000000000
 0.996869650065573487 0.000000000000000000 0.998457669954825988 0.000000000000000000 0.994249174206229713 0.000000000000000000 0.972480890635970208 0.000000000000000000
 0.963348105315187442 0.000000000000000000 0.999828896190421590 0.000000000000000000 0.996821464784387601 0.000000000000000000 0.972800489955750747 0.000000000000000000
 0.967937105360135774 0.000000000000000000 0.996260224372548686 0.000000000000000000 0.953430952203810134 0.000000000000000000 0.998943682413964029 0.000000000000000000
 0.930062041266820794 0.000000000000000000 0.980652340627603980 0.000000000000000000 0.931056920609061978 0.000000000000000000 0.993442559880698628 0.000000000000000000
 0.981463538130630031 0.000000000000000000 0.999108805730493543 0.000000000000000000 0.923149506147108667 0.000000000000000000 0.985010607992235721 0.000000000000000000
 0.963559219227350772 0.000000000000000000 0.963174362184009092 0.000000000000000000 0.976870160398615739 0.000000000000000000 0.662300203861686421 0.000000000000000000
 0.498323266887836069 0.000000000000000000 0.999828440456395295 0.000000000000000000 0.998272061407681877 0.000000000000000000 0.998807572924322762 0.000000000000000000
 0.998445420392633842 0.000000000000000000 0.998543837969025017 0.000000000000000000 0.998546049708366801 0.000000000000000000 0.998369633895516362 0.000000000000000000
 0.926680113755853796 0.000000000000000000 0.952383529698420661 0.000000000000000000 0.939258969015356437 0.000000000000000000 0.998168123555844722 0.000000000000000000
 0.994403875909666279 0.000000000000000000 0.999277831087485691 0.000000000000000000 0.989180556250121246 0.000000000000000000 0.963768721259118721 0.000000000000000000
 0.898651426450605917 0.000000000000000000 0.979809226414047330 0.000000000000000000 0.953203568319422878 0.000000000000000000 0.992872532115072870 0.000000000000000000
 0.977103002900876816 0.000000000000000000 0.989515723591172014 0.000000000000000000 0.986041752877492961 0.000000000000000000 0.999621479552622039 0.000000000000000000
 0.981799552084217431 0.000000000000000000 0.916634273787899856 0.000000000000000000 0.967128902976748250 0.000000000000000000 0.990269829149664771 0.000000000000000000
 0.999774554027436424 0.000000000000000000 0.998511236571596683 0.000000000000000000 0.989841915448128939 0.000000000000000000 0.998737495153909749 0.000000000000000000
 0.906609346166796670 0.000000000000000000 0.999829424940452016 0.000000000000000000 0.960405830393094906 0.000000000000000000 0.954056025107180017 0.000000000000000000
 0.993570981305241130 0.000000000000000000 0.967079010752269985 0.000000000000000000 0.986417957590489114 0.000000000000000000 0.997627026356797120 0.000000000000000000
 0.985809794742144807 0.000000000000000000 0.960230854701349390 0.000000000000000000 0.992746667075568467 0.000000000000000000 0.999717103456715939 0.000000000000000000
 0.995167725115660318 0.000000000000000000 0.923906858595573977 0.000000000000000000 0.996903419687148129 0.000000000000000000 0.984273076840677219 0.000000000000000000
 0.998877052224243389 0.000000000000000000 0.914827075272599877 0.000000000000000000 0.999736216490967111 0.000000000000000000 0.942783962717282042 0.000000000000000000
 0.925631256830120375 0.000000000000000000 1.160249941857418143 0.000000000000000000 0.996043257967369811 0.000000000000000000 0.995735424741698405 0.000000000000000000
 0.986348681318354736 0.000000000000000000 0.998855788621863416 0.000000000000000000 0.999710117395569919 0.000000000000000000 0.964511953012182177 0.000000000000000000
 2.182801159160991933 0.000000000000000000 0.982516739445763232 0.000000000000000000 0.892158731821988016 0.000000000000000000 0.990235578994731580 0.000000000000000000
 0.982549988751423964 0.000000000000000000 0.908481222531975607 0.000000000000000000 0.439531818177350542 0.000000000000000000 0.988467331018159090 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigs_r3.dat <==
 2.063981799515724802 0.000000000000000000 2.023176114328855579 0.000000000000000000 1.962567695643308907 0.000000000000000000 1.885447224162675850 0.000000000000000000
 2.050077503405893342 0.000000000000000000 2.011581404642180715 0.000000000000000000 1.952285741419918397 0.000000000000000000 1.865684646064513119 0.000000000000000000
 1.789027434274730766 0.000000000000000000 1.773956396419266168 0.000000000000000000 1.748670929223962833 0.000000000000000000 1.707829944384269716 0.000000000000000000
 1.729019923530029423 0.000000000000000000 1.695396406413206769 0.000000000000000000 1.655221393064878255 0.000000000000000000 1.614047590864713833 0.000000000000000000
 1.439005276178601633 0.000000000000000000 1.434853286750224832 0.000000000000000000 1.428933192130364516 0.000000000000000000 1.419922992150829621 0.000000000000000000
 1.425153332071942724 0.000000000000000000 1.402970885517494715 0.000000000000000000 1.370427531923842368 0.000000000000000000 1.334210748321496443 0.000000000000000000
 1.212484016411385923 0.000000000000000000 1.207894105314775812 0.000000000000000000 1.199969630130741649 0.000000000000000000 1.187762311950019134 0.000000000000000000
 1.082930544419285157 0.000000000000000000 1.077953623981775078 0.000000000000000000 1.070105212344480083 0.000000000000000000 1.058678951689369097 0.000000000000000000
 1.017337913995181475 0.000000000000000000 1.013657351207524204 0.000000000000000000 1.007133341824488770 0.000000000000000000 0.996564265234638369 0.000000000000000000
 1.001557043875815900 0.000000000000000000 0.997215670968976120 0.000000000000000000 0.991527628848818843 0.000000000000000000 0.987174587483263144 0.000000000000000000
 0.997324069974166671 0.000000000000000000 0.994619821117789016 0.000000000000000000 0.990713404440413226 0.000000000000000000 0.984009209541365726 0.000000000000000000
 0.995796605293686077 0.000000000000000000 0.993385612162547282 0.000000000000000000 0.989920410039786591 0.000000000000000000 0.983152587727825433 0.000000000000000000
 0.995545380612468001 0.000000000000000000 0.993107913445511303 0.000000000000000000 0.989000600893979231 0.000000000000000000 0.982398911458138180 0.000000000000000000
 0.994741043550551596 0.000000000000000000 0.992304688485912356 0.000000000000000000 0.988148327732318421 0.000000000000000000 0.981815509397014119 0.000000000000000000
 0.994295141968827845 0.000000000000000000 0.991790663066709155 0.000000000000000000 0.987670940153368759 0.000000000000000000 0.980873213584473880 0.000000000000000000
 0.993897300496795033 0.000000000000000000 0.991196122492777110 0.000000000000000000 0.986431773321163941 0.000000000000000000 0.979862012150534367 0.000000000000000000
 0.993071912486578889 0.000000000000000000 0.990874345031797055 0.000000000000000000 0.986125615193500504 0.000000000000000000 0.979184005883301345 0.000000000000000000
 0.991983884069910893 0.000000000000000000 0.990042132200783298 0.000000000000000000 0.985969918925995836 0.000000000000000000 0.979002730196606330 0.000000000000000000
 0.991721464565486266 0.000000000000000000 0.988861732519638048 0.000000000000000000 0.985305562158834913 0.000000000000000000 0.978561819289733847 0.000000000000000000
 0.990365382868382493 0.000000000000000000 0.988343818914467764 0.000000000000000000 0.984543630450246066 0.000000000000000000 0.977777782300777276 0.000000000000000000
 0.989567410886217025 0.000000000000000000 0.987534768371465366 0.000000000000000000 0.983903809173269916 0.000000000000000000 0.977577851025750122 0.000000000000000000
 0.989215504414435398 0.000000000000000000 0.987279503196645480 0.000000000000000000 0.983713418848074284 0.000000000000000000 0.976432687620940709 0.000000000000000000
 0.988588485639899317 0.000000000000000000 0.986205749076789595 0.000000000000000000 0.982987021265165573 0.000000000000000000 0.975016708832190160 0.000000000000000000
 0.987736767741258959 0.000000000000000000 0.985803186607532966 0.000000000000000000 0.981490524055043112 0.000000000000000000 0.973130367201428759 0.000000000000000000
 0.987426584536230001 0.000000000000000000 0.984854581871397294 0.000000000000000000 0.978986646018330520 0.000000000000000000 0.970805265412814200 0.000000000000000000
 0.986470256839452886 0.000000000000000000 0.983380744938550322 0.000000000000000000 0.978254602041308319 0.000000000000000000 0.969486457753591879 0.000000000000000000
 0.985882806962047442 0.000000000000000000 0.983027830160520977 0.000000000000000000 0.977554714535662450 0.000000000000000000 0.968993661489103264 0.000000000000000000
 0.984947280424094629 0.000000000000000000 0.982390673129592384 0.000000000000000000 0.976855270264014530 0.000000000000000000 0.967523480122656210 0.000000000000000000
 0.982059513638545045 0.000000000000000000 0.979519927185188544 0.000000000000000000 0.974194015067293750 0.000000000000000000 0.965973569939453713 0.000000000000000000
 0.975181499131317686 0.000000000000000000 0.972927686192878838 0.000000000000000000 0.970228793175360482 0.000000000000000000 0.964856788133673260 0.000000000000000000
 0.974280459933282272 0.000000000000000000 0.971282620078879888 0.000000000000000000 0.964951426116744226 0.000000000000000000 0.956656661335847924 0.000000000000000000
 0.972023275189155656 0.000000000000000000 0.969126883472431588 0.000000000000000000 0.963385961425924697 0.000000000000000000 0.955591321199730115 0.000000000000000000
 0.969145651293928934 0.000000000000000000 0.966992797359770062 0.000000000000000000 0.962271050117672222 0.000000000000000000 0.954541138328671046 0.000000000000000000
 0.967236764542589222 0.000000000000000000 0.965150516838543693 0.000000000000000000 0.961387263770797529 0.000000000000000000 0.953212975436069199 0.000000000000000000
 0.966974793419447143 0.000000000000000000 0.964874009293251955 0.000000000000000000 0.959692441438816490 0.000000000000000000 0.951917796964756757 0.000000000000000000
 0.963494894048405714 0.000000000000000000 0.961310440001456046 0.000000000000000000 0.957753040677252976 0.000000000000000000 0.948125818244637042 0.000000000000000000
 0.962395215500207235 0.000000000000000000 0.960881642668627300 0.000000000000000000 0.956692653075865262 0.000000000000000000 0.945474975550391727 0.000000000000000000
 0.954681266833989906 0.000000000000000000 0.952295548541672088 0.000000000000000000 0.947096881903943588 0.000000000000000000 0.937263462064913511 0.000000000000000000
 0.948580210345739916 0.000000000000000000 0.946715460444901735 0.000000000000000000 0.943181243051206319 0.000000000000000000 0.936713347370599969 0.000000000000000000
 0.944740278814409695 0.000000000000000000 0.943280542342801009 0.000000000000000000 0.940472857668488427 0.000000000000000000 0.935118116852085679 0.000000000000000000
 0.944493764982543005 0.000000000000000000 0.942665228934008725 0.000000000000000000 0.938819130415599168 0.000000000000000000 0.929740226578306239 0.000000000000000000
 0.937219896805600694 0.000000000000000000 0.935372242148025168 0.000000000000000000 0.931594036824129113 0.000000000000000000 0.924272515195421529 0.000000000000000000
 0.930555111159379500 0.000000000000000000 0.929406112236880522 0.000000000000000000 0.927202223290340299 0.000000000000000000 0.922601210652265746 0.000000000000000000
 0.929014559067857237 0.000000000000000000 0.927570482190985146 0.000000000000000000 0.924419727530683688 0.000000000000000000 0.917608637550510808 0.000000000000000000
 0.926075292446707388 0.000000000000000000 0.924383526579980797 0.000000000000000000 0.920997436229243127 0.000000000000000000 0.914099001087827601 0.000000000000000000
 0.922038683625944988 0.000000000000000000 0.920809227750170600 0.000000000000000000 0.918208168373729317 0.000000000000000000 0.911876158615410159 0.000000000000000000
 0.914123574471813138 0.000000000000000000 0.912753421280468769 0.000000000000000000 0.909943756937987569 0.000000000000000000 0.903968061528697686 0.000000000000000000
 0.906681549240417217 0.000000000000000000 0.905511438060035978 0.000000000000000000 0.903137927134902485 0.000000000000000000 0.898185851450546857 0.000000000000000000
 0.900198970380956309 0.000000000000000000 0.898807589348540437 0.000000000000000000 0.895937930108086311 0.000000000000000000 0.889785958613277139 0.000000000000000000
 0.896543834248401894 0.000000000000000000 0.895218986424943908 0.000000000000000000 0.892511619607273987 0.000000000000000000 0.886779242222906827 0.000000000000000000
 0.843974307038735438 0.000000000000000000 0.837950908790111582 0.000000000000000000 0.830633174651747574 0.000000000000000000 0.826876119686107636 0.000000000000000000
 0.785055900511603233 0.000000000000000000 0.786253157642505585 0.000000000000000000 0.788370549067658355 0.000000000000000000 0.792107176566667293 0.000000000000000000
 0.738141156488919314 0.000000000000000000 0.746487314864394125 0.000000000000000000 0.761526226129009221 0.000000000000000000 0.785601015196008445 0.000000000000000000
 0.715569523524068218 0.000000000000000000 0.719949863787502697 0.000000000000000000 0.728960425544209589 0.000000000000000000 0.744388685218311030 0.000000000000000000
 0.711072682149706647 0.000000000000000000 0.713672889267991328 0.000000000000000000 0.718485424269994843 0.000000000000000000 0.727594966362190010 0.000000000000000000
 0.694932112626658549 0.000000000000000000 0.697479773242295487 0.000000000000000000 0.702129386687848411 0.000000000000000000 0.710047485833808945 0.000000000000000000
 0.678620545585491342 0.000000000000000000 0.680594862584459781 0.000000000000000000 0.684460761466589740 0.000000000000000000 0.691787751417524355 0.000000000000000000
 0.660125204390663134 0.000000000000000000 0.661603988160478829 0.000000000000000000 0.664501794617457286 0.000000000000000000 0.670022555111589480 0.000000000000000000
 0.655846940569047354 0.000000000000000000 0.657264550980460438 0.000000000000000000 0.660089321525032746 0.000000000000000000 0.665580964292272759 0.000000000000000000
 0.621894130636501119 0.000000000000000000 0.625118568366797467 0.000000000000000000 0.631522361240875796 0.000000000000000000 0.642764198993414637 0.000000000000000000
 0.563833209469051244 0.000000000000000000 0.569920680810855784 0.000000000000000000 0.581595339388536581 0.000000000000000000 0.634310720468749811 0.000000000000000000
 0.542325163250640396 0.000000000000000000 0.545684484854666585 0.000000000000000000 0.551951629829183554 0.000000000000000000 0.587487326437436508 0.000000000000000000
 0.505440977211853326 0.000000000000000000 0.506906786256460795 0.000000000000000000 0.526685888831441629 0.000000000000000000 0.560811264135292475 0.000000000000000000
 0.485082871992809583 0.000000000000000000 0.491822943101531851 0.000000000000000000 0.509808811773091453 0.000000000000000000 0.523991879698096574 0.000000000000000000
 0.474547536617467736 0.000000000000000000 0.478123632214735861 0.000000000000000000 0.501967663507729256 0.000000000000000000 0.516226855008469654 0.000000000000000000
 0.464637970077786955 0.000000000000000000 0.466423455193912262 0.000000000000000000 0.488536364933149336 0.000000000000000000 0.509709410744925595 0.000000000000000000
 0.458892036046536000 0.000000000000000000 0.463571834274642103 0.000000000000000000 0.469728022720982741 0.000000000000000000 0.477581318110373909 0.000000000000000000
 0.455276022571468764 0.000000000000000000 0.458491550299486073 0.000000000000000000 0.467258249951729598 0.000000000000000000 0.475469083497179978 0.000000000000000000
 0.446596275013476152 0.000000000000000000 0.447796951894288642 0.000000000000000000 0.461048303856271824 0.000000000000000000 0.466923086931340992 0.000000000000000000
 0.443145432609742485 0.000000000000000000 0.443940371901888398 0.000000000000000000 0.448556507552267836 0.000000000000000000 0.451277525378027178 0.000000000000000000
 0.439826316898068947 0.000000000000000000 0.440905272406007576 0.000000000000000000 0.445493061302288718 0.000000000000000000 0.450048460781104609 0.000000000000000000
 0.438643941469721188 0.000000000000000000 0.439700224888857683 0.000000000000000000 0.442816718375717677 0.000000000000000000 0.445678131822740242 0.000000000000000000
 0.437959356713422343 0.000000000000000000 0.438311824120297122 0.000000000000000000 0.440341763729474978 0.000000000000000000 0.442528073493716978 0.000000000000000000
 0.432907872048042153 0.000000000000000000 0.436901706121489264 0.000000000000000000 0.440092310098903094 0.000000000000000000 0.441799370074356934 0.000000000000000000
 0.380292640342363819 0.000000000000000000 0.422913098142850219 0.000000000000000000 0.439008480234360510 0.000000000000000000 0.440385258353916342 0.000000000000000000
 0.364220846150773936 0.000000000000000000 0.366709976476148281 0.000000000000000000 0.387449553770299382 0.000000000000000000 0.407164086791171498 0.000000000000000000
 0.333267886570978111 0.000000000000000000 0.365718919564990530 0.000000000000000000 0.370881682280828406 0.000000000000000000 0.394782417364849814 0.000000000000000000
 0.301284502532177256 0.000000000000000000 0.340432543636176588 0.000000000000000000 0.366840349761960505 0.000000000000000000 0.378596657106790968 0.000000000000000000
 0.265625136568815312 0.000000000000000000 0.266944974995548923 0.000000000000000000 0.269409132522253902 0.000000000000000000 0.274021079948794544 0.000000000000000000
 0.227158956235695458 0.000000000000000000 0.234986386759518329 0.000000000000000000 0.243855957015833152 0.000000000000000000 0.254747545234273565 0.000000000000000000
 0.136686661526348396 0.000000000000000000 0.138342891393139600 0.000000000000000000 0.140718882840211945 0.000000000000000000 0.144186623693255522 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigs_r4.dat <==
 2.196900766766205049 0.000000000000000000 2.179222843062078585 0.000000000000000000 2.149421394736172441 0.000000000000000000 2.101637158099878722 0.000000000000000000
 2.195389304974154854 0.000000000000000000 2.177724158676458188 0.000000000000000000 2.147596292073433499 0.000000000000000000 2.100176536224076074 0.000000000000000000
 2.107739297422293490 0.000000000000000000 2.090947696544390499 0.000000000000000000 2.063113654537760855 0.000000000000000000 2.019661921648792102 0.000000000000000000
 2.102653273340727935 0.000000000000000000 2.085006123953174750 0.000000000000000000 2.057081879490094689 0.000000000000000000 2.014636433970968810 0.000000000000000000
 1.967900297777715579 0.000000000000000000 1.952713311200246160 0.000000000000000000 1.930413464578081051 0.000000000000000000 1.900663422786910584 0.000000000000000000
 1.956189390965223485 0.000000000000000000 1.942175877352359192 0.000000000000000000 1.917590587237823163 0.000000000000000000 1.877011381975695059 0.000000000000000000
 1.798878146630035202 0.000000000000000000 1.792449781307769774 0.000000000000000000 1.779744836069227620 0.000000000000000000 1.754985482261922858 0.000000000000000000
 1.770065110271856756 0.000000000000000000 1.755884495122075117 0.000000000000000000 1.739021487100745667 0.000000000000000000 1.720197866887118954 0.000000000000000000
 1.612606277414241562 0.000000000000000000 1.609577584271597583 0.000000000000000000 1.605553194044506027 0.000000000000000000 1.599388842227006169 0.000000000000000000
 1.574499753461341855 0.000000000000000000 1.561243968634870249 0.000000000000000000 1.543698261977861197 0.000000000000000000 1.525100391212607986 0.000000000000000000
 1.448810453981801416 0.000000000000000000 1.445112185901461288 0.000000000000000000 1.438913010740661580 0.000000000000000000 1.429426965594075227 0.000000000000000000
 1.396338701438507357 0.000000000000000000 1.389794845247408261 0.000000000000000000 1.379543914010608940 0.000000000000000000 1.365444296782566180 0.000000000000000000
 1.287684531252520248 0.000000000000000000 1.285555374414858676 0.000000000000000000 1.281762324746053672 0.000000000000000000 1.275432870876987979 0.000000000000000000
 1.196648162450674846 0.000000000000000000 1.194203848642595212 0.000000000000000000 1.190552601757072004 0.000000000000000000 1.185367984834990285 0.000000000000000000
 1.116121389325052116 0.000000000000000000 1.114363332073680990 0.000000000000000000 1.111439355080912517 0.000000000000000000 1.106953404107135164 0.000000000000000000
 1.061243782705961758 0.000000000000000000 1.057261106493935676 0.000000000000000000 1.053022732557163943 0.000000000000000000 1.048721165879879624 0.000000000000000000
 1.055638226110559463 0.000000000000000000 1.051444740573131087 0.000000000000000000 1.044657489522018423 0.000000000000000000 1.033548938012537333 0.000000000000000000
 1.045491360877647491 0.000000000000000000 1.041790582227927420 0.000000000000000000 1.035224449363023380 0.000000000000000000 1.026093088643933227 0.000000000000000000
 1.018466770343124939 0.000000000000000000 1.017299444290704180 0.000000000000000000 1.015060623377018079 0.000000000000000000 1.010887812399667185 0.000000000000000000
 1.010321274623643184 0.000000000000000000 1.008243731265118237 0.000000000000000000 1.005188154899997244 0.000000000000000000 1.000803661445182513 0.000000000000000000
 1.004358801951293900 0.000000000000000000 1.002885554925511569 0.000000000000000000 1.000424168876973718 0.000000000000000000 0.997190082845007542 0.000000000000000000
 0.999433849790846041 0.000000000000000000 0.998682789748613686 0.000000000000000000 0.997912715626650404 0.000000000000000000 0.996826090788149988 0.000000000000000000
 0.999253473734601161 0.000000000000000000 0.998637154675780292 0.000000000000000000 0.997634295281987216 0.000000000000000000 0.996568406994797984 0.000000000000000000
 0.999243960052778490 0.000000000000000000 0.998618297571906455 0.000000000000000000 0.997508519138446070 0.000000000000000000 0.996168571701373851 0.000000000000000000
 0.999136037810152922 0.000000000000000000 0.998542947116458524 0.000000000000000000 0.997486742293495210 0.000000000000000000 0.995822970018309994 0.000000000000000000
 0.999106356006242979 0.000000000000000000 0.998478488136115505 0.000000000000000000 0.997467275050723856 0.000000000000000000 0.995600794314073223 0.000000000000000000
 0.999045750163212509 0.000000000000000000 0.998432766524261051 0.000000000000000000 0.997422555203865024 0.000000000000000000 0.995409563996022317 0.000000000000000000
 0.998960309203260288 0.000000000000000000 0.998362932171288353 0.000000000000000000 0.997339055914493677 0.000000000000000000 0.995372957223369603 0.000000000000000000
 0.998931986906023028 0.000000000000000000 0.998313970167844289 0.000000000000000000 0.997269758261609796 0.000000000000000000 0.995358077801144936 0.000000000000000000
 0.998895744922711493 0.000000000000000000 0.998253588024528793 0.000000000000000000 0.997222715779254587 0.000000000000000000 0.995322790840694749 0.000000000000000000
 0.998862265718706621 0.000000000000000000 0.998164965623512090 0.000000000000000000 0.997136304927385808 0.000000000000000000 0.995247740718509744 0.000000000000000000
 0.998828687704447549 0.000000000000000000 0.998146982686454409 0.000000000000000000 0.997011267776735211 0.000000000000000000 0.995188026557100258 0.000000000000000000
 0.998796647884000355 0.000000000000000000 0.998115694084357741 0.000000000000000000 0.996880859291179422 0.000000000000000000 0.995121560046301590 0.000000000000000000
 0.998701571990792569 0.000000000000000000 0.998108463764462606 0.000000000000000000 0.996860222871674084 0.000000000000000000 0.995039407813006038 0.000000000000000000
 0.998647920314786774 0.000000000000000000 0.998012608568306647 0.000000000000000000 0.996838506546686376 0.000000000000000000 0.995011826877912675 0.000000000000000000
 0.998565553474227818 0.000000000000000000 0.997910493284229649 0.000000000000000000 0.996810381740389606 0.000000000000000000 0.994954593275770849 0.000000000000000000
 0.998518307401779048 0.000000000000000000 0.997828322448788052 0.000000000000000000 0.996626051977787863 0.000000000000000000 0.994936357115692949 0.000000000000000000
 0.998481589003126890 0.000000000000000000 0.997759052406893998 0.000000000000000000 0.996532373265772042 0.000000000000000000 0.994726124881915363 0.000000000000000000
 0.998475411751681863 0.000000000000000000 0.997649929770287991 0.000000000000000000 0.996457895505577396 0.000000000000000000 0.994695110905928215 0.000000000000000000
 0.998447101656904645 0.000000000000000000 0.997636681282559112 0.000000000000000000 0.996422049093237172 0.000000000000000000 0.994554622801361532 0.000000000000000000
 0.998415093913342711 0.000000000000000000 0.997601018793053074 0.000000000000000000 0.996356908653683648 0.000000000000000000 0.994520512259006395 0.000000000000000000
 0.998324582831365048 0.000000000000000000 0.997515488511840465 0.000000000000000000 0.996288009180558265 0.000000000000000000 0.994493694241257331 0.000000000000000000
 0.998295341348720333 0.000000000000000000 0.997507588742011952 0.000000000000000000 0.996257388475051853 0.000000000000000000 0.994414974002791774 0.000000000000000000
 0.998267790587346937 0.000000000000000000 0.997475348909298676 0.000000000000000000 0.996216291480033433 0.000000000000000000 0.994275434557356896 0.000000000000000000
 0.998201661992193290 0.000000000000000000 0.997425291786330992 0.000000000000000000 0.996165510929406528 0.000000000000000000 0.994184675246161498 0.000000000000000000
 0.998185438950272674 0.000000000000000000 0.997392632363543807 0.000000000000000000 0.996137523521179347 0.000000000000000000 0.994140515078311471 0.000000000000000000
 0.998114642721013690 0.000000000000000000 0.997360904785072222 0.000000000000000000 0.996109256961618894 0.000000000000000000 0.994057002437420567 0.000000000000000000
 0.998069385223360972 0.000000000000000000 0.997268674941444444 0.000000000000000000 0.996037614983399378 0.000000000000000000 0.993885706971109006 0.000000000000000000
 0.998060736893595202 0.000000000000000000 0.997237786830364459 0.000000000000000000 0.995989946874066057 0.000000000000000000 0.993792634126687058 0.000000000000000000
 0.997975952367940011 0.000000000000000000 0.997217188245860919 0.000000000000000000 0.995969361635532069 0.000000000000000000 0.993736497993294665 0.000000000000000000
 0.997937693268506565 0.000000000000000000 0.997195477352033066 0.000000000000000000 0.995945290030926356 0.000000000000000000 0.993654036412804476 0.000000000000000000
 0.997927667159910103 0.000000000000000000 0.997153713493338145 0.000000000000000000 0.995937830660319046 0.000000000000000000 0.993520612185126550 0.000000000000000000
 0.997891075053593313 0.000000000000000000 0.997120035354307599 0.000000000000000000 0.995909878016449035 0.000000000000000000 0.993501963828406831 0.000000000000000000
 0.997847368681450408 0.000000000000000000 0.997090915880556095 0.000000000000000000 0.995848611073925083 0.000000000000000000 0.993406811388719224 0.000000000000000000
 0.997803743192846038 0.000000000000000000 0.997079033253095326 0.000000000000000000 0.995831779946917517 0.000000000000000000 0.993248464341210169 0.000000000000000000
 0.997704732460955035 0.000000000000000000 0.997047024630663747 0.000000000000000000 0.995813264454889491 0.000000000000000000 0.993166799798611666 0.000000000000000000
 0.997627326500457046 0.000000000000000000 0.997028199620089928 0.000000000000000000 0.995770730090443257 0.000000000000000000 0.993141663054093793 0.000000000000000000
 0.997613701415758447 0.000000000000000000 0.996999882957550820 0.000000000000000000 0.995719983148243171 0.000000000000000000 0.993071743390104511 0.000000000000000000
 0.997539051731522020 0.000000000000000000 0.996990156745382383 0.000000000000000000 0.995666100974129442 0.000000000000000000 0.993002893592745850 0.000000000000000000
 0.997461462849539959 0.000000000000000000 0.996967667458939277 0.000000000000000000 0.995631912384595363 0.000000000000000000 0.992975496263835300 0.000000000000000000
 0.997438030972845224 0.000000000000000000 0.996927466269751150 0.000000000000000000 0.995596540047790635 0.000000000000000000 0.992887798231962604 0.000000000000000000
 0.997417422152879318 0.000000000000000000 0.996883661296141255 0.000000000000000000 0.995571627801996040 0.000000000000000000 0.992859769969542394 0.000000000000000000
 0.997328515560109929 0.000000000000000000 0.996820814025902391 0.000000000000000000 0.995461683868387959 0.000000000000000000 0.992732672697653973 0.000000000000000000
 0.997317263943822585 0.000000000000000000 0.996738605334856920 0.000000000000000000 0.995435437715500027 0.000000000000000000 0.992667037573097377 0.000000000000000000
 0.997268614314131829 0.000000000000000000 0.996558805005391846 0.000000000000000000 0.995337741659038766 0.000000000000000000 0.992566350724545576 0.000000000000000000
 0.997159970869999857 0.000000000000000000 0.996531616043180080 0.000000000000000000 0.995178684438808969 0.000000000000000000 0.992512949053233506 0.000000000000000000
 0.997101266040556600 0.000000000000000000 0.996457692594600930 0.000000000000000000 0.994903322157747572 0.000000000000000000 0.992459446870559203 0.000000000000000000
 0.996958583806605181 0.000000000000000000 0.996396983308767026 0.000000000000000000 0.994835990313088669 0.000000000000000000 0.992219770612597363 0.000000000000000000
 0.996919198931479178 0.000000000000000000 0.996332906456122824 0.000000000000000000 0.994719448058468458 0.000000000000000000 0.992111950909129736 0.000000000000000000
 0.996862872745594486 0.000000000000000000 0.996149397291597460 0.000000000000000000 0.994701096573521015 0.000000000000000000 0.992044776364049752 0.000000000000000000
 0.996799484068416120 0.000000000000000000 0.996076626727313452 0.000000000000000000 0.994614994067893998 0.000000000000000000 0.991996582207691824 0.000000000000000000
 0.996740810563460644 0.000000000000000000 0.995863945425597308 0.000000000000000000 0.994553297151349103 0.000000000000000000 0.991868884780375715 0.000000000000000000
 0.996696205566640070 0.000000000000000000 0.995718874588280900 0.000000000000000000 0.994238310935924519 0.000000000000000000 0.991719817009647397 0.000000000000000000
 0.996467733770217912 0.000000000000000000 0.995676423779712771 0.000000000000000000 0.994021413686308142 0.000000000000000000 0.991485427495873095 0.000000000000000000
 0.996382832947576902 0.000000000000000000 0.995399638983826884 0.000000000000000000 0.993866265648546410 0.000000000000000000 0.991203919087605634 0.000000000000000000
 0.996302420897351548 0.000000000000000000 0.995334796899347007 0.000000000000000000 0.993820183125635803 0.000000000000000000 0.991032818060584964 0.000000000000000000
 0.996197415593477298 0.000000000000000000 0.995300934219504718 0.000000000000000000 0.993580720560466424 0.000000000000000000 0.990848810782487766 0.000000000000000000
 0.996127247149785733 0.000000000000000000 0.995171916574728366 0.000000000000000000 0.993476405019615760 0.000000000000000000 0.990785269328670837 0.000000000000000000
 0.995987357448549271 0.000000000000000000 0.995134946764023587 0.000000000000000000 0.993414528852523127 0.000000000000000000 0.990588708247403971 0.000000000000000000
 0.995742692747155211 0.000000000000000000 0.994757337917787310 0.000000000000000000 0.993277595888407583 0.000000000000000000 0.990352519504927309 0.000000000000000000
 0.995702299360822662 0.000000000000000000 0.994642023614476289 0.000000000000000000 0.993249780748755029 0.000000000000000000 0.990245898057226737 0.000000000000000000
 0.995336861913331816 0.000000000000000000 0.994552850383936593 0.000000000000000000 0.993111863851757426 0.000000000000000000 0.990219153965771315 0.000000000000000000
 0.995244272910501881 0.000000000000000000 0.994446121051992704 0.000000000000000000 0.992685050448929962 0.000000000000000000 0.990112660231004638 0.000000000000000000
 0.995054793009171656 0.000000000000000000 0.994353714733426819 0.000000000000000000 0.992608067944766859 0.000000000000000000 0.990071009585734463 0.000000000000000000
 0.994976699660256814 0.000000000000000000 0.994186008162834534 0.000000000000000000 0.992523352170533335 0.000000000000000000 0.989860203877513278 0.000000000000000000
 0.994852610687620431 0.000000000000000000 0.994080904990801262 0.000000000000000000 0.992367370242975277 0.000000000000000000 0.989597292536467776 0.000000000000000000
 0.994546043354378684 0.000000000000000000 0.993842804863957152 0.000000000000000000 0.992265257305691817 0.000000000000000000 0.989424283552470030 0.000000000000000000
 0.994440414820136342 0.000000000000000000 0.993473629225323895 0.000000000000000000 0.992051311592046514 0.000000000000000000 0.989297900128809804 0.000000000000000000
 0.994080261789216935 0.000000000000000000 0.993387365290606339 0.000000000000000000 0.991905950668373393 0.000000000000000000 0.989160658996823816 0.000000000000000000
 0.993840429128929670 0.000000000000000000 0.993013706334899715 0.000000000000000000 0.991684350873750287 0.000000000000000000 0.989114336966310792 0.000000000000000000
 0.993714680986984567 0.000000000000000000 0.992869266048060806 0.000000000000000000 0.991542869019500062 0.000000000000000000 0.989033761274367818 0.000000000000000000
 0.993643601384646913 0.000000000000000000 0.992750698374913920 0.000000000000000000 0.991248385247547770 0.000000000000000000 0.988935378146893473 0.000000000000000000
 0.993417151439692225 0.000000000000000000 0.992684881385009654 0.000000000000000000 0.991047837852875424 0.000000000000000000 0.988855345696901367 0.000000000000000000
 0.993199691490287973 0.000000000000000000 0.992459392700297371 0.000000000000000000 0.990835186782937249 0.000000000000000000 0.988754624735319831 0.000000000000000000
 0.993170258608552903 0.000000000000000000 0.992290581331553900 0.000000000000000000 0.990619015727097985 0.000000000000000000 0.988398600428822882 0.000000000000000000
 0.993103573168277798 0.000000000000000000 0.992162940819099060 0.000000000000000000 0.990564977957466009 0.000000000000000000 0.988378592927590671 0.000000000000000000
 0.992822822857363119 0.000000000000000000 0.992011477183413093 0.000000000000000000 0.990415768585791390 0.000000000000000000 0.988110375652554107 0.000000000000000000
 0.992734952700211171 0.000000000000000000 0.991960091743578576 0.000000000000000000 0.990377939587540945 0.000000000000000000 0.987928314551982267 0.000000000000000000
 0.992686112023530076 0.000000000000000000 0.991816093708819846 0.000000000000000000 0.990216391079676073 0.000000000000000000 0.987775067832521003 0.000000000000000000
 0.992503835515614941 0.000000000000000000 0.991739134990719307 0.000000000000000000 0.990005079662804821 0.000000000000000000 0.987455349215519029 0.000000000000000000
 0.992393245248715639 0.000000000000000000 0.991549977148720840 0.000000000000000000 0.989923461335288746 0.000000000000000000 0.987119609369426554 0.000000000000000000
 0.992272836809741765 0.000000000000000000 0.991498645221521646 0.000000000000000000 0.989798107944145911 0.000000000000000000 0.986911951841925150 0.000000000000000000
 0.992020270161166118 0.000000000000000000 0.991437070505325591 0.000000000000000000 0.989757971921517044 0.000000000000000000 0.986849785928787582 0.000000000000000000
 0.991507711694469607 0.000000000000000000 0.990977937267162767 0.000000000000000000 0.989636810357869212 0.000000000000000000 0.986612729824592249 0.000000000000000000
 0.991282591294104898 0.000000000000000000 0.990741193916004348 0.000000000000000000 0.989242323086448105 0.000000000000000000 0.986541527278165797 0.000000000000000000
 0.990979704062595723 0.000000000000000000 0.990528425617527630 0.000000000000000000 0.989202945481655882 0.000000000000000000 0.986173814209651223 0.000000000000000000
 0.990933582803133706 0.000000000000000000 0.990464547608970958 0.000000000000000000 0.989136949326491544 0.000000000000000000 0.986038359709593193 0.000000000000000000
 0.990630467493853750 0.000000000000000000 0.989734838679984796 0.000000000000000000 0.988930782767941552 0.000000000000000000 0.986016748768608564 0.000000000000000000
 0.990292615390447217 0.000000000000000000 0.989632571422025764 0.000000000000000000 0.988761149715265630 0.000000000000000000 0.985736073705456795 0.000000000000000000
 0.990076445890430090 0.000000000000000000 0.989513216986233957 0.000000000000000000 0.988185232599613328 0.000000000000000000 0.985422023996180729 0.000000000000000000
 0.989949450460032798 0.000000000000000000 0.989332438147432436 0.000000000000000000 0.988079205462980337 0.000000000000000000 0.985383510085332870 0.000000000000000000
 0.989587340968035023 0.000000000000000000 0.989110318198428873 0.000000000000000000 0.987742110819431862 0.000000000000000000 0.985332359222109266 0.000000000000000000
 0.989321878970139346 0.000000000000000000 0.988812748339981673 0.000000000000000000 0.987518160528652267 0.000000000000000000 0.984774397436965598 0.000000000000000000
 0.989260955375751760 0.000000000000000000 0.988723539195680345 0.000000000000000000 0.987311853340539947 0.000000000000000000 0.983938361415730767 0.000000000000000000
 0.989082754527221497 0.000000000000000000 0.988372980732916906 0.000000000000000000 0.986881505219361799 0.000000000000000000 0.983799212913977206 0.000000000000000000
 0.988632008814341767 0.000000000000000000 0.987969178636772360 0.000000000000000000 0.986380413175524384 0.000000000000000000 0.983210055019840157 0.000000000000000000
 0.988559615812198311 0.000000000000000000 0.987801479773778301 0.000000000000000000 0.985991528808888296 0.000000000000000000 0.982869735472569950 0.000000000000000000
 0.988135722772506053 0.000000000000000000 0.987356796873936959 0.000000000000000000 0.985771508171740751 0.000000000000000000 0.982385399497465617 0.000000000000000000
 0.988060189241442899 0.000000000000000000 0.987264886727672097 0.000000000000000000 0.985546314331282258 0.000000000000000000 0.982307116787804468 0.000000000000000000
 0.987871565399461637 0.000000000000000000 0.986894028206587004 0.000000000000000000 0.985307690065389541 0.000000000000000000 0.982030791706726247 0.000000000000000000
 0.987730771772881710 0.000000000000000000 0.986790619892509491 0.000000000000000000 0.984998079177730634 0.000000000000000000 0.981845344400680609 0.000000000000000000
 0.987337375617978741 0.000000000000000000 0.986449584512706590 0.000000000000000000 0.984708202992055748 0.000000000000000000 0.981521093072533768 0.000000000000000000
 0.987208950261462825 0.000000000000000000 0.986330015068886512 0.000000000000000000 0.984528180948234466 0.000000000000000000 0.981057844655856770 0.000000000000000000
 0.986852400997857981 0.000000000000000000 0.986120716088570104 0.000000000000000000 0.984312475648813856 0.000000000000000000 0.980812751946642081 0.000000000000000000
 0.986480637573075025 0.000000000000000000 0.985862741377457663 0.000000000000000000 0.984187119368695074 0.000000000000000000 0.980532018345481315 0.000000000000000000
 0.985817284861598697 0.000000000000000000 0.985302107212606249 0.000000000000000000 0.983978945425339147 0.000000000000000000 0.980221903843847331 0.000000000000000000
 0.985252710199923443 0.000000000000000000 0.984640869914411243 0.000000000000000000 0.983514103364710457 0.000000000000000000 0.980184890501312522 0.000000000000000000
 0.984938698716380290 0.000000000000000000 0.984344011109730688 0.000000000000000000 0.983128988524950120 0.000000000000000000 0.980139846477844578 0.000000000000000000
 0.984640142082886749 0.000000000000000000 0.983909127002306261 0.000000000000000000 0.982654286285068457 0.000000000000000000 0.979809895921772478 0.000000000000000000
 0.984065267416112333 0.000000000000000000 0.983525303983905919 0.000000000000000000 0.982228515189589646 0.000000000000000000 0.979465125984931073 0.000000000000000000
 0.983352137126849768 0.000000000000000000 0.982496115526583225 0.000000000000000000 0.981070596137940010 0.000000000000000000 0.979392339978595095 0.000000000000000000
 0.982746174696346952 0.000000000000000000 0.981897591652682977 0.000000000000000000 0.980703951129764939 0.000000000000000000 0.978719547037654958 0.000000000000000000
 0.982193879402381009 0.000000000000000000 0.981681457296636029 0.000000000000000000 0.980539166671088869 0.000000000000000000 0.978292504955764697 0.000000000000000000
 0.982114592927696317 0.000000000000000000 0.981615899230925404 0.000000000000000000 0.980475989684992832 0.000000000000000000 0.977499481988774788 0.000000000000000000
 0.981730113140545368 0.000000000000000000 0.981313270332677456 0.000000000000000000 0.979825309400799704 0.000000000000000000 0.976888454877360424 0.000000000000000000
 0.981021854946145577 0.000000000000000000 0.980440876446004750 0.000000000000000000 0.979359414920180749 0.000000000000000000 0.976512394405272821 0.000000000000000000
 0.980696272951825265 0.000000000000000000 0.980159794799463246 0.000000000000000000 0.978990119638461942 0.000000000000000000 0.976227759941037387 0.000000000000000000
 0.980390843118347122 0.000000000000000000 0.979600568585671794 0.000000000000000000 0.978569554203209346 0.000000000000000000 0.975963370021875276 0.000000000000000000
 0.980256840346623970 0.000000000000000000 0.979557845906462776 0.000000000000000000 0.978307946655892380 0.000000000000000000 0.975787007502862291 0.000000000000000000
 0.980159828746681616 0.000000000000000000 0.979468794371525897 0.000000000000000000 0.977898672192671792 0.000000000000000000 0.975038527018640355 0.000000000000000000
 0.980102423181343663 0.000000000000000000 0.979338311258892813 0.000000000000000000 0.977672533762235174 0.000000000000000000 0.974406553187496249 0.000000000000000000
 0.979757058351641730 0.000000000000000000 0.979030738171781101 0.000000000000000000 0.977377904742474879 0.000000000000000000 0.974376212183419299 0.000000000000000000
 0.979371063760877458 0.000000000000000000 0.978674930222025563 0.000000000000000000 0.977250251362590028 0.000000000000000000 0.973654879225453351 0.000000000000000000
 0.979046569323564819 0.000000000000000000 0.978431940767166108 0.000000000000000000 0.976956687198598961 0.000000000000000000 0.973478708113025504 0.000000000000000000
 0.978529328884372718 0.000000000000000000 0.977884972020108711 0.000000000000000000 0.976556387581668628 0.000000000000000000 0.973422518173125750 0.000000000000000000
 0.978001784715951450 0.000000000000000000 0.977421795414377126 0.000000000000000000 0.976078111994954978 0.000000000000000000 0.972822796340908069 0.000000000000000000
 0.977739375198001803 0.000000000000000000 0.977161752954670337 0.000000000000000000 0.975811569633228015 0.000000000000000000 0.972772241192295550 0.000000000000000000
 0.975625175603153649 0.000000000000000000 0.975226782681638316 0.000000000000000000 0.974439794561997252 0.000000000000000000 0.972714179058936090 0.000000000000000000
 0.975236419391311449 0.000000000000000000 0.974553247546268042 0.000000000000000000 0.973646953930665582 0.000000000000000000 0.971706997424655161 0.000000000000000000
 0.975018895320813761 0.000000000000000000 0.974472031989088938 0.000000000000000000 0.973357283977360321 0.000000000000000000 0.971458183346696758 0.000000000000000000
 0.974739161190747327 0.000000000000000000 0.974195312454771534 0.000000000000000000 0.973010050895366962 0.000000000000000000 0.970403278462585783 0.000000000000000000
 0.974257411926242933 0.000000000000000000 0.973825097723351130 0.000000000000000000 0.972627483307912155 0.000000000000000000 0.969730532500501230 0.000000000000000000
 0.973187261845392504 0.000000000000000000 0.972472610028693896 0.000000000000000000 0.971080567721352650 0.000000000000000000 0.968366565504386934 0.000000000000000000
 0.972460323925025683 0.000000000000000000 0.971858200045848331 0.000000000000000000 0.970425921810065928 0.000000000000000000 0.967283260011534640 0.000000000000000000
 0.970933662740405046 0.000000000000000000 0.970117328856387795 0.000000000000000000 0.968981301111723314 0.000000000000000000 0.966922601312972252 0.000000000000000000
 0.970453385496305443 0.000000000000000000 0.969946232310790801 0.000000000000000000 0.968905945501218002 0.000000000000000000 0.966684256320339719 0.000000000000000000
 0.970224403126400570 0.000000000000000000 0.969717915633775074 0.000000000000000000 0.968520817318664906 0.000000000000000000 0.966116284442913753 0.000000000000000000
 0.969706057331956250 0.000000000000000000 0.969034172232397073 0.000000000000000000 0.967823929346098510 0.000000000000000000 0.965659665649148180 0.000000000000000000
 0.969487916612907008 0.000000000000000000 0.968899245195763981 0.000000000000000000 0.967407650978881928 0.000000000000000000 0.964651644985877743 0.000000000000000000
 0.969126419664427585 0.000000000000000000 0.968503701924852356 0.000000000000000000 0.967188246249779948 0.000000000000000000 0.964566542076503719 0.000000000000000000
 0.968445249996173096 0.000000000000000000 0.967802528571984233 0.000000000000000000 0.966500121194271977 0.000000000000000000 0.964192424229589506 0.000000000000000000
 0.967907329380401582 0.000000000000000000 0.967338520556456527 0.000000000000000000 0.966346023254557651 0.000000000000000000 0.963808999791433862 0.000000000000000000
 0.967220426174975612 0.000000000000000000 0.966741876417162027 0.000000000000000000 0.965866954573123992 0.000000000000000000 0.963461437218612771 0.000000000000000000
 0.967148486565607035 0.000000000000000000 0.966494436084212150 0.000000000000000000 0.965106815759452452 0.000000000000000000 0.962495003519610703 0.000000000000000000
 0.966511488484383730 0.000000000000000000 0.966047532717891344 0.000000000000000000 0.964875026207723252 0.000000000000000000 0.961802389553405801 0.000000000000000000
 0.965650551569302906 0.000000000000000000 0.965089200555558246 0.000000000000000000 0.963931064978617358 0.000000000000000000 0.961163942409676619 0.000000000000000000
 0.963710226964520911 0.000000000000000000 0.963204011834392637 0.000000000000000000 0.962219314629067402 0.000000000000000000 0.960323985984654516 0.000000000000000000
 0.962977558780719667 0.000000000000000000 0.962435093432091660 0.000000000000000000 0.961287009163839468 0.000000000000000000 0.958962400542711646 0.000000000000000000
 0.961950787012405106 0.000000000000000000 0.961444586409032409 0.000000000000000000 0.960472559957209815 0.000000000000000000 0.958329226078619478 0.000000000000000000
 0.961520078399663136 0.000000000000000000 0.960790440661734357 0.000000000000000000 0.959306116378225826 0.000000000000000000 0.956888067151628330 0.000000000000000000
 0.960278199626494633 0.000000000000000000 0.959646529699036521 0.000000000000000000 0.958574562565696509 0.000000000000000000 0.956816836333720944 0.000000000000000000
 0.959481551406173083 0.000000000000000000 0.959053885533829420 0.000000000000000000 0.958148842018332170 0.000000000000000000 0.956123367511875988 0.000000000000000000
 0.958853371814938349 0.000000000000000000 0.958442137487586443 0.000000000000000000 0.957541811220122274 0.000000000000000000 0.955801871793884428 0.000000000000000000
 0.958345177249895208 0.000000000000000000 0.957977519771192165 0.000000000000000000 0.957173736275886089 0.000000000000000000 0.954707724330714824 0.000000000000000000
 0.956719429087455442 0.000000000000000000 0.956091508732571649 0.000000000000000000 0.954830695447367761 0.000000000000000000 0.952350408297748419 0.000000000000000000
 0.955900895113033666 0.000000000000000000 0.955308744449337555 0.000000000000000000 0.954113201060769467 0.000000000000000000 0.951630967375825754 0.000000000000000000
 0.955411380086243600 0.000000000000000000 0.954846426632982359 0.000000000000000000 0.953681615274786343 0.000000000000000000 0.951208711197401802 0.000000000000000000
 0.954474707163968539 0.000000000000000000 0.953894999970198110 0.000000000000000000 0.952739029092730672 0.000000000000000000 0.950403558070476606 0.000000000000000000
 0.953144646004247642 0.000000000000000000 0.952511222663778190 0.000000000000000000 0.951209762421058591 0.000000000000000000 0.948801833127973282 0.000000000000000000
 0.952454387290807780 0.000000000000000000 0.951806058558124390 0.000000000000000000 0.950734730155435304 0.000000000000000000 0.948453156614887494 0.000000000000000000
 0.952251874099161455 0.000000000000000000 0.951625471560107572 0.000000000000000000 0.950265489123442664 0.000000000000000000 0.947967981216964239 0.000000000000000000
 0.950845503539687664 0.000000000000000000 0.950418123387582359 0.000000000000000000 0.949565049321070220 0.000000000000000000 0.947574065472455929 0.000000000000000000
 0.949679690535544463 0.000000000000000000 0.949270085994867618 0.000000000000000000 0.948425174609579535 0.000000000000000000 0.946553070560774312 0.000000000000000000
 0.948411769926438386 0.000000000000000000 0.948010426495805691 0.000000000000000000 0.947203727225850001 0.000000000000000000 0.945529164235619723 0.000000000000000000
 0.947074352765790550 0.000000000000000000 0.946647291302912475 0.000000000000000000 0.945787015783057461 0.000000000000000000 0.943984001729081701 0.000000000000000000
 0.946659682601805219 0.000000000000000000 0.946149385029837142 0.000000000000000000 0.945103930258321290 0.000000000000000000 0.942888436915604977 0.000000000000000000
 0.944638586559702342 0.000000000000000000 0.944024754439339642 0.000000000000000000 0.942870795613969137 0.000000000000000000 0.940882379370427735 0.000000000000000000
 0.943130263669005875 0.000000000000000000 0.942595742908699741 0.000000000000000000 0.941494722667416517 0.000000000000000000 0.939195676385300882 0.000000000000000000
 0.941536130028091223 0.000000000000000000 0.941146048820572734 0.000000000000000000 0.940395391294700511 0.000000000000000000 0.938915061403823858 0.000000000000000000
 0.941118690688194870 0.000000000000000000 0.940573321673408791 0.000000000000000000 0.939509792398972254 0.000000000000000000 0.937540538139622681 0.000000000000000000
 0.940593603996883743 0.000000000000000000 0.940141775404779612 0.000000000000000000 0.939235409338067928 0.000000000000000000 0.937362989994725337 0.000000000000000000
 0.939835509163555516 0.000000000000000000 0.939442990764039254 0.000000000000000000 0.938669422830141542 0.000000000000000000 0.937086683105845197 0.000000000000000000
 0.938956955738544985 0.000000000000000000 0.938620354465715567 0.000000000000000000 0.937953988374520153 0.000000000000000000 0.936633246848163292 0.000000000000000000
 0.938336493047390863 0.000000000000000000 0.937964613846582917 0.000000000000000000 0.937226031834099804 0.000000000000000000 0.935731890579021619 0.000000000000000000
 0.937015079944273910 0.000000000000000000 0.936649834314152052 0.000000000000000000 0.935937652696164801 0.000000000000000000 0.934481898346641082 0.000000000000000000
 0.936523348926476928 0.000000000000000000 0.936094995286430143 0.000000000000000000 0.935226896720696810 0.000000000000000000 0.933446055797529817 0.000000000000000000
 0.935580518737943345 0.000000000000000000 0.935174608473564595 0.000000000000000000 0.934335283451948828 0.000000000000000000 0.932570057208027103 0.000000000000000000
 0.933718553111703042 0.000000000000000000 0.933230519378657197 0.000000000000000000 0.932222912866210285 0.000000000000000000 0.930161189993297999 0.000000000000000000
 0.932222034217691675 0.000000000000000000 0.931813188174738682 0.000000000000000000 0.930996171936843031 0.000000000000000000 0.929338086506259264 0.000000000000000000
 0.931357785938500160 0.000000000000000000 0.930972334709588067 0.000000000000000000 0.930215611024575506 0.000000000000000000 0.928686276102184127 0.000000000000000000
 0.931163216385921366 0.000000000000000000 0.930742479924376420 0.000000000000000000 0.929877873979479186 0.000000000000000000 0.928060449996850445 0.000000000000000000
 0.929482604109931110 0.000000000000000000 0.929150694152063417 0.000000000000000000 0.928485392050562353 0.000000000000000000 0.927130742371960137 0.000000000000000000
 0.928419365313618905 0.000000000000000000 0.928066408074849858 0.000000000000000000 0.927360869391145815 0.000000000000000000 0.925942195642467936 0.000000000000000000
 0.927013319121535395 0.000000000000000000 0.926638108653998982 0.000000000000000000 0.925892661522623062 0.000000000000000000 0.924398944951250079 0.000000000000000000
 0.925887098058451596 0.000000000000000000 0.925442858297327198 0.000000000000000000 0.924559721916538901 0.000000000000000000 0.922822528019279775 0.000000000000000000
 0.924103324352103628 0.000000000000000000 0.923677715743483563 0.000000000000000000 0.922837948633938532 0.000000000000000000 0.921152472853983939 0.000000000000000000
 0.923361244708719830 0.000000000000000000 0.922947947995476414 0.000000000000000000 0.922088610267499775 0.000000000000000000 0.920266495149750674 0.000000000000000000
 0.921521395866534587 0.000000000000000000 0.921159609289349368 0.000000000000000000 0.920427861639945610 0.000000000000000000 0.918916268306073647 0.000000000000000000
 0.920049615886546324 0.000000000000000000 0.919690691519561287 0.000000000000000000 0.918977971543724736 0.000000000000000000 0.917560501947721208 0.000000000000000000
 0.917874350536904804 0.000000000000000000 0.917522489490175119 0.000000000000000000 0.916815599246159629 0.000000000000000000 0.915388220385520035 0.000000000000000000
 0.917069501431326817 0.000000000000000000 0.916641438847549117 0.000000000000000000 0.915808248161744554 0.000000000000000000 0.914211073953478448 0.000000000000000000
 0.916495439464719563 0.000000000000000000 0.916081689669346555 0.000000000000000000 0.915238174433071316 0.000000000000000000 0.913476435666177977 0.000000000000000000
 0.915251426270533797 0.000000000000000000 0.914860758522427098 0.000000000000000000 0.914068977862152354 0.000000000000000000 0.912436859802659428 0.000000000000000000
 0.913472567710709282 0.000000000000000000 0.913117736904174637 0.000000000000000000 0.912404675638279317 0.000000000000000000 0.910943451852992303 0.000000000000000000
 0.910784428244423627 0.000000000000000000 0.910440453371365366 0.000000000000000000 0.909757299880826542 0.000000000000000000 0.908392701224559840 0.000000000000000000
 0.909436566440485317 0.000000000000000000 0.909044614344335145 0.000000000000000000 0.908256447953627921 0.000000000000000000 0.906663778859329694 0.000000000000000000
 0.908884065721408341 0.000000000000000000 0.908505162671581212 0.000000000000000000 0.907740987241022146 0.000000000000000000 0.906186020519168411 0.000000000000000000
 0.907022255094836360 0.000000000000000000 0.906681667582557860 0.000000000000000000 0.905998372937358409 0.000000000000000000 0.904611920573550221 0.000000000000000000
 0.903510970920322620 0.000000000000000000 0.903175251495363929 0.000000000000000000 0.902500506696356508 0.000000000000000000 0.901136109278014019 0.000000000000000000
 0.902499798651332452 0.000000000000000000 0.902126887306224257 0.000000000000000000 0.901379184861512361 0.000000000000000000 0.899867033541843386 0.000000000000000000
 0.901778686439921207 0.000000000000000000 0.901390318565879478 0.000000000000000000 0.900614668212522562 0.000000000000000000 0.899054804530156737 0.000000000000000000
 0.900936579908505064 0.000000000000000000 0.900586338973167866 0.000000000000000000 0.899886942327920658 0.000000000000000000 0.898467125649022424 0.000000000000000000
 0.897803197667725317 0.000000000000000000 0.897452100339948156 0.000000000000000000 0.896745079709762360 0.000000000000000000 0.895310917051117650 0.000000000000000000
 0.896658072279180596 0.000000000000000000 0.896321635495213376 0.000000000000000000 0.895644836949209155 0.000000000000000000 0.894274195723049670 0.000000000000000000
 0.893602741875940798 0.000000000000000000 0.893244849104703031 0.000000000000000000 0.892524491220414218 0.000000000000000000 0.891062252766600116 0.000000000000000000
 0.893286723765221669 0.000000000000000000 0.892931850655961146 0.000000000000000000 0.892220437316257442 0.000000000000000000 0.890781572304354619 0.000000000000000000
 0.865459045100135382 0.000000000000000000 0.859273385867341366 0.000000000000000000 0.851869582488362087 0.000000000000000000 0.846538536094865846 0.000000000000000000
 0.826727333838386924 0.000000000000000000 0.826478173818414374 0.000000000000000000 0.825857939437643629 0.000000000000000000 0.824660320840886363 0.000000000000000000
 0.780369915126645441 0.000000000000000000 0.780735326623926751 0.000000000000000000 0.783549860178955893 0.000000000000000000 0.806622634877225964 0.000000000000000000
 0.762602243229864474 0.000000000000000000 0.769817858422547241 0.000000000000000000 0.781843260790955674 0.000000000000000000 0.787249325979681669 0.000000000000000000
 0.754719062163361931 0.000000000000000000 0.757909123822427255 0.000000000000000000 0.764909632415129326 0.000000000000000000 0.775866889208444821 0.000000000000000000
 0.737724796550553452 0.000000000000000000 0.738406230285962639 0.000000000000000000 0.739532536004648078 0.000000000000000000 0.741442710353335754 0.000000000000000000
 0.711889344345903230 0.000000000000000000 0.712702411479747222 0.000000000000000000 0.714405590181598105 0.000000000000000000 0.717830653157457754 0.000000000000000000
 0.705029776347498527 0.000000000000000000 0.705438261072479644 0.000000000000000000 0.706453302353366008 0.000000000000000000 0.708875151649455915 0.000000000000000000
 0.703443519862643751 0.000000000000000000 0.703938364676879313 0.000000000000000000 0.705061112432318948 0.000000000000000000 0.707324731730063605 0.000000000000000000
 0.690480452922764054 0.000000000000000000 0.690818121537834728 0.000000000000000000 0.691899217721186899 0.000000000000000000 0.695815076083533546 0.000000000000000000
 0.683518322777938780 0.000000000000000000 0.683864548325622601 0.000000000000000000 0.686302692178711982 0.000000000000000000 0.692840574517212926 0.000000000000000000
 0.681043038488018837 0.000000000000000000 0.681565779942027827 0.000000000000000000 0.682746030672107818 0.000000000000000000 0.684829327230701224 0.000000000000000000
 0.671519452666788363 0.000000000000000000 0.672232061777091938 0.000000000000000000 0.673717600177366149 0.000000000000000000 0.676047211156455830 0.000000000000000000
 0.665496539745281224 0.000000000000000000 0.666211007774190622 0.000000000000000000 0.667511978034959652 0.000000000000000000 0.669586825276421660 0.000000000000000000
 0.657955231808695307 0.000000000000000000 0.658348498468356191 0.000000000000000000 0.659127329351308133 0.000000000000000000 0.665806365962499314 0.000000000000000000
 0.655497189770746558 0.000000000000000000 0.655926471624780461 0.000000000000000000 0.656759142649800509 0.000000000000000000 0.660653344446098134 0.000000000000000000
 0.648966666122253066 0.000000000000000000 0.649321822176174068 0.000000000000000000 0.650026461810310208 0.000000000000000000 0.658316390408258623 0.000000000000000000
 0.648470027204304245 0.000000000000000000 0.648848322617767481 0.000000000000000000 0.649587390415576116 0.000000000000000000 0.651413500801952039 0.000000000000000000
 0.625281856376928791 0.000000000000000000 0.632476126999129917 0.000000000000000000 0.644362742645023689 0.000000000000000000 0.650989115001746610 0.000000000000000000
 0.583035431300787832 0.000000000000000000 0.585049588275002752 0.000000000000000000 0.588661436729001619 0.000000000000000000 0.626037718722715186 0.000000000000000000
 0.552025069609843100 0.000000000000000000 0.554800151620098658 0.000000000000000000 0.560830520184286363 0.000000000000000000 0.596299954296066637 0.000000000000000000
 0.527429257435319210 0.000000000000000000 0.532782664490029867 0.000000000000000000 0.543796080225367962 0.000000000000000000 0.572584195968094734 0.000000000000000000
 0.517937855121723634 0.000000000000000000 0.521910623282487274 0.000000000000000000 0.534254114035587535 0.000000000000000000 0.562782048571378479 0.000000000000000000
 0.510280430203589264 0.000000000000000000 0.515058061087347752 0.000000000000000000 0.527414293626282338 0.000000000000000000 0.544583651654809708 0.000000000000000000
 0.501267471162004763 0.000000000000000000 0.503146225553097182 0.000000000000000000 0.520882379083843272 0.000000000000000000 0.533269541310420037 0.000000000000000000
 0.496759412200102390 0.000000000000000000 0.500106472553174863 0.000000000000000000 0.506725489751464697 0.000000000000000000 0.523551002658322329 0.000000000000000000
 0.493300458602354608 0.000000000000000000 0.495990389347151339 0.000000000000000000 0.505164222055763168 0.000000000000000000 0.515243450153551441 0.000000000000000000
 0.490482819299962902 0.000000000000000000 0.491610336001268355 0.000000000000000000 0.503630833990334370 0.000000000000000000 0.511587422092814048 0.000000000000000000
 0.488550648480580274 0.000000000000000000 0.491056079408455193 0.000000000000000000 0.494378674493884784 0.000000000000000000 0.503944833301484651 0.000000000000000000
 0.487591922346681417 0.000000000000000000 0.489422912505984353 0.000000000000000000 0.493775523487706203 0.000000000000000000 0.499288089524781875 0.000000000000000000
 0.480746955846054924 0.000000000000000000 0.481708376068305577 0.000000000000000000 0.492135073369901754 0.000000000000000000 0.495780939458802750 0.000000000000000000
 0.478779092250948723 0.000000000000000000 0.479637685662801294 0.000000000000000000 0.483133236770199981 0.000000000000000000 0.490054740889235729 0.000000000000000000
 0.474996664937634205 0.000000000000000000 0.477063353824916325 0.000000000000000000 0.482307753129512462 0.000000000000000000 0.486517859805088992 0.000000000000000000
 0.470170980086778212 0.000000000000000000 0.472165449160383943 0.000000000000000000 0.480079090785620555 0.000000000000000000 0.482285218937210935 0.000000000000000000
 0.469076376003655926 0.000000000000000000 0.469823572956645508 0.000000000000000000 0.473275925525816543 0.000000000000000000 0.478184304170518215 0.000000000000000000
 0.466520761640113246 0.000000000000000000 0.467166363692921638 0.000000000000000000 0.471219629263998019 0.000000000000000000 0.474134099798704300 0.000000000000000000
 0.459527446697473307 0.000000000000000000 0.460256466116734764 0.000000000000000000 0.467997386040597263 0.000000000000000000 0.469476121820116166 0.000000000000000000
 0.457193285827401652 0.000000000000000000 0.458322285723750278 0.000000000000000000 0.461503030140293979 0.000000000000000000 0.466340191255161574 0.000000000000000000
 0.455459164297651153 0.000000000000000000 0.456429720215885792 0.000000000000000000 0.460519781148413243 0.000000000000000000 0.462878489377541669 0.000000000000000000
 0.451297006264366585 0.000000000000000000 0.453143516296065196 0.000000000000000000 0.456904782803575993 0.000000000000000000 0.458193930637631752 0.000000000000000000
 0.449763368116918361 0.000000000000000000 0.450158126597242358 0.000000000000000000 0.453150417491368307 0.000000000000000000 0.456222718324174437 0.000000000000000000
 0.447381266045656145 0.000000000000000000 0.447671506890345794 0.000000000000000000 0.450929407446147623 0.000000000000000000 0.452956441081944217 0.000000000000000000
 0.443967550237993169 0.000000000000000000 0.444651212981644506 0.000000000000000000 0.448045439081554142 0.000000000000000000 0.449242723585606019 0.000000000000000000
 0.442845452057656741 0.000000000000000000 0.443523300389990160 0.000000000000000000 0.445423766690113798 0.000000000000000000 0.447946145952294206 0.000000000000000000
 0.442063314294287635 0.000000000000000000 0.442591985144256850 0.000000000000000000 0.444366407174393296 0.000000000000000000 0.445673121275904027 0.000000000000000000
 0.440807506193019449 0.000000000000000000 0.441586751453197757 0.000000000000000000 0.442551796209914361 0.000000000000000000 0.443421507463957254 0.000000000000000000
 0.440283933663393245 0.000000000000000000 0.440442789943004731 0.000000000000000000 0.441639390147281929 0.000000000000000000 0.442618257254037917 0.000000000000000000
 0.439848731027293993 0.000000000000000000 0.439954600925488104 0.000000000000000000 0.440682272768222583 0.000000000000000000 0.441305743263442685 0.000000000000000000
 0.439810561460433291 0.000000000000000000 0.439894657061264460 0.000000000000000000 0.440145355149087036 0.000000000000000000 0.440619224220427208 0.000000000000000000
 0.439806021697132454 0.000000000000000000 0.439890628356896740 0.000000000000000000 0.440063018636302206 0.000000000000000000 0.440430564866992003 0.000000000000000000
 0.439797949192622939 0.000000000000000000 0.439887649448372609 0.000000000000000000 0.440058056632634309 0.000000000000000000 0.440394715448973684 0.000000000000000000
 0.439324914680091216 0.000000000000000000 0.439638019880321640 0.000000000000000000 0.440054611777089766 0.000000000000000000 0.440391977320809092 0.000000000000000000
 0.438876696192223914 0.000000000000000000 0.438967172894325797 0.000000000000000000 0.439975545712681326 0.000000000000000000 0.440385610224906854 0.000000000000000000
 0.437615144213635066 0.000000000000000000 0.437703345900930296 0.000000000000000000 0.439146496998647606 0.000000000000000000 0.439502965049392180 0.000000000000000000
 0.426329990325301056 0.000000000000000000 0.436174470520486746 0.000000000000000000 0.437878822347251340 0.000000000000000000 0.438230040824565958 0.000000000000000000
 0.404990581539551531 0.000000000000000000 0.415423389723089953 0.000000000000000000 0.431594693231129978 0.000000000000000000 0.437563537037452710 0.000000000000000000
 0.363084626927362930 0.000000000000000000 0.408144387854781354 0.000000000000000000 0.428418929223142397 0.000000000000000000 0.437358852307259960 0.000000000000000000
 0.349016430229065033 0.000000000000000000 0.363620762946614717 0.000000000000000000 0.364688783785053094 0.000000000000000000 0.366841264533101730 0.000000000000000000
 0.305814880218990393 0.000000000000000000 0.330744485027685831 0.000000000000000000 0.348105625953902598 0.000000000000000000 0.366805388798922105 0.000000000000000000
 0.278935056409062021 0.000000000000000000 0.300127669304984135 0.000000000000000000 0.319710848154599325 0.000000000000000000 0.342114813880792956 0.000000000000000000
 0.264781689724045977 0.000000000000000000 0.265103418972239324 0.000000000000000000 0.265739343787407989 0.000000000000000000 0.266993738385858659 0.000000000000000000
 0.216841477768631635 0.000000000000000000 0.222031639892176141 0.000000000000000000 0.227923409308099234 0.000000000000000000 0.235074723982752004 0.000000000000000000
 0.134850716888015393 0.000000000000000000 0.135619874450264910 0.000000000000000000 0.136729341328601067 0.000000000000000000 0.138350138957590851 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigs_r5.dat <==
 2.234345813418235238 0.000000000000000000 2.229219383543506350 0.000000000000000000 2.219538432524201799 0.000000000000000000 2.201923586277713341 0.000000000000000000
 2.234191377408501378 0.000000000000000000 2.229078406878112872 0.000000000000000000 2.219391846584720440 0.000000000000000000 2.201772728984340510 0.000000000000000000
 2.212984640172038553 0.000000000000000000 2.207593692316041967 0.000000000000000000 2.197577235455727696 0.000000000000000000 2.179632517711028949 0.000000000000000000
 2.212426891151126895 0.000000000000000000 2.207030839709810177 0.000000000000000000 2.196949806316685905 0.000000000000000000 2.179007512174968131 0.000000000000000000
 2.177568163862616757 0.000000000000000000 2.171800778444838098 0.000000000000000000 2.161221074055449609 0.000000000000000000 2.142852262797015683 0.000000000000000000
 2.176217136322891932 0.000000000000000000 2.170284405398621441 0.000000000000000000 2.159657119007081683 0.000000000000000000 2.141312241306536190 0.000000000000000000
 2.128677977217801054 0.000000000000000000 2.122155754216282997 0.000000000000000000 2.110698830864976561 0.000000000000000000 2.092213846275613687 0.000000000000000000
 2.125485405496019720 0.000000000000000000 2.119068573928053922 0.000000000000000000 2.108017166535896880 0.000000000000000000 2.089190856844946875 0.000000000000000000
 2.065883219843605456 0.000000000000000000 2.058381846196998044 0.000000000000000000 2.046731761534941629 0.000000000000000000 2.028325393580022507 0.000000000000000000
 2.061260643202341036 0.000000000000000000 2.054491210561735670 0.000000000000000000 2.042650631425674934 0.000000000000000000 2.024148165438009350 0.000000000000000000
 1.989424659506441762 0.000000000000000000 1.982320233828744005 0.000000000000000000 1.970556728055116835 0.000000000000000000 1.953275156672667157 0.000000000000000000
 1.983458257435055216 0.000000000000000000 1.975993317679319627 0.000000000000000000 1.964826142400837083 0.000000000000000000 1.947023913134410478 0.000000000000000000
 1.901637032668368033 0.000000000000000000 1.894345672435291617 0.000000000000000000 1.884963073863592076 0.000000000000000000 1.871042296645087033 0.000000000000000000
 1.894224438269155986 0.000000000000000000 1.887703883359707957 0.000000000000000000 1.875949098422164285 0.000000000000000000 1.859397339462518728 0.000000000000000000
 1.806262744133670939 0.000000000000000000 1.801073880743735423 0.000000000000000000 1.792121814073219133 0.000000000000000000 1.780110089660049910 0.000000000000000000
 1.795503466874158294 0.000000000000000000 1.789823058973604386 0.000000000000000000 1.781745611006080976 0.000000000000000000 1.767601874392955574 0.000000000000000000
 1.708271955516360574 0.000000000000000000 1.706275875857946156 0.000000000000000000 1.702581941956401224 0.000000000000000000 1.695182110653674190 0.000000000000000000
 1.692404028091042401 0.000000000000000000 1.686399408641670927 0.000000000000000000 1.679297139205177425 0.000000000000000000 1.671994666375389516 0.000000000000000000
 1.611520947166270590 0.000000000000000000 1.610736341497650326 0.000000000000000000 1.609600724958605733 0.000000000000000000 1.607800477926641491 0.000000000000000000
 1.585245557772463787 0.000000000000000000 1.579795954894353649 0.000000000000000000 1.572914812767143511 0.000000000000000000 1.565659717291887132 0.000000000000000000
 1.518210489177026501 0.000000000000000000 1.516726953586224891 0.000000000000000000 1.514284304589387897 0.000000000000000000 1.510522352681535008 0.000000000000000000
 1.486822022796828957 0.000000000000000000 1.482599230328281337 0.000000000000000000 1.476472063717035432 0.000000000000000000 1.468687065130369618 0.000000000000000000
 1.429184943296762711 0.000000000000000000 1.427874689655418194 0.000000000000000000 1.425467043576832182 0.000000000000000000 1.421286226639544736 0.000000000000000000
 1.379125571614673085 0.000000000000000000 1.377482738027043796 0.000000000000000000 1.375052114197179431 0.000000000000000000 1.371608787049592548 0.000000000000000000
 1.324342238216821288 0.000000000000000000 1.323517573136197889 0.000000000000000000 1.322082137041981742 0.000000000000000000 1.319733181184874482 0.000000000000000000
 1.271539783464088025 0.000000000000000000 1.270727921795931969 0.000000000000000000 1.269517138672743739 0.000000000000000000 1.267717706061687988 0.000000000000000000
 1.221768596356990422 0.000000000000000000 1.221046646663555002 0.000000000000000000 1.219891015892763164 0.000000000000000000 1.218174603205050222 0.000000000000000000
 1.173337160393599365 0.000000000000000000 1.172874311791576307 0.000000000000000000 1.172088591333592111 0.000000000000000000 1.170812682675764105 0.000000000000000000
 1.139297948112516501 0.000000000000000000 1.134175283124317923 0.000000000000000000 1.129919007254531316 0.000000000000000000 1.127783471406466953 0.000000000000000000
 1.131412867403393863 0.000000000000000000 1.124520482507192165 0.000000000000000000 1.115439262275349952 0.000000000000000000 1.097691664917838317 0.000000000000000000
 1.125770926213595757 0.000000000000000000 1.120593066194842891 0.000000000000000000 1.109353987758848525 0.000000000000000000 1.096683908340476910 0.000000000000000000
 1.089071162986545049 0.000000000000000000 1.088675911562505760 0.000000000000000000 1.087858013960552706 0.000000000000000000 1.085447933342908122 0.000000000000000000
 1.071625384662809433 0.000000000000000000 1.070047340615138065 0.000000000000000000 1.067092890414384154 0.000000000000000000 1.061850362044863827 0.000000000000000000
 1.069812446030153463 0.000000000000000000 1.065455652649545781 0.000000000000000000 1.060096141364933686 0.000000000000000000 1.056130303716727115 0.000000000000000000
 1.057550447915505565 0.000000000000000000 1.057217399893839893 0.000000000000000000 1.056336784866770628 0.000000000000000000 1.052456346208943794 0.000000000000000000
 1.038283823669265082 0.000000000000000000 1.037617831690855974 0.000000000000000000 1.036892115649448831 0.000000000000000000 1.036019516396227802 0.000000000000000000
 1.034691696419242302 0.000000000000000000 1.034108982591013248 0.000000000000000000 1.032935352213895541 0.000000000000000000 1.030618905416246900 0.000000000000000000
 1.033710485301770898 0.000000000000000000 1.032236671940885975 0.000000000000000000 1.029867868616083371 0.000000000000000000 1.026704840748998926 0.000000000000000000
 1.019058251749129784 0.000000000000000000 1.018698621620936606 0.000000000000000000 1.017998342785665145 0.000000000000000000 1.016649049079792366 0.000000000000000000
 1.015117067277494289 0.000000000000000000 1.014327290800545178 0.000000000000000000 1.013149741281212268 0.000000000000000000 1.011406351238659074 0.000000000000000000
 1.009586084283801366 0.000000000000000000 1.008980927485180867 0.000000000000000000 1.008025817369076371 0.000000000000000000 1.006550173125703163 0.000000000000000000
 1.004957080044418749 0.000000000000000000 1.004453218662396896 0.000000000000000000 1.003705652345691535 0.000000000000000000 1.002547284606797984 0.000000000000000000
 1.003223126772914142 0.000000000000000000 1.002737717179702059 0.000000000000000000 1.001939831148277893 0.000000000000000000 1.000758157281242511 0.000000000000000000
 1.000775395530994594 0.000000000000000000 1.000478649995648617 0.000000000000000000 0.999994794356794836 0.000000000000000000 0.999357990232714322 0.000000000000000000
 1.000312997357322820 0.000000000000000000 1.000037828825174335 0.000000000000000000 0.999556781521224624 0.000000000000000000 0.999264981141281816 0.000000000000000000
 0.999830061484492050 0.000000000000000000 0.999673082293278559 0.000000000000000000 0.999513949448823880 0.000000000000000000 0.999198653829097005 0.000000000000000000
 0.999829414423639373 0.000000000000000000 0.999672158376815001 0.000000000000000000 0.999458517255763512 0.000000000000000000 0.999188189266786320 0.000000000000000000
 0.999819460121201264 0.000000000000000000 0.999661987992944590 0.000000000000000000 0.999428688381044150 0.000000000000000000 0.999133907683670830 0.000000000000000000
 0.999819386484881778 0.000000000000000000 0.999661814405496063 0.000000000000000000 0.999402875343074037 0.000000000000000000 0.999079991116119004 0.000000000000000000
 0.999809685727502839 0.000000000000000000 0.999653163939005052 0.000000000000000000 0.999385710876824596 0.000000000000000000 0.999030352978118708 0.000000000000000000
 0.999809099558717551 0.000000000000000000 0.999652828197657661 0.000000000000000000 0.999372765070069113 0.000000000000000000 0.998986843148760739 0.000000000000000000
 0.999798348037214346 0.000000000000000000 0.999643553648280392 0.000000000000000000 0.999370870732340544 0.000000000000000000 0.998947701275297861 0.000000000000000000
 0.999797875764437127 0.000000000000000000 0.999642091579144743 0.000000000000000000 0.999369740615281943 0.000000000000000000 0.998913566074295267 0.000000000000000000
 0.999793911168468274 0.000000000000000000 0.999633408432296533 0.000000000000000000 0.999363768766413529 0.000000000000000000 0.998884135757446057 0.000000000000000000
 0.999793271542677942 0.000000000000000000 0.999631976135012756 0.000000000000000000 0.999357796714222424 0.000000000000000000 0.998863896271720120 0.000000000000000000
 0.999784671691269389 0.000000000000000000 0.999628008814483104 0.000000000000000000 0.999354811519880371 0.000000000000000000 0.998858279226858770 0.000000000000000000
 0.999784449318763757 0.000000000000000000 0.999626464310045759 0.000000000000000000 0.999351903939239450 0.000000000000000000 0.998851536597508027 0.000000000000000000
 0.999771373733014501 0.000000000000000000 0.999623138598676908 0.000000000000000000 0.999347176016288419 0.000000000000000000 0.998843966758134139 0.000000000000000000
 0.999768833253880107 0.000000000000000000 0.999621857237004807 0.000000000000000000 0.999342965662513349 0.000000000000000000 0.998835769873283930 0.000000000000000000
 0.999759807996531413 0.000000000000000000 0.999611636401123049 0.000000000000000000 0.999337796643565590 0.000000000000000000 0.998832642986058561 0.000000000000000000
 0.999755957373717585 0.000000000000000000 0.999608376359279016 0.000000000000000000 0.999333962192360592 0.000000000000000000 0.998826908070431618 0.000000000000000000
 0.999753187288248579 0.000000000000000000 0.999599151523609786 0.000000000000000000 0.999326964790280270 0.000000000000000000 0.998824538666401307 0.000000000000000000
 0.999751760967892533 0.000000000000000000 0.999594598997168515 0.000000000000000000 0.999320728019078897 0.000000000000000000 0.998808489434001356 0.000000000000000000
 0.999740132405603110 0.000000000000000000 0.999585178086271342 0.000000000000000000 0.999310893622812779 0.000000000000000000 0.998806422611784095 0.000000000000000000
 0.999738771631342393 0.000000000000000000 0.999581682264693239 0.000000000000000000 0.999309574073306228 0.000000000000000000 0.998792835151396052 0.000000000000000000
 0.999737249538970474 0.000000000000000000 0.999580406386908593 0.000000000000000000 0.999308123426478900 0.000000000000000000 0.998788399155739914 0.000000000000000000
 0.999736828778095998 0.000000000000000000 0.999575837147430701 0.000000000000000000 0.999302206757712974 0.000000000000000000 0.998782426970026727 0.000000000000000000
 0.999724482977926820 0.000000000000000000 0.999567816372932572 0.000000000000000000 0.999293040710644065 0.000000000000000000 0.998767194079052345 0.000000000000000000
 0.999724258679170585 0.000000000000000000 0.999560861738811424 0.000000000000000000 0.999285879699973179 0.000000000000000000 0.998764030078545306 0.000000000000000000
 0.999720255210056918 0.000000000000000000 0.999554031810866994 0.000000000000000000 0.999271248067266527 0.000000000000000000 0.998761245664586239 0.000000000000000000
 0.999719523024017787 0.000000000000000000 0.999551246629242329 0.000000000000000000 0.999259950442386469 0.000000000000000000 0.998754884157872502 0.000000000000000000
 0.999707137389974632 0.000000000000000000 0.999546686828452824 0.000000000000000000 0.999256401764927582 0.000000000000000000 0.998750691739757279 0.000000000000000000
 0.999704975757574665 0.000000000000000000 0.999542551957249281 0.000000000000000000 0.999255847781755580 0.000000000000000000 0.998747579349083425 0.000000000000000000
 0.999696462187665169 0.000000000000000000 0.999540074286290769 0.000000000000000000 0.999242667848661892 0.000000000000000000 0.998738816682594899 0.000000000000000000
 0.999693940759861177 0.000000000000000000 0.999536072305094558 0.000000000000000000 0.999232754844015525 0.000000000000000000 0.998736450904100903 0.000000000000000000
 0.999682692639327075 0.000000000000000000 0.999525226437408931 0.000000000000000000 0.999218043597187688 0.000000000000000000 0.998731449081393552 0.000000000000000000
 0.999679436706301328 0.000000000000000000 0.999515930975427569 0.000000000000000000 0.999214912947982370 0.000000000000000000 0.998726033724955053 0.000000000000000000
 0.999678879336653781 0.000000000000000000 0.999509166721082920 0.000000000000000000 0.999212027546375614 0.000000000000000000 0.998717027654695610 0.000000000000000000
 0.999677521233371391 0.000000000000000000 0.999507806917892094 0.000000000000000000 0.999208968566672850 0.000000000000000000 0.998708201413010088 0.000000000000000000
 0.999670253261607411 0.000000000000000000 0.999496579876839042 0.000000000000000000 0.999204865217858340 0.000000000000000000 0.998706105749825657 0.000000000000000000
 0.999668292298334538 0.000000000000000000 0.999487951944946551 0.000000000000000000 0.999194046151748227 0.000000000000000000 0.998703249260038506 0.000000000000000000
 0.999664726968391926 0.000000000000000000 0.999474719149975765 0.000000000000000000 0.999171320526361040 0.000000000000000000 0.998689381765847095 0.000000000000000000
 0.999658794148279517 0.000000000000000000 0.999468999495085941 0.000000000000000000 0.999165229471060234 0.000000000000000000 0.998685854026889919 0.000000000000000000
 0.999654226128579126 0.000000000000000000 0.999464837880311707 0.000000000000000000 0.999164385926196608 0.000000000000000000 0.998666551874608177 0.000000000000000000
 0.999652268168882419 0.000000000000000000 0.999458353859204229 0.000000000000000000 0.999157252739669821 0.000000000000000000 0.998654467723407491 0.000000000000000000
 0.999647835206781243 0.000000000000000000 0.999447051311302515 0.000000000000000000 0.999132350836575367 0.000000000000000000 0.998648646373671900 0.000000000000000000
 0.999643827849741817 0.000000000000000000 0.999446303206468434 0.000000000000000000 0.999120897716206491 0.000000000000000000 0.998645598511041732 0.000000000000000000
 0.999640392132075006 0.000000000000000000 0.999445353797017599 0.000000000000000000 0.999118578076159669 0.000000000000000000 0.998644693167332731 0.000000000000000000
 0.999639122878355879 0.000000000000000000 0.999444681477029917 0.000000000000000000 0.999114444252300893 0.000000000000000000 0.998644044735853553 0.000000000000000000
 0.999635812369171872 0.000000000000000000 0.999436195887839718 0.000000000000000000 0.999111977856076194 0.000000000000000000 0.998613883627671672 0.000000000000000000
 0.999634668229571699 0.000000000000000000 0.999427525640603442 0.000000000000000000 0.999107378024520654 0.000000000000000000 0.998608429753598648 0.000000000000000000
 0.999633997256430540 0.000000000000000000 0.999427361386950985 0.000000000000000000 0.999102769278688685 0.000000000000000000 0.998605313938996875 0.000000000000000000
 0.999629025746172850 0.000000000000000000 0.999426023933158492 0.000000000000000000 0.999097315502143979 0.000000000000000000 0.998602153345845678 0.000000000000000000
 0.999622508035062807 0.000000000000000000 0.999407084677541468 0.000000000000000000 0.999096699436269886 0.000000000000000000 0.998587253560973998 0.000000000000000000
 0.999616119166336414 0.000000000000000000 0.999401919481752832 0.000000000000000000 0.999095258009566001 0.000000000000000000 0.998576074350660425 0.000000000000000000
 0.999614051167061812 0.000000000000000000 0.999401181903930125 0.000000000000000000 0.999091347739443858 0.000000000000000000 0.998573705128324329 0.000000000000000000
 0.999611961304125329 0.000000000000000000 0.999389687052725573 0.000000000000000000 0.999085424314436366 0.000000000000000000 0.998565303182211594 0.000000000000000000
 0.999610694665579835 0.000000000000000000 0.999385011272080792 0.000000000000000000 0.999078171089136657 0.000000000000000000 0.998557907061644268 0.000000000000000000
 0.999608711451685505 0.000000000000000000 0.999382919772718314 0.000000000000000000 0.999076662828234929 0.000000000000000000 0.998549999496915808 0.000000000000000000
 0.999607005320815034 0.000000000000000000 0.999377454981476010 0.000000000000000000 0.999064844971063848 0.000000000000000000 0.998542149782092325 0.000000000000000000
 0.999604552875925867 0.000000000000000000 0.999376536672932581 0.000000000000000000 0.999062770427639135 0.000000000000000000 0.998531346614195736 0.000000000000000000
 0.999598415599263879 0.000000000000000000 0.999374691147013716 0.000000000000000000 0.999059471471783755 0.000000000000000000 0.998524685799290657 0.000000000000000000
 0.999595387847542538 0.000000000000000000 0.999372200353774942 0.000000000000000000 0.999055109022456977 0.000000000000000000 0.998511325284196061 0.000000000000000000
 0.999585014541297445 0.000000000000000000 0.999366348018909556 0.000000000000000000 0.999053946673013615 0.000000000000000000 0.998501426988473550 0.000000000000000000
 0.999581050192152376 0.000000000000000000 0.999353449320923848 0.000000000000000000 0.999051484871252171 0.000000000000000000 0.998483234192288793 0.000000000000000000
 0.999576749155771549 0.000000000000000000 0.999346334442089534 0.000000000000000000 0.999044503381951277 0.000000000000000000 0.998475276972926817 0.000000000000000000
 0.999571531967340388 0.000000000000000000 0.999345522629121796 0.000000000000000000 0.999043564696116992 0.000000000000000000 0.998470609261655095 0.000000000000000000
 0.999569843328490526 0.000000000000000000 0.999342199130649811 0.000000000000000000 0.999031188170710349 0.000000000000000000 0.998466642204480670 0.000000000000000000
 0.999565298789226175 0.000000000000000000 0.999339760025690693 0.000000000000000000 0.999025761415174629 0.000000000000000000 0.998445013911956392 0.000000000000000000
 0.999563568832831151 0.000000000000000000 0.999337056634028498 0.000000000000000000 0.999025222925028711 0.000000000000000000 0.998444895992970927 0.000000000000000000
 0.999559802697895017 0.000000000000000000 0.999333040938131689 0.000000000000000000 0.999021044755020737 0.000000000000000000 0.998440887470341987 0.000000000000000000
 0.999554991295273920 0.000000000000000000 0.999327426470687841 0.000000000000000000 0.999014448063233473 0.000000000000000000 0.998432891030961445 0.000000000000000000
 0.999550516836535063 0.000000000000000000 0.999325067725550742 0.000000000000000000 0.999007031080044516 0.000000000000000000 0.998417153648264222 0.000000000000000000
 0.999549285709246949 0.000000000000000000 0.999323927038492932 0.000000000000000000 0.999001917126390859 0.000000000000000000 0.998400320668626273 0.000000000000000000
 0.999542965960080632 0.000000000000000000 0.999321339060755709 0.000000000000000000 0.998998124174727997 0.000000000000000000 0.998385579890934238 0.000000000000000000
 0.999540294072275626 0.000000000000000000 0.999313249764913203 0.000000000000000000 0.998990092529537854 0.000000000000000000 0.998382672048592323 0.000000000000000000
 0.999537789817132705 0.000000000000000000 0.999311089768570415 0.000000000000000000 0.998980938347501346 0.000000000000000000 0.998380377981831990 0.000000000000000000
 0.999533915476380597 0.000000000000000000 0.999310612080248628 0.000000000000000000 0.998975192668689838 0.000000000000000000 0.998375912980207447 0.000000000000000000
 0.999525907273452807 0.000000000000000000 0.999308314966702582 0.000000000000000000 0.998969087646465415 0.000000000000000000 0.998363361392443194 0.000000000000000000
 0.999520436591521566 0.000000000000000000 0.999306033498413626 0.000000000000000000 0.998964841278991655 0.000000000000000000 0.998358625951881851 0.000000000000000000
 0.999517094414704488 0.000000000000000000 0.999305005038741423 0.000000000000000000 0.998962851042453859 0.000000000000000000 0.998352298690214024 0.000000000000000000
 0.999513802476901581 0.000000000000000000 0.999298468621301561 0.000000000000000000 0.998954858414865199 0.000000000000000000 0.998347168911515981 0.000000000000000000
 0.999512276903386176 0.000000000000000000 0.999295335156451747 0.000000000000000000 0.998946943446280655 0.000000000000000000 0.998333313787116317 0.000000000000000000
 0.999509541258958856 0.000000000000000000 0.999293009169358259 0.000000000000000000 0.998945283047472210 0.000000000000000000 0.998329755278327569 0.000000000000000000
 0.999499168364504142 0.000000000000000000 0.999291167849871598 0.000000000000000000 0.998941087861163646 0.000000000000000000 0.998305819025065211 0.000000000000000000
 0.999496831348027137 0.000000000000000000 0.999288840247540500 0.000000000000000000 0.998924561397990129 0.000000000000000000 0.998291066889397505 0.000000000000000000
 0.999492773185081562 0.000000000000000000 0.999283446847200274 0.000000000000000000 0.998919500318248499 0.000000000000000000 0.998283092000028294 0.000000000000000000
 0.999490509524350479 0.000000000000000000 0.999283132252217654 0.000000000000000000 0.998914683128192316 0.000000000000000000 0.998263722003888576 0.000000000000000000
 0.999486643868208846 0.000000000000000000 0.999278960454295762 0.000000000000000000 0.998910369789709485 0.000000000000000000 0.998258513292551219 0.000000000000000000
 0.999478941420043343 0.000000000000000000 0.999276688172689109 0.000000000000000000 0.998909258888451945 0.000000000000000000 0.998257096803178645 0.000000000000000000
 0.999475394727343702 0.000000000000000000 0.999275175428589901 0.000000000000000000 0.998907040358489651 0.000000000000000000 0.998254232200578073 0.000000000000000000
 0.999466250746563811 0.000000000000000000 0.999274260699908434 0.000000000000000000 0.998901579131158734 0.000000000000000000 0.998241089689709482 0.000000000000000000
 0.999463802762086240 0.000000000000000000 0.999272225012501347 0.000000000000000000 0.998892664208899217 0.000000000000000000 0.998218353228253474 0.000000000000000000
 0.999460252930314264 0.000000000000000000 0.999271387701908376 0.000000000000000000 0.998891594072551126 0.000000000000000000 0.998210536264999782 0.000000000000000000
 0.999457064735425948 0.000000000000000000 0.999270730197724499 0.000000000000000000 0.998886683720766166 0.000000000000000000 0.998201622265529442 0.000000000000000000
 0.999455074166961888 0.000000000000000000 0.999270705248309188 0.000000000000000000 0.998886277879217022 0.000000000000000000 0.998181550937241147 0.000000000000000000
 0.999448163900380493 0.000000000000000000 0.999267856751574035 0.000000000000000000 0.998883352427941462 0.000000000000000000 0.998174691871387632 0.000000000000000000
 0.999441537178625161 0.000000000000000000 0.999264316732229485 0.000000000000000000 0.998876362764205883 0.000000000000000000 0.998167249562254777 0.000000000000000000
 0.999439386408153219 0.000000000000000000 0.999263241359239829 0.000000000000000000 0.998873112506643346 0.000000000000000000 0.998154014962667979 0.000000000000000000
 0.999435966727504344 0.000000000000000000 0.999262220650157684 0.000000000000000000 0.998868316875876072 0.000000000000000000 0.998134583552016674 0.000000000000000000
 0.999432163001476415 0.000000000000000000 0.999261057307189837 0.000000000000000000 0.998863201148887492 0.000000000000000000 0.998129026986365298 0.000000000000000000
 0.999431021577162793 0.000000000000000000 0.999258869582742015 0.000000000000000000 0.998860456786562434 0.000000000000000000 0.998127808710488673 0.000000000000000000
 0.999421281185308152 0.000000000000000000 0.999258092506452700 0.000000000000000000 0.998856142457083096 0.000000000000000000 0.998124691880022175 0.000000000000000000
 0.999418736199857771 0.000000000000000000 0.999257048641074230 0.000000000000000000 0.998852106229451975 0.000000000000000000 0.998112609371909487 0.000000000000000000
 0.999414388184749258 0.000000000000000000 0.999255771014178173 0.000000000000000000 0.998849725715843739 0.000000000000000000 0.998108172839201946 0.000000000000000000
 0.999405845210537658 0.000000000000000000 0.999254043798465941 0.000000000000000000 0.998846842456430295 0.000000000000000000 0.998106878812055953 0.000000000000000000
 0.999397078734147959 0.000000000000000000 0.999253560628052151 0.000000000000000000 0.998843301237846592 0.000000000000000000 0.998089593422017085 0.000000000000000000
 0.999395632415838508 0.000000000000000000 0.999248479719440419 0.000000000000000000 0.998841588293472915 0.000000000000000000 0.998072539056866548 0.000000000000000000
 0.999391152283522599 0.000000000000000000 0.999248005377428972 0.000000000000000000 0.998836025267244576 0.000000000000000000 0.998063638307769452 0.000000000000000000
 0.999390418548791959 0.000000000000000000 0.999243244258920083 0.000000000000000000 0.998832587648824322 0.000000000000000000 0.998058423698514607 0.000000000000000000
 0.999382696059405662 0.000000000000000000 0.999239615269044590 0.000000000000000000 0.998831421935571839 0.000000000000000000 0.998047722671789650 0.000000000000000000
 0.999379095596620859 0.000000000000000000 0.999238662550548162 0.000000000000000000 0.998829714715660510 0.000000000000000000 0.998042339315111771 0.000000000000000000
 0.999375620498559547 0.000000000000000000 0.999233837179885453 0.000000000000000000 0.998825593462370764 0.000000000000000000 0.998038687581475403 0.000000000000000000
 0.999371977952541068 0.000000000000000000 0.999229706162119813 0.000000000000000000 0.998824218486488169 0.000000000000000000 0.998037630677000354 0.000000000000000000
 0.999365687920915957 0.000000000000000000 0.999219718553609026 0.000000000000000000 0.998818230612146141 0.000000000000000000 0.998029748476743639 0.000000000000000000
 0.999359530681950492 0.000000000000000000 0.999209666225024939 0.000000000000000000 0.998814877465648676 0.000000000000000000 0.998026305066485042 0.000000000000000000
 0.999356136431007402 0.000000000000000000 0.999204925947463796 0.000000000000000000 0.998810044146444143 0.000000000000000000 0.998008077934474880 0.000000000000000000
 0.999355130685468440 0.000000000000000000 0.999200455668751375 0.000000000000000000 0.998805794003777669 0.000000000000000000 0.997991727565437525 0.000000000000000000
 0.999348100645407578 0.000000000000000000 0.999196452893331699 0.000000000000000000 0.998797265870118411 0.000000000000000000 0.997980500678804616 0.000000000000000000
 0.999342655761201182 0.000000000000000000 0.999191546577345324 0.000000000000000000 0.998786603426674913 0.000000000000000000 0.997969471172484357 0.000000000000000000
 0.999335748922186906 0.000000000000000000 0.999185994132763988 0.000000000000000000 0.998783081776461135 0.000000000000000000 0.997965191448764277 0.000000000000000000
 0.999331268681357687 0.000000000000000000 0.999176467639782628 0.000000000000000000 0.998771794952881709 0.000000000000000000 0.997944128988064505 0.000000000000000000
 0.999327798330713168 0.000000000000000000 0.999169809923042829 0.000000000000000000 0.998770830675637433 0.000000000000000000 0.997940708721928416 0.000000000000000000
 0.999323559858430799 0.000000000000000000 0.999164230734191805 0.000000000000000000 0.998768470810008302 0.000000000000000000 0.997936381612974044 0.000000000000000000
 0.999317849664953517 0.000000000000000000 0.999143605308195681 0.000000000000000000 0.998753709934269929 0.000000000000000000 0.997927000308293399 0.000000000000000000
 0.999315498712535666 0.000000000000000000 0.999115676002415243 0.000000000000000000 0.998739793434513246 0.000000000000000000 0.997920965909755542 0.000000000000000000
 0.999314125020024369 0.000000000000000000 0.999113553252945596 0.000000000000000000 0.998732463752904476 0.000000000000000000 0.997908935514221662 0.000000000000000000
 0.999309966835143726 0.000000000000000000 0.999111519316283725 0.000000000000000000 0.998725066437475939 0.000000000000000000 0.997904898868133938 0.000000000000000000
 0.999303230848986423 0.000000000000000000 0.999098989758611000 0.000000000000000000 0.998688407255968635 0.000000000000000000 0.997902867267062565 0.000000000000000000
 0.999296368624256082 0.000000000000000000 0.999094771191529563 0.000000000000000000 0.998677168166598461 0.000000000000000000 0.997896697852513115 0.000000000000000000
 0.999292362579454529 0.000000000000000000 0.999093321142262791 0.000000000000000000 0.998660007615722711 0.000000000000000000 0.997893093180721280 0.000000000000000000
 0.999289224624745454 0.000000000000000000 0.999081084295608823 0.000000000000000000 0.998645650310501232 0.000000000000000000 0.997885854594318555 0.000000000000000000
 0.999277033604103360 0.000000000000000000 0.999075978693690581 0.000000000000000000 0.998643147072137971 0.000000000000000000 0.997877740645149225 0.000000000000000000
 0.999276019758999379 0.000000000000000000 0.999049147377763624 0.000000000000000000 0.998640125761797393 0.000000000000000000 0.997872874774159313 0.000000000000000000
 0.999268242762433534 0.000000000000000000 0.999036179342724595 0.000000000000000000 0.998625924041474544 0.000000000000000000 0.997869419403124791 0.000000000000000000
 0.999261315721284737 0.000000000000000000 0.999034187356373282 0.000000000000000000 0.998615657493771347 0.000000000000000000 0.997863600769589798 0.000000000000000000
 0.999255599485546209 0.000000000000000000 0.999032890891705883 0.000000000000000000 0.998610703028051216 0.000000000000000000 0.997851203450414559 0.000000000000000000
 0.999247291077099864 0.000000000000000000 0.999006626770256867 0.000000000000000000 0.998596462283912634 0.000000000000000000 0.997837755181493646 0.000000000000000000
 0.999239738665687827 0.000000000000000000 0.998997442693257409 0.000000000000000000 0.998594968543545236 0.000000000000000000 0.997831233660800732 0.000000000000000000
 0.999230698521959781 0.000000000000000000 0.998986524660346320 0.000000000000000000 0.998583580863090514 0.000000000000000000 0.997825131179852609 0.000000000000000000
 0.999217818937553126 0.000000000000000000 0.998982532777539900 0.000000000000000000 0.998573831359224728 0.000000000000000000 0.997787603753562458 0.000000000000000000
 0.999209057835490966 0.000000000000000000 0.998968215900065459 0.000000000000000000 0.998553696788854195 0.000000000000000000 0.997781541273529027 0.000000000000000000
 0.999206351900225220 0.000000000000000000 0.998962302127071267 0.000000000000000000 0.998550331421354964 0.000000000000000000 0.997773150657513486 0.000000000000000000
 0.999201655063966299 0.000000000000000000 0.998953659719106546 0.000000000000000000 0.998530451353224602 0.000000000000000000 0.997770186410021354 0.000000000000000000
 0.999197662805717202 0.000000000000000000 0.998936069236909030 0.000000000000000000 0.998522711221343839 0.000000000000000000 0.997768714676644741 0.000000000000000000
 0.999182310283622588 0.000000000000000000 0.998929139961778900 0.000000000000000000 0.998503690310688419 0.000000000000000000 0.997742759660413259 0.000000000000000000
 0.999168010047301713 0.000000000000000000 0.998926514077793315 0.000000000000000000 0.998484789932698069 0.000000000000000000 0.997736273921094541 0.000000000000000000
 0.999149881925660788 0.000000000000000000 0.998905980439798169 0.000000000000000000 0.998474919551303297 0.000000000000000000 0.997699013681765945 0.000000000000000000
 0.999143102707385600 0.000000000000000000 0.998905639353090180 0.000000000000000000 0.998454098444261029 0.000000000000000000 0.997692449505417689 0.000000000000000000
 0.999120625853528455 0.000000000000000000 0.998895495626261898 0.000000000000000000 0.998447013622141499 0.000000000000000000 0.997686279687743927 0.000000000000000000
 0.999105336230938446 0.000000000000000000 0.998891868915120607 0.000000000000000000 0.998438555993329091 0.000000000000000000 0.997680165590612678 0.000000000000000000
 0.999095387996026818 0.000000000000000000 0.998887584468520773 0.000000000000000000 0.998430037990931996 0.000000000000000000 0.997655531176406152 0.000000000000000000
 0.999087488549334157 0.000000000000000000 0.998852571128665656 0.000000000000000000 0.998416967593896310 0.000000000000000000 0.997636894897671267 0.000000000000000000
 0.999083867887521349 0.000000000000000000 0.998843780115177715 0.000000000000000000 0.998415293369826040 0.000000000000000000 0.997617465875806353 0.000000000000000000
 0.999068176497378890 0.000000000000000000 0.998830427813042654 0.000000000000000000 0.998410980017244487 0.000000000000000000 0.997603758023787313 0.000000000000000000
 0.999058191112331628 0.000000000000000000 0.998804011590698426 0.000000000000000000 0.998405582490844545 0.000000000000000000 0.997591712377498552 0.000000000000000000
 0.999039953099438272 0.000000000000000000 0.998796708230372809 0.000000000000000000 0.998392770999087520 0.000000000000000000 0.997585916519942106 0.000000000000000000
 0.999036860598316201 0.000000000000000000 0.998788047375257726 0.000000000000000000 0.998384682922453304 0.000000000000000000 0.997579073040601561 0.000000000000000000
 0.999036170073194119 0.000000000000000000 0.998770802914210498 0.000000000000000000 0.998369144736460878 0.000000000000000000 0.997556209869681965 0.000000000000000000
 0.999026655141318831 0.000000000000000000 0.998766931796758239 0.000000000000000000 0.998345974758810484 0.000000000000000000 0.997551260466826739 0.000000000000000000
 0.999022761999761366 0.000000000000000000 0.998753956875107152 0.000000000000000000 0.998324182735972898 0.000000000000000000 0.997539012166284378 0.000000000000000000
 0.999007664315939570 0.000000000000000000 0.998751795552724864 0.000000000000000000 0.998311271615376583 0.000000000000000000 0.997535267983062135 0.000000000000000000
 0.998983386367596315 0.000000000000000000 0.998730029917716311 0.000000000000000000 0.998286205136513671 0.000000000000000000 0.997508483307408933 0.000000000000000000
 0.998960772846810063 0.000000000000000000 0.998721897517344415 0.000000000000000000 0.998284815911009149 0.000000000000000000 0.997506313899945929 0.000000000000000000
 0.998957345762910287 0.000000000000000000 0.998713348962099956 0.000000000000000000 0.998271718605735936 0.000000000000000000 0.997499983202819407 0.000000000000000000
 0.998942486729532120 0.000000000000000000 0.998711934054912764 0.000000000000000000 0.998259879316266807 0.000000000000000000 0.997455065557685816 0.000000000000000000
 0.998939573774341172 0.000000000000000000 0.998701022474575928 0.000000000000000000 0.998249014571710558 0.000000000000000000 0.997443725621002697 0.000000000000000000
 0.998917974888855253 0.000000000000000000 0.998686701191236814 0.000000000000000000 0.998232403297707238 0.000000000000000000 0.997421854576567180 0.000000000000000000
 0.998914176727336178 0.000000000000000000 0.998670903361533524 0.000000000000000000 0.998222892170231080 0.000000000000000000 0.997415485975029159 0.000000000000000000
 0.998889530582231400 0.000000000000000000 0.998655868792317380 0.000000000000000000 0.998211195360614534 0.000000000000000000 0.997393392121504796 0.000000000000000000
 0.998879428145432735 0.000000000000000000 0.998640661231720017 0.000000000000000000 0.998192911274289330 0.000000000000000000 0.997382934186041736 0.000000000000000000
 0.998862837899527456 0.000000000000000000 0.998625591941851631 0.000000000000000000 0.998189777086542329 0.000000000000000000 0.997381133728560521 0.000000000000000000
 0.998856892312431355 0.000000000000000000 0.998621507683106202 0.000000000000000000 0.998175022704412385 0.000000000000000000 0.997365702970590351 0.000000000000000000
 0.998850197716565469 0.000000000000000000 0.998615245392569406 0.000000000000000000 0.998164221454334144 0.000000000000000000 0.997339195758461194 0.000000000000000000
 0.998844134377262494 0.000000000000000000 0.998592137330997387 0.000000000000000000 0.998158149648501358 0.000000000000000000 0.997326511304698293 0.000000000000000000
 0.998840647200751053 0.000000000000000000 0.998581079871281863 0.000000000000000000 0.998149365155466373 0.000000000000000000 0.997319554403969466 0.000000000000000000
 0.998816438543494889 0.000000000000000000 0.998572611025380086 0.000000000000000000 0.998138344343987183 0.000000000000000000 0.997315693964418104 0.000000000000000000
 0.998806384668329494 0.000000000000000000 0.998571069076814144 0.000000000000000000 0.998123654422231277 0.000000000000000000 0.997312380566509393 0.000000000000000000
 0.998802128197147976 0.000000000000000000 0.998541709722855386 0.000000000000000000 0.998100675206579524 0.000000000000000000 0.997303753247703151 0.000000000000000000
 0.998788298143222342 0.000000000000000000 0.998534793139937094 0.000000000000000000 0.998087447091107971 0.000000000000000000 0.997283347269872777 0.000000000000000000
 0.998772949479111438 0.000000000000000000 0.998530288354074758 0.000000000000000000 0.998068653211058199 0.000000000000000000 0.997274724064190821 0.000000000000000000
 0.998741460582099005 0.000000000000000000 0.998522001501307099 0.000000000000000000 0.998063865487184398 0.000000000000000000 0.997274430178814897 0.000000000000000000
 0.998725010736134622 0.000000000000000000 0.998509569979564526 0.000000000000000000 0.998044929845648299 0.000000000000000000 0.997272840644040426 0.000000000000000000
 0.998718015242717860 0.000000000000000000 0.998505222561464678 0.000000000000000000 0.998039449072527063 0.000000000000000000 0.997248699704909924 0.000000000000000000
 0.998697433990926697 0.000000000000000000 0.998472760122228409 0.000000000000000000 0.998028670948135410 0.000000000000000000 0.997240529180662638 0.000000000000000000
 0.998687695653515672 0.000000000000000000 0.998467592838771734 0.000000000000000000 0.998003433927902694 0.000000000000000000 0.997235589086898355 0.000000000000000000
 0.998671416289969249 0.000000000000000000 0.998436019428280308 0.000000000000000000 0.997986993056587446 0.000000000000000000 0.997216870364630026 0.000000000000000000
 0.998660686686075771 0.000000000000000000 0.998426809454642683 0.000000000000000000 0.997978000914349073 0.000000000000000000 0.997208900308557133 0.000000000000000000
 0.998658744718306179 0.000000000000000000 0.998425119511091030 0.000000000000000000 0.997971856086279141 0.000000000000000000 0.997206118357881532 0.000000000000000000
 0.998645590938630479 0.000000000000000000 0.998396796218009253 0.000000000000000000 0.997958800775404886 0.000000000000000000 0.997199952981273841 0.000000000000000000
 0.998626585179685167 0.000000000000000000 0.998392148083040332 0.000000000000000000 0.997952546273615404 0.000000000000000000 0.997166951463265949 0.000000000000000000
 0.998625055239792614 0.000000000000000000 0.998378071689954294 0.000000000000000000 0.997945362989543394 0.000000000000000000 0.997159410417796876 0.000000000000000000
 0.998594532495470921 0.000000000000000000 0.998363399012053954 0.000000000000000000 0.997930897490767022 0.000000000000000000 0.997151910822378085 0.000000000000000000
 0.998591317248278654 0.000000000000000000 0.998358066778726294 0.000000000000000000 0.997915971415683667 0.000000000000000000 0.997141780314954040 0.000000000000000000
 0.998570016967457952 0.000000000000000000 0.998351194698237965 0.000000000000000000 0.997895351325699287 0.000000000000000000 0.997138030355615324 0.000000000000000000
 0.998560243602687025 0.000000000000000000 0.998320350652811439 0.000000000000000000 0.997885364689996446 0.000000000000000000 0.997136092766143012 0.000000000000000000
 0.998549294138961319 0.000000000000000000 0.998303176702806994 0.000000000000000000 0.997872246400864360 0.000000000000000000 0.997124849927685353 0.000000000000000000
 0.998530400206135038 0.000000000000000000 0.998292032536702179 0.000000000000000000 0.997856166916533893 0.000000000000000000 0.997116937761817423 0.000000000000000000
 0.998520388689493332 0.000000000000000000 0.998289610723023801 0.000000000000000000 0.997850681396025396 0.000000000000000000 0.997108001852691772 0.000000000000000000
 0.998486234827864361 0.000000000000000000 0.998287324214988003 0.000000000000000000 0.997834486040168445 0.000000000000000000 0.997104634046229510 0.000000000000000000
 0.998477949512224017 0.000000000000000000 0.998261736265104727 0.000000000000000000 0.997816285135399217 0.000000000000000000 0.997097698245229314 0.000000000000000000
 0.998461827094847987 0.000000000000000000 0.998248569681016606 0.000000000000000000 0.997799124403247473 0.000000000000000000 0.997091131043056134 0.000000000000000000
 0.998448994184743088 0.000000000000000000 0.998240577149192232 0.000000000000000000 0.997793345488893757 0.000000000000000000 0.997082420769910160 0.000000000000000000
 0.998442290205186267 0.000000000000000000 0.998233553011692920 0.000000000000000000 0.997779387633463855 0.000000000000000000 0.997078667541806851 0.000000000000000000
 0.998427794785707534 0.000000000000000000 0.998213839576977180 0.000000000000000000 0.997756275017875560 0.000000000000000000 0.997070363400987425 0.000000000000000000
 0.998412021874552913 0.000000000000000000 0.998187708923958916 0.000000000000000000 0.997739331140921615 0.000000000000000000 0.997059751275153117 0.000000000000000000
 0.998408301123845043 0.000000000000000000 0.998165332254411730 0.000000000000000000 0.997710451999179182 0.000000000000000000 0.997051877231210582 0.000000000000000000
 0.998364711759916146 0.000000000000000000 0.998162350651004338 0.000000000000000000 0.997695592093358119 0.000000000000000000 0.997042689502224300 0.000000000000000000
 0.998359332257615084 0.000000000000000000 0.998146409458875783 0.000000000000000000 0.997690736252549781 0.000000000000000000 0.997034732329876161 0.000000000000000000
 0.998353200558265375 0.000000000000000000 0.998113395078103038 0.000000000000000000 0.997669628477200421 0.000000000000000000 0.997030797898934340 0.000000000000000000
 0.998331769420065185 0.000000000000000000 0.998110876322049201 0.000000000000000000 0.997664670947568499 0.000000000000000000 0.997023090592177752 0.000000000000000000
 0.998326059093991525 0.000000000000000000 0.998108749696062780 0.000000000000000000 0.997662014065990754 0.000000000000000000 0.997016334501465762 0.000000000000000000
 0.998321140137055973 0.000000000000000000 0.998100294947722788 0.000000000000000000 0.997643577252330771 0.000000000000000000 0.997009165706713940 0.000000000000000000
 0.998303390983149352 0.000000000000000000 0.998048848845076830 0.000000000000000000 0.997642057370401902 0.000000000000000000 0.997001523519563837 0.000000000000000000
 0.998281942777201392 0.000000000000000000 0.998042491077084315 0.000000000000000000 0.997615396858089087 0.000000000000000000 0.996992145722700784 0.000000000000000000
 0.998270237880281464 0.000000000000000000 0.998030989635134258 0.000000000000000000 0.997610800436003808 0.000000000000000000 0.996989611637826845 0.000000000000000000
 0.998255698747369302 0.000000000000000000 0.998024070375691519 0.000000000000000000 0.997601163873600094 0.000000000000000000 0.996987674609980057 0.000000000000000000
 0.998235461212769848 0.000000000000000000 0.998008249867560315 0.000000000000000000 0.997584650479770185 0.000000000000000000 0.996943681483773214 0.000000000000000000
 0.998219963732137616 0.000000000000000000 0.998001247425246985 0.000000000000000000 0.997573326802093652 0.000000000000000000 0.996934990262171583 0.000000000000000000
 0.998198162154949720 0.000000000000000000 0.997981348103147869 0.000000000000000000 0.997557897491858192 0.000000000000000000 0.996877024818669355 0.000000000000000000
 0.998167341374170514 0.000000000000000000 0.997971074548080650 0.000000000000000000 0.997538467597563372 0.000000000000000000 0.996862664809806898 0.000000000000000000
 0.998149740479976733 0.000000000000000000 0.997950424856045237 0.000000000000000000 0.997528937307233465 0.000000000000000000 0.996853104531743361 0.000000000000000000
 0.998146049604264451 0.000000000000000000 0.997937271636344159 0.000000000000000000 0.997504873773905398 0.000000000000000000 0.996827487247866517 0.000000000000000000
 0.998127026592327993 0.000000000000000000 0.997934581526223385 0.000000000000000000 0.997477740766198662 0.000000000000000000 0.996821497862898975 0.000000000000000000
 0.998101554414461689 0.000000000000000000 0.997903014463660143 0.000000000000000000 0.997469927100110287 0.000000000000000000 0.996801956987094839 0.000000000000000000
 0.998089813765873579 0.000000000000000000 0.997890353668339447 0.000000000000000000 0.997459914285949489 0.000000000000000000 0.996788003349396434 0.000000000000000000
 0.998065357962125810 0.000000000000000000 0.997876721833724334 0.000000000000000000 0.997438768434480316 0.000000000000000000 0.996773562825759130 0.000000000000000000
 0.998053451448667639 0.000000000000000000 0.997856741203769215 0.000000000000000000 0.997433971226509453 0.000000000000000000 0.996723220808956811 0.000000000000000000
 0.998045284339084682 0.000000000000000000 0.997842286137723078 0.000000000000000000 0.997417987736180289 0.000000000000000000 0.996704990605891017 0.000000000000000000
 0.998035516720958693 0.000000000000000000 0.997825512661536296 0.000000000000000000 0.997411127381566898 0.000000000000000000 0.996699621654944967 0.000000000000000000
 0.998020481608819732 0.000000000000000000 0.997809668900324187 0.000000000000000000 0.997399000190339557 0.000000000000000000 0.996681477855976050 0.000000000000000000
 0.998009203350874619 0.000000000000000000 0.997794241939979898 0.000000000000000000 0.997386102548333264 0.000000000000000000 0.996678844901661698 0.000000000000000000
 0.997990599351967322 0.000000000000000000 0.997781256285420470 0.000000000000000000 0.997377744980752712 0.000000000000000000 0.996659114948313052 0.000000000000000000
 0.997985593431128137 0.000000000000000000 0.997763755789264351 0.000000000000000000 0.997374807595061030 0.000000000000000000 0.996652233944309129 0.000000000000000000
 0.997955235746766034 0.000000000000000000 0.997744751473929825 0.000000000000000000 0.997368821938328654 0.000000000000000000 0.996639449743133232 0.000000000000000000
 0.997947133387547591 0.000000000000000000 0.997739604296787541 0.000000000000000000 0.997363339506412983 0.000000000000000000 0.996631845394389537 0.000000000000000000
 0.997933139965469840 0.000000000000000000 0.997713674746044332 0.000000000000000000 0.997358967805957897 0.000000000000000000 0.996602813220143768 0.000000000000000000
 0.997922153893647801 0.000000000000000000 0.997707966060901175 0.000000000000000000 0.997331772455559262 0.000000000000000000 0.996580435582920421 0.000000000000000000
 0.997905599801023113 0.000000000000000000 0.997702924418136350 0.000000000000000000 0.997323749561302764 0.000000000000000000 0.996556814341543640 0.000000000000000000
 0.997893086992093337 0.000000000000000000 0.997681644090059661 0.000000000000000000 0.997304332975673224 0.000000000000000000 0.996481329366917246 0.000000000000000000
 0.997831417144524058 0.000000000000000000 0.997668960068910482 0.000000000000000000 0.997277307326059126 0.000000000000000000 0.996459040599982804 0.000000000000000000
 0.997817664411640548 0.000000000000000000 0.997636180063329436 0.000000000000000000 0.997269742257191671 0.000000000000000000 0.996444181189294009 0.000000000000000000
 0.997784365979066945 0.000000000000000000 0.997631456669433647 0.000000000000000000 0.997257062773772573 0.000000000000000000 0.996437517995905075 0.000000000000000000
 0.997780918725650334 0.000000000000000000 0.997617382577082212 0.000000000000000000 0.997220304735067176 0.000000000000000000 0.996410068516460079 0.000000000000000000
 0.997763720716085101 0.000000000000000000 0.997593968681433019 0.000000000000000000 0.997207989789360760 0.000000000000000000 0.996392886757825336 0.000000000000000000
 0.997745968282953477 0.000000000000000000 0.997584677210750392 0.000000000000000000 0.997206057371252119 0.000000000000000000 0.996364435709030882 0.000000000000000000
 0.997725528582537380 0.000000000000000000 0.997562075449646590 0.000000000000000000 0.997183374834043956 0.000000000000000000 0.996337954291337646 0.000000000000000000
 0.997703544848214885 0.000000000000000000 0.997529948629619412 0.000000000000000000 0.997179045490009019 0.000000000000000000 0.996301809523931214 0.000000000000000000
 0.997679022774791480 0.000000000000000000 0.997510412864499929 0.000000000000000000 0.997163636910651907 0.000000000000000000 0.996292219076658325 0.000000000000000000
 0.997672424811222647 0.000000000000000000 0.997498319493605123 0.000000000000000000 0.997143309871736938 0.000000000000000000 0.996280428594204293 0.000000000000000000
 0.997655828132208322 0.000000000000000000 0.997489410060400705 0.000000000000000000 0.997095236077460423 0.000000000000000000 0.996278693962079465 0.000000000000000000
 0.997652828402242120 0.000000000000000000 0.997471696393903429 0.000000000000000000 0.997089311072877460 0.000000000000000000 0.996242029342779833 0.000000000000000000
 0.997643120025008767 0.000000000000000000 0.997466480138603284 0.000000000000000000 0.997078279435702486 0.000000000000000000 0.996211370796442064 0.000000000000000000
 0.997634802488586048 0.000000000000000000 0.997451884636383124 0.000000000000000000 0.997059823888668872 0.000000000000000000 0.996200193646144094 0.000000000000000000
 0.997616695116847807 0.000000000000000000 0.997422525924757775 0.000000000000000000 0.997051253713910013 0.000000000000000000 0.996167539397227242 0.000000000000000000
 0.997609653441106747 0.000000000000000000 0.997419657572447105 0.000000000000000000 0.997045451702866403 0.000000000000000000 0.996141629368529791 0.000000000000000000
 0.997590817170939337 0.000000000000000000 0.997408701007839071 0.000000000000000000 0.997009148877709639 0.000000000000000000 0.996124305507336438 0.000000000000000000
 0.997587339636266668 0.000000000000000000 0.997389550874667519 0.000000000000000000 0.996998213367514263 0.000000000000000000 0.996085100998639450 0.000000000000000000
 0.997572258526212785 0.000000000000000000 0.997383107370418354 0.000000000000000000 0.996941863967393593 0.000000000000000000 0.996062684554751554 0.000000000000000000
 0.997560925231882778 0.000000000000000000 0.997356587101854375 0.000000000000000000 0.996925634782079850 0.000000000000000000 0.996058129407850212 0.000000000000000000
 0.997519282455913148 0.000000000000000000 0.997347074436500503 0.000000000000000000 0.996895266145702341 0.000000000000000000 0.996029487154573401 0.000000000000000000
 0.997507901992015777 0.000000000000000000 0.997343369290756065 0.000000000000000000 0.996886299394204367 0.000000000000000000 0.995977338435323656 0.000000000000000000
 0.997504542587814624 0.000000000000000000 0.997304934200213378 0.000000000000000000 0.996870195537255199 0.000000000000000000 0.995965979352546271 0.000000000000000000
 0.997487973691904117 0.000000000000000000 0.997284455426291960 0.000000000000000000 0.996834201606129122 0.000000000000000000 0.995945876694128596 0.000000000000000000
 0.997467191239203466 0.000000000000000000 0.997278165565109176 0.000000000000000000 0.996800653025753935 0.000000000000000000 0.995898776692023202 0.000000000000000000
 0.997456619822850277 0.000000000000000000 0.997264581101814152 0.000000000000000000 0.996794110448725124 0.000000000000000000 0.995890811199162562 0.000000000000000000
 0.997423477090569555 0.000000000000000000 0.997253151844734176 0.000000000000000000 0.996776454124016498 0.000000000000000000 0.995870348670180872 0.000000000000000000
 0.997413886759425772 0.000000000000000000 0.997221307800466694 0.000000000000000000 0.996752782728633102 0.000000000000000000 0.995858462984166470 0.000000000000000000
 0.997385087979872353 0.000000000000000000 0.997206484264090309 0.000000000000000000 0.996734950135780839 0.000000000000000000 0.995836929189771958 0.000000000000000000
 0.997376531887629869 0.000000000000000000 0.997149423836849902 0.000000000000000000 0.996692963920881692 0.000000000000000000 0.995798701707274247 0.000000000000000000
 0.997330521955496319 0.000000000000000000 0.997136341121243164 0.000000000000000000 0.996691527869968952 0.000000000000000000 0.995770744451625056 0.000000000000000000
 0.997316148779216816 0.000000000000000000 0.997131637331187815 0.000000000000000000 0.996670990366229415 0.000000000000000000 0.995761360462046552 0.000000000000000000
 0.997283968073210181 0.000000000000000000 0.997087016616777011 0.000000000000000000 0.996645005155305852 0.000000000000000000 0.995694531671531657 0.000000000000000000
 0.997274077101583667 0.000000000000000000 0.997075493233032906 0.000000000000000000 0.996623319506344307 0.000000000000000000 0.995680732946599534 0.000000000000000000
 0.997255775065939210 0.000000000000000000 0.997046719638317924 0.000000000000000000 0.996622229906351520 0.000000000000000000 0.995652697878289583 0.000000000000000000
 0.997247379817045476 0.000000000000000000 0.997029600155905027 0.000000000000000000 0.996610348792198675 0.000000000000000000 0.995643868559793144 0.000000000000000000
 0.997227810024117312 0.000000000000000000 0.997017679566550630 0.000000000000000000 0.996590486459286162 0.000000000000000000 0.995588394137834842 0.000000000000000000
 0.997199181081442787 0.000000000000000000 0.997005200188178176 0.000000000000000000 0.996582688545754380 0.000000000000000000 0.995566056507053876 0.000000000000000000
 0.997185103487532198 0.000000000000000000 0.996962249795785294 0.000000000000000000 0.996481703034466371 0.000000000000000000 0.995553885591597743 0.000000000000000000
 0.997162035426753635 0.000000000000000000 0.996949188686932830 0.000000000000000000 0.996460947221323057 0.000000000000000000 0.995511316335996987 0.000000000000000000
 0.997130507693241852 0.000000000000000000 0.996923903802527156 0.000000000000000000 0.996417072640639945 0.000000000000000000 0.995483426259699877 0.000000000000000000
 0.997114541410491495 0.000000000000000000 0.996915507901716791 0.000000000000000000 0.996409462266010459 0.000000000000000000 0.995459789447982746 0.000000000000000000
 0.997084595600055579 0.000000000000000000 0.996887740166009451 0.000000000000000000 0.996395307934102137 0.000000000000000000 0.995438013615346562 0.000000000000000000
 0.997075729277565825 0.000000000000000000 0.996885818233149368 0.000000000000000000 0.996377898164408249 0.000000000000000000 0.995417514249746671 0.000000000000000000
 0.997037399644179034 0.000000000000000000 0.996848251389846007 0.000000000000000000 0.996360441185271450 0.000000000000000000 0.995413252229615853 0.000000000000000000
 0.997011054965591392 0.000000000000000000 0.996783868077603774 0.000000000000000000 0.996334425454910799 0.000000000000000000 0.995407025188982053 0.000000000000000000
 0.996965707832337733 0.000000000000000000 0.996720215039950674 0.000000000000000000 0.996290798273933964 0.000000000000000000 0.995388262379628519 0.000000000000000000
 0.996946010080446143 0.000000000000000000 0.996677452380981488 0.000000000000000000 0.996255048086388650 0.000000000000000000 0.995365118771583290 0.000000000000000000
 0.996851476234301703 0.000000000000000000 0.996666056959464641 0.000000000000000000 0.996254365997518154 0.000000000000000000 0.995357478497994941 0.000000000000000000
 0.996833003076031510 0.000000000000000000 0.996643650769380884 0.000000000000000000 0.996223419009336530 0.000000000000000000 0.995346122443316550 0.000000000000000000
 0.996798134025429161 0.000000000000000000 0.996609808946276043 0.000000000000000000 0.996188618521804514 0.000000000000000000 0.995274243240461876 0.000000000000000000
 0.996759486322449484 0.000000000000000000 0.996572630898001299 0.000000000000000000 0.996139571065429830 0.000000000000000000 0.995236160937841285 0.000000000000000000
 0.996735584012721443 0.000000000000000000 0.996537583599649723 0.000000000000000000 0.996120887192020299 0.000000000000000000 0.995200446256584770 0.000000000000000000
 0.996730473079772694 0.000000000000000000 0.996517769605887671 0.000000000000000000 0.996118035783747691 0.000000000000000000 0.995187131824895821 0.000000000000000000
 0.996716448817332790 0.000000000000000000 0.996509496797499783 0.000000000000000000 0.996076627956973160 0.000000000000000000 0.995182403999235854 0.000000000000000000
 0.996674715762025709 0.000000000000000000 0.996476842200981094 0.000000000000000000 0.996034120283119884 0.000000000000000000 0.995131555483076968 0.000000000000000000
 0.996661098615318042 0.000000000000000000 0.996429488572172173 0.000000000000000000 0.996002861503664128 0.000000000000000000 0.995086749041428020 0.000000000000000000
 0.996607589523717863 0.000000000000000000 0.996423978995740978 0.000000000000000000 0.995971649314925211 0.000000000000000000 0.995042740329760811 0.000000000000000000
 0.996593904287717880 0.000000000000000000 0.996380948790431820 0.000000000000000000 0.995967408952151301 0.000000000000000000 0.995010049980572298 0.000000000000000000
 0.996564788796735379 0.000000000000000000 0.996317610019278432 0.000000000000000000 0.995941954704528953 0.000000000000000000 0.995003812945218891 0.000000000000000000
 0.996545209730771431 0.000000000000000000 0.996312047484673835 0.000000000000000000 0.995924321599018669 0.000000000000000000 0.995001774703755948 0.000000000000000000
 0.996508811939195494 0.000000000000000000 0.996297491681861769 0.000000000000000000 0.995857265111825041 0.000000000000000000 0.994984618057092263 0.000000000000000000
 0.996497731835425893 0.000000000000000000 0.996269770974583913 0.000000000000000000 0.995818954876691032 0.000000000000000000 0.994963103145384831 0.000000000000000000
 0.996481328372338937 0.000000000000000000 0.996261521603427180 0.000000000000000000 0.995802917223929551 0.000000000000000000 0.994951072732981001 0.000000000000000000
 0.996477555595248199 0.000000000000000000 0.996253390698136787 0.000000000000000000 0.995761037516122438 0.000000000000000000 0.994924120455361161 0.000000000000000000
 0.996471834077793495 0.000000000000000000 0.996196454867550485 0.000000000000000000 0.995733933223881706 0.000000000000000000 0.994909102890980668 0.000000000000000000
 0.996434090236436698 0.000000000000000000 0.996186579371968972 0.000000000000000000 0.995730365005424001 0.000000000000000000 0.994872941833863544 0.000000000000000000
 0.996326466005188038 0.000000000000000000 0.996149970487315128 0.000000000000000000 0.995699220604554402 0.000000000000000000 0.994828082962276095 0.000000000000000000
 0.996303005167107680 0.000000000000000000 0.996114428598451451 0.000000000000000000 0.995680609575955056 0.000000000000000000 0.994779176623737382 0.000000000000000000
 0.996282275192281186 0.000000000000000000 0.996103154491943865 0.000000000000000000 0.995656799052150210 0.000000000000000000 0.994754389040461096 0.000000000000000000
 0.996265442145658597 0.000000000000000000 0.996084222267260566 0.000000000000000000 0.995612265118724804 0.000000000000000000 0.994738776934513069 0.000000000000000000
 0.996243833632783349 0.000000000000000000 0.996043908398515865 0.000000000000000000 0.995581456017935462 0.000000000000000000 0.994701073148604786 0.000000000000000000
 0.996225046204978204 0.000000000000000000 0.996032615683620337 0.000000000000000000 0.995569838720173683 0.000000000000000000 0.994692397236915049 0.000000000000000000
 0.996178731439333554 0.000000000000000000 0.995989675252305862 0.000000000000000000 0.995555326216079672 0.000000000000000000 0.994685004277414020 0.000000000000000000
 0.996164067137097931 0.000000000000000000 0.995965035726001924 0.000000000000000000 0.995544668836921165 0.000000000000000000 0.994672327953318280 0.000000000000000000
 0.996144701153576562 0.000000000000000000 0.995929604782253453 0.000000000000000000 0.995514692689617453 0.000000000000000000 0.994611394968906937 0.000000000000000000
 0.996126931656096559 0.000000000000000000 0.995869191445436619 0.000000000000000000 0.995455895702168525 0.000000000000000000 0.994566540458432957 0.000000000000000000
 0.996123948263717862 0.000000000000000000 0.995854392680897593 0.000000000000000000 0.995431280084883019 0.000000000000000000 0.994537892576139892 0.000000000000000000
 0.996034578489244926 0.000000000000000000 0.995821742688032141 0.000000000000000000 0.995414938829484286 0.000000000000000000 0.994508121518361099 0.000000000000000000
 0.996015858109306484 0.000000000000000000 0.995802896572439589 0.000000000000000000 0.995375885321922227 0.000000000000000000 0.994493720351956267 0.000000000000000000
 0.995975520037269302 0.000000000000000000 0.995777647098273655 0.000000000000000000 0.995363712996090499 0.000000000000000000 0.994470282356167745 0.000000000000000000
 0.995958988340573614 0.000000000000000000 0.995737153744967296 0.000000000000000000 0.995323095387735668 0.000000000000000000 0.994439368129694690 0.000000000000000000
 0.995929605115805416 0.000000000000000000 0.995719188042512027 0.000000000000000000 0.995316214227635832 0.000000000000000000 0.994422449017711707 0.000000000000000000
 0.995874946878406275 0.000000000000000000 0.995702979980824132 0.000000000000000000 0.995312327668910757 0.000000000000000000 0.994400984124869880 0.000000000000000000
 0.995813710099613170 0.000000000000000000 0.995671057346493749 0.000000000000000000 0.995230510317832606 0.000000000000000000 0.994341727590151936 0.000000000000000000
 0.995796715010510480 0.000000000000000000 0.995637311093433008 0.000000000000000000 0.995214389530345245 0.000000000000000000 0.994338069331641150 0.000000000000000000
 0.995772107025765685 0.000000000000000000 0.995616546676731828 0.000000000000000000 0.995207400272870912 0.000000000000000000 0.994329120991330973 0.000000000000000000
 0.995756714733078807 0.000000000000000000 0.995603320442070117 0.000000000000000000 0.995196323146048334 0.000000000000000000 0.994322442866427680 0.000000000000000000
 0.995697539941172605 0.000000000000000000 0.995480433947048438 0.000000000000000000 0.995148907342417122 0.000000000000000000 0.994299481451254019 0.000000000000000000
 0.995628274260549895 0.000000000000000000 0.995471318893191737 0.000000000000000000 0.995132228205422797 0.000000000000000000 0.994289143696550415 0.000000000000000000
 0.995598526295929709 0.000000000000000000 0.995468035177696886 0.000000000000000000 0.995101440234027024 0.000000000000000000 0.994267095184391048 0.000000000000000000
 0.995587278079550053 0.000000000000000000 0.995385680475559198 0.000000000000000000 0.994975566957300939 0.000000000000000000 0.994238288346355747 0.000000000000000000
 0.995521705563471526 0.000000000000000000 0.995326481646098826 0.000000000000000000 0.994968470999783361 0.000000000000000000 0.994211651319226619 0.000000000000000000
 0.995503631843689729 0.000000000000000000 0.995296921673801571 0.000000000000000000 0.994943727401865541 0.000000000000000000 0.994187202738542775 0.000000000000000000
 0.995477489201814114 0.000000000000000000 0.995247797964829872 0.000000000000000000 0.994914231905701274 0.000000000000000000 0.994133298235867824 0.000000000000000000
 0.995423849196491295 0.000000000000000000 0.995184194529478705 0.000000000000000000 0.994886700142285862 0.000000000000000000 0.994100786266572611 0.000000000000000000
 0.995416028053213608 0.000000000000000000 0.995165237804796821 0.000000000000000000 0.994821905036186505 0.000000000000000000 0.994094009906914988 0.000000000000000000
 0.995346874790526415 0.000000000000000000 0.995159405884723625 0.000000000000000000 0.994798723485650793 0.000000000000000000 0.994078807963298061 0.000000000000000000
 0.995293528680280315 0.000000000000000000 0.995153355672450779 0.000000000000000000 0.994746770967533722 0.000000000000000000 0.994074128478518282 0.000000000000000000
 0.995274913145599016 0.000000000000000000 0.995135165122793319 0.000000000000000000 0.994718948873280939 0.000000000000000000 0.994023166530838886 0.000000000000000000
 0.995250929787730776 0.000000000000000000 0.995105769647708027 0.000000000000000000 0.994706905007849751 0.000000000000000000 0.994018422885428410 0.000000000000000000
 0.995230127873792614 0.000000000000000000 0.995052425419041042 0.000000000000000000 0.994671909290474887 0.000000000000000000 0.993954707698057605 0.000000000000000000
 0.995224005193351746 0.000000000000000000 0.995018403702268794 0.000000000000000000 0.994653325049522419 0.000000000000000000 0.993916947569483011 0.000000000000000000
 0.995170863057589172 0.000000000000000000 0.994959138675067467 0.000000000000000000 0.994641267805950857 0.000000000000000000 0.993901232522847455 0.000000000000000000
 0.995144676228893021 0.000000000000000000 0.994949012492912677 0.000000000000000000 0.994609678326084046 0.000000000000000000 0.993883103445225347 0.000000000000000000
 0.995140807681925699 0.000000000000000000 0.994928660424724831 0.000000000000000000 0.994583102182897583 0.000000000000000000 0.993843160686999516 0.000000000000000000
 0.995066090691736682 0.000000000000000000 0.994903401000945653 0.000000000000000000 0.994566449694800236 0.000000000000000000 0.993815602268945830 0.000000000000000000
 0.995049407991836166 0.000000000000000000 0.994886144020972085 0.000000000000000000 0.994513521593391348 0.000000000000000000 0.993789735781614780 0.000000000000000000
 0.995001124884378307 0.000000000000000000 0.994855025460285591 0.000000000000000000 0.994488044302368812 0.000000000000000000 0.993769236180237603 0.000000000000000000
 0.994986006131723832 0.000000000000000000 0.994822751912909253 0.000000000000000000 0.994473607551541794 0.000000000000000000 0.993714574810394602 0.000000000000000000
 0.994980896015945304 0.000000000000000000 0.994753282377462633 0.000000000000000000 0.994444711341350707 0.000000000000000000 0.993701055701578184 0.000000000000000000
 0.994963502766393781 0.000000000000000000 0.994737274887506517 0.000000000000000000 0.994402397159593887 0.000000000000000000 0.993636426224638547 0.000000000000000000
 0.994940584682119211 0.000000000000000000 0.994733593372314040 0.000000000000000000 0.994363273159701966 0.000000000000000000 0.993612010749704511 0.000000000000000000
 0.994930180859642799 0.000000000000000000 0.994704691200449354 0.000000000000000000 0.994340463274088204 0.000000000000000000 0.993567741348177602 0.000000000000000000
 0.994871334040926203 0.000000000000000000 0.994687379679322747 0.000000000000000000 0.994335943824990909 0.000000000000000000 0.993521306623661782 0.000000000000000000
 0.994859564237084215 0.000000000000000000 0.994671307617286393 0.000000000000000000 0.994324235620799302 0.000000000000000000 0.993507383868095895 0.000000000000000000
 0.994820823080168393 0.000000000000000000 0.994649495004730433 0.000000000000000000 0.994296366182672364 0.000000000000000000 0.993442598111346720 0.000000000000000000
 0.994788352184753255 0.000000000000000000 0.994636830701293162 0.000000000000000000 0.994289927145885710 0.000000000000000000 0.993441561227429437 0.000000000000000000
 0.994769050879759975 0.000000000000000000 0.994627209159749115 0.000000000000000000 0.994237471676036710 0.000000000000000000 0.993378590671533668 0.000000000000000000
 0.994739828639599089 0.000000000000000000 0.994601439825842149 0.000000000000000000 0.994150022125407595 0.000000000000000000 0.993326667520847639 0.000000000000000000
 0.994725137503789880 0.000000000000000000 0.994581400742596378 0.000000000000000000 0.994130519471277396 0.000000000000000000 0.993253763694249225 0.000000000000000000
 0.994704943977741118 0.000000000000000000 0.994546164890609319 0.000000000000000000 0.994106018844686856 0.000000000000000000 0.993217843442017689 0.000000000000000000
 0.994683486105933490 0.000000000000000000 0.994492326887899236 0.000000000000000000 0.994101632970613602 0.000000000000000000 0.993161915125170491 0.000000000000000000
 0.994655562565554208 0.000000000000000000 0.994445550172962767 0.000000000000000000 0.994052088365530162 0.000000000000000000 0.993143022953051235 0.000000000000000000
 0.994633260935987251 0.000000000000000000 0.994435357996696467 0.000000000000000000 0.994038622046345854 0.000000000000000000 0.993110619763517777 0.000000000000000000
 0.994605011471362932 0.000000000000000000 0.994374913602978916 0.000000000000000000 0.993979525114048079 0.000000000000000000 0.993088933310312783 0.000000000000000000
 0.994590629183209729 0.000000000000000000 0.994362270684556182 0.000000000000000000 0.993948991634224011 0.000000000000000000 0.993052745504198864 0.000000000000000000
 0.994486310582637922 0.000000000000000000 0.994355519171468361 0.000000000000000000 0.993916472805075224 0.000000000000000000 0.993021584665048529 0.000000000000000000
 0.994418705627924893 0.000000000000000000 0.994313126698048833 0.000000000000000000 0.993896717688387832 0.000000000000000000 0.992967886536017752 0.000000000000000000
 0.994362813815012792 0.000000000000000000 0.994215638701434146 0.000000000000000000 0.993883200326824756 0.000000000000000000 0.992924540160527003 0.000000000000000000
 0.994321848475297032 0.000000000000000000 0.994179635233705894 0.000000000000000000 0.993812969123096912 0.000000000000000000 0.992906620802687878 0.000000000000000000
 0.994289097078628337 0.000000000000000000 0.994138581287361434 0.000000000000000000 0.993786524462192733 0.000000000000000000 0.992899839403295292 0.000000000000000000
 0.994254941811517745 0.000000000000000000 0.994101027953823935 0.000000000000000000 0.993769077319948013 0.000000000000000000 0.992843887555208138 0.000000000000000000
 0.994248129393102698 0.000000000000000000 0.994065722270972119 0.000000000000000000 0.993737070372761599 0.000000000000000000 0.992786629046882863 0.000000000000000000
 0.994224254379586059 0.000000000000000000 0.994015822691322937 0.000000000000000000 0.993723949537503204 0.000000000000000000 0.992766863120676413 0.000000000000000000
 0.994181274245497182 0.000000000000000000 0.994008808206503613 0.000000000000000000 0.993649130517722745 0.000000000000000000 0.992734140656856834 0.000000000000000000
 0.994088076170311807 0.000000000000000000 0.993955219583986249 0.000000000000000000 0.993584256687047973 0.000000000000000000 0.992694604391333058 0.000000000000000000
 0.994071343043177791 0.000000000000000000 0.993887746799063221 0.000000000000000000 0.993516322811332953 0.000000000000000000 0.992624928851016386 0.000000000000000000
 0.994054185053670492 0.000000000000000000 0.993878467729434445 0.000000000000000000 0.993483066478510812 0.000000000000000000 0.992600776081671743 0.000000000000000000
 0.994006469818298766 0.000000000000000000 0.993766696821134610 0.000000000000000000 0.993324905949019232 0.000000000000000000 0.992548174156794527 0.000000000000000000
 0.993895517367226145 0.000000000000000000 0.993730346835065337 0.000000000000000000 0.993317139242673064 0.000000000000000000 0.992528449219279296 0.000000000000000000
 0.993827672125117134 0.000000000000000000 0.993617463867901174 0.000000000000000000 0.993234170845039621 0.000000000000000000 0.992509372523037059 0.000000000000000000
 0.993799584537316871 0.000000000000000000 0.993589446658728948 0.000000000000000000 0.993188472820712875 0.000000000000000000 0.992451405570457301 0.000000000000000000
 0.993737006646028709 0.000000000000000000 0.993563623933078510 0.000000000000000000 0.993174265691783797 0.000000000000000000 0.992414712497143414 0.000000000000000000
 0.993694627509738804 0.000000000000000000 0.993517783067286220 0.000000000000000000 0.993146972537448103 0.000000000000000000 0.992396205666207232 0.000000000000000000
 0.993644218561177350 0.000000000000000000 0.993487056016557624 0.000000000000000000 0.993139104448315435 0.000000000000000000 0.992299767511097275 0.000000000000000000
 0.993614471777984565 0.000000000000000000 0.993440897105741350 0.000000000000000000 0.993080758474968683 0.000000000000000000 0.992202658274685900 0.000000000000000000
 0.993550435049670111 0.000000000000000000 0.993358927474374487 0.000000000000000000 0.992974080979148521 0.000000000000000000 0.992155394542239111 0.000000000000000000
 0.993508744480287476 0.000000000000000000 0.993313265259512579 0.000000000000000000 0.992937258988999094 0.000000000000000000 0.992133421432074392 0.000000000000000000
 0.993493628396772244 0.000000000000000000 0.993293552943685043 0.000000000000000000 0.992926658464551748 0.000000000000000000 0.992070155543602672 0.000000000000000000
 0.993475608410223976 0.000000000000000000 0.993252663181547257 0.000000000000000000 0.992779783693238604 0.000000000000000000 0.992025624117644833 0.000000000000000000
 0.993401621001143820 0.000000000000000000 0.993156366068009278 0.000000000000000000 0.992722720952969762 0.000000000000000000 0.992001055325749115 0.000000000000000000
 0.993365206950158397 0.000000000000000000 0.993138233235808632 0.000000000000000000 0.992674454248602789 0.000000000000000000 0.991931081350001853 0.000000000000000000
 0.993355859283589937 0.000000000000000000 0.993090830226880272 0.000000000000000000 0.992650428615329927 0.000000000000000000 0.991872890463822321 0.000000000000000000
 0.993179522814771176 0.000000000000000000 0.993019122820550382 0.000000000000000000 0.992625211279750008 0.000000000000000000 0.991849556928473319 0.000000000000000000
 0.993126990125122733 0.000000000000000000 0.992973365852900192 0.000000000000000000 0.992599469681171409 0.000000000000000000 0.991756885175264169 0.000000000000000000
 0.993100547326655203 0.000000000000000000 0.992901306051479082 0.000000000000000000 0.992536784906113079 0.000000000000000000 0.991744684209413419 0.000000000000000000
 0.993069621670794822 0.000000000000000000 0.992887056434870630 0.000000000000000000 0.992486194717184800 0.000000000000000000 0.991704462394152553 0.000000000000000000
 0.993036137148960107 0.000000000000000000 0.992834167761796227 0.000000000000000000 0.992471117452024321 0.000000000000000000 0.991639105908984853 0.000000000000000000
 0.993016287731997571 0.000000000000000000 0.992791844472428853 0.000000000000000000 0.992437283011681659 0.000000000000000000 0.991572697116798518 0.000000000000000000
 0.992997757985975449 0.000000000000000000 0.992768588903161997 0.000000000000000000 0.992314282470430076 0.000000000000000000 0.991556641398321115 0.000000000000000000
 0.992990082539263241 0.000000000000000000 0.992747151225211066 0.000000000000000000 0.992289408335922607 0.000000000000000000 0.991499582731363183 0.000000000000000000
 0.992916417494950521 0.000000000000000000 0.992745533662192980 0.000000000000000000 0.992281273341707237 0.000000000000000000 0.991457045523620462 0.000000000000000000
 0.992892718995764700 0.000000000000000000 0.992701396468036346 0.000000000000000000 0.992256483369416187 0.000000000000000000 0.991428076976944794 0.000000000000000000
 0.992866143849095439 0.000000000000000000 0.992618106776555487 0.000000000000000000 0.992217538387170750 0.000000000000000000 0.991363731142221094 0.000000000000000000
 0.992855598924625382 0.000000000000000000 0.992591870154216127 0.000000000000000000 0.992211867956091287 0.000000000000000000 0.991351014296995792 0.000000000000000000
 0.992781417044402814 0.000000000000000000 0.992564741182409227 0.000000000000000000 0.992158820742072400 0.000000000000000000 0.991265107585463712 0.000000000000000000
 0.992758554301266027 0.000000000000000000 0.992560488200667779 0.000000000000000000 0.992129890086908217 0.000000000000000000 0.991231038081467952 0.000000000000000000
 0.992721543333969336 0.000000000000000000 0.992521084536317710 0.000000000000000000 0.992092591084166031 0.000000000000000000 0.991229913467320145 0.000000000000000000
 0.992639060965861408 0.000000000000000000 0.992496148550009449 0.000000000000000000 0.992068921795334235 0.000000000000000000 0.991207587531338197 0.000000000000000000
 0.992568841564590465 0.000000000000000000 0.992403305479992115 0.000000000000000000 0.991977927189665154 0.000000000000000000 0.991136584096659390 0.000000000000000000
 0.992534025018127375 0.000000000000000000 0.992361485715424596 0.000000000000000000 0.991952717008469431 0.000000000000000000 0.991084090416849417 0.000000000000000000
 0.992465172586865396 0.000000000000000000 0.992302261487069903 0.000000000000000000 0.991940448302685018 0.000000000000000000 0.991056732599279067 0.000000000000000000
 0.992451381796593091 0.000000000000000000 0.992279536222927860 0.000000000000000000 0.991879316065437444 0.000000000000000000 0.991031238260922875 0.000000000000000000
 0.992322745481902024 0.000000000000000000 0.992169505633902049 0.000000000000000000 0.991803073123970647 0.000000000000000000 0.991004281918081986 0.000000000000000000
 0.992252632881779117 0.000000000000000000 0.992078597936981943 0.000000000000000000 0.991761887027218347 0.000000000000000000 0.990995595790709727 0.000000000000000000
 0.992162532929677043 0.000000000000000000 0.992002280496803723 0.000000000000000000 0.991697528840606690 0.000000000000000000 0.990895167265822829 0.000000000000000000
 0.992138357097105184 0.000000000000000000 0.991994656531635544 0.000000000000000000 0.991677127715204665 0.000000000000000000 0.990844559909600853 0.000000000000000000
 0.992101674636045150 0.000000000000000000 0.991962481456962752 0.000000000000000000 0.991646931455108405 0.000000000000000000 0.990805430710793078 0.000000000000000000
 0.992036638373112400 0.000000000000000000 0.991882351253631667 0.000000000000000000 0.991570045402809908 0.000000000000000000 0.990786183659611686 0.000000000000000000
 0.991951546863363953 0.000000000000000000 0.991813314092289455 0.000000000000000000 0.991507570786119619 0.000000000000000000 0.990749214748519180 0.000000000000000000
 0.991885858989055680 0.000000000000000000 0.991634891990126333 0.000000000000000000 0.991368069192003043 0.000000000000000000 0.990729695672922017 0.000000000000000000
 0.991746981659582527 0.000000000000000000 0.991592508761402591 0.000000000000000000 0.991326339952928182 0.000000000000000000 0.990661473815563576 0.000000000000000000
 0.991738710165504855 0.000000000000000000 0.991575910891828505 0.000000000000000000 0.991239016225795355 0.000000000000000000 0.990648101288769678 0.000000000000000000
 0.991699794120497247 0.000000000000000000 0.991485489766066097 0.000000000000000000 0.991125815594478987 0.000000000000000000 0.990635259952681091 0.000000000000000000
 0.991690140964095801 0.000000000000000000 0.991469318731592608 0.000000000000000000 0.991082420148072241 0.000000000000000000 0.990520480371318235 0.000000000000000000
 0.991653334760663085 0.000000000000000000 0.991456408891014607 0.000000000000000000 0.991064355348010517 0.000000000000000000 0.990473367866757437 0.000000000000000000
 0.991572978316148435 0.000000000000000000 0.991446350604255899 0.000000000000000000 0.991012277189316504 0.000000000000000000 0.990378389359532152 0.000000000000000000
 0.991470027020785016 0.000000000000000000 0.991318947076779255 0.000000000000000000 0.990975428296372418 0.000000000000000000 0.990371260668525988 0.000000000000000000
 0.991419308284648193 0.000000000000000000 0.991238867542392654 0.000000000000000000 0.990936038841184974 0.000000000000000000 0.990338703572248624 0.000000000000000000
 0.991369422052031601 0.000000000000000000 0.991221532944864259 0.000000000000000000 0.990899480075501882 0.000000000000000000 0.990291833361383711 0.000000000000000000
 0.991324999358622394 0.000000000000000000 0.991179548748183148 0.000000000000000000 0.990826421085409637 0.000000000000000000 0.990246310338575797 0.000000000000000000
 0.991275820845158528 0.000000000000000000 0.991149879541982526 0.000000000000000000 0.990818298862552571 0.000000000000000000 0.990123748791840619 0.000000000000000000
 0.991260903430662199 0.000000000000000000 0.991118485020923479 0.000000000000000000 0.990796602670798165 0.000000000000000000 0.990057473484912021 0.000000000000000000
 0.991197227754766597 0.000000000000000000 0.991039177365043100 0.000000000000000000 0.990793382701361525 0.000000000000000000 0.989946726191125337 0.000000000000000000
 0.991164507266559469 0.000000000000000000 0.990984341458851725 0.000000000000000000 0.990713557183683036 0.000000000000000000 0.989912285035068451 0.000000000000000000
 0.991058531516692653 0.000000000000000000 0.990890241839617381 0.000000000000000000 0.990606460215206153 0.000000000000000000 0.989873288492259418 0.000000000000000000
 0.991003863814270636 0.000000000000000000 0.990826138951814372 0.000000000000000000 0.990545427172003445 0.000000000000000000 0.989811500781076381 0.000000000000000000
 0.990960724342002219 0.000000000000000000 0.990767892502725345 0.000000000000000000 0.990397885654288768 0.000000000000000000 0.989801443187374397 0.000000000000000000
 0.990915521357689011 0.000000000000000000 0.990749556718147018 0.000000000000000000 0.990366113914385005 0.000000000000000000 0.989739371304755755 0.000000000000000000
 0.990898611546892849 0.000000000000000000 0.990704737671645352 0.000000000000000000 0.990316495190051937 0.000000000000000000 0.989713281919283316 0.000000000000000000
 0.990871982002352492 0.000000000000000000 0.990684285451193247 0.000000000000000000 0.990281432865063205 0.000000000000000000 0.989689016664787702 0.000000000000000000
 0.990773757779614961 0.000000000000000000 0.990608252735576955 0.000000000000000000 0.990252348870660937 0.000000000000000000 0.989578884752129295 0.000000000000000000
 0.990767256780379690 0.000000000000000000 0.990581763930881376 0.000000000000000000 0.990222824175364003 0.000000000000000000 0.989514000259751114 0.000000000000000000
 0.990698042413122204 0.000000000000000000 0.990510230716232676 0.000000000000000000 0.990171738801849943 0.000000000000000000 0.989438894507865374 0.000000000000000000
 0.990651941511993317 0.000000000000000000 0.990486770001051342 0.000000000000000000 0.990118866688759369 0.000000000000000000 0.989378087988407651 0.000000000000000000
 0.990615754102428525 0.000000000000000000 0.990450210988872870 0.000000000000000000 0.990068034285022436 0.000000000000000000 0.989315421620794888 0.000000000000000000
 0.990593799355325988 0.000000000000000000 0.990385706997339743 0.000000000000000000 0.990030830407109486 0.000000000000000000 0.989255704288925175 0.000000000000000000
 0.990526704800083646 0.000000000000000000 0.990347193437051576 0.000000000000000000 0.990013670767471265 0.000000000000000000 0.989150409993790225 0.000000000000000000
 0.990507130500354660 0.000000000000000000 0.990319789273900186 0.000000000000000000 0.989962507401223601 0.000000000000000000 0.989118712305970704 0.000000000000000000
 0.990457270106271492 0.000000000000000000 0.990270321378560858 0.000000000000000000 0.989881212566922297 0.000000000000000000 0.989015067415329518 0.000000000000000000
 0.990435481681248509 0.000000000000000000 0.990201226172155780 0.000000000000000000 0.989832755577611967 0.000000000000000000 0.988975691047470518 0.000000000000000000
 0.990417824183668860 0.000000000000000000 0.990192777756309428 0.000000000000000000 0.989780625158050653 0.000000000000000000 0.988943427329542102 0.000000000000000000
 0.990382528633546699 0.000000000000000000 0.990178122495343982 0.000000000000000000 0.989717024421874925 0.000000000000000000 0.988924299587887634 0.000000000000000000
 0.990366635157939990 0.000000000000000000 0.990153480450873591 0.000000000000000000 0.989679781358978383 0.000000000000000000 0.988840315503856870 0.000000000000000000
 0.990302160548811927 0.000000000000000000 0.990141083090271046 0.000000000000000000 0.989652119666089458 0.000000000000000000 0.988778892135763643 0.000000000000000000
 0.990236344150783765 0.000000000000000000 0.990095858301373699 0.000000000000000000 0.989639430913989648 0.000000000000000000 0.988767951506356990 0.000000000000000000
 0.990154935713217110 0.000000000000000000 0.990001701491764030 0.000000000000000000 0.989621948414356245 0.000000000000000000 0.988748823374643093 0.000000000000000000
 0.989999324163983729 0.000000000000000000 0.989878432180139045 0.000000000000000000 0.989607992209836973 0.000000000000000000 0.988635126578393919 0.000000000000000000
 0.989939071720791652 0.000000000000000000 0.989814068359942789 0.000000000000000000 0.989532782159102897 0.000000000000000000 0.988590250910039714 0.000000000000000000
 0.989895628338035571 0.000000000000000000 0.989759574775181394 0.000000000000000000 0.989470821378627075 0.000000000000000000 0.988563487747460390 0.000000000000000000
 0.989733109547217493 0.000000000000000000 0.989595164619864964 0.000000000000000000 0.989325600425263962 0.000000000000000000 0.988535611097915878 0.000000000000000000
 0.989696583906804817 0.000000000000000000 0.989520645381089858 0.000000000000000000 0.989185851503074809 0.000000000000000000 0.988511005544451926 0.000000000000000000
 0.989661142304982921 0.000000000000000000 0.989439589692058141 0.000000000000000000 0.989141192618653076 0.000000000000000000 0.988503024406724107 0.000000000000000000
 0.989613388207258637 0.000000000000000000 0.989432239869983743 0.000000000000000000 0.989059123270326634 0.000000000000000000 0.988440577880703386 0.000000000000000000
 0.989502760174308382 0.000000000000000000 0.989344324119874274 0.000000000000000000 0.988944202479015599 0.000000000000000000 0.988294137320985810 0.000000000000000000
 0.989428928936635366 0.000000000000000000 0.989234936643984875 0.000000000000000000 0.988869171371844269 0.000000000000000000 0.988226077583816309 0.000000000000000000
 0.989270965711708139 0.000000000000000000 0.989132334656751433 0.000000000000000000 0.988793086383552566 0.000000000000000000 0.988214643393221071 0.000000000000000000
 0.989174252623377992 0.000000000000000000 0.989026772078741456 0.000000000000000000 0.988695022741321039 0.000000000000000000 0.988018066517468596 0.000000000000000000
 0.989123562678074664 0.000000000000000000 0.988961645612500218 0.000000000000000000 0.988686241055476756 0.000000000000000000 0.987904844726496645 0.000000000000000000
 0.989078950732026674 0.000000000000000000 0.988892815517835477 0.000000000000000000 0.988612798165411699 0.000000000000000000 0.987888670437529814 0.000000000000000000
 0.989060302688549720 0.000000000000000000 0.988877539627657787 0.000000000000000000 0.988508741795891321 0.000000000000000000 0.987835769577231737 0.000000000000000000
 0.988957017332577126 0.000000000000000000 0.988790157673963943 0.000000000000000000 0.988389920477584893 0.000000000000000000 0.987789406829074013 0.000000000000000000
 0.988936009854227804 0.000000000000000000 0.988726405475264913 0.000000000000000000 0.988364463175934294 0.000000000000000000 0.987642748956106931 0.000000000000000000
 0.988806672716299295 0.000000000000000000 0.988624053636136368 0.000000000000000000 0.988259902401891321 0.000000000000000000 0.987552497601771884 0.000000000000000000
 0.988755419963528559 0.000000000000000000 0.988597301761453995 0.000000000000000000 0.988236674026690021 0.000000000000000000 0.987524019539954501 0.000000000000000000
 0.988694224186291049 0.000000000000000000 0.988544731016386291 0.000000000000000000 0.988204019025615610 0.000000000000000000 0.987452735818289296 0.000000000000000000
 0.988633660516849866 0.000000000000000000 0.988489073056487255 0.000000000000000000 0.988173798643228851 0.000000000000000000 0.987402534190002346 0.000000000000000000
 0.988463345297269091 0.000000000000000000 0.988293312012124336 0.000000000000000000 0.987999059913677757 0.000000000000000000 0.987309799170441371 0.000000000000000000
 0.988364180944920068 0.000000000000000000 0.988177146212642965 0.000000000000000000 0.987878864367539244 0.000000000000000000 0.987236372740564749 0.000000000000000000
 0.988300954500480722 0.000000000000000000 0.988127492644424121 0.000000000000000000 0.987785745428080841 0.000000000000000000 0.987072980152845281 0.000000000000000000
 0.988296175683688771 0.000000000000000000 0.988080682876941951 0.000000000000000000 0.987695564861850728 0.000000000000000000 0.987048150864616725 0.000000000000000000
 0.988262969215957687 0.000000000000000000 0.988068831695918415 0.000000000000000000 0.987627717937223815 0.000000000000000000 0.986943980213745187 0.000000000000000000
 0.988219242027947198 0.000000000000000000 0.988024269572638669 0.000000000000000000 0.987552666462435114 0.000000000000000000 0.986803219780918006 0.000000000000000000
 0.988020391776667117 0.000000000000000000 0.987851432927133510 0.000000000000000000 0.987506649320035734 0.000000000000000000 0.986712292565565141 0.000000000000000000
 0.987974860392860310 0.000000000000000000 0.987783788395740658 0.000000000000000000 0.987497326683555943 0.000000000000000000 0.986700253095537660 0.000000000000000000
 0.987910700732652525 0.000000000000000000 0.987776134744604351 0.000000000000000000 0.987363386507047136 0.000000000000000000 0.986670427883090562 0.000000000000000000
 0.987745621894962400 0.000000000000000000 0.987510746963689456 0.000000000000000000 0.987210543356977110 0.000000000000000000 0.986626183848726801 0.000000000000000000
 0.987716402874249888 0.000000000000000000 0.987493303128266442 0.000000000000000000 0.987153384488457020 0.000000000000000000 0.986570254755952170 0.000000000000000000
 0.987677839556627357 0.000000000000000000 0.987490088717649761 0.000000000000000000 0.987112761730074340 0.000000000000000000 0.986431664793964158 0.000000000000000000
 0.987654403460471952 0.000000000000000000 0.987414241156430728 0.000000000000000000 0.987043648790649542 0.000000000000000000 0.986304056710136212 0.000000000000000000
 0.987549447574809558 0.000000000000000000 0.987374043627816445 0.000000000000000000 0.986983366089087877 0.000000000000000000 0.986283594113210316 0.000000000000000000
 0.987518249321262087 0.000000000000000000 0.987337564447305138 0.000000000000000000 0.986942781081288079 0.000000000000000000 0.986176033259472118 0.000000000000000000
 0.987464505753548383 0.000000000000000000 0.987313427727536941 0.000000000000000000 0.986915009010271183 0.000000000000000000 0.986145188487727808 0.000000000000000000
 0.987440304540189051 0.000000000000000000 0.987258719685290109 0.000000000000000000 0.986876677238865407 0.000000000000000000 0.986060125411749255 0.000000000000000000
 0.987431283707249419 0.000000000000000000 0.987215668294401327 0.000000000000000000 0.986781663692359201 0.000000000000000000 0.986023282732861550 0.000000000000000000
 0.987391812708893757 0.000000000000000000 0.987193176627300328 0.000000000000000000 0.986765021428670508 0.000000000000000000 0.985967820507784309 0.000000000000000000
 0.987359749963763078 0.000000000000000000 0.987163978441752299 0.000000000000000000 0.986721802067898501 0.000000000000000000 0.985926534879018712 0.000000000000000000
 0.987342320820036701 0.000000000000000000 0.987113852991166274 0.000000000000000000 0.986706638690187599 0.000000000000000000 0.985908353870000975 0.000000000000000000
 0.987283734447138905 0.000000000000000000 0.987083285156660883 0.000000000000000000 0.986668560084252966 0.000000000000000000 0.985827771615886750 0.000000000000000000
 0.987056803303197228 0.000000000000000000 0.986941530556303737 0.000000000000000000 0.986604167388288711 0.000000000000000000 0.985816755563145519 0.000000000000000000
 0.987029707304936110 0.000000000000000000 0.986893289468351309 0.000000000000000000 0.986576711764996506 0.000000000000000000 0.985706794481369108 0.000000000000000000
 0.986865822470479270 0.000000000000000000 0.986736273642627504 0.000000000000000000 0.986455132353234232 0.000000000000000000 0.985692549757091752 0.000000000000000000
 0.986765841433045798 0.000000000000000000 0.986612471300932992 0.000000000000000000 0.986388261893681229 0.000000000000000000 0.985671663186916125 0.000000000000000000
 0.986692717630090810 0.000000000000000000 0.986561318796519982 0.000000000000000000 0.986241456830606711 0.000000000000000000 0.985583875609781557 0.000000000000000000
 0.986636116980448064 0.000000000000000000 0.986473591745474443 0.000000000000000000 0.986198779553544624 0.000000000000000000 0.985525444725719901 0.000000000000000000
 0.986576402857126000 0.000000000000000000 0.986449601544714616 0.000000000000000000 0.986111168620469880 0.000000000000000000 0.985514069398379378 0.000000000000000000
 0.986345030126229982 0.000000000000000000 0.986238852250679421 0.000000000000000000 0.986036621973497396 0.000000000000000000 0.985419715740798563 0.000000000000000000
 0.986332885287059646 0.000000000000000000 0.986208324207745068 0.000000000000000000 0.985976871245888065 0.000000000000000000 0.985320994325086463 0.000000000000000000
 0.986291411988245104 0.000000000000000000 0.986147394759856910 0.000000000000000000 0.985877183903377308 0.000000000000000000 0.985292801942103003 0.000000000000000000
 0.986190201737790928 0.000000000000000000 0.986035173057473013 0.000000000000000000 0.985731073761457965 0.000000000000000000 0.985174217901577443 0.000000000000000000
 0.986079476728308202 0.000000000000000000 0.985940885642320963 0.000000000000000000 0.985632767146193967 0.000000000000000000 0.985082599721181729 0.000000000000000000
 0.986021415118448097 0.000000000000000000 0.985836964281056605 0.000000000000000000 0.985550730997693858 0.000000000000000000 0.984960125751096482 0.000000000000000000
 0.985909337977193490 0.000000000000000000 0.985770397613608740 0.000000000000000000 0.985432554994867704 0.000000000000000000 0.984814660086780647 0.000000000000000000
 0.985859367833871958 0.000000000000000000 0.985660071096940649 0.000000000000000000 0.985300445340851927 0.000000000000000000 0.984711245184824890 0.000000000000000000
 0.985822785039377592 0.000000000000000000 0.985606124419116769 0.000000000000000000 0.985231879662331278 0.000000000000000000 0.984599908850545935 0.000000000000000000
 0.985811493394209926 0.000000000000000000 0.985605734233629849 0.000000000000000000 0.985197245041675496 0.000000000000000000 0.984573753173385469 0.000000000000000000
 0.985596941244150537 0.000000000000000000 0.985456020298310365 0.000000000000000000 0.985126411496148546 0.000000000000000000 0.984519021973285779 0.000000000000000000
 0.985529526846603887 0.000000000000000000 0.985367663348020728 0.000000000000000000 0.985047122806510078 0.000000000000000000 0.984369008285423508 0.000000000000000000
 0.985483224261148427 0.000000000000000000 0.985311974432749871 0.000000000000000000 0.984985352676716275 0.000000000000000000 0.984242034367622365 0.000000000000000000
 0.985391664928770172 0.000000000000000000 0.985258384083414152 0.000000000000000000 0.984919135381890687 0.000000000000000000 0.984213094817306455 0.000000000000000000
 0.985266753267478257 0.000000000000000000 0.985129572554732769 0.000000000000000000 0.984845437939406154 0.000000000000000000 0.984121370878021207 0.000000000000000000
 0.985239254317351154 0.000000000000000000 0.985107329398161369 0.000000000000000000 0.984802579491824814 0.000000000000000000 0.984088940311255711 0.000000000000000000
 0.985040724665156353 0.000000000000000000 0.984907605521146978 0.000000000000000000 0.984637615316139914 0.000000000000000000 0.984063247414893705 0.000000000000000000
 0.984931178005657881 0.000000000000000000 0.984803943272415383 0.000000000000000000 0.984570796111196245 0.000000000000000000 0.984013111636238724 0.000000000000000000
 0.984894771322644025 0.000000000000000000 0.984758393209389737 0.000000000000000000 0.984538174820224543 0.000000000000000000 0.983849681596265402 0.000000000000000000
 0.984860157000568615 0.000000000000000000 0.984683405136282941 0.000000000000000000 0.984295700942789287 0.000000000000000000 0.983651181822084553 0.000000000000000000
 0.984691530093151246 0.000000000000000000 0.984487736332616992 0.000000000000000000 0.984124627179413847 0.000000000000000000 0.983544201035414289 0.000000000000000000
 0.984639846239572458 0.000000000000000000 0.984442815716653152 0.000000000000000000 0.984111487056468226 0.000000000000000000 0.983484001256568541 0.000000000000000000
 0.984607680591282786 0.000000000000000000 0.984401596603979190 0.000000000000000000 0.984022462440811596 0.000000000000000000 0.983375267304953726 0.000000000000000000
 0.984537799764892974 0.000000000000000000 0.984342857791736692 0.000000000000000000 0.983955163458016924 0.000000000000000000 0.983069025464445856 0.000000000000000000
 0.984502797334991242 0.000000000000000000 0.984338842914917911 0.000000000000000000 0.983904253192649958 0.000000000000000000 0.983020950440594787 0.000000000000000000
 0.984424261260579136 0.000000000000000000 0.984263759186886911 0.000000000000000000 0.983898660573458317 0.000000000000000000 0.983016605620754547 0.000000000000000000
 0.984394784716492888 0.000000000000000000 0.984190270301123826 0.000000000000000000 0.983760082642776146 0.000000000000000000 0.982950741808412354 0.000000000000000000
 0.984140841595471771 0.000000000000000000 0.983934436847073823 0.000000000000000000 0.983513462475778755 0.000000000000000000 0.982841583670394203 0.000000000000000000
 0.984005790104871880 0.000000000000000000 0.983762090322948257 0.000000000000000000 0.983391905116959619 0.000000000000000000 0.982742274030650620 0.000000000000000000
 0.983908189842020664 0.000000000000000000 0.983701768763386220 0.000000000000000000 0.983354507016984458 0.000000000000000000 0.982684404855141524 0.000000000000000000
 0.983885652660424492 0.000000000000000000 0.983692037615610082 0.000000000000000000 0.983299358551415148 0.000000000000000000 0.982627306072472395 0.000000000000000000
 0.983853357686061636 0.000000000000000000 0.983647114526275956 0.000000000000000000 0.983262067998918132 0.000000000000000000 0.982574322893590812 0.000000000000000000
 0.983832314520220574 0.000000000000000000 0.983615576241575584 0.000000000000000000 0.983199242934235551 0.000000000000000000 0.982451374208776929 0.000000000000000000
 0.983718901716118310 0.000000000000000000 0.983561577997711045 0.000000000000000000 0.983183411833150278 0.000000000000000000 0.982282088165142953 0.000000000000000000
 0.983691798894696268 0.000000000000000000 0.983541868598006186 0.000000000000000000 0.983142137495577773 0.000000000000000000 0.982258932473292767 0.000000000000000000
 0.983586191599465920 0.000000000000000000 0.983426478197127141 0.000000000000000000 0.983083862348976822 0.000000000000000000 0.982219289725621669 0.000000000000000000
 0.983560266748808698 0.000000000000000000 0.983335616010425739 0.000000000000000000 0.982974579261627901 0.000000000000000000 0.982204794930246372 0.000000000000000000
 0.983530332116454797 0.000000000000000000 0.983319814313213358 0.000000000000000000 0.982853243433351897 0.000000000000000000 0.982187199605211836 0.000000000000000000
 0.983386659356232817 0.000000000000000000 0.983225120954841492 0.000000000000000000 0.982816584717180697 0.000000000000000000 0.982145927143432296 0.000000000000000000
 0.983190737094730594 0.000000000000000000 0.983074812859653258 0.000000000000000000 0.982808201386443869 0.000000000000000000 0.982089201712454618 0.000000000000000000
 0.983136082851368109 0.000000000000000000 0.983006092572951018 0.000000000000000000 0.982732912729284536 0.000000000000000000 0.981851622511968225 0.000000000000000000
 0.982878891220943296 0.000000000000000000 0.982782645428780799 0.000000000000000000 0.982582643245387355 0.000000000000000000 0.981817455159229802 0.000000000000000000
 0.982691654328510689 0.000000000000000000 0.982487391605751381 0.000000000000000000 0.982133392043392783 0.000000000000000000 0.981650717233424897 0.000000000000000000
 0.982678803017619451 0.000000000000000000 0.982473226103665720 0.000000000000000000 0.982105810822004210 0.000000000000000000 0.981513598904030893 0.000000000000000000
 0.982499705813290825 0.000000000000000000 0.982371264831165103 0.000000000000000000 0.982050820017882686 0.000000000000000000 0.981448557521879983 0.000000000000000000
 0.982373651213086174 0.000000000000000000 0.982237085390122555 0.000000000000000000 0.981953716454140757 0.000000000000000000 0.981359424665660174 0.000000000000000000
 0.982280999334775862 0.000000000000000000 0.982162562585757515 0.000000000000000000 0.981894412684034767 0.000000000000000000 0.981201414903248303 0.000000000000000000
 0.982206715203837510 0.000000000000000000 0.982066520692779221 0.000000000000000000 0.981803536741530314 0.000000000000000000 0.981113860930654225 0.000000000000000000
 0.981950187111462425 0.000000000000000000 0.981830103159097689 0.000000000000000000 0.981580897446136191 0.000000000000000000 0.981061210051688004 0.000000000000000000
 0.981870568836843316 0.000000000000000000 0.981704070369303627 0.000000000000000000 0.981440448045040936 0.000000000000000000 0.981001977299081229 0.000000000000000000
 0.981849010196962579 0.000000000000000000 0.981669759942495723 0.000000000000000000 0.981401714814940318 0.000000000000000000 0.980975114411635318 0.000000000000000000
 0.981828421923233940 0.000000000000000000 0.981638725364693987 0.000000000000000000 0.981340051228074439 0.000000000000000000 0.980842112225170371 0.000000000000000000
 0.981759958002413224 0.000000000000000000 0.981601358662499646 0.000000000000000000 0.981242518939170139 0.000000000000000000 0.980671394833635746 0.000000000000000000
 0.981699557757238828 0.000000000000000000 0.981533016967500949 0.000000000000000000 0.981213910778058196 0.000000000000000000 0.980658436334122863 0.000000000000000000
 0.981547352570741438 0.000000000000000000 0.981441463723398910 0.000000000000000000 0.981160771546632504 0.000000000000000000 0.980560900722804329 0.000000000000000000
 0.981530650628515189 0.000000000000000000 0.981414788186406040 0.000000000000000000 0.981117476984190717 0.000000000000000000 0.980401776782215517 0.000000000000000000
 0.981516810860975419 0.000000000000000000 0.981353829171484726 0.000000000000000000 0.981019105137091008 0.000000000000000000 0.980342188180402418 0.000000000000000000
 0.981343419693176067 0.000000000000000000 0.981227556548929791 0.000000000000000000 0.980978706894791719 0.000000000000000000 0.980212979273766827 0.000000000000000000
 0.981217779929415834 0.000000000000000000 0.981063463348421205 0.000000000000000000 0.980687725549318823 0.000000000000000000 0.979956709944779458 0.000000000000000000
 0.980922035421451510 0.000000000000000000 0.980766329289959549 0.000000000000000000 0.980481526731528441 0.000000000000000000 0.979793146854965102 0.000000000000000000
 0.980752109190912269 0.000000000000000000 0.980586295871617719 0.000000000000000000 0.980288413779591417 0.000000000000000000 0.979702555433827560 0.000000000000000000
 0.980707093839173871 0.000000000000000000 0.980532857481831499 0.000000000000000000 0.980171935742066402 0.000000000000000000 0.979652360415167345 0.000000000000000000
 0.980651930860318211 0.000000000000000000 0.980453408556367978 0.000000000000000000 0.980128884844185588 0.000000000000000000 0.979489518994819841 0.000000000000000000
 0.980552774935404270 0.000000000000000000 0.980388161377394818 0.000000000000000000 0.980070605229592773 0.000000000000000000 0.979463639357701199 0.000000000000000000
 0.980395193651906971 0.000000000000000000 0.980247432738739266 0.000000000000000000 0.980005698228750721 0.000000000000000000 0.979376096341289748 0.000000000000000000
 0.980355023634514433 0.000000000000000000 0.980213720657019949 0.000000000000000000 0.979856552030958672 0.000000000000000000 0.979227109249239724 0.000000000000000000
 0.980244587682159163 0.000000000000000000 0.980110776574406484 0.000000000000000000 0.979743654959385646 0.000000000000000000 0.979123778329404559 0.000000000000000000
 0.980052266740250921 0.000000000000000000 0.979861401879996596 0.000000000000000000 0.979610509905462057 0.000000000000000000 0.978931968662343110 0.000000000000000000
 0.979966973850371903 0.000000000000000000 0.979823905076398383 0.000000000000000000 0.979456556338101580 0.000000000000000000 0.978778292035084485 0.000000000000000000
 0.979934927779195553 0.000000000000000000 0.979767685854596948 0.000000000000000000 0.979444547008346156 0.000000000000000000 0.978669604182112240 0.000000000000000000
 0.979861424617105459 0.000000000000000000 0.979678501839557181 0.000000000000000000 0.979292462460241375 0.000000000000000000 0.978499196023293938 0.000000000000000000
 0.979796815318609848 0.000000000000000000 0.979637498989165301 0.000000000000000000 0.979284213034999129 0.000000000000000000 0.978476561853903304 0.000000000000000000
 0.979697306365806431 0.000000000000000000 0.979470708565419623 0.000000000000000000 0.979047003768417690 0.000000000000000000 0.978403809535954294 0.000000000000000000
 0.979669938830407205 0.000000000000000000 0.979463009098271220 0.000000000000000000 0.979012703894417191 0.000000000000000000 0.978305850649307751 0.000000000000000000
 0.979458011038683796 0.000000000000000000 0.979257377873774537 0.000000000000000000 0.978904897639573779 0.000000000000000000 0.978188654041993844 0.000000000000000000
 0.979453744702066587 0.000000000000000000 0.979242068025353296 0.000000000000000000 0.978838369444520517 0.000000000000000000 0.978088986666904248 0.000000000000000000
 0.979294824306310652 0.000000000000000000 0.979139653897522444 0.000000000000000000 0.978786590376779508 0.000000000000000000 0.978045789317069758 0.000000000000000000
 0.979198973742243184 0.000000000000000000 0.979038176133911531 0.000000000000000000 0.978726977089734107 0.000000000000000000 0.977950939021868138 0.000000000000000000
 0.979116298073741786 0.000000000000000000 0.978988544345996137 0.000000000000000000 0.978692088804367755 0.000000000000000000 0.977942360972174241 0.000000000000000000
 0.979076427292449591 0.000000000000000000 0.978920601416193414 0.000000000000000000 0.978615651655177166 0.000000000000000000 0.977849023171107667 0.000000000000000000
 0.978981847974442321 0.000000000000000000 0.978762889009370252 0.000000000000000000 0.978352359306878916 0.000000000000000000 0.977811040656946240 0.000000000000000000
 0.978920569558491049 0.000000000000000000 0.978733944539182721 0.000000000000000000 0.978327779388559526 0.000000000000000000 0.977682489276050282 0.000000000000000000
 0.978658971366235142 0.000000000000000000 0.978547694307073668 0.000000000000000000 0.978287711396779947 0.000000000000000000 0.977494768482618626 0.000000000000000000
 0.978654207430312617 0.000000000000000000 0.978524246779093221 0.000000000000000000 0.978242321789774882 0.000000000000000000 0.977445136773619994 0.000000000000000000
 0.978351449346592239 0.000000000000000000 0.978220286328274735 0.000000000000000000 0.977955506194601365 0.000000000000000000 0.977338348481253005 0.000000000000000000
 0.978261570971361127 0.000000000000000000 0.978112973696829369 0.000000000000000000 0.977826928333584977 0.000000000000000000 0.977231871598027491 0.000000000000000000
 0.977900616991023930 0.000000000000000000 0.977764735355607151 0.000000000000000000 0.977490761750044124 0.000000000000000000 0.976937045552800143 0.000000000000000000
 0.977799578005035142 0.000000000000000000 0.977638915938895958 0.000000000000000000 0.977385789121530735 0.000000000000000000 0.976935349903855110 0.000000000000000000
 0.977712105580688107 0.000000000000000000 0.977583565585122383 0.000000000000000000 0.977289868081355761 0.000000000000000000 0.976782456075669603 0.000000000000000000
 0.977611276492805548 0.000000000000000000 0.977424355447020887 0.000000000000000000 0.977191362047609813 0.000000000000000000 0.976733442776698602 0.000000000000000000
 0.977508776728375994 0.000000000000000000 0.977402829359280245 0.000000000000000000 0.977140647402270579 0.000000000000000000 0.976710341099921164 0.000000000000000000
 0.977421796692271694 0.000000000000000000 0.977295350790636674 0.000000000000000000 0.976993391276122503 0.000000000000000000 0.976427800498097631 0.000000000000000000
 0.977357490007067509 0.000000000000000000 0.977226992732414645 0.000000000000000000 0.976932000606115181 0.000000000000000000 0.976199171331877613 0.000000000000000000
 0.977250311744290112 0.000000000000000000 0.977106643267672936 0.000000000000000000 0.976786127385451675 0.000000000000000000 0.976072340003364514 0.000000000000000000
 0.977067362040366039 0.000000000000000000 0.976868670079243051 0.000000000000000000 0.976510403947280059 0.000000000000000000 0.976025773200194124 0.000000000000000000
 0.977055442096217086 0.000000000000000000 0.976858227336596108 0.000000000000000000 0.976481363137695846 0.000000000000000000 0.975891728589505347 0.000000000000000000
 0.976851282783859021 0.000000000000000000 0.976717806814396128 0.000000000000000000 0.976422374527686321 0.000000000000000000 0.975658948349326982 0.000000000000000000
 0.976695693531735687 0.000000000000000000 0.976586199167291502 0.000000000000000000 0.976341519559040361 0.000000000000000000 0.975624577888862032 0.000000000000000000
 0.976387345781280724 0.000000000000000000 0.976264536625114698 0.000000000000000000 0.976040881709495545 0.000000000000000000 0.975599709779110480 0.000000000000000000
 0.976340956508588209 0.000000000000000000 0.976234028956147193 0.000000000000000000 0.975989274273448171 0.000000000000000000 0.975475917605767351 0.000000000000000000
 0.976296693246248681 0.000000000000000000 0.976174972681882247 0.000000000000000000 0.975931844813695659 0.000000000000000000 0.975342638289208641 0.000000000000000000
 0.976083265827272561 0.000000000000000000 0.975898619093749309 0.000000000000000000 0.975606830456567931 0.000000000000000000 0.975045554996300301 0.000000000000000000
 0.975962925905458412 0.000000000000000000 0.975814391453756813 0.000000000000000000 0.975484506481260172 0.000000000000000000 0.974947586763254770 0.000000000000000000
 0.975733666695043911 0.000000000000000000 0.975552314982785385 0.000000000000000000 0.975217663432809800 0.000000000000000000 0.974622608519635669 0.000000000000000000
 0.975677560017585210 0.000000000000000000 0.975510258056643598 0.000000000000000000 0.975131070759740926 0.000000000000000000 0.974561615621882482 0.000000000000000000
 0.975532486760168571 0.000000000000000000 0.975358199043668717 0.000000000000000000 0.975071135493235985 0.000000000000000000 0.974437024134480856 0.000000000000000000
 0.975451414969512598 0.000000000000000000 0.975300537840906978 0.000000000000000000 0.975000385381889711 0.000000000000000000 0.974196711551721495 0.000000000000000000
 0.975400508316774051 0.000000000000000000 0.975248976138773371 0.000000000000000000 0.974877316502555824 0.000000000000000000 0.974169799125551683 0.000000000000000000
 0.975141613456030787 0.000000000000000000 0.975000311827552424 0.000000000000000000 0.974694094708586256 0.000000000000000000 0.974010235713246852 0.000000000000000000
 0.974973947798807528 0.000000000000000000 0.974818625719798049 0.000000000000000000 0.974536484938000491 0.000000000000000000 0.973886719572089499 0.000000000000000000
 0.974856928060782280 0.000000000000000000 0.974709366610403749 0.000000000000000000 0.974387517489407773 0.000000000000000000 0.973716487558049182 0.000000000000000000
 0.974674682726275665 0.000000000000000000 0.974527949377025582 0.000000000000000000 0.974241529671681095 0.000000000000000000 0.973668004684650201 0.000000000000000000
 0.974590504391578349 0.000000000000000000 0.974386445700842430 0.000000000000000000 0.973973511487973176 0.000000000000000000 0.973323613884546579 0.000000000000000000
 0.974538615391376095 0.000000000000000000 0.974351549625236291 0.000000000000000000 0.973967594705711592 0.000000000000000000 0.973247461563716665 0.000000000000000000
 0.974467426500390088 0.000000000000000000 0.974277774879020786 0.000000000000000000 0.973905354512140664 0.000000000000000000 0.973167397015340496 0.000000000000000000
 0.974405240351139290 0.000000000000000000 0.974224089702361296 0.000000000000000000 0.973867238727242346 0.000000000000000000 0.973130454931841693 0.000000000000000000
 0.974217158694684837 0.000000000000000000 0.974028452326048955 0.000000000000000000 0.973706564725454138 0.000000000000000000 0.973066587290100427 0.000000000000000000
 0.974177491461589273 0.000000000000000000 0.973991099486492762 0.000000000000000000 0.973617708853129149 0.000000000000000000 0.972904837354950147 0.000000000000000000
 0.974027498645691381 0.000000000000000000 0.973891078591594628 0.000000000000000000 0.973574948832773623 0.000000000000000000 0.972847394730812054 0.000000000000000000
 0.973807898449299381 0.000000000000000000 0.973651177646226662 0.000000000000000000 0.973333840401267469 0.000000000000000000 0.972662949683268052 0.000000000000000000
 0.973709269454962723 0.000000000000000000 0.973565174257262855 0.000000000000000000 0.973269495369903037 0.000000000000000000 0.972619012122632132 0.000000000000000000
 0.973620084853027090 0.000000000000000000 0.973418155865040435 0.000000000000000000 0.973095472056432098 0.000000000000000000 0.972600410445029206 0.000000000000000000
 0.973524635701773389 0.000000000000000000 0.973356378459830140 0.000000000000000000 0.973031723140675209 0.000000000000000000 0.972593760556355380 0.000000000000000000
 0.973405644197526843 0.000000000000000000 0.973282992536185776 0.000000000000000000 0.972970165375739660 0.000000000000000000 0.972476815801807226 0.000000000000000000
 0.973295995715148354 0.000000000000000000 0.973186851212538118 0.000000000000000000 0.972936562538051275 0.000000000000000000 0.972317282064590560 0.000000000000000000
 0.973126086041375959 0.000000000000000000 0.973034010740041699 0.000000000000000000 0.972833896895985761 0.000000000000000000 0.972165124245207735 0.000000000000000000
 0.973072996220725961 0.000000000000000000 0.972970846942019518 0.000000000000000000 0.972752832184588967 0.000000000000000000 0.972080000981608960 0.000000000000000000
 0.972938139285834169 0.000000000000000000 0.972818589212974594 0.000000000000000000 0.972574669837735217 0.000000000000000000 0.972007825051164787 0.000000000000000000
 0.972496891894792381 0.000000000000000000 0.972367446797618662 0.000000000000000000 0.972113376425921771 0.000000000000000000 0.971615445595288896 0.000000000000000000
 0.972403695463695206 0.000000000000000000 0.972278821605496280 0.000000000000000000 0.972049647957933916 0.000000000000000000 0.971578153597802863 0.000000000000000000
 0.972391339053818693 0.000000000000000000 0.972248660351648031 0.000000000000000000 0.971941437763119032 0.000000000000000000 0.971320722381884605 0.000000000000000000
 0.972084031355219036 0.000000000000000000 0.971937582416395052 0.000000000000000000 0.971635810139588330 0.000000000000000000 0.971002715023741469 0.000000000000000000
 0.971885857043061296 0.000000000000000000 0.971714719237463997 0.000000000000000000 0.971373921637858517 0.000000000000000000 0.970784317264962171 0.000000000000000000
 0.971550175203634403 0.000000000000000000 0.971400432871321162 0.000000000000000000 0.971137184990082281 0.000000000000000000 0.970648714260498258 0.000000000000000000
 0.971471641254999518 0.000000000000000000 0.971328873560354022 0.000000000000000000 0.971097838258047297 0.000000000000000000 0.970591762376976641 0.000000000000000000
 0.971436144800180590 0.000000000000000000 0.971266176047485774 0.000000000000000000 0.970929739469897468 0.000000000000000000 0.970212576322056486 0.000000000000000000
 0.971397669980535894 0.000000000000000000 0.971241917102838803 0.000000000000000000 0.970853849694102267 0.000000000000000000 0.970088971679137546 0.000000000000000000
 0.971312098211022379 0.000000000000000000 0.971117421490028443 0.000000000000000000 0.970737856874419380 0.000000000000000000 0.970053093330010108 0.000000000000000000
 0.971097987832898690 0.000000000000000000 0.970920139244752844 0.000000000000000000 0.970574442498292500 0.000000000000000000 0.969919414037980765 0.000000000000000000
 0.970765551654879877 0.000000000000000000 0.970642892626263243 0.000000000000000000 0.970387683737820583 0.000000000000000000 0.969790691829442553 0.000000000000000000
 0.970405704512470546 0.000000000000000000 0.970277040790253564 0.000000000000000000 0.970039382021110952 0.000000000000000000 0.969558564486876828 0.000000000000000000
 0.970385281138655076 0.000000000000000000 0.970255089182717856 0.000000000000000000 0.969979626988377697 0.000000000000000000 0.969464319431173172 0.000000000000000000
 0.970025706925552900 0.000000000000000000 0.969889193122966287 0.000000000000000000 0.969595749937330442 0.000000000000000000 0.969165706023362938 0.000000000000000000
 0.969883316984912147 0.000000000000000000 0.969769757860676762 0.000000000000000000 0.969557291921427256 0.000000000000000000 0.968945689418710288 0.000000000000000000
 0.969785821539413284 0.000000000000000000 0.969631636846202016 0.000000000000000000 0.969366877799663240 0.000000000000000000 0.968869768001318188 0.000000000000000000
 0.969590542558264601 0.000000000000000000 0.969438565560831966 0.000000000000000000 0.969115258442816097 0.000000000000000000 0.968662576439028866 0.000000000000000000
 0.969525388047106307 0.000000000000000000 0.969346986662935395 0.000000000000000000 0.969011845336702371 0.000000000000000000 0.968631842406712740 0.000000000000000000
 0.969387237938774682 0.000000000000000000 0.969238054631430312 0.000000000000000000 0.968990583753110313 0.000000000000000000 0.968501921099449881 0.000000000000000000
 0.969288776397331908 0.000000000000000000 0.969155535862179618 0.000000000000000000 0.968965471299205849 0.000000000000000000 0.968323475714878201 0.000000000000000000
 0.969234649496804490 0.000000000000000000 0.969140952537258071 0.000000000000000000 0.968870166350137452 0.000000000000000000 0.968214902043300851 0.000000000000000000
 0.969226393812356535 0.000000000000000000 0.969101368540075558 0.000000000000000000 0.968795172260596416 0.000000000000000000 0.968146713433749140 0.000000000000000000
 0.969032084262550941 0.000000000000000000 0.968894395529665942 0.000000000000000000 0.968606042452637928 0.000000000000000000 0.968064026588953630 0.000000000000000000
 0.968941422550045561 0.000000000000000000 0.968823956904336869 0.000000000000000000 0.968589807752294307 0.000000000000000000 0.967943421841199969 0.000000000000000000
 0.968720176412172340 0.000000000000000000 0.968537912466588158 0.000000000000000000 0.968156192661372095 0.000000000000000000 0.967499283336158089 0.000000000000000000
 0.968619884667238140 0.000000000000000000 0.968435660724465963 0.000000000000000000 0.968059094596527281 0.000000000000000000 0.967338302883057555 0.000000000000000000
 0.968398677556125964 0.000000000000000000 0.968242802323411200 0.000000000000000000 0.967964948595275487 0.000000000000000000 0.967293347240980594 0.000000000000000000
 0.968362799925599371 0.000000000000000000 0.968198430310519775 0.000000000000000000 0.967860847978260774 0.000000000000000000 0.967170871587781700 0.000000000000000000
 0.968191176281663846 0.000000000000000000 0.968029195286124411 0.000000000000000000 0.967690704851868699 0.000000000000000000 0.966972209748216627 0.000000000000000000
 0.968126983945188591 0.000000000000000000 0.967969351101749975 0.000000000000000000 0.967640195153336435 0.000000000000000000 0.966956863544163436 0.000000000000000000
 0.968035329995162619 0.000000000000000000 0.967846083261910684 0.000000000000000000 0.967472018242496401 0.000000000000000000 0.966760582217258579 0.000000000000000000
 0.967830239919652446 0.000000000000000000 0.967677100718781102 0.000000000000000000 0.967355246093753451 0.000000000000000000 0.966642067841033015 0.000000000000000000
 0.967485020758958147 0.000000000000000000 0.967297396923435970 0.000000000000000000 0.966939871749290636 0.000000000000000000 0.966311005901813402 0.000000000000000000
 0.967353477142996687 0.000000000000000000 0.967163331004837201 0.000000000000000000 0.966782017399571925 0.000000000000000000 0.966086895449802530 0.000000000000000000
 0.967202727399676498 0.000000000000000000 0.967046130357019251 0.000000000000000000 0.966718542336316822 0.000000000000000000 0.965982189285905957 0.000000000000000000
 0.966790150727161568 0.000000000000000000 0.966674404042496938 0.000000000000000000 0.966441276254120352 0.000000000000000000 0.965935820824947111 0.000000000000000000
 0.966725071958074667 0.000000000000000000 0.966607561321405795 0.000000000000000000 0.966376365560734252 0.000000000000000000 0.965876103162299104 0.000000000000000000
 0.966370484230248850 0.000000000000000000 0.966238843955053328 0.000000000000000000 0.965982804170293363 0.000000000000000000 0.965489687363354498 0.000000000000000000
 0.966117136488393147 0.000000000000000000 0.965982970908951688 0.000000000000000000 0.965721905791279034 0.000000000000000000 0.965228223037944533 0.000000000000000000
 0.965930867051970066 0.000000000000000000 0.965800659260352412 0.000000000000000000 0.965533545114126035 0.000000000000000000 0.964990809072450606 0.000000000000000000
 0.965809197332253344 0.000000000000000000 0.965670676168433828 0.000000000000000000 0.965411035293555875 0.000000000000000000 0.964946960732471326 0.000000000000000000
 0.965696023152349481 0.000000000000000000 0.965584739990042351 0.000000000000000000 0.965340577700102398 0.000000000000000000 0.964799126420942010 0.000000000000000000
 0.965477650966402368 0.000000000000000000 0.965366247735545246 0.000000000000000000 0.965144812182369805 0.000000000000000000 0.964636410973912950 0.000000000000000000
 0.965142303282287006 0.000000000000000000 0.964992117371018421 0.000000000000000000 0.964715657518305458 0.000000000000000000 0.964337231424799102 0.000000000000000000
 0.964960682534477421 0.000000000000000000 0.964845346980995444 0.000000000000000000 0.964667194983021781 0.000000000000000000 0.964273442558104765 0.000000000000000000
 0.964935816588212592 0.000000000000000000 0.964792330183783187 0.000000000000000000 0.964580837744173136 0.000000000000000000 0.964185775585673421 0.000000000000000000
 0.964886601065650718 0.000000000000000000 0.964758145279709711 0.000000000000000000 0.964461651597540826 0.000000000000000000 0.963856390015124687 0.000000000000000000
 0.964844505666252461 0.000000000000000000 0.964701637397875955 0.000000000000000000 0.964349140271828609 0.000000000000000000 0.963719877863554064 0.000000000000000000
 0.964760106317241628 0.000000000000000000 0.964616616561480789 0.000000000000000000 0.964310775257225861 0.000000000000000000 0.963626503250458954 0.000000000000000000
 0.964593621165888648 0.000000000000000000 0.964450492863873188 0.000000000000000000 0.964200472738266590 0.000000000000000000 0.963588323456249896 0.000000000000000000
 0.964416712499460149 0.000000000000000000 0.964250431757344706 0.000000000000000000 0.963875252489670320 0.000000000000000000 0.963236723957421992 0.000000000000000000
 0.964018534212679024 0.000000000000000000 0.963905001229973801 0.000000000000000000 0.963676266717701346 0.000000000000000000 0.963094301856489032 0.000000000000000000
 0.963648911449022982 0.000000000000000000 0.963500477461102345 0.000000000000000000 0.963227402238818642 0.000000000000000000 0.962704763672671882 0.000000000000000000
 0.963464017702766351 0.000000000000000000 0.963301734124599851 0.000000000000000000 0.962963642786489382 0.000000000000000000 0.962272051347310087 0.000000000000000000
 0.962965400425753626 0.000000000000000000 0.962833030323779648 0.000000000000000000 0.962575159798467750 0.000000000000000000 0.962073649158493582 0.000000000000000000
 0.962884658287841200 0.000000000000000000 0.962721316333011057 0.000000000000000000 0.962408104882271909 0.000000000000000000 0.961908141645750003 0.000000000000000000
 0.962770334528974758 0.000000000000000000 0.962604765206644952 0.000000000000000000 0.962353979276315719 0.000000000000000000 0.961804510381587430 0.000000000000000000
 0.962703267486902492 0.000000000000000000 0.962586304592680575 0.000000000000000000 0.962271320521723927 0.000000000000000000 0.961582284037658219 0.000000000000000000
 0.962484029913049710 0.000000000000000000 0.962328051976154120 0.000000000000000000 0.962017034064254539 0.000000000000000000 0.961424660003771248 0.000000000000000000
 0.962232580672114923 0.000000000000000000 0.962078589262202244 0.000000000000000000 0.961780222599062373 0.000000000000000000 0.961200186894161868 0.000000000000000000
 0.962056256986365099 0.000000000000000000 0.961904285631232758 0.000000000000000000 0.961591411836183463 0.000000000000000000 0.960882913811991091 0.000000000000000000
 0.961983658509194761 0.000000000000000000 0.961808438394207932 0.000000000000000000 0.961446571214998991 0.000000000000000000 0.960805316789414166 0.000000000000000000
 0.961683632895863783 0.000000000000000000 0.961522786912009320 0.000000000000000000 0.961195151413912430 0.000000000000000000 0.960648883405193832 0.000000000000000000
 0.961530264664433365 0.000000000000000000 0.961404395791880195 0.000000000000000000 0.961168481868611257 0.000000000000000000 0.960513823865073224 0.000000000000000000
 0.961356516259932126 0.000000000000000000 0.961183988457953498 0.000000000000000000 0.960835480656393903 0.000000000000000000 0.960324451419877656 0.000000000000000000
 0.961236953237097458 0.000000000000000000 0.961078700687772902 0.000000000000000000 0.960781404621520618 0.000000000000000000 0.960149914224638579 0.000000000000000000
 0.961141370757982005 0.000000000000000000 0.960974590686823338 0.000000000000000000 0.960668946401363133 0.000000000000000000 0.960116479388877564 0.000000000000000000
 0.961054803694359472 0.000000000000000000 0.960925384933793314 0.000000000000000000 0.960653131059675869 0.000000000000000000 0.960036218425183274 0.000000000000000000
 0.960873001707467922 0.000000000000000000 0.960760886457082353 0.000000000000000000 0.960495517796727039 0.000000000000000000 0.959918837917546064 0.000000000000000000
 0.960654024909592730 0.000000000000000000 0.960542577522570662 0.000000000000000000 0.960334289625351611 0.000000000000000000 0.959831262568387800 0.000000000000000000
 0.960425847307198377 0.000000000000000000 0.960272571715473644 0.000000000000000000 0.960012767500811770 0.000000000000000000 0.959661233906770161 0.000000000000000000
 0.960370197570298956 0.000000000000000000 0.960191660297025740 0.000000000000000000 0.959948218342069448 0.000000000000000000 0.959441880703097882 0.000000000000000000
 0.960258478339898747 0.000000000000000000 0.960167292892611823 0.000000000000000000 0.959814088999981219 0.000000000000000000 0.959185512400112739 0.000000000000000000
 0.960016842824014671 0.000000000000000000 0.959923827405285035 0.000000000000000000 0.959728291755620244 0.000000000000000000 0.959065066821990664 0.000000000000000000
 0.959629993774209655 0.000000000000000000 0.959506620355781714 0.000000000000000000 0.959274021826526657 0.000000000000000000 0.958835606716819666 0.000000000000000000
 0.959488803737948204 0.000000000000000000 0.959371199700271071 0.000000000000000000 0.959128201347229092 0.000000000000000000 0.958611452231518335 0.000000000000000000
 0.959115130665755489 0.000000000000000000 0.958987260714194156 0.000000000000000000 0.958730135738717681 0.000000000000000000 0.958210136054586048 0.000000000000000000
 0.958921633431745857 0.000000000000000000 0.958757396130048622 0.000000000000000000 0.958426618301749023 0.000000000000000000 0.957810373301711815 0.000000000000000000
 0.958631205999556424 0.000000000000000000 0.958492354949718517 0.000000000000000000 0.958231954149928677 0.000000000000000000 0.957682651315544087 0.000000000000000000
 0.958383509270256617 0.000000000000000000 0.958242367869615252 0.000000000000000000 0.957955677235178160 0.000000000000000000 0.957354866877707766 0.000000000000000000
 0.957940131811270024 0.000000000000000000 0.957832497720131237 0.000000000000000000 0.957625271849743664 0.000000000000000000 0.957214646944171799 0.000000000000000000
 0.957838510187901560 0.000000000000000000 0.957657182247302230 0.000000000000000000 0.957302479966713027 0.000000000000000000 0.956637386276979917 0.000000000000000000
 0.957516217068421494 0.000000000000000000 0.957361298428164198 0.000000000000000000 0.957072363879593047 0.000000000000000000 0.956572270470395392 0.000000000000000000
 0.957446142187970528 0.000000000000000000 0.957270912197256463 0.000000000000000000 0.956927161418090200 0.000000000000000000 0.956269607256866605 0.000000000000000000
 0.957327466289917273 0.000000000000000000 0.957182572115093500 0.000000000000000000 0.956889845078301660 0.000000000000000000 0.956258811970047362 0.000000000000000000
 0.956885751694266706 0.000000000000000000 0.956764629618287232 0.000000000000000000 0.956520559886198884 0.000000000000000000 0.956052088235021413 0.000000000000000000
 0.956702207168136143 0.000000000000000000 0.956590622095584542 0.000000000000000000 0.956365011997249659 0.000000000000000000 0.955851302072253106 0.000000000000000000
 0.956280832725791341 0.000000000000000000 0.956111379000383788 0.000000000000000000 0.955802235813556056 0.000000000000000000 0.955264480512961089 0.000000000000000000
 0.955939731548837268 0.000000000000000000 0.955816377860002175 0.000000000000000000 0.955577925749409474 0.000000000000000000 0.955128454671559157 0.000000000000000000
 0.955798479458612738 0.000000000000000000 0.955663817999821696 0.000000000000000000 0.955368614574284569 0.000000000000000000 0.954938929612216825 0.000000000000000000
 0.955591261079335674 0.000000000000000000 0.955494910492321270 0.000000000000000000 0.955307308175657122 0.000000000000000000 0.954790341728864567 0.000000000000000000
 0.955475765771977126 0.000000000000000000 0.955343212288325416 0.000000000000000000 0.955119306165964632 0.000000000000000000 0.954656953951611431 0.000000000000000000
 0.955367689416374399 0.000000000000000000 0.955267378146489210 0.000000000000000000 0.955029499036390561 0.000000000000000000 0.954514703705400369 0.000000000000000000
 0.955231204460723071 0.000000000000000000 0.955093360357412879 0.000000000000000000 0.954823326566980435 0.000000000000000000 0.954323656631124506 0.000000000000000000
 0.955124573982990666 0.000000000000000000 0.955012639124753315 0.000000000000000000 0.954784543250441375 0.000000000000000000 0.954273153708466104 0.000000000000000000
 0.954950601676055388 0.000000000000000000 0.954840593881792876 0.000000000000000000 0.954617304449656423 0.000000000000000000 0.954127844492085875 0.000000000000000000
 0.954765660090293844 0.000000000000000000 0.954582915977786994 0.000000000000000000 0.954219743063929093 0.000000000000000000 0.953526972934320427 0.000000000000000000
 0.954564710179079734 0.000000000000000000 0.954401432808442918 0.000000000000000000 0.954072188073506355 0.000000000000000000 0.953402676104369018 0.000000000000000000
 0.954377285423458011 0.000000000000000000 0.954227320712663363 0.000000000000000000 0.953923701262681334 0.000000000000000000 0.953301656333065739 0.000000000000000000
 0.953999078526041489 0.000000000000000000 0.953833839414388707 0.000000000000000000 0.953529241069812294 0.000000000000000000 0.953017727531810244 0.000000000000000000
 0.953865874168953742 0.000000000000000000 0.953748804624780622 0.000000000000000000 0.953489246838427396 0.000000000000000000 0.952859153465194897 0.000000000000000000
 0.953474675154657003 0.000000000000000000 0.953318077925296881 0.000000000000000000 0.953053486314056286 0.000000000000000000 0.952568985349581454 0.000000000000000000
 0.953402979454685329 0.000000000000000000 0.953271256383897980 0.000000000000000000 0.952968208009407958 0.000000000000000000 0.952315398582096906 0.000000000000000000
 0.953269597562287574 0.000000000000000000 0.953111824199387780 0.000000000000000000 0.952791876010091299 0.000000000000000000 0.952146750505766470 0.000000000000000000
 0.952700484247175794 0.000000000000000000 0.952531610612869839 0.000000000000000000 0.952200182712528376 0.000000000000000000 0.951669947809382188 0.000000000000000000
 0.952570485884879692 0.000000000000000000 0.952408944974750149 0.000000000000000000 0.952114065017647948 0.000000000000000000 0.951503043768785473 0.000000000000000000
 0.952465035792208092 0.000000000000000000 0.952330798676713774 0.000000000000000000 0.952047813803762244 0.000000000000000000 0.951412999246991520 0.000000000000000000
 0.951869803598268893 0.000000000000000000 0.951752013235025451 0.000000000000000000 0.951513741685976022 0.000000000000000000 0.951015232444660241 0.000000000000000000
 0.951496092556872952 0.000000000000000000 0.951394897978272036 0.000000000000000000 0.951197775573941695 0.000000000000000000 0.950809957255877469 0.000000000000000000
 0.951325032324945141 0.000000000000000000 0.951211407012210741 0.000000000000000000 0.950983833531213407 0.000000000000000000 0.950525776074682249 0.000000000000000000
 0.951223358030517829 0.000000000000000000 0.951102393038357974 0.000000000000000000 0.950864550439510237 0.000000000000000000 0.950400291658293650 0.000000000000000000
 0.950900178598778623 0.000000000000000000 0.950764345414949252 0.000000000000000000 0.950507713420604028 0.000000000000000000 0.950038234876566579 0.000000000000000000
 0.950843648833939015 0.000000000000000000 0.950693159243234720 0.000000000000000000 0.950433792181245019 0.000000000000000000 0.949976670197397177 0.000000000000000000
 0.950680408651340292 0.000000000000000000 0.950546149168040699 0.000000000000000000 0.950249606547032055 0.000000000000000000 0.949666925606012624 0.000000000000000000
 0.950374961376786342 0.000000000000000000 0.950270755437212178 0.000000000000000000 0.950061203164128787 0.000000000000000000 0.949560560375800278 0.000000000000000000
 0.949971793265153130 0.000000000000000000 0.949856840288095250 0.000000000000000000 0.949634353480516613 0.000000000000000000 0.949197694483558840 0.000000000000000000
 0.949578768870361523 0.000000000000000000 0.949472891312429845 0.000000000000000000 0.949260173998125567 0.000000000000000000 0.948816021369838669 0.000000000000000000
 0.949315634166982725 0.000000000000000000 0.949164957008083565 0.000000000000000000 0.948863957305093431 0.000000000000000000 0.948301748350961815 0.000000000000000000
 0.949287424058755325 0.000000000000000000 0.949135868645488712 0.000000000000000000 0.948833126132707982 0.000000000000000000 0.948227803896906307 0.000000000000000000
 0.949010395814660734 0.000000000000000000 0.948889589543066014 0.000000000000000000 0.948656981751525130 0.000000000000000000 0.948171965597436772 0.000000000000000000
 0.948727302608343148 0.000000000000000000 0.948554163373891646 0.000000000000000000 0.948216611438517321 0.000000000000000000 0.947609940875579815 0.000000000000000000
 0.948296939305103170 0.000000000000000000 0.948157025881275040 0.000000000000000000 0.947885186417719572 0.000000000000000000 0.947331307359668973 0.000000000000000000
 0.947809197289411820 0.000000000000000000 0.947685673723746347 0.000000000000000000 0.947437812717702110 0.000000000000000000 0.946921829221875511 0.000000000000000000
 0.947566756462192239 0.000000000000000000 0.947443780951188308 0.000000000000000000 0.947201153686878405 0.000000000000000000 0.946718142739168655 0.000000000000000000
 0.947360029725693997 0.000000000000000000 0.947217679575470317 0.000000000000000000 0.946935552009053105 0.000000000000000000 0.946388136078315179 0.000000000000000000
 0.947075479652951358 0.000000000000000000 0.946941883359315173 0.000000000000000000 0.946687099281523059 0.000000000000000000 0.946214049044082683 0.000000000000000000
 0.946916764114985821 0.000000000000000000 0.946779716603650456 0.000000000000000000 0.946499043884337254 0.000000000000000000 0.945903234317121311 0.000000000000000000
 0.946638300950052747 0.000000000000000000 0.946494801496638227 0.000000000000000000 0.946211657146778684 0.000000000000000000 0.945694086593882544 0.000000000000000000
 0.946536824000643762 0.000000000000000000 0.946416727871248198 0.000000000000000000 0.946175087946601323 0.000000000000000000 0.945617789027749955 0.000000000000000000
 0.946432847640405028 0.000000000000000000 0.946277809864430774 0.000000000000000000 0.945959947811915058 0.000000000000000000 0.945319923230491410 0.000000000000000000
 0.945815789001174023 0.000000000000000000 0.945684775487807272 0.000000000000000000 0.945443492184296019 0.000000000000000000 0.945009527218612866 0.000000000000000000
 0.945596032478179138 0.000000000000000000 0.945472494919499029 0.000000000000000000 0.945220471342759772 0.000000000000000000 0.944710985843389417 0.000000000000000000
 0.945206795941337830 0.000000000000000000 0.945105370908134623 0.000000000000000000 0.944904793338102511 0.000000000000000000 0.944490601187520595 0.000000000000000000
 0.944972885177053468 0.000000000000000000 0.944859465882212368 0.000000000000000000 0.944645178575702849 0.000000000000000000 0.944236441410382987 0.000000000000000000
 0.944962432762564641 0.000000000000000000 0.944815894745607565 0.000000000000000000 0.944524644012306069 0.000000000000000000 0.943946322103763280 0.000000000000000000
 0.944812599990898727 0.000000000000000000 0.944687716952538281 0.000000000000000000 0.944426293186429899 0.000000000000000000 0.943902317976842875 0.000000000000000000
 0.944636473110587627 0.000000000000000000 0.944510416289001786 0.000000000000000000 0.944272235776574709 0.000000000000000000 0.943796338179311523 0.000000000000000000
 0.944483045855973535 0.000000000000000000 0.944335325245069690 0.000000000000000000 0.944048730811271830 0.000000000000000000 0.943529402292980546 0.000000000000000000
 0.944335313094671891 0.000000000000000000 0.944192308679211667 0.000000000000000000 0.943916055618616912 0.000000000000000000 0.943347020113840751 0.000000000000000000
 0.943901048493782757 0.000000000000000000 0.943774250630989409 0.000000000000000000 0.943521906166398638 0.000000000000000000 0.943020095572787986 0.000000000000000000
 0.943637848111206878 0.000000000000000000 0.943507738334422474 0.000000000000000000 0.943249053948102323 0.000000000000000000 0.942721436532133028 0.000000000000000000
 0.943053056017640556 0.000000000000000000 0.942920359581563838 0.000000000000000000 0.942666483046947334 0.000000000000000000 0.942190677542983024 0.000000000000000000
 0.942971264650755869 0.000000000000000000 0.942851063347455609 0.000000000000000000 0.942599098430928151 0.000000000000000000 0.942047693730904578 0.000000000000000000
 0.942172066088552307 0.000000000000000000 0.942055038288655555 0.000000000000000000 0.941832867037193155 0.000000000000000000 0.941413125126718930 0.000000000000000000
 0.941819725183273726 0.000000000000000000 0.941658957886584491 0.000000000000000000 0.941340524880224017 0.000000000000000000 0.940880846391855652 0.000000000000000000
 0.941561890302425430 0.000000000000000000 0.941459024819469303 0.000000000000000000 0.941258445503441510 0.000000000000000000 0.940714380119745730 0.000000000000000000
 0.940995838799499884 0.000000000000000000 0.940874357492544444 0.000000000000000000 0.940640407763984943 0.000000000000000000 0.940210203487821250 0.000000000000000000
 0.940758088854620644 0.000000000000000000 0.940653346148924152 0.000000000000000000 0.940450313961352036 0.000000000000000000 0.940061138214794978 0.000000000000000000
 0.940646935290433306 0.000000000000000000 0.940544580895177118 0.000000000000000000 0.940356498559005050 0.000000000000000000 0.940012680773699372 0.000000000000000000
 0.940529085111172392 0.000000000000000000 0.940430443672821914 0.000000000000000000 0.940245583604682023 0.000000000000000000 0.939891046247272377 0.000000000000000000
 0.940516037547786343 0.000000000000000000 0.940397535452540678 0.000000000000000000 0.940153270553922060 0.000000000000000000 0.939780410995675997 0.000000000000000000
 0.940270957663992601 0.000000000000000000 0.940193324904471717 0.000000000000000000 0.940040568351429351 0.000000000000000000 0.939621947095199639 0.000000000000000000
 0.940221127026453884 0.000000000000000000 0.940136840543991492 0.000000000000000000 0.939947126795523058 0.000000000000000000 0.939500607958727696 0.000000000000000000
 0.939941397637192200 0.000000000000000000 0.939840543054735855 0.000000000000000000 0.939639187666981734 0.000000000000000000 0.939232451800193879 0.000000000000000000
 0.939706335594144404 0.000000000000000000 0.939613466305161404 0.000000000000000000 0.939428094319548213 0.000000000000000000 0.939056257607757683 0.000000000000000000
 0.939600256289839564 0.000000000000000000 0.939496420260696463 0.000000000000000000 0.939292371264088821 0.000000000000000000 0.938880991193255410 0.000000000000000000
 0.939270213915544327 0.000000000000000000 0.939159031556804358 0.000000000000000000 0.938946821061142467 0.000000000000000000 0.938535392026568771 0.000000000000000000
 0.939242736479648177 0.000000000000000000 0.939136303436860165 0.000000000000000000 0.938915056808038329 0.000000000000000000 0.938463346929635622 0.000000000000000000
 0.938807984542900265 0.000000000000000000 0.938667753697314589 0.000000000000000000 0.938390300974678682 0.000000000000000000 0.937931540789106122 0.000000000000000000
 0.938672449168997391 0.000000000000000000 0.938564566033336489 0.000000000000000000 0.938348601508581792 0.000000000000000000 0.937838408329750628 0.000000000000000000
 0.938528051758800164 0.000000000000000000 0.938418397721081043 0.000000000000000000 0.938199594485987443 0.000000000000000000 0.937754085829295092 0.000000000000000000
 0.938379312202144877 0.000000000000000000 0.938244478992377506 0.000000000000000000 0.937975808106248032 0.000000000000000000 0.937435850283547145 0.000000000000000000
 0.937935767550564181 0.000000000000000000 0.937814867953420839 0.000000000000000000 0.937573001548485996 0.000000000000000000 0.937085617219446720 0.000000000000000000
 0.937266311006456521 0.000000000000000000 0.937180867902518644 0.000000000000000000 0.937009606079247215 0.000000000000000000 0.936659182120015976 0.000000000000000000
 0.936958535384730729 0.000000000000000000 0.936854968124051779 0.000000000000000000 0.936648384572092430 0.000000000000000000 0.936235584788172481 0.000000000000000000
 0.936751843124807526 0.000000000000000000 0.936641730789709359 0.000000000000000000 0.936426189059451186 0.000000000000000000 0.936012067141477888 0.000000000000000000
 0.936481345318803338 0.000000000000000000 0.936363604887504142 0.000000000000000000 0.936124543339589166 0.000000000000000000 0.935635723455221058 0.000000000000000000
 0.936299028225349272 0.000000000000000000 0.936192349208077035 0.000000000000000000 0.935982846669118462 0.000000000000000000 0.935571394331542128 0.000000000000000000
 0.936113139577598230 0.000000000000000000 0.936005756641984044 0.000000000000000000 0.935793360107266436 0.000000000000000000 0.935363739714899611 0.000000000000000000
 0.935907639768354005 0.000000000000000000 0.935778279313467354 0.000000000000000000 0.935517332868357809 0.000000000000000000 0.934993059195322274 0.000000000000000000
 0.935575542239910019 0.000000000000000000 0.935467657512470852 0.000000000000000000 0.935252142244104800 0.000000000000000000 0.934817094304081775 0.000000000000000000
 0.935400592069244419 0.000000000000000000 0.935284307959959982 0.000000000000000000 0.935053990928172540 0.000000000000000000 0.934605828002353478 0.000000000000000000
 0.935134780316902336 0.000000000000000000 0.935029862485595831 0.000000000000000000 0.934818737111740905 0.000000000000000000 0.934384555184535448 0.000000000000000000
 0.934838344980275071 0.000000000000000000 0.934722037007701512 0.000000000000000000 0.934491767354982295 0.000000000000000000 0.934032300038130425 0.000000000000000000
 0.934696022989280451 0.000000000000000000 0.934585767653805299 0.000000000000000000 0.934363884057062166 0.000000000000000000 0.933949745661112996 0.000000000000000000
 0.934590357180462461 0.000000000000000000 0.934495754187651184 0.000000000000000000 0.934310720822492780 0.000000000000000000 0.933910109787780329 0.000000000000000000
 0.934339780429559563 0.000000000000000000 0.934238482965612849 0.000000000000000000 0.934038790894451298 0.000000000000000000 0.933637422464818956 0.000000000000000000
 0.933891048006478708 0.000000000000000000 0.933771290962857048 0.000000000000000000 0.933541942018646820 0.000000000000000000 0.933103917103363933 0.000000000000000000
 0.933728586288887885 0.000000000000000000 0.933609939905690078 0.000000000000000000 0.933370635553688821 0.000000000000000000 0.932882030631245640 0.000000000000000000
 0.933172530529780553 0.000000000000000000 0.933074641377306779 0.000000000000000000 0.932879444325780960 0.000000000000000000 0.932489950070931162 0.000000000000000000
 0.932596775561400859 0.000000000000000000 0.932498374919848327 0.000000000000000000 0.932301592441893923 0.000000000000000000 0.931906114920804551 0.000000000000000000
 0.932436994725116985 0.000000000000000000 0.932333993222672297 0.000000000000000000 0.932127396159317390 0.000000000000000000 0.931710979010845097 0.000000000000000000
 0.931793812953136014 0.000000000000000000 0.931697197631818574 0.000000000000000000 0.931504167765416113 0.000000000000000000 0.931115094275830502 0.000000000000000000
 0.931366032192709414 0.000000000000000000 0.931247241745881915 0.000000000000000000 0.931013714712490170 0.000000000000000000 0.930577442050282477 0.000000000000000000
 0.931211882885106812 0.000000000000000000 0.931107822191757029 0.000000000000000000 0.930896215599900656 0.000000000000000000 0.930442437338801498 0.000000000000000000
 0.931067272012586211 0.000000000000000000 0.930951280408533810 0.000000000000000000 0.930724158693950088 0.000000000000000000 0.930280301533013221 0.000000000000000000
 0.930802706404012858 0.000000000000000000 0.930687570456554703 0.000000000000000000 0.930457073700440951 0.000000000000000000 0.929995172740312070 0.000000000000000000
 0.930330390881504710 0.000000000000000000 0.930204784486645564 0.000000000000000000 0.929954257570568710 0.000000000000000000 0.929457662956913899 0.000000000000000000
 0.930068552148182959 0.000000000000000000 0.929956478223785243 0.000000000000000000 0.929755339121502988 0.000000000000000000 0.929351801202325523 0.000000000000000000
 0.930052326856550260 0.000000000000000000 0.929939814362107708 0.000000000000000000 0.929691785361591250 0.000000000000000000 0.929194245197499602 0.000000000000000000
 0.929787212805947672 0.000000000000000000 0.929688625076904529 0.000000000000000000 0.929491464821561086 0.000000000000000000 0.929094803242628386 0.000000000000000000
 0.929587168495454308 0.000000000000000000 0.929478152910703015 0.000000000000000000 0.929257803609721544 0.000000000000000000 0.928808622357384039 0.000000000000000000
 0.929213992615728346 0.000000000000000000 0.929121271284517825 0.000000000000000000 0.928935361056238529 0.000000000000000000 0.928559917473539165 0.000000000000000000
 0.928870170814618978 0.000000000000000000 0.928767011333627490 0.000000000000000000 0.928559964209085598 0.000000000000000000 0.928143395357996059 0.000000000000000000
 0.928553230074342095 0.000000000000000000 0.928453617059345926 0.000000000000000000 0.928256050338464256 0.000000000000000000 0.927860261749318904 0.000000000000000000
 0.928370910814618311 0.000000000000000000 0.928270763129026677 0.000000000000000000 0.928070489212761252 0.000000000000000000 0.927662571703769090 0.000000000000000000
 0.927736787457055678 0.000000000000000000 0.927621088479713585 0.000000000000000000 0.927406257723639937 0.000000000000000000 0.927003870073698777 0.000000000000000000
 0.927319703150211172 0.000000000000000000 0.927198814148377459 0.000000000000000000 0.926957654834256295 0.000000000000000000 0.926474591122039892 0.000000000000000000
 0.927271770678802287 0.000000000000000000 0.927151765138533368 0.000000000000000000 0.926911836633359076 0.000000000000000000 0.926432962162832552 0.000000000000000000
 0.926691628350601815 0.000000000000000000 0.926587153740017877 0.000000000000000000 0.926381433878160521 0.000000000000000000 0.925977663266851936 0.000000000000000000
 0.926328956297524542 0.000000000000000000 0.926218581173963496 0.000000000000000000 0.925996772520546130 0.000000000000000000 0.925541279124440619 0.000000000000000000
 0.926194106328572464 0.000000000000000000 0.926074732753934038 0.000000000000000000 0.925836704660980447 0.000000000000000000 0.925364150019512555 0.000000000000000000
 0.925798962362645250 0.000000000000000000 0.925685680737654670 0.000000000000000000 0.925462051206660363 0.000000000000000000 0.925018290752670946 0.000000000000000000
 0.925440401320228312 0.000000000000000000 0.925329029980925255 0.000000000000000000 0.925106527125493794 0.000000000000000000 0.924662139690626717 0.000000000000000000
 0.925066019450458077 0.000000000000000000 0.924968295451181977 0.000000000000000000 0.924772689481476284 0.000000000000000000 0.924378370071541777 0.000000000000000000
 0.924849831695971125 0.000000000000000000 0.924752728163827031 0.000000000000000000 0.924556535215925512 0.000000000000000000 0.924154927191948139 0.000000000000000000
 0.924379953518221664 0.000000000000000000 0.924280133526546477 0.000000000000000000 0.924081343527152654 0.000000000000000000 0.923688023276838743 0.000000000000000000
 0.924242155932037734 0.000000000000000000 0.924148582466960411 0.000000000000000000 0.923960557987428155 0.000000000000000000 0.923579384207767751 0.000000000000000000
 0.923983606099949228 0.000000000000000000 0.923888967698724084 0.000000000000000000 0.923700527199479926 0.000000000000000000 0.923322851232235897 0.000000000000000000
 0.923551955135619385 0.000000000000000000 0.923459744790929515 0.000000000000000000 0.923274991377028842 0.000000000000000000 0.922903827152376621 0.000000000000000000
 0.922926362510415710 0.000000000000000000 0.922821116705343059 0.000000000000000000 0.922615856599933171 0.000000000000000000 0.922211464395562341 0.000000000000000000
 0.922323136690659129 0.000000000000000000 0.922209012794275362 0.000000000000000000 0.921983006313896958 0.000000000000000000 0.921537445799304300 0.000000000000000000
 0.922019702323908619 0.000000000000000000 0.921903434695105717 0.000000000000000000 0.921671484532386232 0.000000000000000000 0.921208406871943830 0.000000000000000000
 0.921886127832088009 0.000000000000000000 0.921777394639031855 0.000000000000000000 0.921559822215466840 0.000000000000000000 0.921122206860142345 0.000000000000000000
 0.921501293106789410 0.000000000000000000 0.921385485615393240 0.000000000000000000 0.921156031495380501 0.000000000000000000 0.920703158694531898 0.000000000000000000
 0.921116456482017898 0.000000000000000000 0.921008056816590370 0.000000000000000000 0.920794450661587160 0.000000000000000000 0.920370114348571744 0.000000000000000000
 0.920910098878223726 0.000000000000000000 0.920811072576960710 0.000000000000000000 0.920610635988240777 0.000000000000000000 0.920199683014799374 0.000000000000000000
 0.920763875964795364 0.000000000000000000 0.920663122981593141 0.000000000000000000 0.920461198442991790 0.000000000000000000 0.920053830698967845 0.000000000000000000
 0.920315916390667010 0.000000000000000000 0.920218819276183098 0.000000000000000000 0.920023923214358996 0.000000000000000000 0.919629651973202900 0.000000000000000000
 0.919905139743752542 0.000000000000000000 0.919806481061745451 0.000000000000000000 0.919612188237871053 0.000000000000000000 0.919227233183772419 0.000000000000000000
 0.919342779679608868 0.000000000000000000 0.919246890905734748 0.000000000000000000 0.919054880993887990 0.000000000000000000 0.918669744561826929 0.000000000000000000
 0.918883411631698177 0.000000000000000000 0.918786801979766476 0.000000000000000000 0.918594570949986755 0.000000000000000000 0.918212320071101096 0.000000000000000000
 0.918696880658967152 0.000000000000000000 0.918586705940584225 0.000000000000000000 0.918370677184872197 0.000000000000000000 0.917943307056985458 0.000000000000000000
 0.918225514004526011 0.000000000000000000 0.918113156750507531 0.000000000000000000 0.917895810633498233 0.000000000000000000 0.917474644189844701 0.000000000000000000
 0.917971308708526168 0.000000000000000000 0.917864064177109418 0.000000000000000000 0.917649998543870193 0.000000000000000000 0.917214436268390498 0.000000000000000000
 0.917603337922182738 0.000000000000000000 0.917492636583405630 0.000000000000000000 0.917273413358802747 0.000000000000000000 0.916837840275496641 0.000000000000000000
 0.917369695829008847 0.000000000000000000 0.917273525508822019 0.000000000000000000 0.917080820391499518 0.000000000000000000 0.916690389758563540 0.000000000000000000
 0.917014759930062651 0.000000000000000000 0.916916234924881723 0.000000000000000000 0.916719005270046683 0.000000000000000000 0.916323207467570233 0.000000000000000000
 0.916674057883229199 0.000000000000000000 0.916561805199129442 0.000000000000000000 0.916340238092079207 0.000000000000000000 0.915904942964133495 0.000000000000000000
 0.916334717685394207 0.000000000000000000 0.916235149250426373 0.000000000000000000 0.916035496917886993 0.000000000000000000 0.915629031748542821 0.000000000000000000
 0.915463764049459505 0.000000000000000000 0.915371070724611213 0.000000000000000000 0.915185257922386697 0.000000000000000000 0.914811761591409867 0.000000000000000000
 0.914891809414466017 0.000000000000000000 0.914799802863046851 0.000000000000000000 0.914616504493873106 0.000000000000000000 0.914250861091459255 0.000000000000000000
 0.914447984850728757 0.000000000000000000 0.914356852196361536 0.000000000000000000 0.914175847641629180 0.000000000000000000 0.913815976690216747 0.000000000000000000
 0.914389884871365632 0.000000000000000000 0.914291174213605284 0.000000000000000000 0.914093861469469249 0.000000000000000000 0.913697262911607799 0.000000000000000000
 0.914294658268911431 0.000000000000000000 0.914188076442207453 0.000000000000000000 0.913977187636398458 0.000000000000000000 0.913558459405613532 0.000000000000000000
 0.913509675800380672 0.000000000000000000 0.913409683715121212 0.000000000000000000 0.913211895313027266 0.000000000000000000 0.912816128149512518 0.000000000000000000
 0.913475530246148915 0.000000000000000000 0.913369418653946497 0.000000000000000000 0.913153887322795899 0.000000000000000000 0.912718002680204643 0.000000000000000000
 0.913099274859013987 0.000000000000000000 0.913006800857061873 0.000000000000000000 0.912821245040274509 0.000000000000000000 0.912446463964957211 0.000000000000000000
 0.912649449839075588 0.000000000000000000 0.912543210019577167 0.000000000000000000 0.912334126889129959 0.000000000000000000 0.911920882164459767 0.000000000000000000
 0.912390377515546858 0.000000000000000000 0.912282938487306572 0.000000000000000000 0.912071057080494629 0.000000000000000000 0.911648347297022932 0.000000000000000000
 0.911547872776828694 0.000000000000000000 0.911448481443307479 0.000000000000000000 0.911254950036903155 0.000000000000000000 0.910872520524117490 0.000000000000000000
 0.910870636628604236 0.000000000000000000 0.910777822106106472 0.000000000000000000 0.910592119999938943 0.000000000000000000 0.910220309288187313 0.000000000000000000
 0.910515503973646112 0.000000000000000000 0.910411183228857168 0.000000000000000000 0.910208960332765327 0.000000000000000000 0.909813063389112164 0.000000000000000000
 0.910152286644244524 0.000000000000000000 0.910050951915964967 0.000000000000000000 0.909851349994759140 0.000000000000000000 0.909458655124978588 0.000000000000000000
 0.910074099164808192 0.000000000000000000 0.909970560031221565 0.000000000000000000 0.909763449336419394 0.000000000000000000 0.909347188830778363 0.000000000000000000
 0.909975360503817221 0.000000000000000000 0.909879408430538050 0.000000000000000000 0.909686810342172025 0.000000000000000000 0.909294030054076274 0.000000000000000000
 0.909557022275356064 0.000000000000000000 0.909464914754765430 0.000000000000000000 0.909281127695267477 0.000000000000000000 0.908912590495947637 0.000000000000000000
 0.908993786004500981 0.000000000000000000 0.908900644653909295 0.000000000000000000 0.908713875016886830 0.000000000000000000 0.908338274901522968 0.000000000000000000
 0.908458928133138777 0.000000000000000000 0.908360036566260631 0.000000000000000000 0.908163236367343196 0.000000000000000000 0.907770564006432856 0.000000000000000000
 0.908216646543970718 0.000000000000000000 0.908114583931961095 0.000000000000000000 0.907912671906204394 0.000000000000000000 0.907509958939516026 0.000000000000000000
 0.907342144529240890 0.000000000000000000 0.907247026987152649 0.000000000000000000 0.907059876209565630 0.000000000000000000 0.906688080872001922 0.000000000000000000
 0.906736000143383736 0.000000000000000000 0.906638855595798043 0.000000000000000000 0.906445828047917956 0.000000000000000000 0.906063661643089935 0.000000000000000000
 0.906567420403137980 0.000000000000000000 0.906470166916474640 0.000000000000000000 0.906274849303833285 0.000000000000000000 0.905880111604121963 0.000000000000000000
 0.906341579904813899 0.000000000000000000 0.906248360386936347 0.000000000000000000 0.906061045313595104 0.000000000000000000 0.905681928687669280 0.000000000000000000
 0.905962078916026758 0.000000000000000000 0.905871042004829818 0.000000000000000000 0.905688657770547190 0.000000000000000000 0.905322541257332691 0.000000000000000000
 0.905438132231925596 0.000000000000000000 0.905345071735623952 0.000000000000000000 0.905162242350996293 0.000000000000000000 0.904799067015156555 0.000000000000000000
 0.904929560577988013 0.000000000000000000 0.904830925313764522 0.000000000000000000 0.904635719932011528 0.000000000000000000 0.904246658335811415 0.000000000000000000
 0.904592485851625883 0.000000000000000000 0.904492019403699166 0.000000000000000000 0.904294311963127040 0.000000000000000000 0.903902143600250896 0.000000000000000000
 0.903822474324291303 0.000000000000000000 0.903731899062734989 0.000000000000000000 0.903550549834721051 0.000000000000000000 0.903185803496678763 0.000000000000000000
 0.903321145654131463 0.000000000000000000 0.903216773314807320 0.000000000000000000 0.903015672892596655 0.000000000000000000 0.902627857075880335 0.000000000000000000
 0.903281095780525400 0.000000000000000000 0.903182902722265646 0.000000000000000000 0.902988084039440198 0.000000000000000000 0.902592982735762273 0.000000000000000000
 0.902968595995731871 0.000000000000000000 0.902878031101849610 0.000000000000000000 0.902696096069092180 0.000000000000000000 0.902328035205561596 0.000000000000000000
 0.902207726793868292 0.000000000000000000 0.902117811071743714 0.000000000000000000 0.901937739030395869 0.000000000000000000 0.901576358060793615 0.000000000000000000
 0.901852574733108536 0.000000000000000000 0.901759113687430114 0.000000000000000000 0.901574296572665190 0.000000000000000000 0.901205770190791289 0.000000000000000000
 0.901503193147341175 0.000000000000000000 0.901408420764117091 0.000000000000000000 0.901220214377781770 0.000000000000000000 0.900844773798355480 0.000000000000000000
 0.901123107090639031 0.000000000000000000 0.901027587288039555 0.000000000000000000 0.900838574359463684 0.000000000000000000 0.900462097458580857 0.000000000000000000
 0.900672159603728373 0.000000000000000000 0.900577373444034546 0.000000000000000000 0.900387064597397480 0.000000000000000000 0.900003582088297338 0.000000000000000000
 0.900224423100824178 0.000000000000000000 0.900136657541302232 0.000000000000000000 0.899960719846588875 0.000000000000000000 0.899607156115994955 0.000000000000000000
 0.899198788190615050 0.000000000000000000 0.899107169819867935 0.000000000000000000 0.898926980183763269 0.000000000000000000 0.898568521978951540 0.000000000000000000
 0.898852959101575699 0.000000000000000000 0.898762182925815001 0.000000000000000000 0.898580453908256693 0.000000000000000000 0.898216182645822148 0.000000000000000000
 0.898601521531942837 0.000000000000000000 0.898508519940269035 0.000000000000000000 0.898324436074735111 0.000000000000000000 0.897957183338349840 0.000000000000000000
 0.898301432247896603 0.000000000000000000 0.898210807225159114 0.000000000000000000 0.898030221712306509 0.000000000000000000 0.897668926232563225 0.000000000000000000
 0.897756088291112864 0.000000000000000000 0.897658631672203167 0.000000000000000000 0.897466948985088941 0.000000000000000000 0.897084455046204488 0.000000000000000000
 0.897533959248925206 0.000000000000000000 0.897438272907140178 0.000000000000000000 0.897250705680787575 0.000000000000000000 0.896877695827139387 0.000000000000000000
 0.896489021119346030 0.000000000000000000 0.896399821021006682 0.000000000000000000 0.896222557613838067 0.000000000000000000 0.895868223717112500 0.000000000000000000
 0.896280497279283495 0.000000000000000000 0.896189357738590431 0.000000000000000000 0.896007041993422848 0.000000000000000000 0.895641919597205405 0.000000000000000000
 0.896127206017589661 0.000000000000000000 0.896036105964617802 0.000000000000000000 0.895853907521178550 0.000000000000000000 0.895488235709518410 0.000000000000000000
 0.895936667271860498 0.000000000000000000 0.895848083934862816 0.000000000000000000 0.895670778269678669 0.000000000000000000 0.895314700958811049 0.000000000000000000
 0.894406541950659495 0.000000000000000000 0.894317950720159516 0.000000000000000000 0.894140715735309843 0.000000000000000000 0.893785259147578559 0.000000000000000000
 0.894255799020254205 0.000000000000000000 0.894167694721459516 0.000000000000000000 0.893991582737748369 0.000000000000000000 0.893638460990912931 0.000000000000000000
 0.893908469293494878 0.000000000000000000 0.893813774965315999 0.000000000000000000 0.893628002769563334 0.000000000000000000 0.893257747140302039 0.000000000000000000
 0.893846063494167953 0.000000000000000000 0.893753270689159218 0.000000000000000000 0.893568872982626328 0.000000000000000000 0.893200256327062792 0.000000000000000000
 0.892804355816005035 0.000000000000000000 0.892715213847669276 0.000000000000000000 0.892536636141166295 0.000000000000000000 0.892178247182812023 0.000000000000000000
 0.892753934167989427 0.000000000000000000 0.892665103822680273 0.000000000000000000 0.892487212550085118 0.000000000000000000 0.892130285173200033 0.000000000000000000
 0.891530876965386132 0.000000000000000000 0.891440770395160786 0.000000000000000000 0.891260834342491370 0.000000000000000000 0.890900049740008249 0.000000000000000000
 0.891511858885603137 0.000000000000000000 0.891421940193871443 0.000000000000000000 0.891242301702452000 0.000000000000000000 0.890882175703145762 0.000000000000000000
 0.877100408553287303 0.000000000000000000 0.870373871013841338 0.000000000000000000 0.862295026352729699 0.000000000000000000 0.855483050271645395 0.000000000000000000
 0.844555139860000081 0.000000000000000000 0.844503251544660327 0.000000000000000000 0.844373400396069007 0.000000000000000000 0.844006806574916890 0.000000000000000000
 0.825612102334098208 0.000000000000000000 0.825448185923207678 0.000000000000000000 0.825268004688489820 0.000000000000000000 0.825295344103819328 0.000000000000000000
 0.805246926457480083 0.000000000000000000 0.804966213141666498 0.000000000000000000 0.804801049215413511 0.000000000000000000 0.815444569746365810 0.000000000000000000
 0.781878682210124132 0.000000000000000000 0.782927471588000912 0.000000000000000000 0.794381275327288972 0.000000000000000000 0.805925503465105164 0.000000000000000000
 0.776969360866240799 0.000000000000000000 0.781748364727705036 0.000000000000000000 0.784663621055690208 0.000000000000000000 0.795170696257368692 0.000000000000000000
 0.774364330884495633 0.000000000000000000 0.776063724087595719 0.000000000000000000 0.778625865143453222 0.000000000000000000 0.780014281453559111 0.000000000000000000
 0.757554167774707410 0.000000000000000000 0.757788199640276328 0.000000000000000000 0.758110818860529778 0.000000000000000000 0.758582122500838674 0.000000000000000000
 0.737219451091636446 0.000000000000000000 0.737334280903876538 0.000000000000000000 0.737570458230670356 0.000000000000000000 0.738047682898160917 0.000000000000000000
 0.727625808416455744 0.000000000000000000 0.725041131505894221 0.000000000000000000 0.723400135397987754 0.000000000000000000 0.726955191066295470 0.000000000000000000
 0.718530284410692222 0.000000000000000000 0.718548972397306529 0.000000000000000000 0.718761390425621594 0.000000000000000000 0.719617448202710785 0.000000000000000000
 0.713353645593553631 0.000000000000000000 0.713576019202775025 0.000000000000000000 0.714041062701429419 0.000000000000000000 0.715018065954010740 0.000000000000000000
 0.710880521440321655 0.000000000000000000 0.711131969256516894 0.000000000000000000 0.711770291166945901 0.000000000000000000 0.712999606660679741 0.000000000000000000
 0.708192625512304996 0.000000000000000000 0.708430217847701660 0.000000000000000000 0.708952452381231724 0.000000000000000000 0.709927758182772206 0.000000000000000000
 0.702863385736023027 0.000000000000000000 0.703100325838315388 0.000000000000000000 0.703744191968459942 0.000000000000000000 0.704913637369978252 0.000000000000000000
 0.702544887954795527 0.000000000000000000 0.702741208565826669 0.000000000000000000 0.703077081128943293 0.000000000000000000 0.703625069093861133 0.000000000000000000
 0.697269741691196598 0.000000000000000000 0.697467520018694609 0.000000000000000000 0.697864192985423459 0.000000000000000000 0.701657921604940005 0.000000000000000000
 0.692233583726884150 0.000000000000000000 0.692432856920165984 0.000000000000000000 0.692842164890516088 0.000000000000000000 0.698562872028879678 0.000000000000000000
 0.687387587151921386 0.000000000000000000 0.687542923384940607 0.000000000000000000 0.687849798573544335 0.000000000000000000 0.693540350961836194 0.000000000000000000
 0.685001545279103730 0.000000000000000000 0.685200237274083856 0.000000000000000000 0.685898835445092780 0.000000000000000000 0.688385303868814025 0.000000000000000000
 0.678007494565879498 0.000000000000000000 0.678224741991442781 0.000000000000000000 0.685168182779955726 0.000000000000000000 0.686231583435715220 0.000000000000000000
 0.676483810601748448 0.000000000000000000 0.676609270028248777 0.000000000000000000 0.678550593932049639 0.000000000000000000 0.679198168550498860 0.000000000000000000
 0.671083008586223717 0.000000000000000000 0.674230461280691640 0.000000000000000000 0.676853066398746095 0.000000000000000000 0.677316225613134870 0.000000000000000000
 0.668027061473092432 0.000000000000000000 0.671167698980336458 0.000000000000000000 0.671446658495260862 0.000000000000000000 0.671952310023639088 0.000000000000000000
 0.667215321346498191 0.000000000000000000 0.668104751501940486 0.000000000000000000 0.668328849472772601 0.000000000000000000 0.668774058556839135 0.000000000000000000
 0.663853667237193079 0.000000000000000000 0.663998553051974749 0.000000000000000000 0.664259480900740273 0.000000000000000000 0.664717082057011077 0.000000000000000000
 0.661350797393505219 0.000000000000000000 0.661488015403598362 0.000000000000000000 0.661738694256525872 0.000000000000000000 0.662187054542620723 0.000000000000000000
 0.657402666981828143 0.000000000000000000 0.657501831227647604 0.000000000000000000 0.657698618569349303 0.000000000000000000 0.658089599826140348 0.000000000000000000
 0.656068730107834841 0.000000000000000000 0.656173394317279390 0.000000000000000000 0.656378653306922688 0.000000000000000000 0.656783305913266280 0.000000000000000000
 0.652239736013466853 0.000000000000000000 0.652336351567295414 0.000000000000000000 0.652526376565858879 0.000000000000000000 0.652897785518741558 0.000000000000000000
 0.651738013078863476 0.000000000000000000 0.651845060391361919 0.000000000000000000 0.652048983171290564 0.000000000000000000 0.652432757890403558 0.000000000000000000
 0.648639825087303779 0.000000000000000000 0.648733134776940612 0.000000000000000000 0.648916177440243658 0.000000000000000000 0.649273262423125996 0.000000000000000000
 0.648516923700603876 0.000000000000000000 0.648606683857914090 0.000000000000000000 0.648785349104913034 0.000000000000000000 0.649142736499651152 0.000000000000000000
 0.646527985650582449 0.000000000000000000 0.646614421512553883 0.000000000000000000 0.646787037194204273 0.000000000000000000 0.647131886240646548 0.000000000000000000
 0.646502081320947997 0.000000000000000000 0.646590333516002813 0.000000000000000000 0.646765212989278582 0.000000000000000000 0.647110960709672445 0.000000000000000000
 0.627841795287958027 0.000000000000000000 0.628924447478319104 0.000000000000000000 0.630555307751363925 0.000000000000000000 0.634985459229075455 0.000000000000000000
 0.582941000106607210 0.000000000000000000 0.585998032534251201 0.000000000000000000 0.592020022624496489 0.000000000000000000 0.633891976892091313 0.000000000000000000
 0.566970437453730436 0.000000000000000000 0.571915190549588170 0.000000000000000000 0.580931465127464297 0.000000000000000000 0.603281787075370501 0.000000000000000000
 0.552759644250379600 0.000000000000000000 0.556681043174807599 0.000000000000000000 0.564398267045636781 0.000000000000000000 0.592700953623153670 0.000000000000000000
 0.532698520928058250 0.000000000000000000 0.535648736340901599 0.000000000000000000 0.542085208931430418 0.000000000000000000 0.573317265338455728 0.000000000000000000
 0.521482270420551508 0.000000000000000000 0.524406651802800661 0.000000000000000000 0.532191522820055329 0.000000000000000000 0.553726910299859876 0.000000000000000000
 0.514856816153060781 0.000000000000000000 0.518152460682380078 0.000000000000000000 0.528642798335184905 0.000000000000000000 0.543720870476937623 0.000000000000000000
 0.506672644400181227 0.000000000000000000 0.509108203119458480 0.000000000000000000 0.524422690960119398 0.000000000000000000 0.537608586021594337 0.000000000000000000
 0.502697530537520088 0.000000000000000000 0.507174319185999645 0.000000000000000000 0.514909764148587912 0.000000000000000000 0.530598341576489885 0.000000000000000000
 0.502273356524546855 0.000000000000000000 0.504324227958202975 0.000000000000000000 0.513676426724664070 0.000000000000000000 0.522377363081765300 0.000000000000000000
 0.501307872384876618 0.000000000000000000 0.503201356875548678 0.000000000000000000 0.508749324982413875 0.000000000000000000 0.519082268111718315 0.000000000000000000
 0.500048520294270604 0.000000000000000000 0.501899246793960363 0.000000000000000000 0.506644433709107167 0.000000000000000000 0.516024302850271122 0.000000000000000000
 0.499804991018216183 0.000000000000000000 0.501031338903102141 0.000000000000000000 0.506590526483566617 0.000000000000000000 0.512285962412295182 0.000000000000000000
 0.498857987229945621 0.000000000000000000 0.500167079218221122 0.000000000000000000 0.503601671499272374 0.000000000000000000 0.510125915346510417 0.000000000000000000
 0.498513600696216641 0.000000000000000000 0.500071136744734135 0.000000000000000000 0.502620430840104437 0.000000000000000000 0.507832487415700751 0.000000000000000000
 0.497715821557626392 0.000000000000000000 0.498406493414877139 0.000000000000000000 0.502385877198827879 0.000000000000000000 0.506219326064520025 0.000000000000000000
 0.497116275669740426 0.000000000000000000 0.497959936538336367 0.000000000000000000 0.499881335336668509 0.000000000000000000 0.504566787516009363 0.000000000000000000
 0.495973596006766826 0.000000000000000000 0.497013732511414841 0.000000000000000000 0.499442552492137259 0.000000000000000000 0.503187633784047850 0.000000000000000000
 0.495122301855549451 0.000000000000000000 0.495669780643004598 0.000000000000000000 0.499332671097325265 0.000000000000000000 0.501820605702041567 0.000000000000000000
 0.494297996155842578 0.000000000000000000 0.495392628253098155 0.000000000000000000 0.497132717327389395 0.000000000000000000 0.500563208978839991 0.000000000000000000
 0.494170967364161606 0.000000000000000000 0.494936012421304250 0.000000000000000000 0.496528433427065596 0.000000000000000000 0.499234135057851580 0.000000000000000000
 0.492183828398816747 0.000000000000000000 0.492638316610755633 0.000000000000000000 0.496127208019859878 0.000000000000000000 0.497907449258006229 0.000000000000000000
 0.491654981112691625 0.000000000000000000 0.492085013282434813 0.000000000000000000 0.493638365737444573 0.000000000000000000 0.496758631909427484 0.000000000000000000
 0.490433871620251038 0.000000000000000000 0.491397209486588216 0.000000000000000000 0.493321890218670400 0.000000000000000000 0.495637661264182683 0.000000000000000000
 0.488467571403659040 0.000000000000000000 0.489498183130527176 0.000000000000000000 0.492703739938964380 0.000000000000000000 0.493960746686880448 0.000000000000000000
 0.488352329045489142 0.000000000000000000 0.488737683697764158 0.000000000000000000 0.490621964017007028 0.000000000000000000 0.492990773705180352 0.000000000000000000
 0.487652742406397777 0.000000000000000000 0.488079747746563319 0.000000000000000000 0.489548162569164891 0.000000000000000000 0.491682392817120784 0.000000000000000000
 0.484745771434857364 0.000000000000000000 0.485190691570106414 0.000000000000000000 0.488717343918069036 0.000000000000000000 0.489724793047135509 0.000000000000000000
 0.483910038215761951 0.000000000000000000 0.484414746392481999 0.000000000000000000 0.486362757883539665 0.000000000000000000 0.488817193341618383 0.000000000000000000
 0.483211716349101872 0.000000000000000000 0.483923946247701298 0.000000000000000000 0.485686324305506123 0.000000000000000000 0.487675236784481159 0.000000000000000000
 0.480903036359236646 0.000000000000000000 0.481874425913034310 0.000000000000000000 0.484370637430846129 0.000000000000000000 0.485195479047589084 0.000000000000000000
 0.479857281384844292 0.000000000000000000 0.480184853086547236 0.000000000000000000 0.482665915741772866 0.000000000000000000 0.484400788917967284 0.000000000000000000
 0.478921178567581873 0.000000000000000000 0.479155130471643931 0.000000000000000000 0.480998082687401407 0.000000000000000000 0.483151603032522581 0.000000000000000000
 0.475726902413286801 0.000000000000000000 0.476274641918806030 0.000000000000000000 0.479543857540362495 0.000000000000000000 0.480338912694383391 0.000000000000000000
 0.474963602958860698 0.000000000000000000 0.475821212261945459 0.000000000000000000 0.477700350858423939 0.000000000000000000 0.479600425475288195 0.000000000000000000
 0.474045636785325963 0.000000000000000000 0.474326964899471903 0.000000000000000000 0.476639847972342490 0.000000000000000000 0.478610279308521958 0.000000000000000000
 0.472014815927014497 0.000000000000000000 0.472872380238452961 0.000000000000000000 0.474583235758016420 0.000000000000000000 0.475336746687934464 0.000000000000000000
 0.470135855514134338 0.000000000000000000 0.470452126059160647 0.000000000000000000 0.473373661205774954 0.000000000000000000 0.474590032417746277 0.000000000000000000
 0.468816340668950782 0.000000000000000000 0.468988775941421021 0.000000000000000000 0.471386997430378984 0.000000000000000000 0.473614652655577673 0.000000000000000000
 0.466012620004580713 0.000000000000000000 0.466834255107241802 0.000000000000000000 0.469331747579926628 0.000000000000000000 0.470169485878167426 0.000000000000000000
 0.465581739594266186 0.000000000000000000 0.466392376207331538 0.000000000000000000 0.468158997209586147 0.000000000000000000 0.469581358720096875 0.000000000000000000
 0.463902524835821617 0.000000000000000000 0.464246691178215209 0.000000000000000000 0.466989681544011881 0.000000000000000000 0.468620290250481852 0.000000000000000000
 0.462544720463676784 0.000000000000000000 0.463152546789997788 0.000000000000000000 0.464407901249986377 0.000000000000000000 0.465089115134074638 0.000000000000000000
 0.460251361367345846 0.000000000000000000 0.460586347416738595 0.000000000000000000 0.463447119396775797 0.000000000000000000 0.464499765377271001 0.000000000000000000
 0.458721988199076336 0.000000000000000000 0.458908527778956465 0.000000000000000000 0.461734951544418626 0.000000000000000000 0.463472722440756935 0.000000000000000000
 0.456867042653930855 0.000000000000000000 0.457943022092690555 0.000000000000000000 0.459357318339239318 0.000000000000000000 0.460117647892726522 0.000000000000000000
 0.456360536539050621 0.000000000000000000 0.457072046629980799 0.000000000000000000 0.458664039844072113 0.000000000000000000 0.459752331951982729 0.000000000000000000
 0.454568113663808782 0.000000000000000000 0.454945640597712586 0.000000000000000000 0.457569655724968216 0.000000000000000000 0.458541311027567455 0.000000000000000000
 0.453539858288063480 0.000000000000000000 0.453838996195341127 0.000000000000000000 0.455003135101191614 0.000000000000000000 0.455492306453217977 0.000000000000000000
 0.451476036053579388 0.000000000000000000 0.451844346150182985 0.000000000000000000 0.454092707910141002 0.000000000000000000 0.455131562780052901 0.000000000000000000
 0.450048666047116908 0.000000000000000000 0.450306192010176298 0.000000000000000000 0.452956323929396720 0.000000000000000000 0.453944699354756176 0.000000000000000000
 0.449234296741215400 0.000000000000000000 0.450113124825833932 0.000000000000000000 0.450781186969004155 0.000000000000000000 0.451308582294651317 0.000000000000000000
 0.448468973240019275 0.000000000000000000 0.449039068763421922 0.000000000000000000 0.450234446946016498 0.000000000000000000 0.451078717623782710 0.000000000000000000
 0.447088174851736075 0.000000000000000000 0.447356540485205623 0.000000000000000000 0.449344601244999808 0.000000000000000000 0.449881758836388645 0.000000000000000000
 0.446249815282960927 0.000000000000000000 0.446403215165807166 0.000000000000000000 0.447362053223754663 0.000000000000000000 0.447705884001422860 0.000000000000000000
 0.444860218470577717 0.000000000000000000 0.445179008431680456 0.000000000000000000 0.446639221040415868 0.000000000000000000 0.447472200872616244 0.000000000000000000
 0.443829778374998596 0.000000000000000000 0.444171181085085909 0.000000000000000000 0.445929131195116235 0.000000000000000000 0.446459160024377966 0.000000000000000000
 0.443578750920394393 0.000000000000000000 0.444012795735264032 0.000000000000000000 0.444412040360407712 0.000000000000000000 0.444782452451358334 0.000000000000000000
 0.442884832272834039 0.000000000000000000 0.443285555587483893 0.000000000000000000 0.444020506419374794 0.000000000000000000 0.444591036172637177 0.000000000000000000
 0.442111813557837630 0.000000000000000000 0.442278508528534453 0.000000000000000000 0.443429480234770190 0.000000000000000000 0.443746618566088658 0.000000000000000000
 0.441608066982015601 0.000000000000000000 0.441687444884662106 0.000000000000000000 0.442281204961520624 0.000000000000000000 0.442541241072089420 0.000000000000000000
 0.440907330909767026 0.000000000000000000 0.441091899313232283 0.000000000000000000 0.441837915184153496 0.000000000000000000 0.442348838782568587 0.000000000000000000
 0.440442663857402716 0.000000000000000000 0.440628731038739119 0.000000000000000000 0.441448111119147779 0.000000000000000000 0.441762865238799318 0.000000000000000000
 0.440371613646338644 0.000000000000000000 0.440544226935402905 0.000000000000000000 0.440746984527000840 0.000000000000000000 0.441003407517618962 0.000000000000000000
 0.440027599273520920 0.000000000000000000 0.440228576269987126 0.000000000000000000 0.440533969093896693 0.000000000000000000 0.440836573008461297 0.000000000000000000
 0.439977130994500532 0.000000000000000000 0.440003111786921752 0.000000000000000000 0.440267230256239928 0.000000000000000000 0.440480305131009164 0.000000000000000000
 0.439967990848150081 0.000000000000000000 0.439989450298768847 0.000000000000000000 0.440043653976255333 0.000000000000000000 0.440137473199101514 0.000000000000000000
 0.439917684843416146 0.000000000000000000 0.439978131602407507 0.000000000000000000 0.440032197618082432 0.000000000000000000 0.440118134339663458 0.000000000000000000
 0.439796568600125504 0.000000000000000000 0.439853005707392608 0.000000000000000000 0.440015498418710294 0.000000000000000000 0.440113272482195894 0.000000000000000000
 0.439755207292496897 0.000000000000000000 0.439777334991218627 0.000000000000000000 0.439886694281231172 0.000000000000000000 0.440059835417410172 0.000000000000000000
 0.439747825218489485 0.000000000000000000 0.439769462554755963 0.000000000000000000 0.439820654147695833 0.000000000000000000 0.439944883539960141 0.000000000000000000
 0.439740733366876413 0.000000000000000000 0.439763325468003230 0.000000000000000000 0.439812845230069527 0.000000000000000000 0.439901784820886654 0.000000000000000000
 0.439683571187803712 0.000000000000000000 0.439710844270812806 0.000000000000000000 0.439804474805568946 0.000000000000000000 0.439889141610532053 0.000000000000000000
 0.439456032717452427 0.000000000000000000 0.439565429382983708 0.000000000000000000 0.439760993592494487 0.000000000000000000 0.439888741077735401 0.000000000000000000
 0.439454868860880810 0.000000000000000000 0.439476650250318401 0.000000000000000000 0.439578727400887714 0.000000000000000000 0.439820228724913387 0.000000000000000000
 0.439436539667720838 0.000000000000000000 0.439458960174443858 0.000000000000000000 0.439517957092282752 0.000000000000000000 0.439701634369982775 0.000000000000000000
 0.439409366251085676 0.000000000000000000 0.439437748444928389 0.000000000000000000 0.439514778203442091 0.000000000000000000 0.439600432167556121 0.000000000000000000
 0.439388637996329989 0.000000000000000000 0.439413680905607340 0.000000000000000000 0.439494668606828898 0.000000000000000000 0.439580220632386276 0.000000000000000000
 0.439383067053670529 0.000000000000000000 0.439407106604937481 0.000000000000000000 0.439460201863828948 0.000000000000000000 0.439547535931140376 0.000000000000000000
 0.438801718966761400 0.000000000000000000 0.439362505885440402 0.000000000000000000 0.439445333275396310 0.000000000000000000 0.439534764262062172 0.000000000000000000
 0.438607792402181784 0.000000000000000000 0.438824155098202440 0.000000000000000000 0.439327349810117340 0.000000000000000000 0.439520929022277296 0.000000000000000000
 0.437547558966873251 0.000000000000000000 0.437569626955648050 0.000000000000000000 0.438869168863576242 0.000000000000000000 0.439479838290006752 0.000000000000000000
 0.433758980122712690 0.000000000000000000 0.436688466961059119 0.000000000000000000 0.438858420705478924 0.000000000000000000 0.438958662872954042 0.000000000000000000
 0.399452145914679091 0.000000000000000000 0.425590279139885785 0.000000000000000000 0.437613717075444275 0.000000000000000000 0.437701735025317895 0.000000000000000000
 0.371885516012423978 0.000000000000000000 0.389512483755257266 0.000000000000000000 0.406254311219662378 0.000000000000000000 0.419007822607554092 0.000000000000000000
 0.362732211274133243 0.000000000000000000 0.380106221951944767 0.000000000000000000 0.398555002332272423 0.000000000000000000 0.415890969679177880 0.000000000000000000
 0.329586364479289573 0.000000000000000000 0.362864837939469109 0.000000000000000000 0.363128484062232026 0.000000000000000000 0.363653370063089176 0.000000000000000000
 0.286138341128664042 0.000000000000000000 0.302473253968764400 0.000000000000000000 0.315876193181997500 0.000000000000000000 0.330961891198383318 0.000000000000000000
 0.264562852581318786 0.000000000000000000 0.270774182400151164 0.000000000000000000 0.284594024793926426 0.000000000000000000 0.300780824618722964 0.000000000000000000
 0.257392458824374837 0.000000000000000000 0.264640967514143843 0.000000000000000000 0.264797751777093249 0.000000000000000000 0.265112607833569658 0.000000000000000000
 0.209644527733777397 0.000000000000000000 0.213231133490782016 0.000000000000000000 0.217265818896901886 0.000000000000000000 0.222086226352548988 0.000000000000000000
 0.133998412446702325 0.000000000000000000 0.134352917509648229 0.000000000000000000 0.134867464801686959 0.000000000000000000 0.135622537995947257 0.000000000000000000


==> data/Pb2_Prec1_STsolve0_oU2_oP1/eigs_r6.dat <==
 2.243645534220024995 0.000000000000000000 2.242326037516341852 0.000000000000000000 2.239725683584696370 0.000000000000000000 2.234669538894278773 0.000000000000000000
 2.243621958344196976 0.000000000000000000 2.242301564396815827 0.000000000000000000 2.239700820260473346 0.000000000000000000 2.234647526748534396 0.000000000000000000
 2.238469794923037881 0.000000000000000000 2.237127111827192483 0.000000000000000000 2.234482486837196635 0.000000000000000000 2.229347364511185869 0.000000000000000000
 2.238372174274651627 0.000000000000000000 2.237027277211662390 0.000000000000000000 2.234383847272738866 0.000000000000000000 2.229263536024778780 0.000000000000000000
 2.229857486679905687 0.000000000000000000 2.228472605375450222 0.000000000000000000 2.225748093553007401 0.000000000000000000 2.220476512282922421 0.000000000000000000
 2.229630547497982285 0.000000000000000000 2.228246079682953962 0.000000000000000000 2.225534519454452909 0.000000000000000000 2.220304320417365584 0.000000000000000000
 2.217818843630795733 0.000000000000000000 2.216367126818809208 0.000000000000000000 2.213520255433682582 0.000000000000000000 2.208061051479449421 0.000000000000000000
 2.217420220782630569 0.000000000000000000 2.215983605224225883 0.000000000000000000 2.213180024417021219 0.000000000000000000 2.207785312604433781 0.000000000000000000
 2.202349578659824392 0.000000000000000000 2.200802894316054914 0.000000000000000000 2.197797610322578254 0.000000000000000000 2.192138352192669171 0.000000000000000000
 2.201790871002719641 0.000000000000000000 2.200286692323385918 0.000000000000000000 2.197353043414491669 0.000000000000000000 2.191695014487992310 0.000000000000000000
 2.183442516165157166 0.000000000000000000 2.181792145002110939 0.000000000000000000 2.178645050264325533 0.000000000000000000 2.172773728402218829 0.000000000000000000
 2.182801159160991933 0.000000000000000000 2.181187245338860770 0.000000000000000000 2.178022589885733495 0.000000000000000000 2.171999996397786514 0.000000000000000000
 2.161232645303833966 0.000000000000000000 2.159504865532730467 0.000000000000000000 2.156197081415947014 0.000000000000000000 2.149942488676123808 0.000000000000000000
 2.160376318242315463 0.000000000000000000 2.158565397624500726 0.000000000000000000 2.155099095683502330 0.000000000000000000 2.148775890336645844 0.000000000000000000
 2.135914873794471092 0.000000000000000000 2.134018033838445572 0.000000000000000000 2.130350465735441290 0.000000000000000000 2.123511451478330869 0.000000000000000000
 2.134376800039933464 0.000000000000000000 2.132398544719949385 0.000000000000000000 2.128741593846932734 0.000000000000000000 2.122208245275416516 0.000000000000000000
 2.107237633202883931 0.000000000000000000 2.105009986985290737 0.000000000000000000 2.100836484688845207 0.000000000000000000 2.093655144933950663 0.000000000000000000
 2.105179054051144583 0.000000000000000000 2.103107668811465825 0.000000000000000000 2.099271753386184436 0.000000000000000000 2.092165112573209029 0.000000000000000000
 2.074885566524856895 0.000000000000000000 2.072436308827833251 0.000000000000000000 2.068177917678100997 0.000000000000000000 2.060732146246727847 0.000000000000000000
 2.073104645784921374 0.000000000000000000 2.070703101866212315 0.000000000000000000 2.066157744645016781 0.000000000000000000 2.058434779988294938 0.000000000000000000
 2.039932145765973814 0.000000000000000000 2.037331011869978337 0.000000000000000000 2.032485118637529009 0.000000000000000000 2.024099587195135275 0.000000000000000000
 2.037023810575377070 0.000000000000000000 2.034196736998155952 0.000000000000000000 2.029487328681145453 0.000000000000000000 2.021828069158055463 0.000000000000000000
 2.001591874197039989 0.000000000000000000 1.998209968149473381 0.000000000000000000 1.992743212920530027 0.000000000000000000 1.984659974637314361 0.000000000000000000
 1.998135219532071183 0.000000000000000000 1.995348199960281121 0.000000000000000000 1.990287537987306399 0.000000000000000000 1.981601211373789306 0.000000000000000000
 1.959629990301859470 0.000000000000000000 1.956479790930904850 0.000000000000000000 1.951000791892527175 0.000000000000000000 1.941961810247526232 0.000000000000000000
 1.956178287537949645 0.000000000000000000 1.952431685933786687 0.000000000000000000 1.946869522599983027 0.000000000000000000 1.938826802943717453 0.000000000000000000
 1.915388131991576426 0.000000000000000000 1.911058343016953875 0.000000000000000000 1.904975628010558086 0.000000000000000000 1.897004744122835040 0.000000000000000000
 1.910448203778440046 0.000000000000000000 1.907370805761000820 0.000000000000000000 1.901815962238491586 0.000000000000000000 1.892825999850171304 0.000000000000000000
 1.867199917740133497 0.000000000000000000 1.863733202932256861 0.000000000000000000 1.857847554896721931 0.000000000000000000 1.849274073624580295 0.000000000000000000
 1.861643269978651816 0.000000000000000000 1.857918524620708611 0.000000000000000000 1.852859802553361801 0.000000000000000000 1.845192233077152633 0.000000000000000000
 1.815460689577548692 0.000000000000000000 1.811896230147804543 0.000000000000000000 1.807488454312114579 0.000000000000000000 1.800655807703604783 0.000000000000000000
 1.812256074619053026 0.000000000000000000 1.808616087499315794 0.000000000000000000 1.802633999744069238 0.000000000000000000 1.795033394437361540 0.000000000000000000
 1.764858034644335882 0.000000000000000000 1.761267940636901841 0.000000000000000000 1.756375686290957860 0.000000000000000000 1.750863614992351547 0.000000000000000000
 1.757854309859957054 0.000000000000000000 1.755429944389380159 0.000000000000000000 1.751154770588086551 0.000000000000000000 1.743768255196071371 0.000000000000000000
 1.710640297420035427 0.000000000000000000 1.708785754869141416 0.000000000000000000 1.705523635455392206 0.000000000000000000 1.700378086885650841 0.000000000000000000
 1.704941508574050024 0.000000000000000000 1.702221517948611096 0.000000000000000000 1.698644459010443697 0.000000000000000000 1.693511851568602511 0.000000000000000000
 1.659846200204626809 0.000000000000000000 1.659104818088466216 0.000000000000000000 1.657868149449996942 0.000000000000000000 1.655555915414493207 0.000000000000000000
 1.650925190916885388 0.000000000000000000 1.648483296408327359 0.000000000000000000 1.645528910188345906 0.000000000000000000 1.642545514782603799 0.000000000000000000
 1.611082176940614286 0.000000000000000000 1.610878606221249232 0.000000000000000000 1.610558772810598338 0.000000000000000000 1.610034201627750905 0.000000000000000000
 1.593891584502258540 0.000000000000000000 1.591839621401556881 0.000000000000000000 1.589303253903424862 0.000000000000000000 1.586630895721221401 0.000000000000000000
 1.560111897412359561 0.000000000000000000 1.559591613356651418 0.000000000000000000 1.558718198093138829 0.000000000000000000 1.557353229259332617 0.000000000000000000
 1.539153031311618625 0.000000000000000000 1.537245100006481957 0.000000000000000000 1.534728023176649803 0.000000000000000000 1.531813887075268221 0.000000000000000000
 1.509622094849024432 0.000000000000000000 1.508820245516712788 0.000000000000000000 1.507436364351226299 0.000000000000000000 1.505246402116152238 0.000000000000000000
 1.484123873810413441 0.000000000000000000 1.483018857444686978 0.000000000000000000 1.481415697479495863 0.000000000000000000 1.479208285008512869 0.000000000000000000
 1.455199223558371058 0.000000000000000000 1.454682561783100292 0.000000000000000000 1.453764077551507938 0.000000000000000000 1.452229858663230733 0.000000000000000000
 1.426929688854486011 0.000000000000000000 1.426369953341436458 0.000000000000000000 1.425544092330741641 0.000000000000000000 1.424335388106336753 0.000000000000000000
 1.398274232510086090 0.000000000000000000 1.397920253347777253 0.000000000000000000 1.397311764706479664 0.000000000000000000 1.396331221013548562 0.000000000000000000
 1.369588626932350284 0.000000000000000000 1.369268914855446884 0.000000000000000000 1.368780159262632967 0.000000000000000000 1.368027181263892444 0.000000000000000000
 1.341584268516740952 0.000000000000000000 1.341302585822271354 0.000000000000000000 1.340840731204231417 0.000000000000000000 1.340131094110885490 0.000000000000000000
 1.313483009073888264 0.000000000000000000 1.313280431532091841 0.000000000000000000 1.312945947015902393 0.000000000000000000 1.312399337257547760 0.000000000000000000
 1.286462804538372584 0.000000000000000000 1.286204578957794720 0.000000000000000000 1.285814756047736651 0.000000000000000000 1.285255095607648723 0.000000000000000000
 1.259530532431446082 0.000000000000000000 1.259360108706272019 0.000000000000000000 1.259071223497175929 0.000000000000000000 1.258605617483146588 0.000000000000000000
 1.233884569618861171 0.000000000000000000 1.233486029448523258 0.000000000000000000 1.233089428219381611 0.000000000000000000 1.232618837879990492 0.000000000000000000
 1.215826167678137670 0.000000000000000000 1.209285154616122959 0.000000000000000000 1.208148907253091764 0.000000000000000000 1.207487913110625088 0.000000000000000000
 1.212654978395895755 0.000000000000000000 1.205791051858871477 0.000000000000000000 1.189225623865034054 0.000000000000000000 1.183109253695086682 0.000000000000000000
 1.204565293515613700 0.000000000000000000 1.197390083740271116 0.000000000000000000 1.185222539917384355 0.000000000000000000 1.166987305529178842 0.000000000000000000
 1.183746923248819360 0.000000000000000000 1.183550280428776524 0.000000000000000000 1.182685497176680478 0.000000000000000000 1.165992863504812904 0.000000000000000000
 1.160594958201560001 0.000000000000000000 1.160249941857418143 0.000000000000000000 1.159865147373210892 0.000000000000000000 1.159188304322376517 0.000000000000000000
 1.152419310776075623 0.000000000000000000 1.149599224080277260 0.000000000000000000 1.143880579552691845 0.000000000000000000 1.136986382379412630 0.000000000000000000
 1.148450132565271620 0.000000000000000000 1.143239850464005780 0.000000000000000000 1.138142889963789095 0.000000000000000000 1.132502733539172191 0.000000000000000000
 1.137133375270713342 0.000000000000000000 1.136887211703902167 0.000000000000000000 1.135304936123074482 0.000000000000000000 1.128369771544881273 0.000000000000000000
 1.116239661694330643 0.000000000000000000 1.116057482052505545 0.000000000000000000 1.115797294225043812 0.000000000000000000 1.115351167855438863 0.000000000000000000
 1.108871773596830979 0.000000000000000000 1.107768670380318676 0.000000000000000000 1.105502898919449750 0.000000000000000000 1.100689263200529178 0.000000000000000000
 1.106968634847259825 0.000000000000000000 1.103512869524285289 0.000000000000000000 1.099504168971400020 0.000000000000000000 1.096369304898923813 0.000000000000000000
 1.095933623423511527 0.000000000000000000 1.095797861771778736 0.000000000000000000 1.095456932222257818 0.000000000000000000 1.093754985581215866 0.000000000000000000
 1.080354444261170332 0.000000000000000000 1.079541260540889613 0.000000000000000000 1.078822445295659183 0.000000000000000000 1.078170454124018907 0.000000000000000000
 1.077879724970558728 0.000000000000000000 1.077248006851854178 0.000000000000000000 1.076164424385518181 0.000000000000000000 1.073993522013521940 0.000000000000000000
 1.074663638784730813 0.000000000000000000 1.073089001832505218 0.000000000000000000 1.070708555588233413 0.000000000000000000 1.067954739040605006 0.000000000000000000
 1.062407196377089136 0.000000000000000000 1.062315639083660557 0.000000000000000000 1.062140168760783876 0.000000000000000000 1.061809986853657017 0.000000000000000000
 1.056699607061737378 0.000000000000000000 1.055245657943011173 0.000000000000000000 1.054285222496521790 0.000000000000000000 1.053171096938739337 0.000000000000000000
 1.055077999235950026 0.000000000000000000 1.054811673110874981 0.000000000000000000 1.053353581482864954 0.000000000000000000 1.051467978395392411 0.000000000000000000
 1.047008216088081589 0.000000000000000000 1.046804783431782404 0.000000000000000000 1.046464976661029667 0.000000000000000000 1.045877414741498423 0.000000000000000000
 1.040515238806996923 0.000000000000000000 1.040192272978706090 0.000000000000000000 1.039822568400599945 0.000000000000000000 1.039224421293188705 0.000000000000000000
 1.039671794327891252 0.000000000000000000 1.038700739866898815 0.000000000000000000 1.037221742522842050 0.000000000000000000 1.036574722805677196 0.000000000000000000
 1.037126625166157279 0.000000000000000000 1.037047359750148168 0.000000000000000000 1.036817215188928554 0.000000000000000000 1.035319806855023783 0.000000000000000000
 1.031392079185372790 0.000000000000000000 1.031347776349313961 0.000000000000000000 1.031264576730610116 0.000000000000000000 1.031098878676078634 0.000000000000000000
 1.028194481659987947 0.000000000000000000 1.027750732301709213 0.000000000000000000 1.027179669778782722 0.000000000000000000 1.026445387055237468 0.000000000000000000
 1.026749735065176417 0.000000000000000000 1.026420407987989059 0.000000000000000000 1.025749384693509736 0.000000000000000000 1.024680834800359541 0.000000000000000000
 1.019678208866677593 0.000000000000000000 1.019558974421065356 0.000000000000000000 1.019334762657668758 0.000000000000000000 1.018909520130419466 0.000000000000000000
 1.017700347340157130 0.000000000000000000 1.017401603355349904 0.000000000000000000 1.016958152708877128 0.000000000000000000 1.016330730600335741 0.000000000000000000
 1.013525821720216769 0.000000000000000000 1.013368028911945995 0.000000000000000000 1.013115479997537260 0.000000000000000000 1.012697179734143749 0.000000000000000000
 1.011037661897293383 0.000000000000000000 1.010782383425918418 0.000000000000000000 1.010440082132284534 0.000000000000000000 1.009968907264054083 0.000000000000000000
 1.008816352274561901 0.000000000000000000 1.008555499259939703 0.000000000000000000 1.008194017427485933 0.000000000000000000 1.007712587014664596 0.000000000000000000
 1.006363671959910722 0.000000000000000000 1.006163314972966294 0.000000000000000000 1.005896368229034055 0.000000000000000000 1.005521371337426029 0.000000000000000000
 1.005177929084264399 0.000000000000000000 1.004943561778498307 0.000000000000000000 1.004598598478971372 0.000000000000000000 1.004148709615192425 0.000000000000000000
 1.003297456949604927 0.000000000000000000 1.003149341026149166 0.000000000000000000 1.002943628565435397 0.000000000000000000 1.002639413978854366 0.000000000000000000
 1.002659877090082086 0.000000000000000000 1.002491821798466187 0.000000000000000000 1.002220994523757902 0.000000000000000000 1.001847326409175398 0.000000000000000000
 1.001439593234714875 0.000000000000000000 1.001332189496418446 0.000000000000000000 1.001172697375356524 0.000000000000000000 1.000920162632995769 0.000000000000000000
 1.001107939532751123 0.000000000000000000 1.000992822577417840 0.000000000000000000 1.000792786249224076 0.000000000000000000 1.000493990585264337 0.000000000000000000
 1.000409982880219095 0.000000000000000000 1.000330797105835279 0.000000000000000000 1.000203505402950110 0.000000000000000000 0.999988547881427325 0.000000000000000000
 1.000254944899728660 0.000000000000000000 1.000175238501576747 0.000000000000000000 1.000030103203539245 0.000000000000000000 0.999847818558783685 0.000000000000000000
 0.999964823984321738 0.000000000000000000 0.999919246079062352 0.000000000000000000 0.999883951409832550 0.000000000000000000 0.999833896988509441 0.000000000000000000
 0.999958849486843770 0.000000000000000000 0.999919132767139396 0.000000000000000000 0.999875099891111341 0.000000000000000000 0.999823750673565992 0.000000000000000000
 0.999958795800168776 0.000000000000000000 0.999918016471540771 0.000000000000000000 0.999869477388853567 0.000000000000000000 0.999814163094272068 0.000000000000000000
 0.999957968555944210 0.000000000000000000 0.999918002179016385 0.000000000000000000 0.999864360720198686 0.000000000000000000 0.999805549065018173 0.000000000000000000
 0.999957961178675636 0.000000000000000000 0.999917350843659292 0.000000000000000000 0.999860267760161570 0.000000000000000000 0.999800542093487010 0.000000000000000000
 0.999957260364658818 0.000000000000000000 0.999917302925254159 0.000000000000000000 0.999856543678658949 0.000000000000000000 0.999796929432501313 0.000000000000000000
 0.999957209200902031 0.000000000000000000 0.999917081264147356 0.000000000000000000 0.999853445375217476 0.000000000000000000 0.999789650082192560 0.000000000000000000
 0.999956355037914024 0.000000000000000000 0.999916502064073121 0.000000000000000000 0.999850701332662517 0.000000000000000000 0.999782218112145848 0.000000000000000000
 0.999956340083535178 0.000000000000000000 0.999916467851871382 0.000000000000000000 0.999848337417272637 0.000000000000000000 0.999775412734569602 0.000000000000000000
 0.999955460263009077 0.000000000000000000 0.999915706290703477 0.000000000000000000 0.999846489755902401 0.000000000000000000 0.999768752676794992 0.000000000000000000
 0.999955387290065389 0.000000000000000000 0.999915622805791715 0.000000000000000000 0.999844548803087818 0.000000000000000000 0.999762589342757524 0.000000000000000000
 0.999955375370492283 0.000000000000000000 0.999914767239171498 0.000000000000000000 0.999843593430713939 0.000000000000000000 0.999756607171083389 0.000000000000000000
 0.999955264580369652 0.000000000000000000 0.999914750916805595 0.000000000000000000 0.999843514282371171 0.000000000000000000 0.999751045097463487 0.000000000000000000
 0.999954324389403015 0.000000000000000000 0.999914584569282061 0.000000000000000000 0.999842855556986598 0.000000000000000000 0.999745684920595679 0.000000000000000000
 0.999954289701967869 0.000000000000000000 0.999914499030499671 0.000000000000000000 0.999841942755382740 0.000000000000000000 0.999740691096006606 0.000000000000000000
 0.999953184435420361 0.000000000000000000 0.999913777806603954 0.000000000000000000 0.999840695887280084 0.000000000000000000 0.999735909163003478 0.000000000000000000
 0.999953101389009613 0.000000000000000000 0.999913677600057116 0.000000000000000000 0.999840143755314048 0.000000000000000000 0.999731456904840110 0.000000000000000000
 0.999951959644036159 0.000000000000000000 0.999912692412470050 0.000000000000000000 0.999839534792700935 0.000000000000000000 0.999727214997904845 0.000000000000000000
 0.999951930849537041 0.000000000000000000 0.999912584558330209 0.000000000000000000 0.999839423338744315 0.000000000000000000 0.999723294400906348 0.000000000000000000
 0.999951798719440732 0.000000000000000000 0.999911641768699178 0.000000000000000000 0.999839274364591746 0.000000000000000000 0.999719554728007109 0.000000000000000000
 0.999951752163895646 0.000000000000000000 0.999911340394074255 0.000000000000000000 0.999838752089345695 0.000000000000000000 0.999717103456715939 0.000000000000000000
 0.999950469569876987 0.000000000000000000 0.999910675320459852 0.000000000000000000 0.999838571854184122 0.000000000000000000 0.999716161520394553 0.000000000000000000
 0.999950355826265236 0.000000000000000000 0.999910634617206306 0.000000000000000000 0.999838322301742743 0.000000000000000000 0.999715219787104759 0.000000000000000000
 0.999949464527973175 0.000000000000000000 0.999910577847573645 0.000000000000000000 0.999838077687931537 0.000000000000000000 0.999714003151473740 0.000000000000000000
 0.999949347712189351 0.000000000000000000 0.999909946367184554 0.000000000000000000 0.999837715126059123 0.000000000000000000 0.999713063398974477 0.000000000000000000
 0.999949127450883934 0.000000000000000000 0.999909474429521272 0.000000000000000000 0.999837442308472157 0.000000000000000000 0.999712403787016202 0.000000000000000000
 0.999949059200885726 0.000000000000000000 0.999908437270049189 0.000000000000000000 0.999837039333158706 0.000000000000000000 0.999712255107317760 0.000000000000000000
 0.999948690295198617 0.000000000000000000 0.999908237600723337 0.000000000000000000 0.999836745187300702 0.000000000000000000 0.999711903833421789 0.000000000000000000
 0.999948624815298559 0.000000000000000000 0.999907675088916204 0.000000000000000000 0.999836345737110110 0.000000000000000000 0.999711128753467793 0.000000000000000000
 0.999947226315233584 0.000000000000000000 0.999907422146395053 0.000000000000000000 0.999836051907001422 0.000000000000000000 0.999709243780451562 0.000000000000000000
 0.999947032315080642 0.000000000000000000 0.999907277000204986 0.000000000000000000 0.999835606596697568 0.000000000000000000 0.999708132366649682 0.000000000000000000
 0.999945959425007636 0.000000000000000000 0.999906822673039430 0.000000000000000000 0.999835183751635492 0.000000000000000000 0.999707712070649790 0.000000000000000000
 0.999945915917423656 0.000000000000000000 0.999906710274148902 0.000000000000000000 0.999835120018392809 0.000000000000000000 0.999706543147767634 0.000000000000000000
 0.999945790212159902 0.000000000000000000 0.999906539656801208 0.000000000000000000 0.999834933552174121 0.000000000000000000 0.999706355245345679 0.000000000000000000
 0.999945147947445934 0.000000000000000000 0.999905916584646892 0.000000000000000000 0.999834573524476244 0.000000000000000000 0.999704318943142933 0.000000000000000000
 0.999944309117226982 0.000000000000000000 0.999905104856130711 0.000000000000000000 0.999834064140680989 0.000000000000000000 0.999703128897850624 0.000000000000000000
 0.999943122232670789 0.000000000000000000 0.999904537297903850 0.000000000000000000 0.999833324555506442 0.000000000000000000 0.999702662087132099 0.000000000000000000
 0.999943035857311369 0.000000000000000000 0.999904213208821835 0.000000000000000000 0.999832771692288569 0.000000000000000000 0.999701303104410077 0.000000000000000000
 0.999942801380124480 0.000000000000000000 0.999903602053129004 0.000000000000000000 0.999831967766151131 0.000000000000000000 0.999699297751036831 0.000000000000000000
 0.999942542833185066 0.000000000000000000 0.999903553924657018 0.000000000000000000 0.999831497155850846 0.000000000000000000 0.999697305019962679 0.000000000000000000
 0.999941899389066968 0.000000000000000000 0.999903191188705853 0.000000000000000000 0.999830831376571472 0.000000000000000000 0.999696574112532432 0.000000000000000000
 0.999941847392466499 0.000000000000000000 0.999902354586374442 0.000000000000000000 0.999830313980365926 0.000000000000000000 0.999695942695786433 0.000000000000000000
 0.999940802194396405 0.000000000000000000 0.999901447246455355 0.000000000000000000 0.999830304954941407 0.000000000000000000 0.999694002795147862 0.000000000000000000
 0.999940454574384296 0.000000000000000000 0.999901003354298545 0.000000000000000000 0.999830112369781587 0.000000000000000000 0.999692605088343345 0.000000000000000000
 0.999939691648420448 0.000000000000000000 0.999900105715259335 0.000000000000000000 0.999829079814583022 0.000000000000000000 0.999691075437204035 0.000000000000000000
 0.999939629671673602 0.000000000000000000 0.999900013928618159 0.000000000000000000 0.999828265181555320 0.000000000000000000 0.999690816032617890 0.000000000000000000
 0.999938777261260459 0.000000000000000000 0.999899723035183263 0.000000000000000000 0.999827025028224403 0.000000000000000000 0.999690762136244193 0.000000000000000000
 0.999938677924527508 0.000000000000000000 0.999898867860385177 0.000000000000000000 0.999826953023055798 0.000000000000000000 0.999689576900352206 0.000000000000000000
 0.999938517004251293 0.000000000000000000 0.999898224793004831 0.000000000000000000 0.999826752808211650 0.000000000000000000 0.999689065173323010 0.000000000000000000
 0.999937744116325633 0.000000000000000000 0.999898195975108650 0.000000000000000000 0.999826260723947424 0.000000000000000000 0.999688311780267624 0.000000000000000000
 0.999937389461293513 0.000000000000000000 0.999897854638448380 0.000000000000000000 0.999825391482318637 0.000000000000000000 0.999687451110736758 0.000000000000000000
 0.999937380467389669 0.000000000000000000 0.999897446158824921 0.000000000000000000 0.999824942629789826 0.000000000000000000 0.999686059122126047 0.000000000000000000
 0.999936601376106959 0.000000000000000000 0.999896264482262986 0.000000000000000000 0.999824700697681701 0.000000000000000000 0.999684807258727437 0.000000000000000000
 0.999935310930393451 0.000000000000000000 0.999895476415947448 0.000000000000000000 0.999824298747105211 0.000000000000000000 0.999684577470063784 0.000000000000000000
 0.999935262183928919 0.000000000000000000 0.999895383666040694 0.000000000000000000 0.999822878618104594 0.000000000000000000 0.999683967782069915 0.000000000000000000
 0.999934941079811512 0.000000000000000000 0.999894961528222770 0.000000000000000000 0.999822539667752919 0.000000000000000000 0.999683853329752847 0.000000000000000000
 0.999934241296168258 0.000000000000000000 0.999894321931446339 0.000000000000000000 0.999822483492771030 0.000000000000000000 0.999683083075782020 0.000000000000000000
 0.999933453234616465 0.000000000000000000 0.999894225262248026 0.000000000000000000 0.999821693381072518 0.000000000000000000 0.999683003807590009 0.000000000000000000
 0.999933248291245746 0.000000000000000000 0.999894104895317493 0.000000000000000000 0.999820009430688383 0.000000000000000000 0.999682419215579987 0.000000000000000000
 0.999932926159730728 0.000000000000000000 0.999893157549406664 0.000000000000000000 0.999819252032286387 0.000000000000000000 0.999682139327302210 0.000000000000000000
 0.999932085462454823 0.000000000000000000 0.999892563176591698 0.000000000000000000 0.999818524174614143 0.000000000000000000 0.999681905907710555 0.000000000000000000
 0.999930861044096009 0.000000000000000000 0.999892415235686172 0.000000000000000000 0.999818264115688748 0.000000000000000000 0.999681829737438354 0.000000000000000000
 0.999930541499539971 0.000000000000000000 0.999891604155009439 0.000000000000000000 0.999817836889506983 0.000000000000000000 0.999681530691377884 0.000000000000000000
 0.999930497395234208 0.000000000000000000 0.999890222391229155 0.000000000000000000 0.999816265963020201 0.000000000000000000 0.999681263274787457 0.000000000000000000
 0.999929325339875219 0.000000000000000000 0.999890107266637851 0.000000000000000000 0.999814801616071724 0.000000000000000000 0.999680894323700220 0.000000000000000000
 0.999928799273876234 0.000000000000000000 0.999889878929678955 0.000000000000000000 0.999814748119611352 0.000000000000000000 0.999680149696224762 0.000000000000000000
 0.999928486706187614 0.000000000000000000 0.999889693480315978 0.000000000000000000 0.999813973505613962 0.000000000000000000 0.999679760668664485 0.000000000000000000
 0.999928416123224251 0.000000000000000000 0.999888075994971426 0.000000000000000000 0.999813427885598682 0.000000000000000000 0.999679548720719513 0.000000000000000000
 0.999927638675548569 0.000000000000000000 0.999886273430100614 0.000000000000000000 0.999813338261220097 0.000000000000000000 0.999678711302029899 0.000000000000000000
 0.999927367129470612 0.000000000000000000 0.999886157741443071 0.000000000000000000 0.999812590916707600 0.000000000000000000 0.999678140216515354 0.000000000000000000
 0.999926700729116380 0.000000000000000000 0.999886068821002838 0.000000000000000000 0.999811363312935408 0.000000000000000000 0.999676920446187500 0.000000000000000000
 0.999926602270408083 0.000000000000000000 0.999885149821907571 0.000000000000000000 0.999810066817944376 0.000000000000000000 0.999676218185517329 0.000000000000000000
 0.999926285015887872 0.000000000000000000 0.999884948069171497 0.000000000000000000 0.999809930875163788 0.000000000000000000 0.999674850305471319 0.000000000000000000
 0.999925986406935974 0.000000000000000000 0.999884808687854232 0.000000000000000000 0.999809420514298441 0.000000000000000000 0.999674572961053998 0.000000000000000000
 0.999925937127713937 0.000000000000000000 0.999884534260704672 0.000000000000000000 0.999808115318270851 0.000000000000000000 0.999674132173899777 0.000000000000000000
 0.999925384871718559 0.000000000000000000 0.999882201510148727 0.000000000000000000 0.999807996523299103 0.000000000000000000 0.999674051854270274 0.000000000000000000
 0.999924714228117240 0.000000000000000000 0.999881586377189491 0.000000000000000000 0.999807528668915313 0.000000000000000000 0.999673886273347856 0.000000000000000000
 0.999924448125980248 0.000000000000000000 0.999881448808770390 0.000000000000000000 0.999807355646320950 0.000000000000000000 0.999672232492354373 0.000000000000000000
 0.999923985677084293 0.000000000000000000 0.999879993872715755 0.000000000000000000 0.999806593513928310 0.000000000000000000 0.999671469331870455 0.000000000000000000
 0.999922949870265865 0.000000000000000000 0.999879767075779746 0.000000000000000000 0.999804700840810523 0.000000000000000000 0.999670339935998298 0.000000000000000000
 0.999922508530850629 0.000000000000000000 0.999879631278707381 0.000000000000000000 0.999803319770745658 0.000000000000000000 0.999670250178927078 0.000000000000000000
 0.999922411414938095 0.000000000000000000 0.999879324600167596 0.000000000000000000 0.999802479097049224 0.000000000000000000 0.999670015417312374 0.000000000000000000
 0.999922052832718733 0.000000000000000000 0.999878236925092589 0.000000000000000000 0.999802334881872534 0.000000000000000000 0.999669540997025541 0.000000000000000000
 0.999921888347724552 0.000000000000000000 0.999877781634970542 0.000000000000000000 0.999801002335379052 0.000000000000000000 0.999668660630482542 0.000000000000000000
 0.999921700270227976 0.000000000000000000 0.999877615382404383 0.000000000000000000 0.999798901613845326 0.000000000000000000 0.999666671668521856 0.000000000000000000
 0.999921174280916869 0.000000000000000000 0.999876506276476507 0.000000000000000000 0.999798851513492126 0.000000000000000000 0.999666447391976520 0.000000000000000000
 0.999920861708989750 0.000000000000000000 0.999876426375106431 0.000000000000000000 0.999797819353729245 0.000000000000000000 0.999666073127676857 0.000000000000000000
 0.999920610721580561 0.000000000000000000 0.999875238922978582 0.000000000000000000 0.999796763399201649 0.000000000000000000 0.999665605517097267 0.000000000000000000
 0.999920285319634616 0.000000000000000000 0.999874045460770744 0.000000000000000000 0.999796460168343670 0.000000000000000000 0.999665531558668774 0.000000000000000000
 0.999920181148903242 0.000000000000000000 0.999873430146905551 0.000000000000000000 0.999795102679741143 0.000000000000000000 0.999665113709244935 0.000000000000000000
 0.999918713085587330 0.000000000000000000 0.999873228598912034 0.000000000000000000 0.999793878934787772 0.000000000000000000 0.999664491367798669 0.000000000000000000
 0.999918202046205518 0.000000000000000000 0.999873063435127829 0.000000000000000000 0.999793247845676913 0.000000000000000000 0.999661833369917430 0.000000000000000000
 0.999917448441039247 0.000000000000000000 0.999872936522819278 0.000000000000000000 0.999793038770562914 0.000000000000000000 0.999661679945242576 0.000000000000000000
 0.999917398922090417 0.000000000000000000 0.999872253881442075 0.000000000000000000 0.999791100441972391 0.000000000000000000 0.999661537930865762 0.000000000000000000
 0.999917062382836952 0.000000000000000000 0.999871389573964264 0.000000000000000000 0.999790937648099898 0.000000000000000000 0.999659945733483601 0.000000000000000000
 0.999916676377270441 0.000000000000000000 0.999871343613619845 0.000000000000000000 0.999790410772013582 0.000000000000000000 0.999659827984066052 0.000000000000000000
 0.999916336780438009 0.000000000000000000 0.999870321769588122 0.000000000000000000 0.999789720238653090 0.000000000000000000 0.999657204911979846 0.000000000000000000
 0.999916157359709179 0.000000000000000000 0.999868543165382651 0.000000000000000000 0.999789445241932584 0.000000000000000000 0.999657185285543259 0.000000000000000000
 0.999915872560280139 0.000000000000000000 0.999868143577786750 0.000000000000000000 0.999786908581664080 0.000000000000000000 0.999657017427911465 0.000000000000000000
 0.999915115381203035 0.000000000000000000 0.999867469892894212 0.000000000000000000 0.999786453800435071 0.000000000000000000 0.999655705248529092 0.000000000000000000
 0.999914185160832525 0.000000000000000000 0.999867343070659387 0.000000000000000000 0.999786357581044394 0.000000000000000000 0.999654861313861498 0.000000000000000000
 0.999913968841982914 0.000000000000000000 0.999865476699323574 0.000000000000000000 0.999784450670854530 0.000000000000000000 0.999654250377979836 0.000000000000000000
 0.999913906848134859 0.000000000000000000 0.999865261729242727 0.000000000000000000 0.999783982004298188 0.000000000000000000 0.999654197013831625 0.000000000000000000
 0.999913531814977663 0.000000000000000000 0.999863722155970747 0.000000000000000000 0.999783674472945250 0.000000000000000000 0.999652882068251092 0.000000000000000000
 0.999913147256160539 0.000000000000000000 0.999863297913011206 0.000000000000000000 0.999783264117758863 0.000000000000000000 0.999652741224921870 0.000000000000000000
 0.999913000291790310 0.000000000000000000 0.999863084963520055 0.000000000000000000 0.999782365076312129 0.000000000000000000 0.999651818490242872 0.000000000000000000
 0.999912896384816619 0.000000000000000000 0.999861840124409817 0.000000000000000000 0.999782320001169955 0.000000000000000000 0.999649818573188020 0.000000000000000000
 0.999912589493211601 0.000000000000000000 0.999860700483130693 0.000000000000000000 0.999781739909534672 0.000000000000000000 0.999649226797978074 0.000000000000000000
 0.999912487575186582 0.000000000000000000 0.999860098523544960 0.000000000000000000 0.999781628202173867 0.000000000000000000 0.999648120181985567 0.000000000000000000
 0.999912092065934899 0.000000000000000000 0.999859888539704644 0.000000000000000000 0.999780654402693703 0.000000000000000000 0.999647751549872843 0.000000000000000000
 0.999911342497374567 0.000000000000000000 0.999858780793640989 0.000000000000000000 0.999779670230018125 0.000000000000000000 0.999646782418107338 0.000000000000000000
 0.999911275156538659 0.000000000000000000 0.999858633956020926 0.000000000000000000 0.999779259772863749 0.000000000000000000 0.999646576524059749 0.000000000000000000
 0.999911004223687727 0.000000000000000000 0.999857924457372871 0.000000000000000000 0.999778795598175507 0.000000000000000000 0.999645684977214954 0.000000000000000000
 0.999910790584138898 0.000000000000000000 0.999856638208200588 0.000000000000000000 0.999778573078684785 0.000000000000000000 0.999645658845724761 0.000000000000000000
 0.999910531565915250 0.000000000000000000 0.999856620750690039 0.000000000000000000 0.999778403766409585 0.000000000000000000 0.999644851484455366 0.000000000000000000
 0.999910031465151339 0.000000000000000000 0.999856166629248699 0.000000000000000000 0.999778318435364688 0.000000000000000000 0.999644334906597432 0.000000000000000000
 0.999909830997979143 0.000000000000000000 0.999856012983696418 0.000000000000000000 0.999778139363251328 0.000000000000000000 0.999643223385492274 0.000000000000000000
 0.999909486360986977 0.000000000000000000 0.999854644506165013 0.000000000000000000 0.999777612773747659 0.000000000000000000 0.999642200620659227 0.000000000000000000
 0.999908959538014175 0.000000000000000000 0.999853750639004613 0.000000000000000000 0.999777357795121890 0.000000000000000000 0.999641504001057335 0.000000000000000000
 0.999908310740637019 0.000000000000000000 0.999853616365932396 0.000000000000000000 0.999776544227168995 0.000000000000000000 0.999639425408069382 0.000000000000000000
 0.999908266937220236 0.000000000000000000 0.999853167193011871 0.000000000000000000 0.999776113578278447 0.000000000000000000 0.999638230214276668 0.000000000000000000
 0.999907930296696446 0.000000000000000000 0.999852416657211918 0.000000000000000000 0.999775287547256974 0.000000000000000000 0.999637844640700823 0.000000000000000000
 0.999907778574038786 0.000000000000000000 0.999852122002147681 0.000000000000000000 0.999775133937771399 0.000000000000000000 0.999636713321968462 0.000000000000000000
 0.999907545137660114 0.000000000000000000 0.999851836139232009 0.000000000000000000 0.999774306137125035 0.000000000000000000 0.999635503154500449 0.000000000000000000
 0.999907394439988106 0.000000000000000000 0.999850641891334879 0.000000000000000000 0.999772984175194668 0.000000000000000000 0.999635195468004611 0.000000000000000000
 0.999907167152691012 0.000000000000000000 0.999849762827884847 0.000000000000000000 0.999772643356738100 0.000000000000000000 0.999634716059335293 0.000000000000000000
 0.999906930844443487 0.000000000000000000 0.999849263292432511 0.000000000000000000 0.999772269381429490 0.000000000000000000 0.999633846875073506 0.000000000000000000
 0.999906475314118248 0.000000000000000000 0.999848812707408885 0.000000000000000000 0.999772222791693865 0.000000000000000000 0.999633090838657812 0.000000000000000000
 0.999906271641897160 0.000000000000000000 0.999848582689340959 0.000000000000000000 0.999771845169770357 0.000000000000000000 0.999632370728739894 0.000000000000000000
 0.999906089386483066 0.000000000000000000 0.999848344676151912 0.000000000000000000 0.999771183949319187 0.000000000000000000 0.999628547018904245 0.000000000000000000
 0.999905656287882416 0.000000000000000000 0.999848052130731801 0.000000000000000000 0.999770130750808339 0.000000000000000000 0.999627973651546653 0.000000000000000000
 0.999905391959944989 0.000000000000000000 0.999847644496099530 0.000000000000000000 0.999769898625213815 0.000000000000000000 0.999627148947377586 0.000000000000000000
 0.999905044239754348 0.000000000000000000 0.999847341481545304 0.000000000000000000 0.999769682597927534 0.000000000000000000 0.999626844235441459 0.000000000000000000
 0.999904756576839748 0.000000000000000000 0.999847044764859416 0.000000000000000000 0.999769423378681577 0.000000000000000000 0.999626707277235349 0.000000000000000000
 0.999903893252149567 0.000000000000000000 0.999846891962160589 0.000000000000000000 0.999768782563062786 0.000000000000000000 0.999626402539014691 0.000000000000000000
 0.999903418805384026 0.000000000000000000 0.999845984237083374 0.000000000000000000 0.999767643021577501 0.000000000000000000 0.999625264710446215 0.000000000000000000
 0.999903311434723996 0.000000000000000000 0.999845087039827551 0.000000000000000000 0.999766875403567901 0.000000000000000000 0.999625049322277914 0.000000000000000000
 0.999902545178155577 0.000000000000000000 0.999844148813564315 0.000000000000000000 0.999766752199398590 0.000000000000000000 0.999624288153083240 0.000000000000000000
 0.999902373406884259 0.000000000000000000 0.999842893545411338 0.000000000000000000 0.999766299072407549 0.000000000000000000 0.999622203630198602 0.000000000000000000
 0.999902145828566291 0.000000000000000000 0.999842336154978306 0.000000000000000000 0.999764202296943183 0.000000000000000000 0.999621813355157873 0.000000000000000000
 0.999901649201580867 0.000000000000000000 0.999842269430791353 0.000000000000000000 0.999763652529987112 0.000000000000000000 0.999621479552622039 0.000000000000000000
 0.999901433142366902 0.000000000000000000 0.999841612547833547 0.000000000000000000 0.999763503651436070 0.000000000000000000 0.999618720924327575 0.000000000000000000
 0.999901037879375565 0.000000000000000000 0.999841267833355807 0.000000000000000000 0.999763071903948086 0.000000000000000000 0.999618683487765614 0.000000000000000000
 0.999900664700425268 0.000000000000000000 0.999840692270513420 0.000000000000000000 0.999762455741965983 0.000000000000000000 0.999618277989902437 0.000000000000000000
 0.999900217961690929 0.000000000000000000 0.999840261499018279 0.000000000000000000 0.999761586782959344 0.000000000000000000 0.999617926706687365 0.000000000000000000
 0.999899788406066858 0.000000000000000000 0.999839770563398678 0.000000000000000000 0.999760699562753818 0.000000000000000000 0.999615846989254875 0.000000000000000000
 0.999899683424319230 0.000000000000000000 0.999838328266545173 0.000000000000000000 0.999760065266348641 0.000000000000000000 0.999615651202581779 0.000000000000000000
 0.999899618420348579 0.000000000000000000 0.999838034913290818 0.000000000000000000 0.999759484708796720 0.000000000000000000 0.999614672713791119 0.000000000000000000
 0.999899307464041764 0.000000000000000000 0.999838002112742097 0.000000000000000000 0.999759321309180105 0.000000000000000000 0.999614431829883188 0.000000000000000000
 0.999899203149703375 0.000000000000000000 0.999837720132144780 0.000000000000000000 0.999759145326936660 0.000000000000000000 0.999613671102298595 0.000000000000000000
 0.999898765235944009 0.000000000000000000 0.999836819852083059 0.000000000000000000 0.999757787381226448 0.000000000000000000 0.999612206608219367 0.000000000000000000
 0.999898529778255996 0.000000000000000000 0.999836262021928657 0.000000000000000000 0.999756700500243567 0.000000000000000000 0.999611675153693868 0.000000000000000000
 0.999898280829104036 0.000000000000000000 0.999836224195825185 0.000000000000000000 0.999756417554977128 0.000000000000000000 0.999611311870913122 0.000000000000000000
 0.999898130650189731 0.000000000000000000 0.999835433761412595 0.000000000000000000 0.999755927584632054 0.000000000000000000 0.999610686134856485 0.000000000000000000
 0.999897933573265174 0.000000000000000000 0.999835366015316529 0.000000000000000000 0.999755486867717091 0.000000000000000000 0.999609791948987914 0.000000000000000000
 0.999897246763168934 0.000000000000000000 0.999835140916839005 0.000000000000000000 0.999754885582729180 0.000000000000000000 0.999606023523671117 0.000000000000000000
 0.999896532771632152 0.000000000000000000 0.999834926520304812 0.000000000000000000 0.999754703746944084 0.000000000000000000 0.999605590561317814 0.000000000000000000
 0.999895966735060315 0.000000000000000000 0.999834755708018830 0.000000000000000000 0.999754484434268842 0.000000000000000000 0.999602957077262322 0.000000000000000000
 0.999895776657401258 0.000000000000000000 0.999833691534633751 0.000000000000000000 0.999754121675802465 0.000000000000000000 0.999602681646657110 0.000000000000000000
 0.999895413926905952 0.000000000000000000 0.999833630956109998 0.000000000000000000 0.999753317260331009 0.000000000000000000 0.999602573083961943 0.000000000000000000
 0.999895237001916293 0.000000000000000000 0.999833459805043567 0.000000000000000000 0.999752439308840390 0.000000000000000000 0.999601077572881858 0.000000000000000000
 0.999894752787276131 0.000000000000000000 0.999833385343221637 0.000000000000000000 0.999751404833731594 0.000000000000000000 0.999600687438162439 0.000000000000000000
 0.999894581034230345 0.000000000000000000 0.999832871690495284 0.000000000000000000 0.999750478641126428 0.000000000000000000 0.999598735666050064 0.000000000000000000
 0.999894043917415654 0.000000000000000000 0.999832721137128733 0.000000000000000000 0.999749630057224947 0.000000000000000000 0.999597830280736233 0.000000000000000000
 0.999893438446424532 0.000000000000000000 0.999832336080196837 0.000000000000000000 0.999749468505759853 0.000000000000000000 0.999597564101720848 0.000000000000000000
 0.999893035222337079 0.000000000000000000 0.999832043143995208 0.000000000000000000 0.999749275438572615 0.000000000000000000 0.999597437254444499 0.000000000000000000
 0.999892440378909342 0.000000000000000000 0.999831759017239752 0.000000000000000000 0.999748658467686568 0.000000000000000000 0.999595972073884176 0.000000000000000000
 0.999892041308483748 0.000000000000000000 0.999831578293874923 0.000000000000000000 0.999747783069391494 0.000000000000000000 0.999593022068731241 0.000000000000000000
 0.999891407344173255 0.000000000000000000 0.999831339125917595 0.000000000000000000 0.999747216752189138 0.000000000000000000 0.999591889998056704 0.000000000000000000
 0.999891144667494736 0.000000000000000000 0.999830792264880586 0.000000000000000000 0.999747134623988010 0.000000000000000000 0.999590839901175143 0.000000000000000000
 0.999890197312362949 0.000000000000000000 0.999830195353178852 0.000000000000000000 0.999747078091907215 0.000000000000000000 0.999589954687243432 0.000000000000000000
 0.999889480855505552 0.000000000000000000 0.999830107396588952 0.000000000000000000 0.999746984772855063 0.000000000000000000 0.999589562014633004 0.000000000000000000
 0.999889281417384646 0.000000000000000000 0.999829983880360151 0.000000000000000000 0.999745663528530115 0.000000000000000000 0.999589331545111426 0.000000000000000000
 0.999888883063006606 0.000000000000000000 0.999829965345896854 0.000000000000000000 0.999745215857910763 0.000000000000000000 0.999588661140507595 0.000000000000000000
 0.999888797083198999 0.000000000000000000 0.999829783332021549 0.000000000000000000 0.999743806022114212 0.000000000000000000 0.999588298592833269 0.000000000000000000
 0.999888606138168878 0.000000000000000000 0.999829563846789227 0.000000000000000000 0.999743453419933203 0.000000000000000000 0.999587287029546800 0.000000000000000000
 0.999888219081455976 0.000000000000000000 0.999829424940452016 0.000000000000000000 0.999741998755958705 0.000000000000000000 0.999586948523308760 0.000000000000000000
 0.999887745436213282 0.000000000000000000 0.999829006540541076 0.000000000000000000 0.999741275353783210 0.000000000000000000 0.999584161866432508 0.000000000000000000
 0.999887453052473840 0.000000000000000000 0.999828896190421590 0.000000000000000000 0.999740122752634908 0.000000000000000000 0.999583095907645380 0.000000000000000000
 0.999886732346091711 0.000000000000000000 0.999828838915190032 0.000000000000000000 0.999739301860055329 0.000000000000000000 0.999582898881110737 0.000000000000000000
 0.999886470222748569 0.000000000000000000 0.999828440456395295 0.000000000000000000 0.999739076241841995 0.000000000000000000 0.999582217433803932 0.000000000000000000
 0.999886166376124152 0.000000000000000000 0.999828182602611193 0.000000000000000000 0.999738299263252750 0.000000000000000000 0.999579186621318394 0.000000000000000000
 0.999886039113981329 0.000000000000000000 0.999827825901135281 0.000000000000000000 0.999737389484417927 0.000000000000000000 0.999578302905016147 0.000000000000000000
 0.999885621916258183 0.000000000000000000 0.999827505456509447 0.000000000000000000 0.999737234761329252 0.000000000000000000 0.999578074235310865 0.000000000000000000
 0.999885368063574864 0.000000000000000000 0.999827312711161653 0.000000000000000000 0.999736216490967111 0.000000000000000000 0.999576906437456669 0.000000000000000000
 0.999884837965807294 0.000000000000000000 0.999827000535990940 0.000000000000000000 0.999735271007491821 0.000000000000000000 0.999575480021068885 0.000000000000000000
 0.999884482203280855 0.000000000000000000 0.999826802345627708 0.000000000000000000 0.999734384477410698 0.000000000000000000 0.999575295387437168 0.000000000000000000
 0.999884118023594226 0.000000000000000000 0.999826495777527136 0.000000000000000000 0.999733559483862111 0.000000000000000000 0.999574600507975086 0.000000000000000000
 0.999883461197209833 0.000000000000000000 0.999825999309606361 0.000000000000000000 0.999733112056998552 0.000000000000000000 0.999573548696626291 0.000000000000000000
 0.999883438969024430 0.000000000000000000 0.999825693884326738 0.000000000000000000 0.999732625841438294 0.000000000000000000 0.999572210392714267 0.000000000000000000
 0.999882925557481927 0.000000000000000000 0.999825605663979489 0.000000000000000000 0.999731990614739607 0.000000000000000000 0.999571532497645743 0.000000000000000000
 0.999882747209827616 0.000000000000000000 0.999825275478228748 0.000000000000000000 0.999731193976367227 0.000000000000000000 0.999571207597120259 0.000000000000000000
 0.999882553591648904 0.000000000000000000 0.999825049325591020 0.000000000000000000 0.999730474822484116 0.000000000000000000 0.999570728616557935 0.000000000000000000
 0.999882118621588489 0.000000000000000000 0.999824981910968691 0.000000000000000000 0.999729292757613797 0.000000000000000000 0.999567727834674735 0.000000000000000000
 0.999881558081946897 0.000000000000000000 0.999824736589541185 0.000000000000000000 0.999729061742224978 0.000000000000000000 0.999565669636108156 0.000000000000000000
 0.999881328801869640 0.000000000000000000 0.999824468645042042 0.000000000000000000 0.999728223954265860 0.000000000000000000 0.999564532314014986 0.000000000000000000
 0.999881209081261546 0.000000000000000000 0.999824066239291764 0.000000000000000000 0.999727804704431566 0.000000000000000000 0.999563209003816566 0.000000000000000000
 0.999880223773767618 0.000000000000000000 0.999823555790302576 0.000000000000000000 0.999727423818925875 0.000000000000000000 0.999561716293341007 0.000000000000000000
 0.999880134020794342 0.000000000000000000 0.999823496773335596 0.000000000000000000 0.999727097786927921 0.000000000000000000 0.999561263717133830 0.000000000000000000
 0.999879450460929964 0.000000000000000000 0.999823346509501443 0.000000000000000000 0.999726498391424134 0.000000000000000000 0.999560537303296970 0.000000000000000000
 0.999879258897724887 0.000000000000000000 0.999823033980101528 0.000000000000000000 0.999726281670662353 0.000000000000000000 0.999559811477743421 0.000000000000000000
 0.999878831246323596 0.000000000000000000 0.999822818035778660 0.000000000000000000 0.999724772959574515 0.000000000000000000 0.999559261511874797 0.000000000000000000
 0.999878528439070768 0.000000000000000000 0.999822674897289598 0.000000000000000000 0.999724440325468477 0.000000000000000000 0.999556738723446525 0.000000000000000000
 0.999877524356506897 0.000000000000000000 0.999822523509670158 0.000000000000000000 0.999723620722888229 0.000000000000000000 0.999556556648329986 0.000000000000000000
 0.999877270286196995 0.000000000000000000 0.999822436602628373 0.000000000000000000 0.999723269018869320 0.000000000000000000 0.999554722669592777 0.000000000000000000
 0.999877053720296671 0.000000000000000000 0.999822325560535186 0.000000000000000000 0.999723046319371034 0.000000000000000000 0.999554182829985094 0.000000000000000000
 0.999876994355656135 0.000000000000000000 0.999821919566368122 0.000000000000000000 0.999722966215812581 0.000000000000000000 0.999553732179674359 0.000000000000000000
 0.999875673061347614 0.000000000000000000 0.999821557536017314 0.000000000000000000 0.999722678636818518 0.000000000000000000 0.999553186833907259 0.000000000000000000
 0.999875609412707589 0.000000000000000000 0.999821364738573193 0.000000000000000000 0.999721381842894163 0.000000000000000000 0.999551497369000175 0.000000000000000000
 0.999875089137766904 0.000000000000000000 0.999821219178822940 0.000000000000000000 0.999720719339607600 0.000000000000000000 0.999549727286809131 0.000000000000000000
 0.999874885103480215 0.000000000000000000 0.999821092977981163 0.000000000000000000 0.999719783774135395 0.000000000000000000 0.999548027891004165 0.000000000000000000
 0.999874737569625860 0.000000000000000000 0.999820720463949209 0.000000000000000000 0.999719381963903864 0.000000000000000000 0.999547454329610896 0.000000000000000000
 0.999874386174285590 0.000000000000000000 0.999820570608003223 0.000000000000000000 0.999719164821459394 0.000000000000000000 0.999545248774711292 0.000000000000000000
 0.999873936638861482 0.000000000000000000 0.999820374607265361 0.000000000000000000 0.999719014668187467 0.000000000000000000 0.999544775459042412 0.000000000000000000
 0.999873350153618223 0.000000000000000000 0.999820206197630346 0.000000000000000000 0.999718377544619563 0.000000000000000000 0.999543765573964071 0.000000000000000000
 0.999872713434319382 0.000000000000000000 0.999820151747328967 0.000000000000000000 0.999717960869534905 0.000000000000000000 0.999542720754576175 0.000000000000000000
 0.999872537578556653 0.000000000000000000 0.999819967686958022 0.000000000000000000 0.999717206394591051 0.000000000000000000 0.999541814882311308 0.000000000000000000
 0.999872168593117672 0.000000000000000000 0.999819693868208237 0.000000000000000000 0.999716976942331748 0.000000000000000000 0.999538774754754833 0.000000000000000000
 0.999871483520415993 0.000000000000000000 0.999819492953122668 0.000000000000000000 0.999715984566494797 0.000000000000000000 0.999537936189036857 0.000000000000000000
 0.999870218180850534 0.000000000000000000 0.999819302760641460 0.000000000000000000 0.999715721284782144 0.000000000000000000 0.999537524285759038 0.000000000000000000
 0.999870119795043477 0.000000000000000000 0.999819015134007061 0.000000000000000000 0.999715445635950384 0.000000000000000000 0.999535560848097471 0.000000000000000000
 0.999869980587327456 0.000000000000000000 0.999818985328333021 0.000000000000000000 0.999714887839279309 0.000000000000000000 0.999533998736637841 0.000000000000000000
 0.999869325557553923 0.000000000000000000 0.999818911293512746 0.000000000000000000 0.999714019330314563 0.000000000000000000 0.999533395788324230 0.000000000000000000
 0.999868736719105367 0.000000000000000000 0.999818810922824097 0.000000000000000000 0.999713305593719626 0.000000000000000000 0.999531584267947304 0.000000000000000000
 0.999868127980851562 0.000000000000000000 0.999818520330768346 0.000000000000000000 0.999712953749019917 0.000000000000000000 0.999531119247554223 0.000000000000000000
 0.999867708136555899 0.000000000000000000 0.999818414981701209 0.000000000000000000 0.999712576200618597 0.000000000000000000 0.999531027332930422 0.000000000000000000
 0.999867438120910834 0.000000000000000000 0.999818325013592468 0.000000000000000000 0.999711734025425125 0.000000000000000000 0.999530836949364287 0.000000000000000000
 0.999867106911727532 0.000000000000000000 0.999818051863305857 0.000000000000000000 0.999711493939134721 0.000000000000000000 0.999529404367770824 0.000000000000000000
 0.999866851199890050 0.000000000000000000 0.999817820438502425 0.000000000000000000 0.999710973007711390 0.000000000000000000 0.999528677993163139 0.000000000000000000
 0.999866072059162003 0.000000000000000000 0.999817693878023106 0.000000000000000000 0.999710276929183128 0.000000000000000000 0.999527989691515684 0.000000000000000000
 0.999865691039444560 0.000000000000000000 0.999817539938928079 0.000000000000000000 0.999710117395569919 0.000000000000000000 0.999527670476888397 0.000000000000000000
 0.999865501055180794 0.000000000000000000 0.999817257782922630 0.000000000000000000 0.999709835308618455 0.000000000000000000 0.999525079932608751 0.000000000000000000
 0.999865169121029407 0.000000000000000000 0.999817185319923696 0.000000000000000000 0.999709151051371481 0.000000000000000000 0.999523782127174187 0.000000000000000000
 0.999863611021478915 0.000000000000000000 0.999817106666765820 0.000000000000000000 0.999708273776235168 0.000000000000000000 0.999522214366572070 0.000000000000000000
 0.999863070581138880 0.000000000000000000 0.999816935997862588 0.000000000000000000 0.999708005989704218 0.000000000000000000 0.999520756684621481 0.000000000000000000
 0.999862778758799364 0.000000000000000000 0.999816731059241515 0.000000000000000000 0.999707703185117924 0.000000000000000000 0.999520206431901426 0.000000000000000000
 0.999862161527566684 0.000000000000000000 0.999816686710404912 0.000000000000000000 0.999707510802014698 0.000000000000000000 0.999520075108237482 0.000000000000000000
 0.999861948664397038 0.000000000000000000 0.999816574655515655 0.000000000000000000 0.999707247973830038 0.000000000000000000 0.999518956305430528 0.000000000000000000
 0.999861808916422623 0.000000000000000000 0.999816422192423171 0.000000000000000000 0.999707195180623898 0.000000000000000000 0.999517809979738381 0.000000000000000000
 0.999860485927480891 0.000000000000000000 0.999816290035280497 0.000000000000000000 0.999706098412220245 0.000000000000000000 0.999517682671476670 0.000000000000000000
 0.999860372743190062 0.000000000000000000 0.999816225652005564 0.000000000000000000 0.999705570272853672 0.000000000000000000 0.999515598120167992 0.000000000000000000
 0.999860243195086040 0.000000000000000000 0.999816031752463252 0.000000000000000000 0.999705430378671989 0.000000000000000000 0.999514752534852335 0.000000000000000000
 0.999859808614307899 0.000000000000000000 0.999815905443807496 0.000000000000000000 0.999705340149041888 0.000000000000000000 0.999514497027590543 0.000000000000000000
 0.999859764701841791 0.000000000000000000 0.999815879201074953 0.000000000000000000 0.999704468946381763 0.000000000000000000 0.999513559730203505 0.000000000000000000
 0.999859039249039294 0.000000000000000000 0.999815792364666778 0.000000000000000000 0.999704427094957770 0.000000000000000000 0.999512670886744448 0.000000000000000000
 0.999858711130262034 0.000000000000000000 0.999815640438721176 0.000000000000000000 0.999703410062855902 0.000000000000000000 0.999511788942445301 0.000000000000000000
 0.999858260398833298 0.000000000000000000 0.999815607158514141 0.000000000000000000 0.999703173574913340 0.000000000000000000 0.999510951867615183 0.000000000000000000
 0.999858047587092513 0.000000000000000000 0.999815435617356640 0.000000000000000000 0.999702657682841722 0.000000000000000000 0.999510449467163831 0.000000000000000000
 0.999857793432144204 0.000000000000000000 0.999815379247185554 0.000000000000000000 0.999702166852943552 0.000000000000000000 0.999508894074823684 0.000000000000000000
 0.999857765078209448 0.000000000000000000 0.999815353650174266 0.000000000000000000 0.999701308883287676 0.000000000000000000 0.999507814354935076 0.000000000000000000
 0.999857266239394415 0.000000000000000000 0.999815206238410914 0.000000000000000000 0.999700954647085305 0.000000000000000000 0.999505420489890772 0.000000000000000000
 0.999855997017821241 0.000000000000000000 0.999815181311232370 0.000000000000000000 0.999700792160111984 0.000000000000000000 0.999504935408440209 0.000000000000000000
 0.999855508593902709 0.000000000000000000 0.999815084920988584 0.000000000000000000 0.999700397667153684 0.000000000000000000 0.999503475358140436 0.000000000000000000
 0.999855317880797290 0.000000000000000000 0.999815060558149615 0.000000000000000000 0.999700228969756743 0.000000000000000000 0.999502104026851801 0.000000000000000000
 0.999854042809936505 0.000000000000000000 0.999814823792118279 0.000000000000000000 0.999699994832523142 0.000000000000000000 0.999498823255652979 0.000000000000000000
 0.999853293648329089 0.000000000000000000 0.999814731162634196 0.000000000000000000 0.999699381222773131 0.000000000000000000 0.999496275917506893 0.000000000000000000
 0.999852911213879203 0.000000000000000000 0.999814377197888349 0.000000000000000000 0.999699059532891399 0.000000000000000000 0.999495189702474751 0.000000000000000000
 0.999852817868214450 0.000000000000000000 0.999814017088140661 0.000000000000000000 0.999698967631943103 0.000000000000000000 0.999494387597932299 0.000000000000000000
 0.999852489473593398 0.000000000000000000 0.999813859400372262 0.000000000000000000 0.999698738154717326 0.000000000000000000 0.999493252577765667 0.000000000000000000
 0.999852032770055632 0.000000000000000000 0.999813663543246856 0.000000000000000000 0.999697887149084807 0.000000000000000000 0.999492545012986677 0.000000000000000000
 0.999851948532695101 0.000000000000000000 0.999813209915213719 0.000000000000000000 0.999697623985676964 0.000000000000000000 0.999491037977778274 0.000000000000000000
 0.999851655401000183 0.000000000000000000 0.999813155915076579 0.000000000000000000 0.999697488072064711 0.000000000000000000 0.999490361720263842 0.000000000000000000
 0.999851018446397677 0.000000000000000000 0.999812883472923852 0.000000000000000000 0.999696797062119002 0.000000000000000000 0.999487546458578735 0.000000000000000000
 0.999850637708726842 0.000000000000000000 0.999812680231064399 0.000000000000000000 0.999695854668358863 0.000000000000000000 0.999486253542957503 0.000000000000000000
 0.999849994869199898 0.000000000000000000 0.999812483388166862 0.000000000000000000 0.999695277421381867 0.000000000000000000 0.999485382372408138 0.000000000000000000
 0.999849278025810806 0.000000000000000000 0.999812334066947139 0.000000000000000000 0.999695006046737666 0.000000000000000000 0.999485059615555116 0.000000000000000000
 0.999848828531630707 0.000000000000000000 0.999811868102427725 0.000000000000000000 0.999694861509126009 0.000000000000000000 0.999484764276838966 0.000000000000000000
 0.999848320978275029 0.000000000000000000 0.999810245173748502 0.000000000000000000 0.999694620259483524 0.000000000000000000 0.999483447596525409 0.000000000000000000
 0.999847989246526736 0.000000000000000000 0.999809000525613056 0.000000000000000000 0.999694490405867220 0.000000000000000000 0.999482614196268937 0.000000000000000000
 0.999847652546371202 0.000000000000000000 0.999808917242559048 0.000000000000000000 0.999694179139756667 0.000000000000000000 0.999480959001833758 0.000000000000000000
 0.999846450596834524 0.000000000000000000 0.999808105946065284 0.000000000000000000 0.999693639047779081 0.000000000000000000 0.999480552584501192 0.000000000000000000
 0.999846187852266532 0.000000000000000000 0.999805721537807890 0.000000000000000000 0.999693264995200725 0.000000000000000000 0.999479279993298664 0.000000000000000000
 0.999845780868216294 0.000000000000000000 0.999805548386237253 0.000000000000000000 0.999692872287629264 0.000000000000000000 0.999478674853772175 0.000000000000000000
 0.999845567209102004 0.000000000000000000 0.999804761013689758 0.000000000000000000 0.999692749281572479 0.000000000000000000 0.999478335101278037 0.000000000000000000
 0.999845340831195029 0.000000000000000000 0.999803740125725926 0.000000000000000000 0.999692638160065705 0.000000000000000000 0.999477109904880145 0.000000000000000000
 0.999844623237051477 0.000000000000000000 0.999803526771134154 0.000000000000000000 0.999692558197493475 0.000000000000000000 0.999476749964083200 0.000000000000000000
 0.999843920574997491 0.000000000000000000 0.999803012048856909 0.000000000000000000 0.999691958818922033 0.000000000000000000 0.999475772964359299 0.000000000000000000
 0.999843776746118795 0.000000000000000000 0.999802553050787135 0.000000000000000000 0.999691669410023853 0.000000000000000000 0.999473450754792991 0.000000000000000000
 0.999843358796096315 0.000000000000000000 0.999801603934602379 0.000000000000000000 0.999691586438036017 0.000000000000000000 0.999472794441111367 0.000000000000000000
 0.999842977470381977 0.000000000000000000 0.999801246454967929 0.000000000000000000 0.999691011719636702 0.000000000000000000 0.999472417738535901 0.000000000000000000
 0.999841922568775909 0.000000000000000000 0.999800836940450632 0.000000000000000000 0.999690921872093297 0.000000000000000000 0.999472097406350013 0.000000000000000000
 0.999841675744843172 0.000000000000000000 0.999799772480787219 0.000000000000000000 0.999690520005682037 0.000000000000000000 0.999471616881911107 0.000000000000000000
 0.999841185959745471 0.000000000000000000 0.999798853481807193 0.000000000000000000 0.999690035819448708 0.000000000000000000 0.999471566356288976 0.000000000000000000
 0.999840668286896106 0.000000000000000000 0.999797117461426410 0.000000000000000000 0.999689562026581768 0.000000000000000000 0.999470748423812894 0.000000000000000000
 0.999840361179390791 0.000000000000000000 0.999795485085960944 0.000000000000000000 0.999689384898043376 0.000000000000000000 0.999469699079642226 0.000000000000000000
 0.999840037030293782 0.000000000000000000 0.999794474262965860 0.000000000000000000 0.999688854378893543 0.000000000000000000 0.999469314979305579 0.000000000000000000
 0.999839821874366153 0.000000000000000000 0.999794364515797507 0.000000000000000000 0.999688194330972224 0.000000000000000000 0.999468603467407846 0.000000000000000000
 0.999839619326128526 0.000000000000000000 0.999793047472860019 0.000000000000000000 0.999687786235318954 0.000000000000000000 0.999466374289013859 0.000000000000000000
 0.999839256850154512 0.000000000000000000 0.999792508355160092 0.000000000000000000 0.999686482189719228 0.000000000000000000 0.999465308801915420 0.000000000000000000
 0.999838584432656052 0.000000000000000000 0.999791690501341757 0.000000000000000000 0.999685109863618027 0.000000000000000000 0.999462601740649936 0.000000000000000000
 0.999838129022954769 0.000000000000000000 0.999790596336520454 0.000000000000000000 0.999684313564351168 0.000000000000000000 0.999462054315427562 0.000000000000000000
 0.999837546657735166 0.000000000000000000 0.999789987370289124 0.000000000000000000 0.999683318336486604 0.000000000000000000 0.999461686538611893 0.000000000000000000
 0.999837478170458094 0.000000000000000000 0.999789359189280802 0.000000000000000000 0.999682200484235506 0.000000000000000000 0.999459991781827872 0.000000000000000000
 0.999836879877535001 0.000000000000000000 0.999789208887568726 0.000000000000000000 0.999681029362983975 0.000000000000000000 0.999459915999115101 0.000000000000000000
 0.999836602038082778 0.000000000000000000 0.999789057650945945 0.000000000000000000 0.999680511676047434 0.000000000000000000 0.999457677204714123 0.000000000000000000
 0.999836247033114467 0.000000000000000000 0.999787868391355583 0.000000000000000000 0.999679791629819348 0.000000000000000000 0.999456896169748421 0.000000000000000000
 0.999835642685951487 0.000000000000000000 0.999787360666095748 0.000000000000000000 0.999679488555560325 0.000000000000000000 0.999455462747506518 0.000000000000000000
 0.999835259495083783 0.000000000000000000 0.999787005448286248 0.000000000000000000 0.999678142553257043 0.000000000000000000 0.999455036593873580 0.000000000000000000
 0.999834842319082373 0.000000000000000000 0.999785584135926220 0.000000000000000000 0.999677382523506908 0.000000000000000000 0.999454726596782805 0.000000000000000000
 0.999834267890622685 0.000000000000000000 0.999784276857176635 0.000000000000000000 0.999675333155445989 0.000000000000000000 0.999453026290800128 0.000000000000000000
 0.999833660824788639 0.000000000000000000 0.999783695657145088 0.000000000000000000 0.999674966652175367 0.000000000000000000 0.999452797465544385 0.000000000000000000
 0.999833639072733260 0.000000000000000000 0.999781373291639075 0.000000000000000000 0.999673888766824059 0.000000000000000000 0.999452150028538822 0.000000000000000000
 0.999833153937922936 0.000000000000000000 0.999781091984519033 0.000000000000000000 0.999671723248188093 0.000000000000000000 0.999450700693579108 0.000000000000000000
 0.999832795988876311 0.000000000000000000 0.999780746392985420 0.000000000000000000 0.999671465329008635 0.000000000000000000 0.999449784946885633 0.000000000000000000
 0.999832641686716150 0.000000000000000000 0.999780383195723155 0.000000000000000000 0.999670376261333704 0.000000000000000000 0.999449411197520066 0.000000000000000000
 0.999832298335320280 0.000000000000000000 0.999779927228277576 0.000000000000000000 0.999670359167645906 0.000000000000000000 0.999449391707782020 0.000000000000000000
 0.999832121604519730 0.000000000000000000 0.999779495864174805 0.000000000000000000 0.999668685329782036 0.000000000000000000 0.999448214119507683 0.000000000000000000
 0.999831880091379910 0.000000000000000000 0.999778278653544961 0.000000000000000000 0.999668028780196671 0.000000000000000000 0.999447728724405349 0.000000000000000000
 0.999831599118864767 0.000000000000000000 0.999777620659430988 0.000000000000000000 0.999666506448674386 0.000000000000000000 0.999447111915111264 0.000000000000000000
 0.999830800315024804 0.000000000000000000 0.999777066678188775 0.000000000000000000 0.999665140621026405 0.000000000000000000 0.999446151037968078 0.000000000000000000
 0.999830734415207201 0.000000000000000000 0.999776223917193008 0.000000000000000000 0.999664881893457480 0.000000000000000000 0.999444447654037726 0.000000000000000000
 0.999830262966797334 0.000000000000000000 0.999774323984015112 0.000000000000000000 0.999664610475207827 0.000000000000000000 0.999444419148567409 0.000000000000000000
 0.999829508885086704 0.000000000000000000 0.999774053210131131 0.000000000000000000 0.999664331008147777 0.000000000000000000 0.999443075122853797 0.000000000000000000
 0.999828938861686556 0.000000000000000000 0.999771334745499840 0.000000000000000000 0.999663450157043609 0.000000000000000000 0.999442496953414916 0.000000000000000000
 0.999828048322209173 0.000000000000000000 0.999770395523401856 0.000000000000000000 0.999662472628356280 0.000000000000000000 0.999441620909305994 0.000000000000000000
 0.999827600923427151 0.000000000000000000 0.999770155655912651 0.000000000000000000 0.999662415802525905 0.000000000000000000 0.999440335695115367 0.000000000000000000
 0.999826897925682467 0.000000000000000000 0.999768176937434472 0.000000000000000000 0.999660851339314149 0.000000000000000000 0.999439308294087669 0.000000000000000000
 0.999825779673539805 0.000000000000000000 0.999767920556611789 0.000000000000000000 0.999659497224159921 0.000000000000000000 0.999438624214592397 0.000000000000000000
 0.999825403869585183 0.000000000000000000 0.999767005984931512 0.000000000000000000 0.999658445582701560 0.000000000000000000 0.999438421641633323 0.000000000000000000
 0.999824589784964135 0.000000000000000000 0.999766454836862772 0.000000000000000000 0.999655351684685112 0.000000000000000000 0.999437419693599560 0.000000000000000000
 0.999824134419291188 0.000000000000000000 0.999765395644573007 0.000000000000000000 0.999655097451653818 0.000000000000000000 0.999436772833053433 0.000000000000000000
 0.999823186368120398 0.000000000000000000 0.999764933208394657 0.000000000000000000 0.999654399049239362 0.000000000000000000 0.999433551346843863 0.000000000000000000
 0.999821763672541164 0.000000000000000000 0.999763931669405137 0.000000000000000000 0.999653730085561243 0.000000000000000000 0.999433172773174894 0.000000000000000000
 0.999821296506929080 0.000000000000000000 0.999763217566033591 0.000000000000000000 0.999653705990219410 0.000000000000000000 0.999431457434848403 0.000000000000000000
 0.999821033307876639 0.000000000000000000 0.999762371070003764 0.000000000000000000 0.999652421216302489 0.000000000000000000 0.999431139267141555 0.000000000000000000
 0.999820702887319390 0.000000000000000000 0.999761969798651506 0.000000000000000000 0.999651423628048597 0.000000000000000000 0.999429744129885833 0.000000000000000000
 0.999819916070190606 0.000000000000000000 0.999761180323423315 0.000000000000000000 0.999649810093841351 0.000000000000000000 0.999429230677733482 0.000000000000000000
 0.999819047179260956 0.000000000000000000 0.999760926798112792 0.000000000000000000 0.999649536219794910 0.000000000000000000 0.999428524044860822 0.000000000000000000
 0.999817929311486719 0.000000000000000000 0.999760321451445999 0.000000000000000000 0.999646825042356357 0.000000000000000000 0.999428387764844328 0.000000000000000000
 0.999817700616092431 0.000000000000000000 0.999757479939718641 0.000000000000000000 0.999645767341493463 0.000000000000000000 0.999427425764841892 0.000000000000000000
 0.999816795122022595 0.000000000000000000 0.999756064674492739 0.000000000000000000 0.999645025166036150 0.000000000000000000 0.999426205526849687 0.000000000000000000
 0.999815728111440261 0.000000000000000000 0.999755115526339111 0.000000000000000000 0.999642872167560537 0.000000000000000000 0.999425836396405143 0.000000000000000000
 0.999815241432745250 0.000000000000000000 0.999753875101130562 0.000000000000000000 0.999641589713496592 0.000000000000000000 0.999425748705895511 0.000000000000000000
 0.999814379972989054 0.000000000000000000 0.999753154944867939 0.000000000000000000 0.999638874651347042 0.000000000000000000 0.999424725270131487 0.000000000000000000
 0.999814271960231982 0.000000000000000000 0.999752142151177470 0.000000000000000000 0.999638066764507283 0.000000000000000000 0.999424122507057588 0.000000000000000000
 0.999813954139669558 0.000000000000000000 0.999751537207587138 0.000000000000000000 0.999637814913687750 0.000000000000000000 0.999423840247576245 0.000000000000000000
 0.999813063552152159 0.000000000000000000 0.999749891735616236 0.000000000000000000 0.999637145413788786 0.000000000000000000 0.999423224328362836 0.000000000000000000
 0.999811234623940503 0.000000000000000000 0.999749214563067978 0.000000000000000000 0.999636286786361516 0.000000000000000000 0.999422535150097713 0.000000000000000000
 0.999810741161019756 0.000000000000000000 0.999747201380762451 0.000000000000000000 0.999635569446433281 0.000000000000000000 0.999422254874254290 0.000000000000000000
 0.999809833452489527 0.000000000000000000 0.999746097115445598 0.000000000000000000 0.999635018693028954 0.000000000000000000 0.999421953863499968 0.000000000000000000
 0.999809257638296422 0.000000000000000000 0.999745288361843398 0.000000000000000000 0.999634639668664726 0.000000000000000000 0.999421306438922130 0.000000000000000000
 0.999808493844752677 0.000000000000000000 0.999744538016340334 0.000000000000000000 0.999633844892041656 0.000000000000000000 0.999420729891126958 0.000000000000000000
 0.999806765350463089 0.000000000000000000 0.999743814456523494 0.000000000000000000 0.999633390095068908 0.000000000000000000 0.999420487651400569 0.000000000000000000
 0.999806134331547192 0.000000000000000000 0.999742384795297534 0.000000000000000000 0.999632649394403439 0.000000000000000000 0.999419965871640614 0.000000000000000000
 0.999805868782941531 0.000000000000000000 0.999742253181300167 0.000000000000000000 0.999631583357267428 0.000000000000000000 0.999419207033009571 0.000000000000000000
 0.999804958259220555 0.000000000000000000 0.999740533859728053 0.000000000000000000 0.999628520456767755 0.000000000000000000 0.999418895255248629 0.000000000000000000
 0.999803846482451020 0.000000000000000000 0.999739517767107677 0.000000000000000000 0.999627728864216913 0.000000000000000000 0.999418794535738453 0.000000000000000000
 0.999802382169495796 0.000000000000000000 0.999739476234967395 0.000000000000000000 0.999624885526626761 0.000000000000000000 0.999418032064684048 0.000000000000000000
 0.999801314492125059 0.000000000000000000 0.999737897484224258 0.000000000000000000 0.999623671399392677 0.000000000000000000 0.999416405551799114 0.000000000000000000
 0.999800557081438224 0.000000000000000000 0.999737127407096970 0.000000000000000000 0.999622619754822472 0.000000000000000000 0.999415110235835846 0.000000000000000000
 0.999799766315178862 0.000000000000000000 0.999737010556336458 0.000000000000000000 0.999621830978788539 0.000000000000000000 0.999414805548412444 0.000000000000000000
 0.999799297062311632 0.000000000000000000 0.999736304911503337 0.000000000000000000 0.999621514084203411 0.000000000000000000 0.999413075821390051 0.000000000000000000
 0.999798561059525914 0.000000000000000000 0.999735160046105187 0.000000000000000000 0.999620794156537484 0.000000000000000000 0.999410735337417533 0.000000000000000000
 0.999797591910787764 0.000000000000000000 0.999734109588059749 0.000000000000000000 0.999619553086999901 0.000000000000000000 0.999408354707236213 0.000000000000000000
 0.999797262137908205 0.000000000000000000 0.999733298139905080 0.000000000000000000 0.999619254978750371 0.000000000000000000 0.999407499300003499 0.000000000000000000
 0.999795999322315332 0.000000000000000000 0.999731992225993182 0.000000000000000000 0.999618232653971983 0.000000000000000000 0.999405774631588417 0.000000000000000000
 0.999794797357640541 0.000000000000000000 0.999731091682550366 0.000000000000000000 0.999617162939872350 0.000000000000000000 0.999404648349627278 0.000000000000000000
 0.999793550343373916 0.000000000000000000 0.999730950136044738 0.000000000000000000 0.999615390815997262 0.000000000000000000 0.999403408042980446 0.000000000000000000
 0.999793086791461172 0.000000000000000000 0.999730093209529880 0.000000000000000000 0.999614189599688951 0.000000000000000000 0.999402960204980428 0.000000000000000000
 0.999791125566899974 0.000000000000000000 0.999729367371390842 0.000000000000000000 0.999612190237339604 0.000000000000000000 0.999402228197754039 0.000000000000000000
 0.999790477521303123 0.000000000000000000 0.999727934838315679 0.000000000000000000 0.999610477825516708 0.000000000000000000 0.999399017302877057 0.000000000000000000
 0.999789156720148564 0.000000000000000000 0.999727165932617234 0.000000000000000000 0.999610182451856510 0.000000000000000000 0.999398828656454463 0.000000000000000000
 0.999788512510683791 0.000000000000000000 0.999725897980125899 0.000000000000000000 0.999610014903414057 0.000000000000000000 0.999397402215549624 0.000000000000000000
 0.999787083621358041 0.000000000000000000 0.999724229603109138 0.000000000000000000 0.999609479870773976 0.000000000000000000 0.999397123373454765 0.000000000000000000
 0.999786779272776038 0.000000000000000000 0.999723654745488743 0.000000000000000000 0.999608555281353284 0.000000000000000000 0.999396034768824881 0.000000000000000000
 0.999785768702673439 0.000000000000000000 0.999722055761223083 0.000000000000000000 0.999608137709069089 0.000000000000000000 0.999395542589337493 0.000000000000000000
 0.999784418465914704 0.000000000000000000 0.999720686240842316 0.000000000000000000 0.999607918738418144 0.000000000000000000 0.999394481031466775 0.000000000000000000
 0.999783282911872462 0.000000000000000000 0.999719899466661621 0.000000000000000000 0.999605639501403243 0.000000000000000000 0.999392669459488681 0.000000000000000000
 0.999782810964043533 0.000000000000000000 0.999719310305160591 0.000000000000000000 0.999604977718496879 0.000000000000000000 0.999392298886047192 0.000000000000000000
 0.999781925031780982 0.000000000000000000 0.999718369869307510 0.000000000000000000 0.999603043993392615 0.000000000000000000 0.999390796600496789 0.000000000000000000
 0.999781213623678999 0.000000000000000000 0.999717958781110139 0.000000000000000000 0.999601399701379401 0.000000000000000000 0.999389368899139097 0.000000000000000000
 0.999780596473681116 0.000000000000000000 0.999717153975672179 0.000000000000000000 0.999600510739098058 0.000000000000000000 0.999388235692913462 0.000000000000000000
 0.999777348009946998 0.000000000000000000 0.999716237837359523 0.000000000000000000 0.999599787641110793 0.000000000000000000 0.999385355966560862 0.000000000000000000
 0.999776473358416573 0.000000000000000000 0.999714896874551395 0.000000000000000000 0.999598862954681366 0.000000000000000000 0.999384026179334417 0.000000000000000000
 0.999774554027436424 0.000000000000000000 0.999712986940963000 0.000000000000000000 0.999598198815681460 0.000000000000000000 0.999383658955992460 0.000000000000000000
 0.999774312909242457 0.000000000000000000 0.999711789748858992 0.000000000000000000 0.999597708246039329 0.000000000000000000 0.999382134798714183 0.000000000000000000
 0.999773901171510881 0.000000000000000000 0.999711017245081490 0.000000000000000000 0.999597505575607337 0.000000000000000000 0.999381374058995409 0.000000000000000000
 0.999773000843164006 0.000000000000000000 0.999709832526832320 0.000000000000000000 0.999595979131416623 0.000000000000000000 0.999379024697089946 0.000000000000000000
 0.999772005692498356 0.000000000000000000 0.999708879287676266 0.000000000000000000 0.999594315815980683 0.000000000000000000 0.999375740366010845 0.000000000000000000
 0.999771010760923673 0.000000000000000000 0.999707419616103654 0.000000000000000000 0.999593886575102397 0.000000000000000000 0.999373077226338169 0.000000000000000000
 0.999770043749352522 0.000000000000000000 0.999706725613193625 0.000000000000000000 0.999593426122008410 0.000000000000000000 0.999372804818907889 0.000000000000000000
 0.999769537909558803 0.000000000000000000 0.999706244972866531 0.000000000000000000 0.999591621079724879 0.000000000000000000 0.999372106788841252 0.000000000000000000
 0.999768098186167742 0.000000000000000000 0.999704655246853369 0.000000000000000000 0.999591305223707094 0.000000000000000000 0.999370976468054617 0.000000000000000000
 0.999767299766670559 0.000000000000000000 0.999702919937931145 0.000000000000000000 0.999590597320278440 0.000000000000000000 0.999369841844968576 0.000000000000000000
 0.999766665167593827 0.000000000000000000 0.999701761630734875 0.000000000000000000 0.999588986270922519 0.000000000000000000 0.999369381814909752 0.000000000000000000
 0.999765550471913400 0.000000000000000000 0.999700935832582682 0.000000000000000000 0.999588870471673663 0.000000000000000000 0.999368530731289062 0.000000000000000000
 0.999765280776899301 0.000000000000000000 0.999699472379397158 0.000000000000000000 0.999586478603235462 0.000000000000000000 0.999368187954338016 0.000000000000000000
 0.999763958135847286 0.000000000000000000 0.999698908744564130 0.000000000000000000 0.999586189757224464 0.000000000000000000 0.999367185693345039 0.000000000000000000
 0.999762993502374742 0.000000000000000000 0.999697504674843751 0.000000000000000000 0.999584567947557678 0.000000000000000000 0.999364959949654241 0.000000000000000000
 0.999762180286725255 0.000000000000000000 0.999696137855120792 0.000000000000000000 0.999583792351312894 0.000000000000000000 0.999363303012209547 0.000000000000000000
 0.999760038023224662 0.000000000000000000 0.999695205644650198 0.000000000000000000 0.999582382281694715 0.000000000000000000 0.999362312248717077 0.000000000000000000
 0.999759419538134853 0.000000000000000000 0.999694633090645213 0.000000000000000000 0.999581759130585668 0.000000000000000000 0.999360695284746470 0.000000000000000000
 0.999757737745756825 0.000000000000000000 0.999692807537170713 0.000000000000000000 0.999580161835920467 0.000000000000000000 0.999358718163136261 0.000000000000000000
 0.999757088429533591 0.000000000000000000 0.999691571357956166 0.000000000000000000 0.999579263891628655 0.000000000000000000 0.999356729298543134 0.000000000000000000
 0.999755564629486004 0.000000000000000000 0.999691505433497385 0.000000000000000000 0.999579044925651083 0.000000000000000000 0.999356024586475877 0.000000000000000000
 0.999754497843322709 0.000000000000000000 0.999690862303696193 0.000000000000000000 0.999577978078733609 0.000000000000000000 0.999354344787070081 0.000000000000000000
 0.999754085093723099 0.000000000000000000 0.999689437917903545 0.000000000000000000 0.999574735344274212 0.000000000000000000 0.999352839773818169 0.000000000000000000
 0.999753021326065028 0.000000000000000000 0.999688620474324496 0.000000000000000000 0.999573415397590370 0.000000000000000000 0.999350881626126286 0.000000000000000000
 0.999752350145146518 0.000000000000000000 0.999687387040760989 0.000000000000000000 0.999570751834834681 0.000000000000000000 0.999349634711959811 0.000000000000000000
 0.999751708357065505 0.000000000000000000 0.999685482934087100 0.000000000000000000 0.999569913195622162 0.000000000000000000 0.999346265002622247 0.000000000000000000
 0.999751194920825981 0.000000000000000000 0.999685047184294295 0.000000000000000000 0.999569176208558230 0.000000000000000000 0.999345320597409437 0.000000000000000000
 0.999749623988104519 0.000000000000000000 0.999684252869026735 0.000000000000000000 0.999566752980944107 0.000000000000000000 0.999344441849293275 0.000000000000000000
 0.999748661830345164 0.000000000000000000 0.999683234715535662 0.000000000000000000 0.999566103347350077 0.000000000000000000 0.999343440694994700 0.000000000000000000
 0.999747212844652622 0.000000000000000000 0.999682227224791498 0.000000000000000000 0.999565468951267744 0.000000000000000000 0.999342931556733260 0.000000000000000000
 0.999746561048619031 0.000000000000000000 0.999681606668148426 0.000000000000000000 0.999563965543843747 0.000000000000000000 0.999342528475530623 0.000000000000000000
 0.999746044488332153 0.000000000000000000 0.999680794351236246 0.000000000000000000 0.999562876226096408 0.000000000000000000 0.999342006939383465 0.000000000000000000
 0.999744814726423181 0.000000000000000000 0.999680369408657787 0.000000000000000000 0.999561462780459875 0.000000000000000000 0.999341223197055761 0.000000000000000000
 0.999744699752989852 0.000000000000000000 0.999678621822925551 0.000000000000000000 0.999560143366812870 0.000000000000000000 0.999339358753501550 0.000000000000000000
 0.999743666737837211 0.000000000000000000 0.999678058603372000 0.000000000000000000 0.999559867473541530 0.000000000000000000 0.999338494885644635 0.000000000000000000
 0.999742119382955652 0.000000000000000000 0.999677653967166679 0.000000000000000000 0.999559670080911844 0.000000000000000000 0.999338201271335658 0.000000000000000000
 0.999739812779012582 0.000000000000000000 0.999676869074294205 0.000000000000000000 0.999558251025184474 0.000000000000000000 0.999338003040793565 0.000000000000000000
 0.999737726637070501 0.000000000000000000 0.999672965591850593 0.000000000000000000 0.999557840365752126 0.000000000000000000 0.999337344124383797 0.000000000000000000
 0.999736956645976838 0.000000000000000000 0.999671317603131215 0.000000000000000000 0.999557516176006189 0.000000000000000000 0.999336731935015044 0.000000000000000000
 0.999734831024685855 0.000000000000000000 0.999670905660494324 0.000000000000000000 0.999555210646804970 0.000000000000000000 0.999333734850082922 0.000000000000000000
 0.999734301713399276 0.000000000000000000 0.999670092352681117 0.000000000000000000 0.999554255382295587 0.000000000000000000 0.999332283278457356 0.000000000000000000
 0.999733921287488503 0.000000000000000000 0.999669408527020131 0.000000000000000000 0.999552427156085832 0.000000000000000000 0.999330482742313286 0.000000000000000000
 0.999732781083641497 0.000000000000000000 0.999667743322251945 0.000000000000000000 0.999552137579853728 0.000000000000000000 0.999329529564416230 0.000000000000000000
 0.999731541323482631 0.000000000000000000 0.999666654421657808 0.000000000000000000 0.999551786293226052 0.000000000000000000 0.999328937602987688 0.000000000000000000
 0.999730035302066500 0.000000000000000000 0.999665656251877310 0.000000000000000000 0.999550100737150782 0.000000000000000000 0.999325994804415974 0.000000000000000000
 0.999728211839200576 0.000000000000000000 0.999663434092594172 0.000000000000000000 0.999548188962283146 0.000000000000000000 0.999324757005277897 0.000000000000000000
 0.999727645954278765 0.000000000000000000 0.999662744174955820 0.000000000000000000 0.999547763150719359 0.000000000000000000 0.999323909068207117 0.000000000000000000
 0.999726456210113135 0.000000000000000000 0.999662174128393088 0.000000000000000000 0.999546184794593451 0.000000000000000000 0.999323282460031881 0.000000000000000000
 0.999723870009279536 0.000000000000000000 0.999661430678767338 0.000000000000000000 0.999544896221908674 0.000000000000000000 0.999322039971657361 0.000000000000000000
 0.999723074894046659 0.000000000000000000 0.999660731030236449 0.000000000000000000 0.999544006012389574 0.000000000000000000 0.999321480939903251 0.000000000000000000
 0.999721196832843217 0.000000000000000000 0.999659028596506793 0.000000000000000000 0.999543318508999357 0.000000000000000000 0.999320042058900904 0.000000000000000000
 0.999720346204843624 0.000000000000000000 0.999658483037073498 0.000000000000000000 0.999541529590565747 0.000000000000000000 0.999318640714167650 0.000000000000000000
 0.999718517874357282 0.000000000000000000 0.999658300043268278 0.000000000000000000 0.999539967527903306 0.000000000000000000 0.999317978400458440 0.000000000000000000
 0.999718253698753778 0.000000000000000000 0.999658105038935818 0.000000000000000000 0.999538784228940158 0.000000000000000000 0.999317345758850450 0.000000000000000000
 0.999717726438011711 0.000000000000000000 0.999656997457577190 0.000000000000000000 0.999538521018770720 0.000000000000000000 0.999316646478352610 0.000000000000000000
 0.999716773919133828 0.000000000000000000 0.999656294961179359 0.000000000000000000 0.999538217620954628 0.000000000000000000 0.999315143965208819 0.000000000000000000
 0.999716366801903122 0.000000000000000000 0.999654746818778306 0.000000000000000000 0.999536368102925010 0.000000000000000000 0.999313954822071304 0.000000000000000000
 0.999715319529329904 0.000000000000000000 0.999653298399518664 0.000000000000000000 0.999534570853970239 0.000000000000000000 0.999313057275477035 0.000000000000000000
 0.999715037524627759 0.000000000000000000 0.999651132104208084 0.000000000000000000 0.999533018052834343 0.000000000000000000 0.999312385160142536 0.000000000000000000
 0.999711899937500204 0.000000000000000000 0.999649757975321629 0.000000000000000000 0.999532692292601110 0.000000000000000000 0.999311335545331136 0.000000000000000000
 0.999710978190014865 0.000000000000000000 0.999648710397109119 0.000000000000000000 0.999531323331681487 0.000000000000000000 0.999309830148270906 0.000000000000000000
 0.999709868958798986 0.000000000000000000 0.999647018860029046 0.000000000000000000 0.999530355349060873 0.000000000000000000 0.999308583464787015 0.000000000000000000
 0.999708647080398194 0.000000000000000000 0.999646212443144888 0.000000000000000000 0.999529413919887477 0.000000000000000000 0.999308003558089242 0.000000000000000000
 0.999706347654746641 0.000000000000000000 0.999645455409125860 0.000000000000000000 0.999528413921016878 0.000000000000000000 0.999307261180715667 0.000000000000000000
 0.999706022187452970 0.000000000000000000 0.999644741457212382 0.000000000000000000 0.999527578762126168 0.000000000000000000 0.999307062979818306 0.000000000000000000
 0.999705236300050371 0.000000000000000000 0.999643912760215581 0.000000000000000000 0.999526155735115163 0.000000000000000000 0.999306567579510197 0.000000000000000000
 0.999704567329671945 0.000000000000000000 0.999642767202205351 0.000000000000000000 0.999523807772875972 0.000000000000000000 0.999306476277331046 0.000000000000000000
 0.999703428250265036 0.000000000000000000 0.999640981339592782 0.000000000000000000 0.999522851136244506 0.000000000000000000 0.999305855551819611 0.000000000000000000
 0.999702946238114842 0.000000000000000000 0.999640259826453215 0.000000000000000000 0.999522366170375931 0.000000000000000000 0.999304759217389593 0.000000000000000000
 0.999701980110494270 0.000000000000000000 0.999639677326611076 0.000000000000000000 0.999521420606209410 0.000000000000000000 0.999303846720025146 0.000000000000000000
 0.999701332891359873 0.000000000000000000 0.999637263297974088 0.000000000000000000 0.999520969640053547 0.000000000000000000 0.999302946460380204 0.000000000000000000
 0.999700701440213169 0.000000000000000000 0.999636377834296708 0.000000000000000000 0.999519517842390015 0.000000000000000000 0.999301774407578391 0.000000000000000000
 0.999699289821860959 0.000000000000000000 0.999635757997236030 0.000000000000000000 0.999518915334034364 0.000000000000000000 0.999301409131291396 0.000000000000000000
 0.999698386348569112 0.000000000000000000 0.999633733858851348 0.000000000000000000 0.999517421544229623 0.000000000000000000 0.999300146196897332 0.000000000000000000
 0.999697246908027304 0.000000000000000000 0.999633535677442620 0.000000000000000000 0.999514767032274931 0.000000000000000000 0.999298769890175631 0.000000000000000000
 0.999696524799000397 0.000000000000000000 0.999632571007970205 0.000000000000000000 0.999514463857623214 0.000000000000000000 0.999297347535767044 0.000000000000000000
 0.999693113088958696 0.000000000000000000 0.999630414997780381 0.000000000000000000 0.999513628615348981 0.000000000000000000 0.999296951265706168 0.000000000000000000
 0.999691134790029134 0.000000000000000000 0.999626921049000194 0.000000000000000000 0.999512923867089897 0.000000000000000000 0.999296147121662148 0.000000000000000000
 0.999690552783276010 0.000000000000000000 0.999625453967655120 0.000000000000000000 0.999511479728089847 0.000000000000000000 0.999295332058124264 0.000000000000000000
 0.999689037504692624 0.000000000000000000 0.999624595436237273 0.000000000000000000 0.999511108898202161 0.000000000000000000 0.999294884026269536 0.000000000000000000
 0.999688175526910583 0.000000000000000000 0.999624072447804712 0.000000000000000000 0.999509883295045309 0.000000000000000000 0.999294365061184409 0.000000000000000000
 0.999687128202638609 0.000000000000000000 0.999623333210334031 0.000000000000000000 0.999508108620185687 0.000000000000000000 0.999292179708754058 0.000000000000000000
 0.999684856884956452 0.000000000000000000 0.999622417671740537 0.000000000000000000 0.999506827359251560 0.000000000000000000 0.999291596813649763 0.000000000000000000
 0.999684597627575000 0.000000000000000000 0.999621370271427723 0.000000000000000000 0.999505974545390696 0.000000000000000000 0.999290599955641068 0.000000000000000000
 0.999682094437183921 0.000000000000000000 0.999618830663361657 0.000000000000000000 0.999503089980973924 0.000000000000000000 0.999290352226970824 0.000000000000000000
 0.999680849899070689 0.000000000000000000 0.999617994591063708 0.000000000000000000 0.999501064677572937 0.000000000000000000 0.999289925610702401 0.000000000000000000
 0.999679001033919823 0.000000000000000000 0.999616655610093163 0.000000000000000000 0.999499425357870730 0.000000000000000000 0.999289187417337743 0.000000000000000000
 0.999678506884534301 0.000000000000000000 0.999614975282330676 0.000000000000000000 0.999497611820093668 0.000000000000000000 0.999288545111936877 0.000000000000000000
 0.999676912417728492 0.000000000000000000 0.999614724622155504 0.000000000000000000 0.999496676468384693 0.000000000000000000 0.999288284578879971 0.000000000000000000
 0.999676648365509957 0.000000000000000000 0.999614620631253281 0.000000000000000000 0.999495886434308090 0.000000000000000000 0.999287692638353264 0.000000000000000000
 0.999675690976176257 0.000000000000000000 0.999612156050171285 0.000000000000000000 0.999494978931630307 0.000000000000000000 0.999286939993942136 0.000000000000000000
 0.999674578907851386 0.000000000000000000 0.999612053700646541 0.000000000000000000 0.999493729220600979 0.000000000000000000 0.999286295733431196 0.000000000000000000
 0.999674153804661958 0.000000000000000000 0.999610485935497506 0.000000000000000000 0.999491515442960887 0.000000000000000000 0.999285915148585446 0.000000000000000000
 0.999673529627019053 0.000000000000000000 0.999609600989012193 0.000000000000000000 0.999490400275468649 0.000000000000000000 0.999284898824404633 0.000000000000000000
 0.999672717884974915 0.000000000000000000 0.999608727745148196 0.000000000000000000 0.999489832019242574 0.000000000000000000 0.999284502526080365 0.000000000000000000
 0.999671566069645134 0.000000000000000000 0.999607699076619394 0.000000000000000000 0.999489304789586086 0.000000000000000000 0.999282970275522264 0.000000000000000000
 0.999668962630595237 0.000000000000000000 0.999607330340545941 0.000000000000000000 0.999487391303481187 0.000000000000000000 0.999282322498237452 0.000000000000000000
 0.999667688311231872 0.000000000000000000 0.999606617656779606 0.000000000000000000 0.999486053724935264 0.000000000000000000 0.999281682017281958 0.000000000000000000
 0.999666462298618219 0.000000000000000000 0.999604988391065929 0.000000000000000000 0.999484989899681264 0.000000000000000000 0.999281474693080485 0.000000000000000000
 0.999665434688053689 0.000000000000000000 0.999603384429545105 0.000000000000000000 0.999484363332905801 0.000000000000000000 0.999280558042722089 0.000000000000000000
 0.999662870117236313 0.000000000000000000 0.999601935440809219 0.000000000000000000 0.999484011546101447 0.000000000000000000 0.999280136584843937 0.000000000000000000
 0.999661732465790820 0.000000000000000000 0.999600893121856848 0.000000000000000000 0.999482085411155463 0.000000000000000000 0.999279959918386251 0.000000000000000000
 0.999661556350066483 0.000000000000000000 0.999598898014810944 0.000000000000000000 0.999481333020503904 0.000000000000000000 0.999278625078566241 0.000000000000000000
 0.999659997037956716 0.000000000000000000 0.999597262634280281 0.000000000000000000 0.999480437957683265 0.000000000000000000 0.999277327367608548 0.000000000000000000
 0.999659102164637603 0.000000000000000000 0.999596726618182996 0.000000000000000000 0.999479556953625115 0.000000000000000000 0.999276123572938269 0.000000000000000000
 0.999657625943938921 0.000000000000000000 0.999595662850717548 0.000000000000000000 0.999477594791720270 0.000000000000000000 0.999276032670413761 0.000000000000000000
 0.999657068407205585 0.000000000000000000 0.999595603941773270 0.000000000000000000 0.999474988303652334 0.000000000000000000 0.999274813997629852 0.000000000000000000
 0.999654719913457113 0.000000000000000000 0.999594818055294487 0.000000000000000000 0.999474587058505337 0.000000000000000000 0.999274457458771082 0.000000000000000000
 0.999653228864532672 0.000000000000000000 0.999594519135401649 0.000000000000000000 0.999473044200156369 0.000000000000000000 0.999274128304914799 0.000000000000000000
 0.999649584731522434 0.000000000000000000 0.999592115892688371 0.000000000000000000 0.999472327029994889 0.000000000000000000 0.999273920660720960 0.000000000000000000
 0.999649124183020987 0.000000000000000000 0.999590113723986873 0.000000000000000000 0.999470490944867618 0.000000000000000000 0.999273595183169272 0.000000000000000000
 0.999648238363481489 0.000000000000000000 0.999589432773545283 0.000000000000000000 0.999469092845358675 0.000000000000000000 0.999272900965522903 0.000000000000000000
 0.999647614070029000 0.000000000000000000 0.999588994331719993 0.000000000000000000 0.999467468826720218 0.000000000000000000 0.999272499166064199 0.000000000000000000
 0.999645369118606686 0.000000000000000000 0.999587843021797151 0.000000000000000000 0.999466684995190091 0.000000000000000000 0.999271670472262175 0.000000000000000000
 0.999643673431104607 0.000000000000000000 0.999586271117056335 0.000000000000000000 0.999464857053153466 0.000000000000000000 0.999270742523781341 0.000000000000000000
 0.999642725697603263 0.000000000000000000 0.999584891435645884 0.000000000000000000 0.999464470238925373 0.000000000000000000 0.999270308755954351 0.000000000000000000
 0.999641046853030457 0.000000000000000000 0.999584690036603107 0.000000000000000000 0.999462221217290225 0.000000000000000000 0.999269841806183945 0.000000000000000000
 0.999640009653638195 0.000000000000000000 0.999584443803693268 0.000000000000000000 0.999460673983008641 0.000000000000000000 0.999269392437386550 0.000000000000000000
 0.999639402909522801 0.000000000000000000 0.999583768782207893 0.000000000000000000 0.999460020970522889 0.000000000000000000 0.999269048596979070 0.000000000000000000
 0.999638220867378635 0.000000000000000000 0.999581810009418148 0.000000000000000000 0.999459032755513954 0.000000000000000000 0.999268538341820722 0.000000000000000000
 0.999637202370515010 0.000000000000000000 0.999580549910177418 0.000000000000000000 0.999457767827146681 0.000000000000000000 0.999268033038020254 0.000000000000000000
 0.999636133455440556 0.000000000000000000 0.999573949501357029 0.000000000000000000 0.999456690426835381 0.000000000000000000 0.999267557349552638 0.000000000000000000
 0.999635043403623524 0.000000000000000000 0.999572589361330643 0.000000000000000000 0.999456256636386153 0.000000000000000000 0.999267086564594176 0.000000000000000000
 0.999633580763537588 0.000000000000000000 0.999571859289797415 0.000000000000000000 0.999455355479869634 0.000000000000000000 0.999266373954185605 0.000000000000000000
 0.999632618383883065 0.000000000000000000 0.999570227828391666 0.000000000000000000 0.999455208723541100 0.000000000000000000 0.999265656968710281 0.000000000000000000
 0.999631811068350751 0.000000000000000000 0.999569586617124695 0.000000000000000000 0.999454224531562185 0.000000000000000000 0.999265316890126765 0.000000000000000000
 0.999629896815646735 0.000000000000000000 0.999567989146308844 0.000000000000000000 0.999452760342299240 0.000000000000000000 0.999265033075577791 0.000000000000000000
 0.999629521770968421 0.000000000000000000 0.999567258255733115 0.000000000000000000 0.999447497590523870 0.000000000000000000 0.999264622629724153 0.000000000000000000
 0.999626807792377559 0.000000000000000000 0.999563930101083242 0.000000000000000000 0.999446313300303646 0.000000000000000000 0.999264292091213369 0.000000000000000000
 0.999624644769095405 0.000000000000000000 0.999563273801003405 0.000000000000000000 0.999444688817708093 0.000000000000000000 0.999263991397153939 0.000000000000000000
 0.999622269279879849 0.000000000000000000 0.999562528424712160 0.000000000000000000 0.999443077040067296 0.000000000000000000 0.999263596507448004 0.000000000000000000
 0.999621941461916075 0.000000000000000000 0.999561587230024973 0.000000000000000000 0.999440906490335346 0.000000000000000000 0.999263436293637008 0.000000000000000000
 0.999621035659709167 0.000000000000000000 0.999559392294985916 0.000000000000000000 0.999439493028890902 0.000000000000000000 0.999263250344738840 0.000000000000000000
 0.999620116036229467 0.000000000000000000 0.999557816039646552 0.000000000000000000 0.999438296721834041 0.000000000000000000 0.999262776570456812 0.000000000000000000
 0.999618336740284663 0.000000000000000000 0.999556529328197496 0.000000000000000000 0.999437666374577427 0.000000000000000000 0.999262549194079863 0.000000000000000000
 0.999617678732789838 0.000000000000000000 0.999555954273881331 0.000000000000000000 0.999436390335226799 0.000000000000000000 0.999262149839184821 0.000000000000000000
 0.999614790587665225 0.000000000000000000 0.999555510008319881 0.000000000000000000 0.999435743395863052 0.000000000000000000 0.999261881819345943 0.000000000000000000
 0.999614204785372995 0.000000000000000000 0.999553961711527217 0.000000000000000000 0.999435539223431091 0.000000000000000000 0.999261272029207670 0.000000000000000000
 0.999611762193327480 0.000000000000000000 0.999553340254134781 0.000000000000000000 0.999434725849669192 0.000000000000000000 0.999260392201538283 0.000000000000000000
 0.999609634862450802 0.000000000000000000 0.999550404440858076 0.000000000000000000 0.999433870448248940 0.000000000000000000 0.999259792423566773 0.000000000000000000
 0.999608320588004862 0.000000000000000000 0.999549582567754502 0.000000000000000000 0.999431279522452698 0.000000000000000000 0.999259504928205367 0.000000000000000000
 0.999607031760932574 0.000000000000000000 0.999548436986110955 0.000000000000000000 0.999429718745818318 0.000000000000000000 0.999258366302735457 0.000000000000000000
 0.999605503045534527 0.000000000000000000 0.999546338857938865 0.000000000000000000 0.999428902158773225 0.000000000000000000 0.999256707921190257 0.000000000000000000
 0.999604963829100357 0.000000000000000000 0.999545569262962896 0.000000000000000000 0.999427698374517171 0.000000000000000000 0.999255958695286051 0.000000000000000000
 0.999603729814917519 0.000000000000000000 0.999544873239003540 0.000000000000000000 0.999426107334956515 0.000000000000000000 0.999254884146892564 0.000000000000000000
 0.999602262310159029 0.000000000000000000 0.999542401855078144 0.000000000000000000 0.999425898534434642 0.000000000000000000 0.999254172887967029 0.000000000000000000
 0.999601636301836627 0.000000000000000000 0.999541974498249330 0.000000000000000000 0.999424610539619507 0.000000000000000000 0.999252336796134011 0.000000000000000000
 0.999600369872493677 0.000000000000000000 0.999540648312312707 0.000000000000000000 0.999424341071393885 0.000000000000000000 0.999251151403539928 0.000000000000000000
 0.999598873860781834 0.000000000000000000 0.999539360149018341 0.000000000000000000 0.999423890765039014 0.000000000000000000 0.999248940644891559 0.000000000000000000
 0.999597198379246099 0.000000000000000000 0.999538411633134727 0.000000000000000000 0.999422959597106586 0.000000000000000000 0.999245333892883281 0.000000000000000000
 0.999596687150181018 0.000000000000000000 0.999537980629954248 0.000000000000000000 0.999421991960471101 0.000000000000000000 0.999243664928243680 0.000000000000000000
 0.999596380162328657 0.000000000000000000 0.999536880276563400 0.000000000000000000 0.999420700362061321 0.000000000000000000 0.999241857048355331 0.000000000000000000
 0.999594601690287909 0.000000000000000000 0.999535055192951161 0.000000000000000000 0.999418474443666272 0.000000000000000000 0.999241352789647763 0.000000000000000000
 0.999592639996621735 0.000000000000000000 0.999534080403300829 0.000000000000000000 0.999417784483039418 0.000000000000000000 0.999239947678863483 0.000000000000000000
 0.999592163883542884 0.000000000000000000 0.999532067494807053 0.000000000000000000 0.999416259520693906 0.000000000000000000 0.999238159972616224 0.000000000000000000
 0.999589878637944240 0.000000000000000000 0.999531398128349569 0.000000000000000000 0.999415772732534236 0.000000000000000000 0.999236108728453254 0.000000000000000000
 0.999588254785382602 0.000000000000000000 0.999529183911788799 0.000000000000000000 0.999414154996343673 0.000000000000000000 0.999232781300886774 0.000000000000000000
 0.999586178554670135 0.000000000000000000 0.999528691952363157 0.000000000000000000 0.999412410099471904 0.000000000000000000 0.999232352445294070 0.000000000000000000
 0.999586009919880558 0.000000000000000000 0.999527811623121099 0.000000000000000000 0.999412352666596004 0.000000000000000000 0.999229562828321649 0.000000000000000000
 0.999583298012665655 0.000000000000000000 0.999526862190145859 0.000000000000000000 0.999410366386672910 0.000000000000000000 0.999227441399366367 0.000000000000000000
 0.999582429325372002 0.000000000000000000 0.999525248915009379 0.000000000000000000 0.999408207151984973 0.000000000000000000 0.999223272067296886 0.000000000000000000
 0.999582003670252073 0.000000000000000000 0.999523010164276360 0.000000000000000000 0.999406971061030380 0.000000000000000000 0.999222620502051795 0.000000000000000000
 0.999580946002882831 0.000000000000000000 0.999520129389855461 0.000000000000000000 0.999405024047397728 0.000000000000000000 0.999221519437579198 0.000000000000000000
 0.999580719638549331 0.000000000000000000 0.999518007881869286 0.000000000000000000 0.999403686450397233 0.000000000000000000 0.999220870970514041 0.000000000000000000
 0.999577138840675117 0.000000000000000000 0.999517137120232824 0.000000000000000000 0.999403186610246963 0.000000000000000000 0.999220134636345736 0.000000000000000000
 0.999575512145874367 0.000000000000000000 0.999516886292601048 0.000000000000000000 0.999399855019904026 0.000000000000000000 0.999219763444870068 0.000000000000000000
 0.999573960041220566 0.000000000000000000 0.999515254298504296 0.000000000000000000 0.999396672938897779 0.000000000000000000 0.999217839123953122 0.000000000000000000
 0.999572112604012464 0.000000000000000000 0.999514240690190126 0.000000000000000000 0.999396090310923246 0.000000000000000000 0.999217100463401176 0.000000000000000000
 0.999571419386760973 0.000000000000000000 0.999512936242081707 0.000000000000000000 0.999394433442140961 0.000000000000000000 0.999215271910898983 0.000000000000000000
 0.999569375955009165 0.000000000000000000 0.999511197343982971 0.000000000000000000 0.999394201603568511 0.000000000000000000 0.999212344982919332 0.000000000000000000
 0.999568350236697323 0.000000000000000000 0.999508904059666414 0.000000000000000000 0.999390429443828499 0.000000000000000000 0.999212092548408370 0.000000000000000000
 0.999566772149525606 0.000000000000000000 0.999507638772661355 0.000000000000000000 0.999390031574239335 0.000000000000000000 0.999211038674712282 0.000000000000000000
 0.999564711126836203 0.000000000000000000 0.999506419764186749 0.000000000000000000 0.999387542908112603 0.000000000000000000 0.999209180498910721 0.000000000000000000
 0.999563655738073265 0.000000000000000000 0.999505057417839793 0.000000000000000000 0.999386461324268449 0.000000000000000000 0.999207596129161546 0.000000000000000000
 0.999560242557251621 0.000000000000000000 0.999504137891206512 0.000000000000000000 0.999386125284329352 0.000000000000000000 0.999205650003838541 0.000000000000000000
 0.999559392742811581 0.000000000000000000 0.999500659761761501 0.000000000000000000 0.999384156534062318 0.000000000000000000 0.999202853555321235 0.000000000000000000
 0.999558207707730073 0.000000000000000000 0.999500360551789369 0.000000000000000000 0.999382419574638581 0.000000000000000000 0.999202513658153713 0.000000000000000000
 0.999555737865778116 0.000000000000000000 0.999500177998532191 0.000000000000000000 0.999381740246749528 0.000000000000000000 0.999200833469807592 0.000000000000000000
 0.999555354881152991 0.000000000000000000 0.999498039644498681 0.000000000000000000 0.999379178807314861 0.000000000000000000 0.999200587601143497 0.000000000000000000
 0.999553923310436687 0.000000000000000000 0.999496908118595706 0.000000000000000000 0.999378870474652015 0.000000000000000000 0.999199704728869653 0.000000000000000000
 0.999553088066501116 0.000000000000000000 0.999495207479739967 0.000000000000000000 0.999377893802877892 0.000000000000000000 0.999195154399807217 0.000000000000000000
 0.999551861894073634 0.000000000000000000 0.999493503273560124 0.000000000000000000 0.999377616668396418 0.000000000000000000 0.999191413890117563 0.000000000000000000
 0.999549763476544784 0.000000000000000000 0.999493252262799059 0.000000000000000000 0.999375688116520222 0.000000000000000000 0.999189460923555761 0.000000000000000000
 0.999546359682804364 0.000000000000000000 0.999491328785001465 0.000000000000000000 0.999375019321696811 0.000000000000000000 0.999187479728664063 0.000000000000000000
 0.999543603017696070 0.000000000000000000 0.999489879704759554 0.000000000000000000 0.999373065714492248 0.000000000000000000 0.999183748054799703 0.000000000000000000
 0.999542574779230142 0.000000000000000000 0.999489236923254531 0.000000000000000000 0.999371652859763038 0.000000000000000000 0.999183346485891022 0.000000000000000000
 0.999540332323103131 0.000000000000000000 0.999487294795612491 0.000000000000000000 0.999370360574351246 0.000000000000000000 0.999181665530012086 0.000000000000000000
 0.999539260619290770 0.000000000000000000 0.999486814403140023 0.000000000000000000 0.999369702424882989 0.000000000000000000 0.999180323152036864 0.000000000000000000
 0.999538944518563843 0.000000000000000000 0.999486253969170346 0.000000000000000000 0.999368061265505037 0.000000000000000000 0.999177824480398935 0.000000000000000000
 0.999538328192850600 0.000000000000000000 0.999484038729194224 0.000000000000000000 0.999367014545148646 0.000000000000000000 0.999176507595334829 0.000000000000000000
 0.999536014029114961 0.000000000000000000 0.999482901697193782 0.000000000000000000 0.999366947063743627 0.000000000000000000 0.999174560703809944 0.000000000000000000
 0.999534410211159630 0.000000000000000000 0.999478986228026001 0.000000000000000000 0.999365181494188293 0.000000000000000000 0.999173219712085614 0.000000000000000000
 0.999532303523312571 0.000000000000000000 0.999475976788009590 0.000000000000000000 0.999364118334756024 0.000000000000000000 0.999172736726366195 0.000000000000000000
 0.999531012022178755 0.000000000000000000 0.999474230488411775 0.000000000000000000 0.999362516488159991 0.000000000000000000 0.999170525959823141 0.000000000000000000
 0.999528734918774808 0.000000000000000000 0.999473162770076473 0.000000000000000000 0.999361823242608693 0.000000000000000000 0.999168755585466695 0.000000000000000000
 0.999527129167665729 0.000000000000000000 0.999472911356918403 0.000000000000000000 0.999361213192488385 0.000000000000000000 0.999167375116459699 0.000000000000000000
 0.999526182290442322 0.000000000000000000 0.999471656160871524 0.000000000000000000 0.999359776806872269 0.000000000000000000 0.999165878149858910 0.000000000000000000
 0.999524607585832170 0.000000000000000000 0.999471030034221219 0.000000000000000000 0.999358088360972618 0.000000000000000000 0.999161538842328500 0.000000000000000000
 0.999524104501629096 0.000000000000000000 0.999468894754547699 0.000000000000000000 0.999357608336031489 0.000000000000000000 0.999160028775191056 0.000000000000000000
 0.999523293761891085 0.000000000000000000 0.999468226802601833 0.000000000000000000 0.999356610903727405 0.000000000000000000 0.999159740590721768 0.000000000000000000
 0.999522012031189955 0.000000000000000000 0.999466669548951581 0.000000000000000000 0.999354361691435655 0.000000000000000000 0.999158943631535346 0.000000000000000000
 0.999521221607096000 0.000000000000000000 0.999464404841997278 0.000000000000000000 0.999353602096728300 0.000000000000000000 0.999157450289514748 0.000000000000000000
 0.999520054386960122 0.000000000000000000 0.999461427944622338 0.000000000000000000 0.999353110129215128 0.000000000000000000 0.999156859682074905 0.000000000000000000
 0.999516216839434812 0.000000000000000000 0.999460727416918604 0.000000000000000000 0.999352508087681501 0.000000000000000000 0.999153194677590561 0.000000000000000000
 0.999515971639723944 0.000000000000000000 0.999460068862917272 0.000000000000000000 0.999351557777200972 0.000000000000000000 0.999152291062609277 0.000000000000000000
 0.999514609073688831 0.000000000000000000 0.999458934161260415 0.000000000000000000 0.999349901945519536 0.000000000000000000 0.999148950595025176 0.000000000000000000
 0.999513833039799016 0.000000000000000000 0.999456433649685949 0.000000000000000000 0.999349022784228547 0.000000000000000000 0.999147138516941924 0.000000000000000000
 0.999511157760653912 0.000000000000000000 0.999454717109416135 0.000000000000000000 0.999347688848114313 0.000000000000000000 0.999145317763705187 0.000000000000000000
 0.999509290118817062 0.000000000000000000 0.999450586702446575 0.000000000000000000 0.999346530675529476 0.000000000000000000 0.999141582940620165 0.000000000000000000
 0.999507888746254514 0.000000000000000000 0.999448886194258646 0.000000000000000000 0.999344190152788414 0.000000000000000000 0.999140650207008596 0.000000000000000000
 0.999507133284284088 0.000000000000000000 0.999448083828865408 0.000000000000000000 0.999343576454708282 0.000000000000000000 0.999138178108953667 0.000000000000000000
 0.999506612834024200 0.000000000000000000 0.999446781394579986 0.000000000000000000 0.999342277975480253 0.000000000000000000 0.999135801280464642 0.000000000000000000
 0.999505367862368765 0.000000000000000000 0.999446070344411908 0.000000000000000000 0.999340869260718190 0.000000000000000000 0.999133392618744787 0.000000000000000000
 0.999501549014189528 0.000000000000000000 0.999445591771388919 0.000000000000000000 0.999340538875589157 0.000000000000000000 0.999132442748525973 0.000000000000000000
 0.999499934245409616 0.000000000000000000 0.999444872514892557 0.000000000000000000 0.999337959807171772 0.000000000000000000 0.999128644682000688 0.000000000000000000
 0.999498627472463874 0.000000000000000000 0.999444732640671241 0.000000000000000000 0.999337289320228805 0.000000000000000000 0.999128143095369681 0.000000000000000000
 0.999497223766503184 0.000000000000000000 0.999442964520965482 0.000000000000000000 0.999334969501607384 0.000000000000000000 0.999124550326071836 0.000000000000000000
 0.999494945448325067 0.000000000000000000 0.999441321639036873 0.000000000000000000 0.999334246161428075 0.000000000000000000 0.999122202287474948 0.000000000000000000
 0.999491960305025962 0.000000000000000000 0.999439014100760748 0.000000000000000000 0.999332917889048988 0.000000000000000000 0.999120887469294172 0.000000000000000000
 0.999491409048673618 0.000000000000000000 0.999436493361205880 0.000000000000000000 0.999331624410653263 0.000000000000000000 0.999119109694126317 0.000000000000000000
 0.999490383186398046 0.000000000000000000 0.999434497652106790 0.000000000000000000 0.999330500124658183 0.000000000000000000 0.999118048267193193 0.000000000000000000
 0.999488937089181961 0.000000000000000000 0.999432796493309628 0.000000000000000000 0.999329907964692787 0.000000000000000000 0.999113880278792998 0.000000000000000000
 0.999487003472701474 0.000000000000000000 0.999432406121657291 0.000000000000000000 0.999329622495529701 0.000000000000000000 0.999110201114037921 0.000000000000000000
 0.999484226424864008 0.000000000000000000 0.999431505051020852 0.000000000000000000 0.999329434508693493 0.000000000000000000 0.999108596527463533 0.000000000000000000
 0.999483627212951031 0.000000000000000000 0.999430069527256104 0.000000000000000000 0.999328072218486518 0.000000000000000000 0.999105779537665217 0.000000000000000000
 0.999481040614703775 0.000000000000000000 0.999429346025169196 0.000000000000000000 0.999326091615111545 0.000000000000000000 0.999105196019562825 0.000000000000000000
 0.999478346200283974 0.000000000000000000 0.999428608471411573 0.000000000000000000 0.999325295774460831 0.000000000000000000 0.999102591045985533 0.000000000000000000
 0.999477484257633830 0.000000000000000000 0.999426803463524305 0.000000000000000000 0.999323553983417545 0.000000000000000000 0.999100319444744200 0.000000000000000000
 0.999476514439903041 0.000000000000000000 0.999425051472222270 0.000000000000000000 0.999322745309906613 0.000000000000000000 0.999098796900486752 0.000000000000000000
 0.999475697609583547 0.000000000000000000 0.999423479983563401 0.000000000000000000 0.999321408270949285 0.000000000000000000 0.999098078879634643 0.000000000000000000
 0.999475002265222900 0.000000000000000000 0.999421641438777431 0.000000000000000000 0.999321082762604118 0.000000000000000000 0.999096218590728058 0.000000000000000000
 0.999474378452930412 0.000000000000000000 0.999421123732086469 0.000000000000000000 0.999320468556452290 0.000000000000000000 0.999093824715897139 0.000000000000000000
 0.999473249700042921 0.000000000000000000 0.999420087231561505 0.000000000000000000 0.999320102301176960 0.000000000000000000 0.999090364124680885 0.000000000000000000
 0.999470940721497114 0.000000000000000000 0.999419428909867458 0.000000000000000000 0.999319310307655306 0.000000000000000000 0.999089114607181639 0.000000000000000000
 0.999469985927670113 0.000000000000000000 0.999418189658623612 0.000000000000000000 0.999317514802316009 0.000000000000000000 0.999087254024654925 0.000000000000000000
 0.999467654571974951 0.000000000000000000 0.999415476509350476 0.000000000000000000 0.999314171348595903 0.000000000000000000 0.999086509559657832 0.000000000000000000
 0.999465192188775942 0.000000000000000000 0.999412278130653031 0.000000000000000000 0.999312426444864954 0.000000000000000000 0.999084849992050383 0.000000000000000000
 0.999463812289402842 0.000000000000000000 0.999410473036043356 0.000000000000000000 0.999310865741587340 0.000000000000000000 0.999082459694521807 0.000000000000000000
 0.999463159514645594 0.000000000000000000 0.999409688572895916 0.000000000000000000 0.999309540252450779 0.000000000000000000 0.999080390963859921 0.000000000000000000
 0.999461021767416802 0.000000000000000000 0.999408208396897479 0.000000000000000000 0.999307702093019334 0.000000000000000000 0.999079963467769505 0.000000000000000000
 0.999460248979741839 0.000000000000000000 0.999403673815123406 0.000000000000000000 0.999305536617699053 0.000000000000000000 0.999078989079586588 0.000000000000000000
 0.999459395055425137 0.000000000000000000 0.999403111570206781 0.000000000000000000 0.999304363098021731 0.000000000000000000 0.999077432248828501 0.000000000000000000
 0.999457184519573660 0.000000000000000000 0.999401355871830543 0.000000000000000000 0.999302665132816181 0.000000000000000000 0.999074293106176237 0.000000000000000000
 0.999453759906628658 0.000000000000000000 0.999400988085073605 0.000000000000000000 0.999299215140220687 0.000000000000000000 0.999073382957956779 0.000000000000000000
 0.999451738418799307 0.000000000000000000 0.999398519836048660 0.000000000000000000 0.999296711869144594 0.000000000000000000 0.999069540418297763 0.000000000000000000
 0.999450746299124670 0.000000000000000000 0.999398497779466100 0.000000000000000000 0.999296054994870397 0.000000000000000000 0.999066031571856916 0.000000000000000000
 0.999448868243744015 0.000000000000000000 0.999396347594634471 0.000000000000000000 0.999294204140729891 0.000000000000000000 0.999064309577874510 0.000000000000000000
 0.999447242559001525 0.000000000000000000 0.999396171980173387 0.000000000000000000 0.999293161779828076 0.000000000000000000 0.999061579817392187 0.000000000000000000
 0.999446810647732220 0.000000000000000000 0.999394169913430552 0.000000000000000000 0.999291119476898082 0.000000000000000000 0.999058935298979489 0.000000000000000000
 0.999446153888193911 0.000000000000000000 0.999392173972231790 0.000000000000000000 0.999289339202365401 0.000000000000000000 0.999057507829048341 0.000000000000000000
 0.999445830155086479 0.000000000000000000 0.999391146978315215 0.000000000000000000 0.999288261733085048 0.000000000000000000 0.999056601150727919 0.000000000000000000
 0.999443106351515453 0.000000000000000000 0.999389511819216314 0.000000000000000000 0.999285884979421724 0.000000000000000000 0.999052132442019847 0.000000000000000000
 0.999439021889296342 0.000000000000000000 0.999389325324340771 0.000000000000000000 0.999284285370695802 0.000000000000000000 0.999050846499470513 0.000000000000000000
 0.999436504710810802 0.000000000000000000 0.999388577701354253 0.000000000000000000 0.999279560552154944 0.000000000000000000 0.999049352805995494 0.000000000000000000
 0.999434305670363288 0.000000000000000000 0.999387141138786461 0.000000000000000000 0.999277910659534530 0.000000000000000000 0.999047966392932474 0.000000000000000000
 0.999434209465859258 0.000000000000000000 0.999386042472399594 0.000000000000000000 0.999276691466126077 0.000000000000000000 0.999044776094439646 0.000000000000000000
 0.999431787687044104 0.000000000000000000 0.999385094698732934 0.000000000000000000 0.999274846159425412 0.000000000000000000 0.999043436942384844 0.000000000000000000
 0.999431571433258781 0.000000000000000000 0.999382827925292760 0.000000000000000000 0.999274294981316591 0.000000000000000000 0.999041334743459575 0.000000000000000000
 0.999428192176027186 0.000000000000000000 0.999380496293886922 0.000000000000000000 0.999273058091596056 0.000000000000000000 0.999040398083404724 0.000000000000000000
 0.999426310130079321 0.000000000000000000 0.999380249716796398 0.000000000000000000 0.999272571428581058 0.000000000000000000 0.999038428913125331 0.000000000000000000
 0.999425450773156365 0.000000000000000000 0.999378068231117300 0.000000000000000000 0.999271256754050929 0.000000000000000000 0.999037037731984601 0.000000000000000000
 0.999424381938957773 0.000000000000000000 0.999376696797781072 0.000000000000000000 0.999269310004870071 0.000000000000000000 0.999032411694602773 0.000000000000000000
 0.999423744065376041 0.000000000000000000 0.999375838117201654 0.000000000000000000 0.999269289580928755 0.000000000000000000 0.999031908080233899 0.000000000000000000
 0.999421497152631733 0.000000000000000000 0.999374696286500441 0.000000000000000000 0.999266805992184093 0.000000000000000000 0.999029098511178604 0.000000000000000000
 0.999420728885721976 0.000000000000000000 0.999374187222550114 0.000000000000000000 0.999264493556164646 0.000000000000000000 0.999028736786723104 0.000000000000000000
 0.999417757971649889 0.000000000000000000 0.999373599882810937 0.000000000000000000 0.999261433796769349 0.000000000000000000 0.999028114400547618 0.000000000000000000
 0.999415491938118516 0.000000000000000000 0.999371891997399397 0.000000000000000000 0.999256650021347004 0.000000000000000000 0.999027084967083923 0.000000000000000000
 0.999413887160218395 0.000000000000000000 0.999368070723186008 0.000000000000000000 0.999256162129389947 0.000000000000000000 0.999022651787024318 0.000000000000000000
 0.999412322090603933 0.000000000000000000 0.999367761992032699 0.000000000000000000 0.999254833067447557 0.000000000000000000 0.999019600711148814 0.000000000000000000
 0.999412030818166985 0.000000000000000000 0.999366147154179707 0.000000000000000000 0.999252945534083170 0.000000000000000000 0.999014997063031096 0.000000000000000000
 0.999410340924099527 0.000000000000000000 0.999365274650113156 0.000000000000000000 0.999252281266980180 0.000000000000000000 0.999012478847320806 0.000000000000000000
 0.999409171072832114 0.000000000000000000 0.999362391276137796 0.000000000000000000 0.999249545731717093 0.000000000000000000 0.999012244111342484 0.000000000000000000
 0.999407229826799304 0.000000000000000000 0.999361963629851080 0.000000000000000000 0.999247114271842540 0.000000000000000000 0.999011217469048418 0.000000000000000000
 0.999405516727690735 0.000000000000000000 0.999361483775128012 0.000000000000000000 0.999246820237173372 0.000000000000000000 0.999008985238049707 0.000000000000000000
 0.999402137902264731 0.000000000000000000 0.999360301196269840 0.000000000000000000 0.999244022549735766 0.000000000000000000 0.999004481983211012 0.000000000000000000
 0.999401225971438767 0.000000000000000000 0.999359745550652878 0.000000000000000000 0.999242549532871394 0.000000000000000000 0.999002945328626546 0.000000000000000000
 0.999400584729633445 0.000000000000000000 0.999357875470460510 0.000000000000000000 0.999240443104926324 0.000000000000000000 0.999001090939082292 0.000000000000000000
 0.999399978124542177 0.000000000000000000 0.999357037365315337 0.000000000000000000 0.999236339067480883 0.000000000000000000 0.998998920452284778 0.000000000000000000
 0.999395939858635729 0.000000000000000000 0.999356154319761991 0.000000000000000000 0.999235961908074177 0.000000000000000000 0.998998257800043254 0.000000000000000000
 0.999393832678119765 0.000000000000000000 0.999354042285921174 0.000000000000000000 0.999233660968368187 0.000000000000000000 0.998996153176341384 0.000000000000000000
 0.999393005391402411 0.000000000000000000 0.999350849371407057 0.000000000000000000 0.999231936660614606 0.000000000000000000 0.998993969987567509 0.000000000000000000
 0.999390776166423467 0.000000000000000000 0.999348797348945106 0.000000000000000000 0.999230283443177769 0.000000000000000000 0.998992940953083552 0.000000000000000000
 0.999389721177565082 0.000000000000000000 0.999348242918430607 0.000000000000000000 0.999229654362582709 0.000000000000000000 0.998988814207027565 0.000000000000000000
 0.999387864830816319 0.000000000000000000 0.999346252958822512 0.000000000000000000 0.999228143652080569 0.000000000000000000 0.998986310398177535 0.000000000000000000
 0.999387334004189665 0.000000000000000000 0.999343431274085536 0.000000000000000000 0.999225398363116857 0.000000000000000000 0.998979648075251969 0.000000000000000000
 0.999386890316505294 0.000000000000000000 0.999342173619678364 0.000000000000000000 0.999220516484993659 0.000000000000000000 0.998978258138310871 0.000000000000000000
 0.999385548833495729 0.000000000000000000 0.999338511391872797 0.000000000000000000 0.999218731979975350 0.000000000000000000 0.998976920956894499 0.000000000000000000
 0.999385189025403187 0.000000000000000000 0.999336594057795735 0.000000000000000000 0.999216565220632624 0.000000000000000000 0.998976837608847701 0.000000000000000000
 0.999384379188106187 0.000000000000000000 0.999333853942179773 0.000000000000000000 0.999214995890497226 0.000000000000000000 0.998974019999056551 0.000000000000000000
 0.999381717909753609 0.000000000000000000 0.999333769014002615 0.000000000000000000 0.999214899944535717 0.000000000000000000 0.998972839754676101 0.000000000000000000
 0.999381017962682638 0.000000000000000000 0.999332671429294050 0.000000000000000000 0.999212095980003268 0.000000000000000000 0.998970848851487014 0.000000000000000000
 0.999380373487971152 0.000000000000000000 0.999329241030702975 0.000000000000000000 0.999210010307746033 0.000000000000000000 0.998969565845533980 0.000000000000000000
 0.999379597663360264 0.000000000000000000 0.999328895182242438 0.000000000000000000 0.999209485503749995 0.000000000000000000 0.998966683075265482 0.000000000000000000
 0.999378872367358007 0.000000000000000000 0.999328372462391146 0.000000000000000000 0.999206150113314373 0.000000000000000000 0.998965614712764904 0.000000000000000000
 0.999377696617884226 0.000000000000000000 0.999326273654370434 0.000000000000000000 0.999204997297204689 0.000000000000000000 0.998959823435644045 0.000000000000000000
 0.999377157346979406 0.000000000000000000 0.999324228147269733 0.000000000000000000 0.999201310445434365 0.000000000000000000 0.998957385695809497 0.000000000000000000
 0.999376540367266419 0.000000000000000000 0.999323823460601557 0.000000000000000000 0.999200960587898535 0.000000000000000000 0.998953005997794685 0.000000000000000000
 0.999375760128331070 0.000000000000000000 0.999322283903369857 0.000000000000000000 0.999199308047314272 0.000000000000000000 0.998951817797911645 0.000000000000000000
 0.999372914419045966 0.000000000000000000 0.999320903128140703 0.000000000000000000 0.999199072352202733 0.000000000000000000 0.998948650148826278 0.000000000000000000
 0.999369497150329855 0.000000000000000000 0.999319345567542539 0.000000000000000000 0.999197910824630275 0.000000000000000000 0.998946460469847142 0.000000000000000000
 0.999367639222738413 0.000000000000000000 0.999317466995468640 0.000000000000000000 0.999195622299515640 0.000000000000000000 0.998945771768417035 0.000000000000000000
 0.999366635817275362 0.000000000000000000 0.999315036454704764 0.000000000000000000 0.999189829714389854 0.000000000000000000 0.998944436207459208 0.000000000000000000
 0.999366183456147139 0.000000000000000000 0.999313129200374628 0.000000000000000000 0.999189367501191805 0.000000000000000000 0.998943682413964029 0.000000000000000000
 0.999363568856237339 0.000000000000000000 0.999309820826745465 0.000000000000000000 0.999186672135087162 0.000000000000000000 0.998942331237846592 0.000000000000000000
 0.999361807969062932 0.000000000000000000 0.999305914200049106 0.000000000000000000 0.999183420421714152 0.000000000000000000 0.998941478379503200 0.000000000000000000
 0.999360274493950484 0.000000000000000000 0.999303578580801877 0.000000000000000000 0.999181433910989014 0.000000000000000000 0.998939927227946223 0.000000000000000000
 0.999358759573524935 0.000000000000000000 0.999300516895206048 0.000000000000000000 0.999179999825878462 0.000000000000000000 0.998938977887497526 0.000000000000000000
 0.999358103384747620 0.000000000000000000 0.999299480131417894 0.000000000000000000 0.999176474615179999 0.000000000000000000 0.998936098710714204 0.000000000000000000
 0.999356078633911626 0.000000000000000000 0.999299299541777653 0.000000000000000000 0.999172839116391653 0.000000000000000000 0.998932341387230305 0.000000000000000000
 0.999352877666335293 0.000000000000000000 0.999298217280225054 0.000000000000000000 0.999171274304414880 0.000000000000000000 0.998931485064028180 0.000000000000000000
 0.999351803169118647 0.000000000000000000 0.999296680821351146 0.000000000000000000 0.999168180464562683 0.000000000000000000 0.998926198813579469 0.000000000000000000
 0.999350187499573162 0.000000000000000000 0.999295819713958755 0.000000000000000000 0.999166553557148895 0.000000000000000000 0.998925431643668649 0.000000000000000000
 0.999347806836761499 0.000000000000000000 0.999291667058828548 0.000000000000000000 0.999164982687857361 0.000000000000000000 0.998921804728747809 0.000000000000000000
 0.999343546085458279 0.000000000000000000 0.999288569187973263 0.000000000000000000 0.999164364930953508 0.000000000000000000 0.998917827446815676 0.000000000000000000
 0.999342322222206647 0.000000000000000000 0.999286492147330896 0.000000000000000000 0.999161841069339696 0.000000000000000000 0.998915597959315282 0.000000000000000000
 0.999340313532547375 0.000000000000000000 0.999281571155532511 0.000000000000000000 0.999160278006712699 0.000000000000000000 0.998915406059395439 0.000000000000000000
 0.999336282380302809 0.000000000000000000 0.999280393349618712 0.000000000000000000 0.999159048322677434 0.000000000000000000 0.998914006860864068 0.000000000000000000
 0.999335789848589395 0.000000000000000000 0.999280145018435872 0.000000000000000000 0.999156415279311982 0.000000000000000000 0.998910411724088898 0.000000000000000000
 0.999332886583668811 0.000000000000000000 0.999277831087485691 0.000000000000000000 0.999152061233211097 0.000000000000000000 0.998907051751273922 0.000000000000000000
 0.999332385888375252 0.000000000000000000 0.999275326646181350 0.000000000000000000 0.999148210983065166 0.000000000000000000 0.998905445134137149 0.000000000000000000
 0.999328855230228075 0.000000000000000000 0.999271288168323890 0.000000000000000000 0.999146797045262547 0.000000000000000000 0.998902762801413546 0.000000000000000000
 0.999326711517232957 0.000000000000000000 0.999268850519991036 0.000000000000000000 0.999144653136021077 0.000000000000000000 0.998902061772568461 0.000000000000000000
 0.999325088523511096 0.000000000000000000 0.999266033126931408 0.000000000000000000 0.999141222174304788 0.000000000000000000 0.998899317390754216 0.000000000000000000
 0.999320854827573157 0.000000000000000000 0.999264793514341942 0.000000000000000000 0.999139793541207966 0.000000000000000000 0.998897946605411868 0.000000000000000000
 0.999320018046289782 0.000000000000000000 0.999261932443876510 0.000000000000000000 0.999138520004717146 0.000000000000000000 0.998894831480860446 0.000000000000000000
 0.999317846157724454 0.000000000000000000 0.999258844304660054 0.000000000000000000 0.999135871153013500 0.000000000000000000 0.998891900276297484 0.000000000000000000
 0.999317098816272953 0.000000000000000000 0.999257361192924853 0.000000000000000000 0.999134629457262502 0.000000000000000000 0.998891666008507095 0.000000000000000000
 0.999315825948740466 0.000000000000000000 0.999254666520340007 0.000000000000000000 0.999134094449888432 0.000000000000000000 0.998890030772763948 0.000000000000000000
 0.999313743623438389 0.000000000000000000 0.999253400006278159 0.000000000000000000 0.999131885952534105 0.000000000000000000 0.998885489156410289 0.000000000000000000
 0.999311390155315671 0.000000000000000000 0.999252438209331073 0.000000000000000000 0.999130122360139428 0.000000000000000000 0.998883528159220102 0.000000000000000000
 0.999310089282752334 0.000000000000000000 0.999249825645160294 0.000000000000000000 0.999129475764721775 0.000000000000000000 0.998882906630589096 0.000000000000000000
 0.999306916729667649 0.000000000000000000 0.999246268716879271 0.000000000000000000 0.999126003201013524 0.000000000000000000 0.998882546135915317 0.000000000000000000
 0.999300454313140740 0.000000000000000000 0.999245252832182684 0.000000000000000000 0.999125193132357814 0.000000000000000000 0.998880058359437939 0.000000000000000000
 0.999297966252931213 0.000000000000000000 0.999241501979087454 0.000000000000000000 0.999122693914184734 0.000000000000000000 0.998877533779525817 0.000000000000000000
 0.999296831540048003 0.000000000000000000 0.999238250925314264 0.000000000000000000 0.999122469335435470 0.000000000000000000 0.998876116859067409 0.000000000000000000
 0.999296030867516727 0.000000000000000000 0.999233487640254769 0.000000000000000000 0.999118763670425070 0.000000000000000000 0.998871775094919867 0.000000000000000000
 0.999289891780355877 0.000000000000000000 0.999232369942986476 0.000000000000000000 0.999116036669502661 0.000000000000000000 0.998871337926502956 0.000000000000000000
 0.999289079193048546 0.000000000000000000 0.999230907150927328 0.000000000000000000 0.999114087534099582 0.000000000000000000 0.998870065515450767 0.000000000000000000
 0.999287305838598927 0.000000000000000000 0.999230746406271964 0.000000000000000000 0.999110517423102751 0.000000000000000000 0.998864736989650948 0.000000000000000000
 0.999284585129763592 0.000000000000000000 0.999229985425652667 0.000000000000000000 0.999109603004571079 0.000000000000000000 0.998861366373651416 0.000000000000000000
 0.999283487546438476 0.000000000000000000 0.999229200218534230 0.000000000000000000 0.999108068416013406 0.000000000000000000 0.998860005211476110 0.000000000000000000
 0.999280904758810373 0.000000000000000000 0.999226931521356665 0.000000000000000000 0.999102939843734883 0.000000000000000000 0.998856399920165727 0.000000000000000000
 0.999278831813630863 0.000000000000000000 0.999225177612312665 0.000000000000000000 0.999099534166938308 0.000000000000000000 0.998853718358802101 0.000000000000000000
 0.999278199026622516 0.000000000000000000 0.999223432182629101 0.000000000000000000 0.999097950664526224 0.000000000000000000 0.998850523628022624 0.000000000000000000
 0.999274851788517715 0.000000000000000000 0.999220705047595081 0.000000000000000000 0.999095335323386791 0.000000000000000000 0.998848974512760668 0.000000000000000000
 0.999271490696683529 0.000000000000000000 0.999219505034012134 0.000000000000000000 0.999094831693130403 0.000000000000000000 0.998846004016019973 0.000000000000000000
 0.999270098163252074 0.000000000000000000 0.999217096892907164 0.000000000000000000 0.999090838491149325 0.000000000000000000 0.998844228956593971 0.000000000000000000
 0.999268518541855610 0.000000000000000000 0.999213246674801603 0.000000000000000000 0.999089093389816996 0.000000000000000000 0.998843018312246533 0.000000000000000000
 0.999267270999421586 0.000000000000000000 0.999207893338152631 0.000000000000000000 0.999086452118013058 0.000000000000000000 0.998838458938547946 0.000000000000000000
 0.999260448290077430 0.000000000000000000 0.999206716889034618 0.000000000000000000 0.999085214097448437 0.000000000000000000 0.998837072205225107 0.000000000000000000
 0.999259769428471056 0.000000000000000000 0.999203722845780073 0.000000000000000000 0.999084243836945385 0.000000000000000000 0.998833647325411911 0.000000000000000000
 0.999255497635707535 0.000000000000000000 0.999202387751274346 0.000000000000000000 0.999078320181754020 0.000000000000000000 0.998832068867850698 0.000000000000000000
 0.999254345748934236 0.000000000000000000 0.999198007155945200 0.000000000000000000 0.999075071880886512 0.000000000000000000 0.998829526098818921 0.000000000000000000
 0.999252867588964921 0.000000000000000000 0.999197135847709750 0.000000000000000000 0.999073546120191058 0.000000000000000000 0.998828452026112701 0.000000000000000000
 0.999249353405717522 0.000000000000000000 0.999195318915760078 0.000000000000000000 0.999070769392465419 0.000000000000000000 0.998827963860450363 0.000000000000000000
 0.999246714030028738 0.000000000000000000 0.999193816382603739 0.000000000000000000 0.999069257791912135 0.000000000000000000 0.998821346610543337 0.000000000000000000
 0.999245771621402823 0.000000000000000000 0.999190741481447042 0.000000000000000000 0.999067011652468362 0.000000000000000000 0.998819896170504262 0.000000000000000000
 0.999243795110382749 0.000000000000000000 0.999186987127102411 0.000000000000000000 0.999065380928241709 0.000000000000000000 0.998818264980625536 0.000000000000000000
 0.999242940064960505 0.000000000000000000 0.999184947521714273 0.000000000000000000 0.999063641523576962 0.000000000000000000 0.998814742996469440 0.000000000000000000
 0.999241176494338412 0.000000000000000000 0.999180081310498625 0.000000000000000000 0.999062892992055751 0.000000000000000000 0.998814326362078342 0.000000000000000000
 0.999238481132189493 0.000000000000000000 0.999178325174724713 0.000000000000000000 0.999059349764812921 0.000000000000000000 0.998811335722482596 0.000000000000000000
 0.999234698246556974 0.000000000000000000 0.999176626392021650 0.000000000000000000 0.999057749911460014 0.000000000000000000 0.998810396173554382 0.000000000000000000
 0.999231440237444479 0.000000000000000000 0.999170096013018427 0.000000000000000000 0.999057005305874712 0.000000000000000000 0.998807572924322762 0.000000000000000000
 0.999229488110500497 0.000000000000000000 0.999167175927277773 0.000000000000000000 0.999054518699314276 0.000000000000000000 0.998804987020463830 0.000000000000000000
 0.999228421973643921 0.000000000000000000 0.999165722230281328 0.000000000000000000 0.999054047508009191 0.000000000000000000 0.998802125095855642 0.000000000000000000
 0.999224458554267780 0.000000000000000000 0.999164171843728077 0.000000000000000000 0.999051570356408791 0.000000000000000000 0.998800962266829240 0.000000000000000000
 0.999223741240253371 0.000000000000000000 0.999162418036820599 0.000000000000000000 0.999048476566635313 0.000000000000000000 0.998798699480161645 0.000000000000000000
 0.999218609932867263 0.000000000000000000 0.999160648762500214 0.000000000000000000 0.999043530295146254 0.000000000000000000 0.998795577878932250 0.000000000000000000
 0.999217229880034807 0.000000000000000000 0.999160170147735061 0.000000000000000000 0.999040658733346576 0.000000000000000000 0.998792032363959525 0.000000000000000000
 0.999212484429717107 0.000000000000000000 0.999157505402717527 0.000000000000000000 0.999039936386617922 0.000000000000000000 0.998790674524012267 0.000000000000000000
 0.999209077265250656 0.000000000000000000 0.999155396635683424 0.000000000000000000 0.999037790613625742 0.000000000000000000 0.998789183648883583 0.000000000000000000
 0.999208411160474319 0.000000000000000000 0.999149187483041379 0.000000000000000000 0.999034973873333620 0.000000000000000000 0.998787528431945737 0.000000000000000000
 0.999207280648418128 0.000000000000000000 0.999143865073138349 0.000000000000000000 0.999031619977571173 0.000000000000000000 0.998785327002540413 0.000000000000000000
 0.999203502773959640 0.000000000000000000 0.999142651143126059 0.000000000000000000 0.999026767169827523 0.000000000000000000 0.998783657133930136 0.000000000000000000
 0.999201299685939848 0.000000000000000000 0.999141686581802912 0.000000000000000000 0.999024679367166768 0.000000000000000000 0.998781716540188103 0.000000000000000000
 0.999199642653101572 0.000000000000000000 0.999140241565960707 0.000000000000000000 0.999022769806775957 0.000000000000000000 0.998778617333192398 0.000000000000000000
 0.999198484042865265 0.000000000000000000 0.999139356262124578 0.000000000000000000 0.999021129475231251 0.000000000000000000 0.998776714652090503 0.000000000000000000
 0.999193398788787768 0.000000000000000000 0.999137585375271753 0.000000000000000000 0.999018948065973023 0.000000000000000000 0.998771368415114935 0.000000000000000000
 0.999190889102584912 0.000000000000000000 0.999136736229729316 0.000000000000000000 0.999016947149654944 0.000000000000000000 0.998769697469539919 0.000000000000000000
 0.999188742578956068 0.000000000000000000 0.999135691596255926 0.000000000000000000 0.999013352551919809 0.000000000000000000 0.998766542871748375 0.000000000000000000
 0.999185480753460031 0.000000000000000000 0.999132520524184553 0.000000000000000000 0.999011329587185082 0.000000000000000000 0.998764484462934088 0.000000000000000000
 0.999183118618582999 0.000000000000000000 0.999128314803182427 0.000000000000000000 0.999007815289490009 0.000000000000000000 0.998762764557060145 0.000000000000000000
 0.999180103447850798 0.000000000000000000 0.999127577093024466 0.000000000000000000 0.999005163331032842 0.000000000000000000 0.998760260787204368 0.000000000000000000
 0.999179512761826594 0.000000000000000000 0.999125147843807127 0.000000000000000000 0.999003184769527652 0.000000000000000000 0.998757712308425916 0.000000000000000000
 0.999173073405735024 0.000000000000000000 0.999120055589867051 0.000000000000000000 0.999000705110754228 0.000000000000000000 0.998756673613602319 0.000000000000000000
 0.999172994951135762 0.000000000000000000 0.999117924670455904 0.000000000000000000 0.998998448973421938 0.000000000000000000 0.998755541179138118 0.000000000000000000
 0.999172657264774333 0.000000000000000000 0.999117074925321202 0.000000000000000000 0.998994296519003844 0.000000000000000000 0.998753059158402512 0.000000000000000000
 0.999165899319848005 0.000000000000000000 0.999113437610206434 0.000000000000000000 0.998990809047571759 0.000000000000000000 0.998752334087389282 0.000000000000000000
 0.999163773543512268 0.000000000000000000 0.999108805730493543 0.000000000000000000 0.998988833795356412 0.000000000000000000 0.998745336906583625 0.000000000000000000
 0.999162904495237147 0.000000000000000000 0.999106212123382242 0.000000000000000000 0.998987557143283689 0.000000000000000000 0.998742687420914987 0.000000000000000000
 0.999162370467174599 0.000000000000000000 0.999104933096589320 0.000000000000000000 0.998983693283740926 0.000000000000000000 0.998740411253718374 0.000000000000000000
 0.999156753561719735 0.000000000000000000 0.999103659720684378 0.000000000000000000 0.998981742292339492 0.000000000000000000 0.998739414090099253 0.000000000000000000
 0.999153972982627425 0.000000000000000000 0.999100644142780880 0.000000000000000000 0.998980999394332825 0.000000000000000000 0.998737495153909749 0.000000000000000000
 0.999150650644796912 0.000000000000000000 0.999097460746693145 0.000000000000000000 0.998980605866773841 0.000000000000000000 0.998736059543206767 0.000000000000000000
 0.999148488829042503 0.000000000000000000 0.999093711913863647 0.000000000000000000 0.998976494851465446 0.000000000000000000 0.998731941835242387 0.000000000000000000
 0.999147766672383475 0.000000000000000000 0.999088561455634516 0.000000000000000000 0.998975690227968394 0.000000000000000000 0.998730803761471941 0.000000000000000000
 0.999143674553047867 0.000000000000000000 0.999085481687757571 0.000000000000000000 0.998971318649022333 0.000000000000000000 0.998728068179570161 0.000000000000000000
 0.999140851536253094 0.000000000000000000 0.999085083610481206 0.000000000000000000 0.998968132352603067 0.000000000000000000 0.998725953749541540 0.000000000000000000
 0.999139487229615986 0.000000000000000000 0.999081579808707154 0.000000000000000000 0.998966246790722656 0.000000000000000000 0.998723034131331899 0.000000000000000000
 0.999137302215743706 0.000000000000000000 0.999079499093756374 0.000000000000000000 0.998964864816337839 0.000000000000000000 0.998722129106612733 0.000000000000000000
 0.999136703120956593 0.000000000000000000 0.999077810120001519 0.000000000000000000 0.998963144524151470 0.000000000000000000 0.998718380429983954 0.000000000000000000
 0.999135098520847365 0.000000000000000000 0.999077363446213895 0.000000000000000000 0.998961904702471370 0.000000000000000000 0.998717612487439843 0.000000000000000000
 0.999134204063398257 0.000000000000000000 0.999073928904454123 0.000000000000000000 0.998961334368889120 0.000000000000000000 0.998717354811882951 0.000000000000000000
 0.999130733410798388 0.000000000000000000 0.999071538378272672 0.000000000000000000 0.998956885144498985 0.000000000000000000 0.998716271313081383 0.000000000000000000
 0.999130465796384981 0.000000000000000000 0.999065863319782199 0.000000000000000000 0.998954419146854566 0.000000000000000000 0.998711609025432989 0.000000000000000000
 0.999125798030015999 0.000000000000000000 0.999064786779970126 0.000000000000000000 0.998952364533506332 0.000000000000000000 0.998709424535261125 0.000000000000000000
 0.999122049912003152 0.000000000000000000 0.999061825823596039 0.000000000000000000 0.998948630093333234 0.000000000000000000 0.998708378090322202 0.000000000000000000
 0.999115910031981080 0.000000000000000000 0.999060736581803610 0.000000000000000000 0.998943869905208892 0.000000000000000000 0.998706946302976406 0.000000000000000000
 0.999115781241092460 0.000000000000000000 0.999059013942039997 0.000000000000000000 0.998942690351264373 0.000000000000000000 0.998702532330964288 0.000000000000000000
 0.999112362296120549 0.000000000000000000 0.999054227843861442 0.000000000000000000 0.998940377646338806 0.000000000000000000 0.998700925290203045 0.000000000000000000
 0.999110847209116137 0.000000000000000000 0.999052883866900610 0.000000000000000000 0.998939378234691033 0.000000000000000000 0.998699363146492658 0.000000000000000000
 0.999107344356377047 0.000000000000000000 0.999050942755903892 0.000000000000000000 0.998937220436219908 0.000000000000000000 0.998689620173606518 0.000000000000000000
 0.999103048140671746 0.000000000000000000 0.999049936524290527 0.000000000000000000 0.998933017215545282 0.000000000000000000 0.998688487938999114 0.000000000000000000
 0.999099651085809559 0.000000000000000000 0.999048730897584170 0.000000000000000000 0.998930062990002199 0.000000000000000000 0.998685927445621124 0.000000000000000000
 0.999097537900136223 0.000000000000000000 0.999047635414872626 0.000000000000000000 0.998928315153117419 0.000000000000000000 0.998683610597823734 0.000000000000000000
 0.999096859343501564 0.000000000000000000 0.999043806131679535 0.000000000000000000 0.998926117156165860 0.000000000000000000 0.998682571847397504 0.000000000000000000
 0.999095657451766983 0.000000000000000000 0.999040035591708731 0.000000000000000000 0.998918994361094548 0.000000000000000000 0.998677320960258741 0.000000000000000000
 0.999093255805981184 0.000000000000000000 0.999038394179477707 0.000000000000000000 0.998915824581256606 0.000000000000000000 0.998673676979880964 0.000000000000000000
 0.999090402814405532 0.000000000000000000 0.999034093786674848 0.000000000000000000 0.998913142306415924 0.000000000000000000 0.998672806131275070 0.000000000000000000
 0.999086123695085426 0.000000000000000000 0.999031855880651132 0.000000000000000000 0.998911733487163223 0.000000000000000000 0.998672498071893844 0.000000000000000000
 0.999082566341900513 0.000000000000000000 0.999025284262762381 0.000000000000000000 0.998907315788765349 0.000000000000000000 0.998671200407103332 0.000000000000000000
 0.999080555925044411 0.000000000000000000 0.999022888740207615 0.000000000000000000 0.998906889142365251 0.000000000000000000 0.998669409087352355 0.000000000000000000
 0.999077374852639699 0.000000000000000000 0.999020743818960888 0.000000000000000000 0.998906431865667299 0.000000000000000000 0.998663192498973840 0.000000000000000000
 0.999073373357158512 0.000000000000000000 0.999019009098952582 0.000000000000000000 0.998902697309385412 0.000000000000000000 0.998659963519320848 0.000000000000000000
 0.999064746980328766 0.000000000000000000 0.999016304624074203 0.000000000000000000 0.998901049003637742 0.000000000000000000 0.998657122654229013 0.000000000000000000
 0.999063303068338238 0.000000000000000000 0.999012449422839399 0.000000000000000000 0.998896787475827108 0.000000000000000000 0.998654765769290798 0.000000000000000000
 0.999061013844666279 0.000000000000000000 0.999007944618355848 0.000000000000000000 0.998896496473048900 0.000000000000000000 0.998653350379440696 0.000000000000000000
 0.999058107640269033 0.000000000000000000 0.999006885271107925 0.000000000000000000 0.998893957981955460 0.000000000000000000 0.998651153697760252 0.000000000000000000
 0.999057528122528904 0.000000000000000000 0.999004001212177362 0.000000000000000000 0.998891640613103871 0.000000000000000000 0.998647895186441925 0.000000000000000000
 0.999054113092716634 0.000000000000000000 0.999002467065785327 0.000000000000000000 0.998887090008203637 0.000000000000000000 0.998647304884760723 0.000000000000000000
 0.999053779354947213 0.000000000000000000 0.999000226014389203 0.000000000000000000 0.998886098534005229 0.000000000000000000 0.998643286852462397 0.000000000000000000
 0.999051321175858487 0.000000000000000000 0.998992688610514046 0.000000000000000000 0.998879583869823118 0.000000000000000000 0.998642181438245347 0.000000000000000000
 0.999048626598681655 0.000000000000000000 0.998991134399406455 0.000000000000000000 0.998877836032114552 0.000000000000000000 0.998638595360074488 0.000000000000000000
 0.999042477928297035 0.000000000000000000 0.998987716009923754 0.000000000000000000 0.998877480561306430 0.000000000000000000 0.998637069167765179 0.000000000000000000
 0.999039848876375758 0.000000000000000000 0.998984919418771100 0.000000000000000000 0.998874026764992151 0.000000000000000000 0.998636174020933187 0.000000000000000000
 0.999038759326289938 0.000000000000000000 0.998983756559632452 0.000000000000000000 0.998873343090343813 0.000000000000000000 0.998635566540103992 0.000000000000000000
 0.999035081232372613 0.000000000000000000 0.998980820322710183 0.000000000000000000 0.998870979237656886 0.000000000000000000 0.998634506927399523 0.000000000000000000
 0.999031714360948730 0.000000000000000000 0.998977081998496552 0.000000000000000000 0.998866743132870050 0.000000000000000000 0.998631310872947431 0.000000000000000000
 0.999029194234290263 0.000000000000000000 0.998973206523534718 0.000000000000000000 0.998864535049327706 0.000000000000000000 0.998631143528935006 0.000000000000000000
 0.999026983243813893 0.000000000000000000 0.998971260168232678 0.000000000000000000 0.998860981304658724 0.000000000000000000 0.998627713829702834 0.000000000000000000
 0.999025179357388438 0.000000000000000000 0.998970941088154873 0.000000000000000000 0.998859122381234643 0.000000000000000000 0.998627082947946221 0.000000000000000000
 0.999022616772753946 0.000000000000000000 0.998968120614914246 0.000000000000000000 0.998856339293546669 0.000000000000000000 0.998622051326862548 0.000000000000000000
 0.999019992714576532 0.000000000000000000 0.998962274722075882 0.000000000000000000 0.998856098910113510 0.000000000000000000 0.998620377812888593 0.000000000000000000
 0.999019024346104012 0.000000000000000000 0.998960782338507269 0.000000000000000000 0.998851585427834920 0.000000000000000000 0.998618724667254098 0.000000000000000000
 0.999016859295869697 0.000000000000000000 0.998958281515917035 0.000000000000000000 0.998847562267639377 0.000000000000000000 0.998618159934707039 0.000000000000000000
 0.999016438489412795 0.000000000000000000 0.998956279223689791 0.000000000000000000 0.998844354103415655 0.000000000000000000 0.998617329886025584 0.000000000000000000
 0.999013257993520254 0.000000000000000000 0.998954172851445166 0.000000000000000000 0.998843967109467434 0.000000000000000000 0.998616602587272917 0.000000000000000000
 0.999009443776057826 0.000000000000000000 0.998951186409332448 0.000000000000000000 0.998842585254218762 0.000000000000000000 0.998615965799976024 0.000000000000000000
 0.999007329089916407 0.000000000000000000 0.998947131836641522 0.000000000000000000 0.998842029788089336 0.000000000000000000 0.998609535490840305 0.000000000000000000
 0.999003551266817280 0.000000000000000000 0.998944193788073531 0.000000000000000000 0.998839584812220127 0.000000000000000000 0.998604324621569561 0.000000000000000000
 0.999000818877029406 0.000000000000000000 0.998943585522795496 0.000000000000000000 0.998836769413684378 0.000000000000000000 0.998599603573692929 0.000000000000000000
 0.998998564123264488 0.000000000000000000 0.998943040084286249 0.000000000000000000 0.998835214367281732 0.000000000000000000 0.998598020894566174 0.000000000000000000
 0.998996934347770038 0.000000000000000000 0.998942033109456506 0.000000000000000000 0.998832986564653136 0.000000000000000000 0.998596625752387834 0.000000000000000000
 0.998990347590659855 0.000000000000000000 0.998940062613337676 0.000000000000000000 0.998826523669958721 0.000000000000000000 0.998593019263572246 0.000000000000000000
 0.998988634586881918 0.000000000000000000 0.998935233842359827 0.000000000000000000 0.998822247595429147 0.000000000000000000 0.998587735347776229 0.000000000000000000
 0.998986301095604934 0.000000000000000000 0.998934349262980525 0.000000000000000000 0.998817039408994356 0.000000000000000000 0.998586244153077285 0.000000000000000000
 0.998982932960651548 0.000000000000000000 0.998930893800792696 0.000000000000000000 0.998815022796698759 0.000000000000000000 0.998583375789236061 0.000000000000000000
 0.998981697640388355 0.000000000000000000 0.998929021201659828 0.000000000000000000 0.998811776043205146 0.000000000000000000 0.998582044666323831 0.000000000000000000
 0.998976954770011139 0.000000000000000000 0.998927431814558453 0.000000000000000000 0.998810346790234505 0.000000000000000000 0.998580042874524842 0.000000000000000000
 0.998974328708669645 0.000000000000000000 0.998926460340821332 0.000000000000000000 0.998808250786714646 0.000000000000000000 0.998578898551428007 0.000000000000000000
 0.998972240301032266 0.000000000000000000 0.998921760043254614 0.000000000000000000 0.998805163823535569 0.000000000000000000 0.998578203314539281 0.000000000000000000
 0.998971231843414187 0.000000000000000000 0.998914314470142894 0.000000000000000000 0.998802935428796279 0.000000000000000000 0.998576922963795410 0.000000000000000000
 0.998968255320451526 0.000000000000000000 0.998912418427528981 0.000000000000000000 0.998799497010457671 0.000000000000000000 0.998574438140220844 0.000000000000000000
 0.998967103123439171 0.000000000000000000 0.998909268844968112 0.000000000000000000 0.998797960614040914 0.000000000000000000 0.998568814022537499 0.000000000000000000
 0.998960362212625741 0.000000000000000000 0.998907947178782285 0.000000000000000000 0.998793973104870170 0.000000000000000000 0.998567975125416396 0.000000000000000000
 0.998955692039698140 0.000000000000000000 0.998906816688691301 0.000000000000000000 0.998791940459678451 0.000000000000000000 0.998563555560823213 0.000000000000000000
 0.998949925607319988 0.000000000000000000 0.998903678549741825 0.000000000000000000 0.998789619429205411 0.000000000000000000 0.998562523051578554 0.000000000000000000
 0.998948121141958967 0.000000000000000000 0.998902081222555083 0.000000000000000000 0.998786750223004893 0.000000000000000000 0.998560830706567648 0.000000000000000000
 0.998946127000119311 0.000000000000000000 0.998893677144589986 0.000000000000000000 0.998782855634427702 0.000000000000000000 0.998559376314754887 0.000000000000000000
 0.998943298728993567 0.000000000000000000 0.998889357188826543 0.000000000000000000 0.998781844692712473 0.000000000000000000 0.998553697127135598 0.000000000000000000
 0.998942325876711612 0.000000000000000000 0.998887474638113004 0.000000000000000000 0.998778714963968528 0.000000000000000000 0.998553323355289346 0.000000000000000000
 0.998937825131596235 0.000000000000000000 0.998885018693903781 0.000000000000000000 0.998777122587507948 0.000000000000000000 0.998550201115280034 0.000000000000000000
 0.998932774956712954 0.000000000000000000 0.998882052157500921 0.000000000000000000 0.998771126260018960 0.000000000000000000 0.998550096358847283 0.000000000000000000
 0.998932462071363547 0.000000000000000000 0.998877861611801698 0.000000000000000000 0.998770463733021141 0.000000000000000000 0.998546752968806239 0.000000000000000000
 0.998929235450090824 0.000000000000000000 0.998872161685794291 0.000000000000000000 0.998770163276101686 0.000000000000000000 0.998544896004222915 0.000000000000000000
 0.998928304023569691 0.000000000000000000 0.998870479459689653 0.000000000000000000 0.998766329524165108 0.000000000000000000 0.998543204157582243 0.000000000000000000
 0.998922821501486702 0.000000000000000000 0.998867147766424823 0.000000000000000000 0.998763183289772649 0.000000000000000000 0.998540600635995479 0.000000000000000000
 0.998920827165389213 0.000000000000000000 0.998866064886628768 0.000000000000000000 0.998759056626240094 0.000000000000000000 0.998538627005748136 0.000000000000000000
 0.998916616467615093 0.000000000000000000 0.998865035808397916 0.000000000000000000 0.998756779125502314 0.000000000000000000 0.998536938563648779 0.000000000000000000
 0.998914156950376220 0.000000000000000000 0.998860920849746647 0.000000000000000000 0.998752887242956522 0.000000000000000000 0.998534300960577270 0.000000000000000000
 0.998912215575622375 0.000000000000000000 0.998855788621863416 0.000000000000000000 0.998750844175372965 0.000000000000000000 0.998532021232786837 0.000000000000000000
 0.998909386024222634 0.000000000000000000 0.998853328808119056 0.000000000000000000 0.998749473998638893 0.000000000000000000 0.998530459675282978 0.000000000000000000
 0.998907054483018642 0.000000000000000000 0.998850606197727475 0.000000000000000000 0.998747519366268488 0.000000000000000000 0.998529684012166130 0.000000000000000000
 0.998904543622491148 0.000000000000000000 0.998847518571814530 0.000000000000000000 0.998745554632731070 0.000000000000000000 0.998528472234519460 0.000000000000000000
 0.998904023744080383 0.000000000000000000 0.998846232839964987 0.000000000000000000 0.998739902188299999 0.000000000000000000 0.998527477269913644 0.000000000000000000
 0.998901223651681436 0.000000000000000000 0.998842410674556591 0.000000000000000000 0.998736182564101349 0.000000000000000000 0.998525102175536916 0.000000000000000000
 0.998900071462707317 0.000000000000000000 0.998839760467427507 0.000000000000000000 0.998732323060884886 0.000000000000000000 0.998523810811152268 0.000000000000000000
 0.998895920306572593 0.000000000000000000 0.998838492469016348 0.000000000000000000 0.998730127878654894 0.000000000000000000 0.998522069381611699 0.000000000000000000
 0.998894053023312467 0.000000000000000000 0.998837709057263989 0.000000000000000000 0.998727854186920228 0.000000000000000000 0.998520202017206704 0.000000000000000000
 0.998888407056379823 0.000000000000000000 0.998835068559163708 0.000000000000000000 0.998727202173585238 0.000000000000000000 0.998518734838193978 0.000000000000000000
 0.998887231529505537 0.000000000000000000 0.998832206725367988 0.000000000000000000 0.998725583199001288 0.000000000000000000 0.998517470349859382 0.000000000000000000
 0.998881260648714742 0.000000000000000000 0.998826344720592174 0.000000000000000000 0.998722694904230046 0.000000000000000000 0.998514981239468469 0.000000000000000000
 0.998877052224243389 0.000000000000000000 0.998825881684535122 0.000000000000000000 0.998717877842194124 0.000000000000000000 0.998511139677905946 0.000000000000000000
 0.998873038455830975 0.000000000000000000 0.998824869608771704 0.000000000000000000 0.998716659932483930 0.000000000000000000 0.998507252922114175 0.000000000000000000
 0.998870962102327953 0.000000000000000000 0.998822935472339246 0.000000000000000000 0.998713490611595200 0.000000000000000000 0.998503939788891737 0.000000000000000000
 0.998869474607295693 0.000000000000000000 0.998818901374189716 0.000000000000000000 0.998709998891811002 0.000000000000000000 0.998503221930471030 0.000000000000000000
 0.998866732304926730 0.000000000000000000 0.998817636172926626 0.000000000000000000 0.998703797358445167 0.000000000000000000 0.998500801277664829 0.000000000000000000
 0.998864635365212195 0.000000000000000000 0.998813321922508379 0.000000000000000000 0.998700907093164947 0.000000000000000000 0.998495503698034415 0.000000000000000000
 0.998858375733946979 0.000000000000000000 0.998806565156019288 0.000000000000000000 0.998698913231199081 0.000000000000000000 0.998492906067896535 0.000000000000000000
 0.998857849041778545 0.000000000000000000 0.998804466974000049 0.000000000000000000 0.998695881212602332 0.000000000000000000 0.998490693464606283 0.000000000000000000
 0.998855501383267619 0.000000000000000000 0.998803951668959078 0.000000000000000000 0.998694380050096142 0.000000000000000000 0.998489426490313914 0.000000000000000000
 0.998846450984548828 0.000000000000000000 0.998803600247623491 0.000000000000000000 0.998693733611125012 0.000000000000000000 0.998486558848046379 0.000000000000000000
 0.998842691997351428 0.000000000000000000 0.998797126367834909 0.000000000000000000 0.998691366329617858 0.000000000000000000 0.998483733812818741 0.000000000000000000
 0.998841338143123258 0.000000000000000000 0.998792939311672900 0.000000000000000000 0.998690021149616802 0.000000000000000000 0.998479804291983353 0.000000000000000000
 0.998840442488276747 0.000000000000000000 0.998789956452368566 0.000000000000000000 0.998685614464791205 0.000000000000000000 0.998479567203330420 0.000000000000000000
 0.998839723410315683 0.000000000000000000 0.998789265980021934 0.000000000000000000 0.998682588043927399 0.000000000000000000 0.998477151128115303 0.000000000000000000
 0.998833712549548669 0.000000000000000000 0.998785436533284443 0.000000000000000000 0.998679763557067224 0.000000000000000000 0.998473063109325709 0.000000000000000000
 0.998831534906054253 0.000000000000000000 0.998784762656854452 0.000000000000000000 0.998678199523838406 0.000000000000000000 0.998469961199567768 0.000000000000000000
 0.998829776446200412 0.000000000000000000 0.998780553953041550 0.000000000000000000 0.998674881128413072 0.000000000000000000 0.998467296893959189 0.000000000000000000
 0.998827385868275242 0.000000000000000000 0.998775278818079371 0.000000000000000000 0.998673542579995632 0.000000000000000000 0.998465141594384820 0.000000000000000000
 0.998824053803168632 0.000000000000000000 0.998771398034675184 0.000000000000000000 0.998671815509378891 0.000000000000000000 0.998460628171266906 0.000000000000000000
 0.998820325934229869 0.000000000000000000 0.998770488162371350 0.000000000000000000 0.998670344741332205 0.000000000000000000 0.998458982830197184 0.000000000000000000
 0.998817408314730537 0.000000000000000000 0.998767598676130741 0.000000000000000000 0.998665674171450801 0.000000000000000000 0.998458366634060512 0.000000000000000000
 0.998813797796299196 0.000000000000000000 0.998766129056924967 0.000000000000000000 0.998664173992810822 0.000000000000000000 0.998452969328397000 0.000000000000000000
 0.998811552240213452 0.000000000000000000 0.998759018083510086 0.000000000000000000 0.998660932325391659 0.000000000000000000 0.998449661357123652 0.000000000000000000
 0.998807324490581072 0.000000000000000000 0.998754340148641173 0.000000000000000000 0.998660518696901867 0.000000000000000000 0.998448130739503226 0.000000000000000000
 0.998804380781732726 0.000000000000000000 0.998753040874201470 0.000000000000000000 0.998659777315386354 0.000000000000000000 0.998444321436079418 0.000000000000000000
 0.998802064432187331 0.000000000000000000 0.998748585402338240 0.000000000000000000 0.998653242771280647 0.000000000000000000 0.998442694603887126 0.000000000000000000
 0.998797657529263527 0.000000000000000000 0.998746324909698391 0.000000000000000000 0.998650505685257484 0.000000000000000000 0.998441276009002898 0.000000000000000000
 0.998796127740000261 0.000000000000000000 0.998743698705403471 0.000000000000000000 0.998647808905601564 0.000000000000000000 0.998437496385692791 0.000000000000000000
 0.998795459936649976 0.000000000000000000 0.998740944226967686 0.000000000000000000 0.998647017549983751 0.000000000000000000 0.998435812809649326 0.000000000000000000
 0.998791746618597487 0.000000000000000000 0.998739587970095877 0.000000000000000000 0.998645925774475196 0.000000000000000000 0.998432124017497147 0.000000000000000000
 0.998789964346302295 0.000000000000000000 0.998737217019369461 0.000000000000000000 0.998640066486290667 0.000000000000000000 0.998429053056837823 0.000000000000000000
 0.998787858245211324 0.000000000000000000 0.998736313490264371 0.000000000000000000 0.998638273098627516 0.000000000000000000 0.998425124526929997 0.000000000000000000
 0.998786707249857297 0.000000000000000000 0.998734786344812497 0.000000000000000000 0.998634524717729621 0.000000000000000000 0.998422709241788664 0.000000000000000000
 0.998784129673528587 0.000000000000000000 0.998732018738933469 0.000000000000000000 0.998632061463376353 0.000000000000000000 0.998420584471251926 0.000000000000000000
 0.998782338233030642 0.000000000000000000 0.998727603257909435 0.000000000000000000 0.998628080552705688 0.000000000000000000 0.998420092344465826 0.000000000000000000
 0.998778401644348723 0.000000000000000000 0.998725525932388614 0.000000000000000000 0.998626224372640592 0.000000000000000000 0.998417883875637124 0.000000000000000000
 0.998775237829526708 0.000000000000000000 0.998723120301560296 0.000000000000000000 0.998622061446546527 0.000000000000000000 0.998411437712239280 0.000000000000000000
 0.998771147830729511 0.000000000000000000 0.998717151521929747 0.000000000000000000 0.998619860734038745 0.000000000000000000 0.998409128128373013 0.000000000000000000
 0.998770463381466245 0.000000000000000000 0.998714645995914085 0.000000000000000000 0.998617800002311262 0.000000000000000000 0.998408312895602834 0.000000000000000000
 0.998765436824115116 0.000000000000000000 0.998713421438415905 0.000000000000000000 0.998615242994438046 0.000000000000000000 0.998406828674256341 0.000000000000000000
 0.998764082562957012 0.000000000000000000 0.998709977522200365 0.000000000000000000 0.998612799570264165 0.000000000000000000 0.998401728155056012 0.000000000000000000
 0.998759955181426240 0.000000000000000000 0.998709402516897105 0.000000000000000000 0.998609905557565458 0.000000000000000000 0.998397237859660502 0.000000000000000000
 0.998756153059509710 0.000000000000000000 0.998704350560818632 0.000000000000000000 0.998608317477650220 0.000000000000000000 0.998395383760067645 0.000000000000000000
 0.998752105609786001 0.000000000000000000 0.998703861531937243 0.000000000000000000 0.998607521205014392 0.000000000000000000 0.998393963470749712 0.000000000000000000
 0.998751461632336524 0.000000000000000000 0.998702220650894867 0.000000000000000000 0.998603601171643485 0.000000000000000000 0.998389119893064780 0.000000000000000000
 0.998748250657869430 0.000000000000000000 0.998700227820292996 0.000000000000000000 0.998601098487468364 0.000000000000000000 0.998380042671620616 0.000000000000000000
 0.998747470522007630 0.000000000000000000 0.998696588845383482 0.000000000000000000 0.998599464205987997 0.000000000000000000 0.998379214200196707 0.000000000000000000
 0.998737964575432846 0.000000000000000000 0.998696084984024735 0.000000000000000000 0.998597033794714428 0.000000000000000000 0.998377489640354332 0.000000000000000000
 0.998734577130451107 0.000000000000000000 0.998693154465606026 0.000000000000000000 0.998596189134709600 0.000000000000000000 0.998369633895516362 0.000000000000000000
 0.998731662294187528 0.000000000000000000 0.998689330955056298 0.000000000000000000 0.998593462306665458 0.000000000000000000 0.998368766630950977 0.000000000000000000
 0.998730049540817566 0.000000000000000000 0.998686672818483556 0.000000000000000000 0.998590001225631019 0.000000000000000000 0.998366799585277409 0.000000000000000000
 0.998728696922074222 0.000000000000000000 0.998685682782123219 0.000000000000000000 0.998585419636903060 0.000000000000000000 0.998361372946271475 0.000000000000000000
 0.998723738858246501 0.000000000000000000 0.998679548332436218 0.000000000000000000 0.998584490391383639 0.000000000000000000 0.998356548676168076 0.000000000000000000
 0.998721387682533268 0.000000000000000000 0.998677505711376368 0.000000000000000000 0.998582386258669352 0.000000000000000000 0.998353209450814294 0.000000000000000000
 0.998715287386794048 0.000000000000000000 0.998672254573896967 0.000000000000000000 0.998580027515301616 0.000000000000000000 0.998352522126981667 0.000000000000000000
 0.998712648178120665 0.000000000000000000 0.998669635194604943 0.000000000000000000 0.998578072535675321 0.000000000000000000 0.998343211949814235 0.000000000000000000
 0.998709866970018734 0.000000000000000000 0.998665383145691532 0.000000000000000000 0.998575905781976636 0.000000000000000000 0.998341111219630761 0.000000000000000000
 0.998708011257317674 0.000000000000000000 0.998660953223606263 0.000000000000000000 0.998572152815884073 0.000000000000000000 0.998337954308249342 0.000000000000000000
 0.998706162262003039 0.000000000000000000 0.998659726900951394 0.000000000000000000 0.998568717743256173 0.000000000000000000 0.998335022075431233 0.000000000000000000
 0.998703443986279860 0.000000000000000000 0.998657861076099329 0.000000000000000000 0.998564599285908461 0.000000000000000000 0.998333592989653629 0.000000000000000000
 0.998701097409603999 0.000000000000000000 0.998653325337423126 0.000000000000000000 0.998563297003078887 0.000000000000000000 0.998331169578365207 0.000000000000000000
 0.998698920570887605 0.000000000000000000 0.998649969788655945 0.000000000000000000 0.998559935706544444 0.000000000000000000 0.998328193789832730 0.000000000000000000
 0.998697629705852852 0.000000000000000000 0.998647997877902704 0.000000000000000000 0.998558004308717440 0.000000000000000000 0.998326321988712184 0.000000000000000000
 0.998693676378677009 0.000000000000000000 0.998646479891394545 0.000000000000000000 0.998555521963641946 0.000000000000000000 0.998321873539605775 0.000000000000000000
 0.998690699340969879 0.000000000000000000 0.998640852274078172 0.000000000000000000 0.998553685442637895 0.000000000000000000 0.998319710096418844 0.000000000000000000
 0.998685064021793800 0.000000000000000000 0.998639196105574389 0.000000000000000000 0.998547807285921629 0.000000000000000000 0.998315834181634387 0.000000000000000000
 0.998683898581292473 0.000000000000000000 0.998637269793001381 0.000000000000000000 0.998546049708366801 0.000000000000000000 0.998313245919779435 0.000000000000000000
 0.998682456969736454 0.000000000000000000 0.998634849115937140 0.000000000000000000 0.998542678764281266 0.000000000000000000 0.998312958795349870 0.000000000000000000
 0.998679615007761146 0.000000000000000000 0.998633833566777041 0.000000000000000000 0.998538464137062265 0.000000000000000000 0.998308583515641668 0.000000000000000000
 0.998675143860234593 0.000000000000000000 0.998630009376923367 0.000000000000000000 0.998536853982335271 0.000000000000000000 0.998303269300765739 0.000000000000000000
 0.998669236236903068 0.000000000000000000 0.998629744721003632 0.000000000000000000 0.998535858226729522 0.000000000000000000 0.998300687629599337 0.000000000000000000
 0.998666432609243593 0.000000000000000000 0.998625246305464342 0.000000000000000000 0.998533392248401652 0.000000000000000000 0.998296857269142968 0.000000000000000000
 0.998664986781086395 0.000000000000000000 0.998619044220075525 0.000000000000000000 0.998530481622726507 0.000000000000000000 0.998294618673610579 0.000000000000000000
 0.998661492730417044 0.000000000000000000 0.998617984237252010 0.000000000000000000 0.998525634019739927 0.000000000000000000 0.998291203489387269 0.000000000000000000
 0.998659136184416152 0.000000000000000000 0.998616894000495359 0.000000000000000000 0.998524743917773905 0.000000000000000000 0.998288942253224398 0.000000000000000000
 0.998656404900629568 0.000000000000000000 0.998614036285166984 0.000000000000000000 0.998517702698963894 0.000000000000000000 0.998282544805889294 0.000000000000000000
 0.998655681886698510 0.000000000000000000 0.998612453287132884 0.000000000000000000 0.998515573085066999 0.000000000000000000 0.998277193154092801 0.000000000000000000
 0.998652021237928844 0.000000000000000000 0.998610836407616054 0.000000000000000000 0.998509274174708250 0.000000000000000000 0.998272750171521617 0.000000000000000000
 0.998650129041207424 0.000000000000000000 0.998604516421522592 0.000000000000000000 0.998506943968470728 0.000000000000000000 0.998267505801977761 0.000000000000000000
 0.998647964804805555 0.000000000000000000 0.998602324399788022 0.000000000000000000 0.998501295870649397 0.000000000000000000 0.998264927892349441 0.000000000000000000
 0.998647675265823875 0.000000000000000000 0.998599497041672168 0.000000000000000000 0.998499187819773870 0.000000000000000000 0.998259916581708429 0.000000000000000000
 0.998644394264856405 0.000000000000000000 0.998594870050808825 0.000000000000000000 0.998496446374910418 0.000000000000000000 0.998258615942892780 0.000000000000000000
 0.998643731973622106 0.000000000000000000 0.998593731772186910 0.000000000000000000 0.998493712713302783 0.000000000000000000 0.998255628228742031 0.000000000000000000
 0.998642891672053112 0.000000000000000000 0.998591744305835860 0.000000000000000000 0.998491632196931489 0.000000000000000000 0.998253159803546342 0.000000000000000000
 0.998637932191401401 0.000000000000000000 0.998588049596224603 0.000000000000000000 0.998487486486802300 0.000000000000000000 0.998248740489378950 0.000000000000000000
 0.998637044271347252 0.000000000000000000 0.998586550074220036 0.000000000000000000 0.998483455296360400 0.000000000000000000 0.998243506586370399 0.000000000000000000
 0.998632179603046399 0.000000000000000000 0.998583533986322491 0.000000000000000000 0.998478663106160291 0.000000000000000000 0.998241263446843607 0.000000000000000000
 0.998630999153580778 0.000000000000000000 0.998579749858893972 0.000000000000000000 0.998473599059919614 0.000000000000000000 0.998237669480724676 0.000000000000000000
 0.998625476554248936 0.000000000000000000 0.998579455775494229 0.000000000000000000 0.998471768472036669 0.000000000000000000 0.998236019588915613 0.000000000000000000
 0.998623388151340774 0.000000000000000000 0.998575182449398246 0.000000000000000000 0.998466102648807086 0.000000000000000000 0.998230977917715312 0.000000000000000000
 0.998620312293906132 0.000000000000000000 0.998574304989334749 0.000000000000000000 0.998463984337902954 0.000000000000000000 0.998229921743395643 0.000000000000000000
 0.998618261955089737 0.000000000000000000 0.998567892641377686 0.000000000000000000 0.998462662368293064 0.000000000000000000 0.998226987741688276 0.000000000000000000
 0.998615398357394213 0.000000000000000000 0.998565399431510570 0.000000000000000000 0.998460664607387249 0.000000000000000000 0.998220962265591427 0.000000000000000000
 0.998610929960267346 0.000000000000000000 0.998563749205951257 0.000000000000000000 0.998457227894812727 0.000000000000000000 0.998217767988027749 0.000000000000000000
 0.998609965035396008 0.000000000000000000 0.998561118576984263 0.000000000000000000 0.998453265979260207 0.000000000000000000 0.998214370664428197 0.000000000000000000
 0.998604921267586598 0.000000000000000000 0.998556319918958546 0.000000000000000000 0.998450655628792871 0.000000000000000000 0.998212165990884581 0.000000000000000000
 0.998602764921487474 0.000000000000000000 0.998552507154995217 0.000000000000000000 0.998449230602828308 0.000000000000000000 0.998208629605873754 0.000000000000000000
 0.998600808533565809 0.000000000000000000 0.998548520932021733 0.000000000000000000 0.998439888021448896 0.000000000000000000 0.998204561731148132 0.000000000000000000
 0.998596466780294567 0.000000000000000000 0.998543837969025017 0.000000000000000000 0.998436405260466064 0.000000000000000000 0.998202443935454098 0.000000000000000000
 0.998587283744773013 0.000000000000000000 0.998542272116330953 0.000000000000000000 0.998434578057121436 0.000000000000000000 0.998197193131716287 0.000000000000000000
 0.998585585498816375 0.000000000000000000 0.998541703264761438 0.000000000000000000 0.998433476726052760 0.000000000000000000 0.998189603544716753 0.000000000000000000
 0.998583626928306267 0.000000000000000000 0.998536658277855538 0.000000000000000000 0.998428726382158627 0.000000000000000000 0.998188740713463085 0.000000000000000000
 0.998579420736124157 0.000000000000000000 0.998532039744755795 0.000000000000000000 0.998425818495346618 0.000000000000000000 0.998187244808967145 0.000000000000000000
 0.998576886280797327 0.000000000000000000 0.998530364148595750 0.000000000000000000 0.998415030032346551 0.000000000000000000 0.998184766374476173 0.000000000000000000
 0.998574217737657754 0.000000000000000000 0.998528391457961573 0.000000000000000000 0.998413386784534618 0.000000000000000000 0.998179613639132990 0.000000000000000000
 0.998570267933945654 0.000000000000000000 0.998523421587103499 0.000000000000000000 0.998412473653177646 0.000000000000000000 0.998174029163926835 0.000000000000000000
 0.998569401661965173 0.000000000000000000 0.998522059383965432 0.000000000000000000 0.998406980274233802 0.000000000000000000 0.998168123555844722 0.000000000000000000
 0.998565852578625845 0.000000000000000000 0.998519093926030221 0.000000000000000000 0.998402544316558838 0.000000000000000000 0.998165476984275379 0.000000000000000000
 0.998558857573564662 0.000000000000000000 0.998511236571596683 0.000000000000000000 0.998401319370817220 0.000000000000000000 0.998163767495116483 0.000000000000000000
 0.998555029212054746 0.000000000000000000 0.998509117932711021 0.000000000000000000 0.998398517364682214 0.000000000000000000 0.998159695779407108 0.000000000000000000
 0.998553668518855631 0.000000000000000000 0.998505696682382093 0.000000000000000000 0.998397738692481496 0.000000000000000000 0.998157496011048972 0.000000000000000000
 0.998550901307534877 0.000000000000000000 0.998503611062866114 0.000000000000000000 0.998391346403572855 0.000000000000000000 0.998157363285755439 0.000000000000000000
 0.998549026274681450 0.000000000000000000 0.998501675715590897 0.000000000000000000 0.998389195494443271 0.000000000000000000 0.998149643333363312 0.000000000000000000
 0.998546639441751593 0.000000000000000000 0.998496200066217754 0.000000000000000000 0.998387455141377500 0.000000000000000000 0.998149311338659473 0.000000000000000000
 0.998541325463167984 0.000000000000000000 0.998493326531557757 0.000000000000000000 0.998385278451297098 0.000000000000000000 0.998143743147515417 0.000000000000000000
 0.998537651003614579 0.000000000000000000 0.998485721809955540 0.000000000000000000 0.998379855800369143 0.000000000000000000 0.998138872654020459 0.000000000000000000
 0.998535951469220251 0.000000000000000000 0.998485127664754057 0.000000000000000000 0.998378659412384351 0.000000000000000000 0.998133430806574129 0.000000000000000000
 0.998531465960778575 0.000000000000000000 0.998477166107524683 0.000000000000000000 0.998371326808895287 0.000000000000000000 0.998128789777536718 0.000000000000000000
 0.998528962121797870 0.000000000000000000 0.998473680694760390 0.000000000000000000 0.998364054363389042 0.000000000000000000 0.998125624545487145 0.000000000000000000
 0.998524806106026674 0.000000000000000000 0.998469091768891648 0.000000000000000000 0.998358607046797464 0.000000000000000000 0.998114510476082906 0.000000000000000000
 0.998520394196029337 0.000000000000000000 0.998462870183684625 0.000000000000000000 0.998354560695032700 0.000000000000000000 0.998113022196518540 0.000000000000000000
 0.998516947652880016 0.000000000000000000 0.998460221938913706 0.000000000000000000 0.998348072126413633 0.000000000000000000 0.998108193291759926 0.000000000000000000
 0.998516625857114426 0.000000000000000000 0.998457669954825988 0.000000000000000000 0.998347475404974261 0.000000000000000000 0.998107520156533701 0.000000000000000000
 0.998511611782572972 0.000000000000000000 0.998452171989499870 0.000000000000000000 0.998342464774263472 0.000000000000000000 0.998106104534761229 0.000000000000000000
 0.998507977453553242 0.000000000000000000 0.998449345860990212 0.000000000000000000 0.998341002851545145 0.000000000000000000 0.998103013185831056 0.000000000000000000
 0.998507478294864526 0.000000000000000000 0.998444123405255235 0.000000000000000000 0.998332520425191272 0.000000000000000000 0.998100283068603322 0.000000000000000000
 0.998504762987729055 0.000000000000000000 0.998442499142311757 0.000000000000000000 0.998330520161377133 0.000000000000000000 0.998092487247996041 0.000000000000000000
 0.998498749682401265 0.000000000000000000 0.998438159960256200 0.000000000000000000 0.998323503133735413 0.000000000000000000 0.998084753352590281 0.000000000000000000
 0.998495964458661955 0.000000000000000000 0.998436339262889772 0.000000000000000000 0.998319566600777142 0.000000000000000000 0.998083024183620160 0.000000000000000000
 0.998492539067468932 0.000000000000000000 0.998434694145863499 0.000000000000000000 0.998315346949708471 0.000000000000000000 0.998078693889345558 0.000000000000000000
 0.998484608293179199 0.000000000000000000 0.998428173432310828 0.000000000000000000 0.998308627767291012 0.000000000000000000 0.998076050203484999 0.000000000000000000
 0.998479891515143492 0.000000000000000000 0.998423101247335687 0.000000000000000000 0.998306105241017927 0.000000000000000000 0.998075430006373443 0.000000000000000000
 0.998476944981626646 0.000000000000000000 0.998420467729355554 0.000000000000000000 0.998303410452357154 0.000000000000000000 0.998071404693128383 0.000000000000000000
 0.998468283966765680 0.000000000000000000 0.998413136923840927 0.000000000000000000 0.998299335209428262 0.000000000000000000 0.998069055601346067 0.000000000000000000
 0.998463871339509534 0.000000000000000000 0.998413019840621030 0.000000000000000000 0.998295765964053672 0.000000000000000000 0.998064636685782713 0.000000000000000000
 0.998459407788620079 0.000000000000000000 0.998410267366517945 0.000000000000000000 0.998294223245394963 0.000000000000000000 0.998060532270676481 0.000000000000000000
 0.998455592073186460 0.000000000000000000 0.998407423417670192 0.000000000000000000 0.998289515265529670 0.000000000000000000 0.998056535099400510 0.000000000000000000
 0.998448257399771721 0.000000000000000000 0.998397055068315553 0.000000000000000000 0.998282995398585560 0.000000000000000000 0.998053776736816944 0.000000000000000000
 0.998445420392633842 0.000000000000000000 0.998391774829269329 0.000000000000000000 0.998281648364608865 0.000000000000000000 0.998052934610947240 0.000000000000000000
 0.998441997930521019 0.000000000000000000 0.998388082952427758 0.000000000000000000 0.998276574569830877 0.000000000000000000 0.998051725516788557 0.000000000000000000
 0.998440441535533352 0.000000000000000000 0.998384339544815758 0.000000000000000000 0.998272061407681877 0.000000000000000000 0.998047217765012817 0.000000000000000000
 0.998438943733620299 0.000000000000000000 0.998381649031907514 0.000000000000000000 0.998267258360203580 0.000000000000000000 0.998044822859661895 0.000000000000000000
 0.998433994624285615 0.000000000000000000 0.998378316142623845 0.000000000000000000 0.998266077781345906 0.000000000000000000 0.998039577302231473 0.000000000000000000
 0.998430596702176931 0.000000000000000000 0.998373574985191636 0.000000000000000000 0.998263697927632032 0.000000000000000000 0.998036349538371392 0.000000000000000000
 0.998422509111712042 0.000000000000000000 0.998371092309958685 0.000000000000000000 0.998259766863940690 0.000000000000000000 0.998034359490517886 0.000000000000000000
 0.998417426713105849 0.000000000000000000 0.998367897328464537 0.000000000000000000 0.998258773056104998 0.000000000000000000 0.998032898512006716 0.000000000000000000
 0.998412253714772380 0.000000000000000000 0.998361336819848177 0.000000000000000000 0.998253728157452502 0.000000000000000000 0.998026619664531656 0.000000000000000000
 0.998406030780001563 0.000000000000000000 0.998359837984428400 0.000000000000000000 0.998253190508609833 0.000000000000000000 0.998015932372504744 0.000000000000000000
 0.998398938829608285 0.000000000000000000 0.998349672417158107 0.000000000000000000 0.998248947138069331 0.000000000000000000 0.998010057247097682 0.000000000000000000
 0.998397313286793819 0.000000000000000000 0.998346388272750795 0.000000000000000000 0.998241396285514671 0.000000000000000000 0.998004781112733719 0.000000000000000000
 0.998393545839607488 0.000000000000000000 0.998344170260894392 0.000000000000000000 0.998239006253688776 0.000000000000000000 0.997999287644421140 0.000000000000000000
 0.998386975862639803 0.000000000000000000 0.998342026637325075 0.000000000000000000 0.998233646821564125 0.000000000000000000 0.997997585863436787 0.000000000000000000
 0.998385609762849624 0.000000000000000000 0.998332757289232431 0.000000000000000000 0.998229782882783745 0.000000000000000000 0.997993055933201423 0.000000000000000000
 0.998381855287407749 0.000000000000000000 0.998329963833046063 0.000000000000000000 0.998226348798267105 0.000000000000000000 0.997989117141985793 0.000000000000000000
 0.998374281654084150 0.000000000000000000 0.998325261540919495 0.000000000000000000 0.998215302411121219 0.000000000000000000 0.997985486452432680 0.000000000000000000
 0.998369354683920629 0.000000000000000000 0.998319996863766379 0.000000000000000000 0.998212061548693130 0.000000000000000000 0.997981657549839807 0.000000000000000000
 0.998368291560808419 0.000000000000000000 0.998314149017432539 0.000000000000000000 0.998209642566751154 0.000000000000000000 0.997977482509742941 0.000000000000000000
 0.998365560226539772 0.000000000000000000 0.998309591757242987 0.000000000000000000 0.998200379192869303 0.000000000000000000 0.997972074195492276 0.000000000000000000
 0.998363798434987237 0.000000000000000000 0.998302489044842867 0.000000000000000000 0.998198825298506676 0.000000000000000000 0.997969859155900529 0.000000000000000000
 0.998356998141947227 0.000000000000000000 0.998298191934148482 0.000000000000000000 0.998193587107313096 0.000000000000000000 0.997968986973201799 0.000000000000000000
 0.998355469322528499 0.000000000000000000 0.998294198849731140 0.000000000000000000 0.998191997927512897 0.000000000000000000 0.997964213859196092 0.000000000000000000
 0.998353452980281220 0.000000000000000000 0.998293332301565473 0.000000000000000000 0.998189320581347017 0.000000000000000000 0.997958219285300041 0.000000000000000000
 0.998349221543923360 0.000000000000000000 0.998290254556737700 0.000000000000000000 0.998183534807495998 0.000000000000000000 0.997954802113480421 0.000000000000000000
 0.998346487351650214 0.000000000000000000 0.998285694569113424 0.000000000000000000 0.998177418999525279 0.000000000000000000 0.997952162491539951 0.000000000000000000
 0.998342286020472369 0.000000000000000000 0.998285018737682828 0.000000000000000000 0.998175650774607126 0.000000000000000000 0.997946562876788401 0.000000000000000000
 0.998338860661013294 0.000000000000000000 0.998281326934672086 0.000000000000000000 0.998173410920508930 0.000000000000000000 0.997943775105081032 0.000000000000000000
 0.998336907443454713 0.000000000000000000 0.998279568297794961 0.000000000000000000 0.998164512360759426 0.000000000000000000 0.997943281403823268 0.000000000000000000
 0.998335332942935083 0.000000000000000000 0.998274921251618763 0.000000000000000000 0.998159263748109704 0.000000000000000000 0.997939926251903309 0.000000000000000000
 0.998331680993229331 0.000000000000000000 0.998272261144267037 0.000000000000000000 0.998158139267741107 0.000000000000000000 0.997936737046258737 0.000000000000000000
 0.998329498923856140 0.000000000000000000 0.998269977303676614 0.000000000000000000 0.998155886339828324 0.000000000000000000 0.997928727616875455 0.000000000000000000
 0.998322821338768374 0.000000000000000000 0.998266876052045227 0.000000000000000000 0.998143373409313805 0.000000000000000000 0.997926909673790385 0.000000000000000000
 0.998313142881547932 0.000000000000000000 0.998265641537471549 0.000000000000000000 0.998143284611875847 0.000000000000000000 0.997924621386654609 0.000000000000000000
 0.998310577139495114 0.000000000000000000 0.998261841297598984 0.000000000000000000 0.998137646950537305 0.000000000000000000 0.997922930058747326 0.000000000000000000
 0.998308196515001689 0.000000000000000000 0.998249801055675401 0.000000000000000000 0.998134662337457956 0.000000000000000000 0.997916630887307199 0.000000000000000000
 0.998305349213441717 0.000000000000000000 0.998246530250574193 0.000000000000000000 0.998133519405830949 0.000000000000000000 0.997914886114647959 0.000000000000000000
 0.998296200454772409 0.000000000000000000 0.998245452156059643 0.000000000000000000 0.998129498534380932 0.000000000000000000 0.997914483691188958 0.000000000000000000
 0.998289203562505500 0.000000000000000000 0.998242478736713235 0.000000000000000000 0.998128705455740617 0.000000000000000000 0.997913369033665343 0.000000000000000000
 0.998288517372960094 0.000000000000000000 0.998229973584353725 0.000000000000000000 0.998119701646033919 0.000000000000000000 0.997909846803866074 0.000000000000000000
 0.998286162277925659 0.000000000000000000 0.998226693603071924 0.000000000000000000 0.998114625818295909 0.000000000000000000 0.997903495043221844 0.000000000000000000
 0.998280332499610346 0.000000000000000000 0.998224876504527736 0.000000000000000000 0.998113404899456436 0.000000000000000000 0.997896122842976352 0.000000000000000000
 0.998273130676353482 0.000000000000000000 0.998217520137827274 0.000000000000000000 0.998108794778260200 0.000000000000000000 0.997891171424101331 0.000000000000000000
 0.998266821198071086 0.000000000000000000 0.998214925448840162 0.000000000000000000 0.998105170600862901 0.000000000000000000 0.997885206025674321 0.000000000000000000
 0.998252490588606767 0.000000000000000000 0.998208543907708412 0.000000000000000000 0.998101308914556173 0.000000000000000000 0.997879772170689572 0.000000000000000000
 0.998249595186452066 0.000000000000000000 0.998206424989921959 0.000000000000000000 0.998098230487518112 0.000000000000000000 0.997875115045512517 0.000000000000000000
 0.998248667840050397 0.000000000000000000 0.998200975750924702 0.000000000000000000 0.998089833729693621 0.000000000000000000 0.997872655940709286 0.000000000000000000
 0.998244211341391741 0.000000000000000000 0.998192348562322307 0.000000000000000000 0.998086922485703187 0.000000000000000000 0.997870690053905829 0.000000000000000000
 0.998240789373010862 0.000000000000000000 0.998189590927872072 0.000000000000000000 0.998083693048202658 0.000000000000000000 0.997864525276253467 0.000000000000000000
 0.998238708676765896 0.000000000000000000 0.998183771422357591 0.000000000000000000 0.998082456106443749 0.000000000000000000 0.997863625494751494 0.000000000000000000
 0.998235015602425779 0.000000000000000000 0.998179538721620685 0.000000000000000000 0.998080120670408300 0.000000000000000000 0.997859138277402469 0.000000000000000000
 0.998231129911468784 0.000000000000000000 0.998176678547175733 0.000000000000000000 0.998075874293224086 0.000000000000000000 0.997855464510136070 0.000000000000000000
 0.998227745118803300 0.000000000000000000 0.998173265562882328 0.000000000000000000 0.998072260963611679 0.000000000000000000 0.997853633169735854 0.000000000000000000
 0.998222634222255989 0.000000000000000000 0.998167528257518755 0.000000000000000000 0.998068561910463337 0.000000000000000000 0.997845603988396501 0.000000000000000000
 0.998218188540381690 0.000000000000000000 0.998164844483305780 0.000000000000000000 0.998065028047520397 0.000000000000000000 0.997838896526301866 0.000000000000000000
 0.998208420744075453 0.000000000000000000 0.998158771530623268 0.000000000000000000 0.998056271984689825 0.000000000000000000 0.997831440203443831 0.000000000000000000
 0.998204990666624714 0.000000000000000000 0.998158196470502412 0.000000000000000000 0.998052133814002262 0.000000000000000000 0.997824394669694970 0.000000000000000000
 0.998202095051308969 0.000000000000000000 0.998150808743088036 0.000000000000000000 0.998048199265507030 0.000000000000000000 0.997820276794285643 0.000000000000000000
 0.998198843336914998 0.000000000000000000 0.998145054519804731 0.000000000000000000 0.998044066884012149 0.000000000000000000 0.997817163177582178 0.000000000000000000
 0.998197044848198711 0.000000000000000000 0.998137348743592612 0.000000000000000000 0.998037702647217473 0.000000000000000000 0.997815150516898619 0.000000000000000000
 0.998191246509694929 0.000000000000000000 0.998135818052597878 0.000000000000000000 0.998033782453419560 0.000000000000000000 0.997809979263064251 0.000000000000000000
 0.998184968212918800 0.000000000000000000 0.998134558095606694 0.000000000000000000 0.998029791623592843 0.000000000000000000 0.997807776535006963 0.000000000000000000
 0.998182147822939569 0.000000000000000000 0.998133037023093195 0.000000000000000000 0.998022028686048168 0.000000000000000000 0.997799931037575361 0.000000000000000000
 0.998181985832655605 0.000000000000000000 0.998127539925973806 0.000000000000000000 0.998021734781916026 0.000000000000000000 0.997798172697695218 0.000000000000000000
 0.998179068047406637 0.000000000000000000 0.998125210294503185 0.000000000000000000 0.998016196148620027 0.000000000000000000 0.997792975349522937 0.000000000000000000
 0.998176970704875988 0.000000000000000000 0.998118869467994219 0.000000000000000000 0.998011593009387132 0.000000000000000000 0.997788693635487611 0.000000000000000000
 0.998171068887735990 0.000000000000000000 0.998117182276824333 0.000000000000000000 0.998010560638734501 0.000000000000000000 0.997786157708851151 0.000000000000000000
 0.998169333628648903 0.000000000000000000 0.998114784900859364 0.000000000000000000 0.998004058473463629 0.000000000000000000 0.997782364328840377 0.000000000000000000
 0.998168508489274853 0.000000000000000000 0.998111532888790620 0.000000000000000000 0.998000756563817371 0.000000000000000000 0.997779217863620671 0.000000000000000000
 0.998165260972907253 0.000000000000000000 0.998106849800414309 0.000000000000000000 0.997998313587834751 0.000000000000000000 0.997778474377852609 0.000000000000000000
 0.998157613721748271 0.000000000000000000 0.998102693543837405 0.000000000000000000 0.997992335990173229 0.000000000000000000 0.997775514649497430 0.000000000000000000
 0.998150997200889734 0.000000000000000000 0.998100505356549816 0.000000000000000000 0.997989937255103432 0.000000000000000000 0.997771167264384973 0.000000000000000000
 0.998147667350238521 0.000000000000000000 0.998094584855885980 0.000000000000000000 0.997986760053642175 0.000000000000000000 0.997769853523949202 0.000000000000000000
 0.998143203277299551 0.000000000000000000 0.998090037456815016 0.000000000000000000 0.997983693230403146 0.000000000000000000 0.997762631256857269 0.000000000000000000
 0.998138668946949470 0.000000000000000000 0.998086293298872773 0.000000000000000000 0.997979402688094042 0.000000000000000000 0.997761037891681579 0.000000000000000000
 0.998133744751253826 0.000000000000000000 0.998081684275173853 0.000000000000000000 0.997975686059899281 0.000000000000000000 0.997757790195340943 0.000000000000000000
 0.998131628149591332 0.000000000000000000 0.998078722365350113 0.000000000000000000 0.997970589125607210 0.000000000000000000 0.997754643336144498 0.000000000000000000
 0.998127381391655355 0.000000000000000000 0.998074899190381393 0.000000000000000000 0.997962748241523423 0.000000000000000000 0.997750647412227631 0.000000000000000000
 0.998118023816264910 0.000000000000000000 0.998070401162752030 0.000000000000000000 0.997961710641864785 0.000000000000000000 0.997747415854974729 0.000000000000000000
 0.998109821370299133 0.000000000000000000 0.998069294361269677 0.000000000000000000 0.997954404986879040 0.000000000000000000 0.997743052944086384 0.000000000000000000
 0.998108655181508819 0.000000000000000000 0.998061713492379821 0.000000000000000000 0.997949415695451703 0.000000000000000000 0.997741994755266925 0.000000000000000000
 0.998103381921404464 0.000000000000000000 0.998057799951496238 0.000000000000000000 0.997948837266466771 0.000000000000000000 0.997736590407912516 0.000000000000000000
 0.998100086207355686 0.000000000000000000 0.998053415822471535 0.000000000000000000 0.997946446554641264 0.000000000000000000 0.997731353154353240 0.000000000000000000
 0.998092421294071608 0.000000000000000000 0.998046530863042181 0.000000000000000000 0.997939776030624337 0.000000000000000000 0.997724123436445343 0.000000000000000000
 0.998089424966201233 0.000000000000000000 0.998043803350659231 0.000000000000000000 0.997934753692401033 0.000000000000000000 0.997721816420750418 0.000000000000000000
 0.998085370909696956 0.000000000000000000 0.998036858411640804 0.000000000000000000 0.997931941373955689 0.000000000000000000 0.997718563406864156 0.000000000000000000
 0.998080612652812671 0.000000000000000000 0.998028644567375389 0.000000000000000000 0.997930471012950626 0.000000000000000000 0.997709899738249639 0.000000000000000000
 0.998075492999930036 0.000000000000000000 0.998021564572220465 0.000000000000000000 0.997927519502797233 0.000000000000000000 0.997706313006524237 0.000000000000000000
 0.998074968402943519 0.000000000000000000 0.998016284872483395 0.000000000000000000 0.997925590065345758 0.000000000000000000 0.997699652180196406 0.000000000000000000
 0.998071012654791812 0.000000000000000000 0.998012735498166492 0.000000000000000000 0.997914215462997412 0.000000000000000000 0.997696578776420928 0.000000000000000000
 0.998060069033928965 0.000000000000000000 0.998002403375007563 0.000000000000000000 0.997910876258985668 0.000000000000000000 0.997691804279807193 0.000000000000000000
 0.998053304411614439 0.000000000000000000 0.997999715320151748 0.000000000000000000 0.997906467941081843 0.000000000000000000 0.997683010854356955 0.000000000000000000
 0.998048751997807959 0.000000000000000000 0.997998603763948111 0.000000000000000000 0.997894655605156888 0.000000000000000000 0.997679812324928417 0.000000000000000000
 0.998039252119535369 0.000000000000000000 0.997996849562654664 0.000000000000000000 0.997890980633241886 0.000000000000000000 0.997676002076673729 0.000000000000000000
 0.998034855782266916 0.000000000000000000 0.997993807050205461 0.000000000000000000 0.997887163816627454 0.000000000000000000 0.997672202882215919 0.000000000000000000
 0.998031389791013024 0.000000000000000000 0.997987549633264859 0.000000000000000000 0.997883131150321345 0.000000000000000000 0.997670219033863881 0.000000000000000000
 0.998025974254151516 0.000000000000000000 0.997974465760451457 0.000000000000000000 0.997876857630093483 0.000000000000000000 0.997667646284508103 0.000000000000000000
 0.998024840525184032 0.000000000000000000 0.997970205299731239 0.000000000000000000 0.997870032242388127 0.000000000000000000 0.997662996257105750 0.000000000000000000
 0.998018866446890640 0.000000000000000000 0.997963967205268032 0.000000000000000000 0.997867359403800225 0.000000000000000000 0.997662261724188815 0.000000000000000000
 0.998014437624004658 0.000000000000000000 0.997963416240957302 0.000000000000000000 0.997856914378346671 0.000000000000000000 0.997656682443576748 0.000000000000000000
 0.998012182772868628 0.000000000000000000 0.997956530229557548 0.000000000000000000 0.997856836447277740 0.000000000000000000 0.997648980338891822 0.000000000000000000
 0.998007900183778496 0.000000000000000000 0.997952938571721182 0.000000000000000000 0.997850470542243295 0.000000000000000000 0.997646536889805313 0.000000000000000000
 0.998002440466095320 0.000000000000000000 0.997951718138378241 0.000000000000000000 0.997846550843064506 0.000000000000000000 0.997641854640528125 0.000000000000000000
 0.997998799324335883 0.000000000000000000 0.997944529777834433 0.000000000000000000 0.997844152103252502 0.000000000000000000 0.997640343626526982 0.000000000000000000
 0.997997319629444601 0.000000000000000000 0.997943464266303315 0.000000000000000000 0.997839427342431029 0.000000000000000000 0.997633176744528671 0.000000000000000000
 0.997995488510508566 0.000000000000000000 0.997938568235673173 0.000000000000000000 0.997834525725391441 0.000000000000000000 0.997632299120117860 0.000000000000000000
 0.997986412373287224 0.000000000000000000 0.997935144015410391 0.000000000000000000 0.997833800351957456 0.000000000000000000 0.997627026356797120 0.000000000000000000
 0.997983805977329719 0.000000000000000000 0.997930889311037350 0.000000000000000000 0.997828165551902013 0.000000000000000000 0.997624442129052325 0.000000000000000000
 0.997971570782995254 0.000000000000000000 0.997928074692392086 0.000000000000000000 0.997826799555733612 0.000000000000000000 0.997622418835556135 0.000000000000000000
 0.997970333384074704 0.000000000000000000 0.997924553267649617 0.000000000000000000 0.997819531096548862 0.000000000000000000 0.997612184548145597 0.000000000000000000
 0.997968605478719795 0.000000000000000000 0.997921364386598619 0.000000000000000000 0.997818132134816738 0.000000000000000000 0.997607176800714424 0.000000000000000000
 0.997965335894950067 0.000000000000000000 0.997912785893627863 0.000000000000000000 0.997813092179939409 0.000000000000000000 0.997605569851985674 0.000000000000000000
 0.997963586262512470 0.000000000000000000 0.997909014351696433 0.000000000000000000 0.997812115445091186 0.000000000000000000 0.997601316047422304 0.000000000000000000
 0.997956809284443414 0.000000000000000000 0.997904961102460963 0.000000000000000000 0.997808575479508963 0.000000000000000000 0.997594069078108436 0.000000000000000000
 0.997954564166783631 0.000000000000000000 0.997900437123505069 0.000000000000000000 0.997805374032562420 0.000000000000000000 0.997590132826675857 0.000000000000000000
 0.997948757567048261 0.000000000000000000 0.997890741479815602 0.000000000000000000 0.997797972014632051 0.000000000000000000 0.997588416974393044 0.000000000000000000
 0.997945606881436631 0.000000000000000000 0.997887788329770209 0.000000000000000000 0.997788744637363556 0.000000000000000000 0.997586534411829651 0.000000000000000000
 0.997940921203704145 0.000000000000000000 0.997883189374898394 0.000000000000000000 0.997784262281285583 0.000000000000000000 0.997583061116009917 0.000000000000000000
 0.997934551884871901 0.000000000000000000 0.997882120655109284 0.000000000000000000 0.997774646296683665 0.000000000000000000 0.997581031806844987 0.000000000000000000
 0.997932271214271416 0.000000000000000000 0.997878555332419537 0.000000000000000000 0.997772609776198194 0.000000000000000000 0.997579507745325667 0.000000000000000000
 0.997927955703967418 0.000000000000000000 0.997875135707948280 0.000000000000000000 0.997767361180470047 0.000000000000000000 0.997576855080429481 0.000000000000000000
 0.997921751533088708 0.000000000000000000 0.997871217657394394 0.000000000000000000 0.997765189268446151 0.000000000000000000 0.997567023066231018 0.000000000000000000
 0.997919201798556199 0.000000000000000000 0.997869790571989435 0.000000000000000000 0.997761542208494223 0.000000000000000000 0.997565699789441984 0.000000000000000000
 0.997914513447035856 0.000000000000000000 0.997866670875172002 0.000000000000000000 0.997759903859685382 0.000000000000000000 0.997559332862578585 0.000000000000000000
 0.997907069224161503 0.000000000000000000 0.997860055637283971 0.000000000000000000 0.997754166592836667 0.000000000000000000 0.997553615284510808 0.000000000000000000
 0.997904717131324226 0.000000000000000000 0.997856231814942429 0.000000000000000000 0.997746689493516081 0.000000000000000000 0.997548489388140003 0.000000000000000000
 0.997900246904751209 0.000000000000000000 0.997850406263024681 0.000000000000000000 0.997740746142720347 0.000000000000000000 0.997547279931220165 0.000000000000000000
 0.997895468514889861 0.000000000000000000 0.997846639392656165 0.000000000000000000 0.997739912321363831 0.000000000000000000 0.997542722753570144 0.000000000000000000
 0.997893464532938368 0.000000000000000000 0.997838189209855786 0.000000000000000000 0.997735407472193470 0.000000000000000000 0.997537855964626408 0.000000000000000000
 0.997884384468394336 0.000000000000000000 0.997836358286677827 0.000000000000000000 0.997730306344403295 0.000000000000000000 0.997532493500721040 0.000000000000000000
 0.997883069330146477 0.000000000000000000 0.997835360149735062 0.000000000000000000 0.997726029400193504 0.000000000000000000 0.997530140247580466 0.000000000000000000
 0.997878008633004354 0.000000000000000000 0.997828741405151542 0.000000000000000000 0.997721543056945159 0.000000000000000000 0.997527718991602641 0.000000000000000000
 0.997873385025533133 0.000000000000000000 0.997825687351510338 0.000000000000000000 0.997719030265781126 0.000000000000000000 0.997524041503948466 0.000000000000000000
 0.997864288684143119 0.000000000000000000 0.997821496175262834 0.000000000000000000 0.997715769058576174 0.000000000000000000 0.997521986770199098 0.000000000000000000
 0.997860294379686041 0.000000000000000000 0.997817884214927120 0.000000000000000000 0.997713090526144653 0.000000000000000000 0.997517765727731986 0.000000000000000000
 0.997851679568732219 0.000000000000000000 0.997810052304979211 0.000000000000000000 0.997710779617429155 0.000000000000000000 0.997516403971457910 0.000000000000000000
 0.997849451986433378 0.000000000000000000 0.997803135008918374 0.000000000000000000 0.997707255582529373 0.000000000000000000 0.997509848576723646 0.000000000000000000
 0.997847372139614053 0.000000000000000000 0.997799011274941527 0.000000000000000000 0.997700499855135536 0.000000000000000000 0.997501573390640939 0.000000000000000000
 0.997843859344822670 0.000000000000000000 0.997795989026024621 0.000000000000000000 0.997690017567482212 0.000000000000000000 0.997499396634773272 0.000000000000000000
 0.997840478594942071 0.000000000000000000 0.997787078883156431 0.000000000000000000 0.997688073039606382 0.000000000000000000 0.997497591643677461 0.000000000000000000
 0.997837393023482289 0.000000000000000000 0.997780841961829812 0.000000000000000000 0.997684397126701095 0.000000000000000000 0.997491860172540656 0.000000000000000000
 0.997827783626183962 0.000000000000000000 0.997773590587669346 0.000000000000000000 0.997681487760692987 0.000000000000000000 0.997488916325502739 0.000000000000000000
 0.997819565270594677 0.000000000000000000 0.997768381146560190 0.000000000000000000 0.997680457530304987 0.000000000000000000 0.997485583821817401 0.000000000000000000
 0.997815234001311446 0.000000000000000000 0.997765559039759498 0.000000000000000000 0.997677466969444704 0.000000000000000000 0.997481966344259674 0.000000000000000000
 0.997811041103332186 0.000000000000000000 0.997762586447438760 0.000000000000000000 0.997671282096663448 0.000000000000000000 0.997480219436673976 0.000000000000000000
 0.997806735073104689 0.000000000000000000 0.997757667977860030 0.000000000000000000 0.997668755397110085 0.000000000000000000 0.997475802229792596 0.000000000000000000
 0.997803704559920956 0.000000000000000000 0.997755122464153099 0.000000000000000000 0.997666653806294712 0.000000000000000000 0.997468390653688641 0.000000000000000000
 0.997797667354803020 0.000000000000000000 0.997748979273776704 0.000000000000000000 0.997658287720288084 0.000000000000000000 0.997466000353765314 0.000000000000000000
 0.997794103355729489 0.000000000000000000 0.997745027998917955 0.000000000000000000 0.997654015784630199 0.000000000000000000 0.997465088523184384 0.000000000000000000
 0.997793414567413772 0.000000000000000000 0.997743783739054035 0.000000000000000000 0.997652669022281557 0.000000000000000000 0.997463399715910137 0.000000000000000000
 0.997792188584522122 0.000000000000000000 0.997739819124903726 0.000000000000000000 0.997644428363682723 0.000000000000000000 0.997455198132265575 0.000000000000000000
 0.997787367526227431 0.000000000000000000 0.997739553286389524 0.000000000000000000 0.997640374988831291 0.000000000000000000 0.997453106192619621 0.000000000000000000
 0.997786346718604333 0.000000000000000000 0.997730167495079145 0.000000000000000000 0.997633681470913358 0.000000000000000000 0.997445528584219532 0.000000000000000000
 0.997780332020357430 0.000000000000000000 0.997727669546122020 0.000000000000000000 0.997631088878685790 0.000000000000000000 0.997443051894037147 0.000000000000000000
 0.997776771840176324 0.000000000000000000 0.997722267513018735 0.000000000000000000 0.997628159121330849 0.000000000000000000 0.997438326517668283 0.000000000000000000
 0.997773794187094443 0.000000000000000000 0.997717509475954056 0.000000000000000000 0.997624090516472384 0.000000000000000000 0.997435934482309938 0.000000000000000000
 0.997769930450711606 0.000000000000000000 0.997715823227334098 0.000000000000000000 0.997622091026779123 0.000000000000000000 0.997434589278034855 0.000000000000000000
 0.997763817934098407 0.000000000000000000 0.997713474543952539 0.000000000000000000 0.997614182756659029 0.000000000000000000 0.997426409899271338 0.000000000000000000
 0.997758970473721640 0.000000000000000000 0.997710984787933408 0.000000000000000000 0.997609873095890443 0.000000000000000000 0.997424332515654211 0.000000000000000000
 0.997756778592568283 0.000000000000000000 0.997706596477199281 0.000000000000000000 0.997605203846466337 0.000000000000000000 0.997410279001831324 0.000000000000000000
 0.997746410227392078 0.000000000000000000 0.997703248343954074 0.000000000000000000 0.997601530737634246 0.000000000000000000 0.997402650900805154 0.000000000000000000
 0.997743607212631112 0.000000000000000000 0.997699838215898027 0.000000000000000000 0.997599028821945177 0.000000000000000000 0.997396163682526704 0.000000000000000000
 0.997735234861817588 0.000000000000000000 0.997692225561461754 0.000000000000000000 0.997597664560495700 0.000000000000000000 0.997395702164993736 0.000000000000000000
 0.997732696173374234 0.000000000000000000 0.997687468800821708 0.000000000000000000 0.997587668259961924 0.000000000000000000 0.997392649178635571 0.000000000000000000
 0.997728070898039610 0.000000000000000000 0.997680503100161542 0.000000000000000000 0.997584872700594927 0.000000000000000000 0.997388152758292068 0.000000000000000000
 0.997721000883530329 0.000000000000000000 0.997679925300351544 0.000000000000000000 0.997577918904663297 0.000000000000000000 0.997387114144973719 0.000000000000000000
 0.997719176781606043 0.000000000000000000 0.997674405396236752 0.000000000000000000 0.997575039633668670 0.000000000000000000 0.997381643425874764 0.000000000000000000
 0.997710724049038045 0.000000000000000000 0.997669320408814175 0.000000000000000000 0.997572981446628093 0.000000000000000000 0.997378281312534254 0.000000000000000000
 0.997708125588025241 0.000000000000000000 0.997666276898508286 0.000000000000000000 0.997571443925650114 0.000000000000000000 0.997376002877097600 0.000000000000000000
 0.997701648286945630 0.000000000000000000 0.997663604897657819 0.000000000000000000 0.997567272734762311 0.000000000000000000 0.997374130445629170 0.000000000000000000
 0.997699836499198800 0.000000000000000000 0.997654947868779951 0.000000000000000000 0.997563129511147340 0.000000000000000000 0.997373765764612896 0.000000000000000000
 0.997697721536849436 0.000000000000000000 0.997651471461036499 0.000000000000000000 0.997560381266030638 0.000000000000000000 0.997369249816675074 0.000000000000000000
 0.997696430277726476 0.000000000000000000 0.997649594197635547 0.000000000000000000 0.997555516067681003 0.000000000000000000 0.997367250779557568 0.000000000000000000
 0.997694618793202537 0.000000000000000000 0.997645175927825534 0.000000000000000000 0.997554489843324510 0.000000000000000000 0.997359784472698352 0.000000000000000000
 0.997689220971548441 0.000000000000000000 0.997638623982419759 0.000000000000000000 0.997553087804809446 0.000000000000000000 0.997353532787150554 0.000000000000000000
 0.997674424971402241 0.000000000000000000 0.997631294078869080 0.000000000000000000 0.997549243086167992 0.000000000000000000 0.997351991407895988 0.000000000000000000
 0.997669636318578967 0.000000000000000000 0.997630124983800881 0.000000000000000000 0.997543004101886455 0.000000000000000000 0.997340294594258658 0.000000000000000000
 0.997665773933210875 0.000000000000000000 0.997625430791778012 0.000000000000000000 0.997541250746257213 0.000000000000000000 0.997337040744079917 0.000000000000000000
 0.997655587061304194 0.000000000000000000 0.997620899058453636 0.000000000000000000 0.997537668605869343 0.000000000000000000 0.997330556018986236 0.000000000000000000
 0.997654115812124931 0.000000000000000000 0.997613036668305031 0.000000000000000000 0.997534503067548539 0.000000000000000000 0.997322302424983320 0.000000000000000000
 0.997649761289995496 0.000000000000000000 0.997608910977080265 0.000000000000000000 0.997524301418261872 0.000000000000000000 0.997312714021668989 0.000000000000000000
 0.997644826582084865 0.000000000000000000 0.997604769357320342 0.000000000000000000 0.997521881576675429 0.000000000000000000 0.997304539055407946 0.000000000000000000
 0.997642286289072033 0.000000000000000000 0.997598495244398031 0.000000000000000000 0.997520679002477761 0.000000000000000000 0.997299988988286867 0.000000000000000000
 0.997634498602709363 0.000000000000000000 0.997594867487473169 0.000000000000000000 0.997510687587421563 0.000000000000000000 0.997295310188953010 0.000000000000000000
 0.997632729190059631 0.000000000000000000 0.997590313615053237 0.000000000000000000 0.997505229103035518 0.000000000000000000 0.997290464258033138 0.000000000000000000
 0.997628502877885071 0.000000000000000000 0.997588774777706799 0.000000000000000000 0.997501700922693968 0.000000000000000000 0.997288571859966000 0.000000000000000000
 0.997627119327064937 0.000000000000000000 0.997581015575160324 0.000000000000000000 0.997496458577125544 0.000000000000000000 0.997286945427151905 0.000000000000000000
 0.997619862385604184 0.000000000000000000 0.997579004953260129 0.000000000000000000 0.997496159585721132 0.000000000000000000 0.997281714782975781 0.000000000000000000
 0.997611828312439997 0.000000000000000000 0.997575795287725220 0.000000000000000000 0.997487761117341054 0.000000000000000000 0.997276038168102841 0.000000000000000000
 0.997608793478960698 0.000000000000000000 0.997573770166289897 0.000000000000000000 0.997482118130324058 0.000000000000000000 0.997267197894949442 0.000000000000000000
 0.997607554544348130 0.000000000000000000 0.997567906492655365 0.000000000000000000 0.997471628089528495 0.000000000000000000 0.997263896303964059 0.000000000000000000
 0.997605467258181222 0.000000000000000000 0.997561787504446795 0.000000000000000000 0.997463948481862706 0.000000000000000000 0.997256593413049730 0.000000000000000000
 0.997604399317844504 0.000000000000000000 0.997556397025168073 0.000000000000000000 0.997458439986127376 0.000000000000000000 0.997251214831496924 0.000000000000000000
 0.997598798132322440 0.000000000000000000 0.997545438843785548 0.000000000000000000 0.997453938995769285 0.000000000000000000 0.997246771649722641 0.000000000000000000
 0.997594999720490150 0.000000000000000000 0.997542273664225321 0.000000000000000000 0.997450031715379049 0.000000000000000000 0.997241447815725768 0.000000000000000000
 0.997592735695690958 0.000000000000000000 0.997536917051245586 0.000000000000000000 0.997445744256483469 0.000000000000000000 0.997238513270073734 0.000000000000000000
 0.997587281226776645 0.000000000000000000 0.997534718438318091 0.000000000000000000 0.997437922004503985 0.000000000000000000 0.997230201276783079 0.000000000000000000
 0.997585080444943317 0.000000000000000000 0.997533289697534631 0.000000000000000000 0.997433993441559585 0.000000000000000000 0.997223267959036597 0.000000000000000000
 0.997578318743687298 0.000000000000000000 0.997530912991098306 0.000000000000000000 0.997426968222055677 0.000000000000000000 0.997221051733947927 0.000000000000000000
 0.997574815760246092 0.000000000000000000 0.997526892663323062 0.000000000000000000 0.997423274164744300 0.000000000000000000 0.997216109720959087 0.000000000000000000
 0.997570123103508788 0.000000000000000000 0.997521660853712744 0.000000000000000000 0.997422188310288726 0.000000000000000000 0.997211280365595587 0.000000000000000000
 0.997566302641866409 0.000000000000000000 0.997511182843179967 0.000000000000000000 0.997412830054215660 0.000000000000000000 0.997209446783040909 0.000000000000000000
 0.997557803016665301 0.000000000000000000 0.997507657431021433 0.000000000000000000 0.997408835294970930 0.000000000000000000 0.997203747858592005 0.000000000000000000
 0.997551238314599242 0.000000000000000000 0.997504886596169094 0.000000000000000000 0.997405141101756709 0.000000000000000000 0.997201155250759586 0.000000000000000000
 0.997543218604871162 0.000000000000000000 0.997500723270507761 0.000000000000000000 0.997401063557099454 0.000000000000000000 0.997191460126927942 0.000000000000000000
 0.997539477943186648 0.000000000000000000 0.997496956922096722 0.000000000000000000 0.997398466523355176 0.000000000000000000 0.997189854159303835 0.000000000000000000
 0.997534502008614044 0.000000000000000000 0.997489593712434286 0.000000000000000000 0.997396363975609379 0.000000000000000000 0.997187563823205947 0.000000000000000000
 0.997533541499032061 0.000000000000000000 0.997484088284371850 0.000000000000000000 0.997383935393913124 0.000000000000000000 0.997180583165442447 0.000000000000000000
 0.997528543899448672 0.000000000000000000 0.997478277090890431 0.000000000000000000 0.997381601213701119 0.000000000000000000 0.997176138974960380 0.000000000000000000
 0.997522014195457274 0.000000000000000000 0.997475150573391756 0.000000000000000000 0.997378067373743016 0.000000000000000000 0.997167753887178820 0.000000000000000000
 0.997517745681484214 0.000000000000000000 0.997471261999389847 0.000000000000000000 0.997367807646070692 0.000000000000000000 0.997163715631224634 0.000000000000000000
 0.997512315436608454 0.000000000000000000 0.997465570776130406 0.000000000000000000 0.997358373056266734 0.000000000000000000 0.997150967185667092 0.000000000000000000
 0.997509519236847164 0.000000000000000000 0.997460084151292836 0.000000000000000000 0.997356620654471171 0.000000000000000000 0.997145687920483970 0.000000000000000000
 0.997506365270207751 0.000000000000000000 0.997452073014111207 0.000000000000000000 0.997355149948956021 0.000000000000000000 0.997140478647902229 0.000000000000000000
 0.997504483854676938 0.000000000000000000 0.997446033326071957 0.000000000000000000 0.997350227537253997 0.000000000000000000 0.997133556404735999 0.000000000000000000
 0.997502789558244896 0.000000000000000000 0.997445558444980396 0.000000000000000000 0.997346843763475266 0.000000000000000000 0.997122998413462636 0.000000000000000000
 0.997495451549579415 0.000000000000000000 0.997442626269897104 0.000000000000000000 0.997344396455209670 0.000000000000000000 0.997117725491660334 0.000000000000000000
 0.997487884546194192 0.000000000000000000 0.997440879871241304 0.000000000000000000 0.997333789683782279 0.000000000000000000 0.997109644082604163 0.000000000000000000
 0.997483521983086430 0.000000000000000000 0.997439664352564148 0.000000000000000000 0.997330078437738132 0.000000000000000000 0.997106613051536250 0.000000000000000000
 0.997479035484027388 0.000000000000000000 0.997428684471343696 0.000000000000000000 0.997321966846218433 0.000000000000000000 0.997103765989456714 0.000000000000000000
 0.997472281414412576 0.000000000000000000 0.997423728832620426 0.000000000000000000 0.997316580612778503 0.000000000000000000 0.997098562050740433 0.000000000000000000
 0.997468602372288071 0.000000000000000000 0.997420207586496632 0.000000000000000000 0.997307083109135517 0.000000000000000000 0.997088837240521664 0.000000000000000000
 0.997463504482111962 0.000000000000000000 0.997415127989278671 0.000000000000000000 0.997301418300500342 0.000000000000000000 0.997080796506134903 0.000000000000000000
 0.997461985659171546 0.000000000000000000 0.997411400788040692 0.000000000000000000 0.997299296244971933 0.000000000000000000 0.997075606274144599 0.000000000000000000
 0.997454473305054878 0.000000000000000000 0.997401222150791300 0.000000000000000000 0.997294090385559606 0.000000000000000000 0.997067388115756459 0.000000000000000000
 0.997450052123835973 0.000000000000000000 0.997398146403397856 0.000000000000000000 0.997277835544517210 0.000000000000000000 0.997058750473408861 0.000000000000000000
 0.997443350054740940 0.000000000000000000 0.997393255052858696 0.000000000000000000 0.997272527255665842 0.000000000000000000 0.997055670913319592 0.000000000000000000
 0.997438586613570211 0.000000000000000000 0.997380747668430656 0.000000000000000000 0.997270072917602501 0.000000000000000000 0.997049027020874279 0.000000000000000000
 0.997426916406766284 0.000000000000000000 0.997376813374605042 0.000000000000000000 0.997267397681800283 0.000000000000000000 0.997048788121995155 0.000000000000000000
 0.997423530605937914 0.000000000000000000 0.997375535620680154 0.000000000000000000 0.997263156660463168 0.000000000000000000 0.997041341325810571 0.000000000000000000
 0.997411014894524106 0.000000000000000000 0.997368050833020603 0.000000000000000000 0.997261336891973271 0.000000000000000000 0.997035913153253017 0.000000000000000000
 0.997403693229341748 0.000000000000000000 0.997355713579077818 0.000000000000000000 0.997245398495057889 0.000000000000000000 0.997033434393101659 0.000000000000000000
 0.997401110589637763 0.000000000000000000 0.997341781992684195 0.000000000000000000 0.997243028983226143 0.000000000000000000 0.997026183437325741 0.000000000000000000
 0.997394354843602615 0.000000000000000000 0.997333154117734044 0.000000000000000000 0.997235960765281093 0.000000000000000000 0.997019604995436626 0.000000000000000000
 0.997386388897131049 0.000000000000000000 0.997330280276202741 0.000000000000000000 0.997228369030126682 0.000000000000000000 0.997010616782530334 0.000000000000000000
 0.997385623131582855 0.000000000000000000 0.997326893015542226 0.000000000000000000 0.997227040573059553 0.000000000000000000 0.997006962163396571 0.000000000000000000
 0.997381531647195008 0.000000000000000000 0.997324933523522805 0.000000000000000000 0.997224657378441792 0.000000000000000000 0.997004888278591128 0.000000000000000000
 0.997378169676553350 0.000000000000000000 0.997319981662598276 0.000000000000000000 0.997221258974711589 0.000000000000000000 0.996995539553854226 0.000000000000000000
 0.997372349800605407 0.000000000000000000 0.997317836691988480 0.000000000000000000 0.997213075217547429 0.000000000000000000 0.996994296005126679 0.000000000000000000
 0.997368747579233328 0.000000000000000000 0.997314358508564869 0.000000000000000000 0.997205453203802272 0.000000000000000000 0.996989500939073570 0.000000000000000000
 0.997363668259250047 0.000000000000000000 0.997311373356417064 0.000000000000000000 0.997195343147184832 0.000000000000000000 0.996981862470517233 0.000000000000000000
 0.997354056636519659 0.000000000000000000 0.997306877993728524 0.000000000000000000 0.997190079376134131 0.000000000000000000 0.996974605063882691 0.000000000000000000
 0.997349047759958807 0.000000000000000000 0.997300942223114717 0.000000000000000000 0.997185927171337361 0.000000000000000000 0.996971185815176075 0.000000000000000000
 0.997343812910995609 0.000000000000000000 0.997298376211948501 0.000000000000000000 0.997183661278397637 0.000000000000000000 0.996967331713031535 0.000000000000000000
 0.997339949385901869 0.000000000000000000 0.997292378592164130 0.000000000000000000 0.997180693909891058 0.000000000000000000 0.996962993826406629 0.000000000000000000
 0.997338250994368680 0.000000000000000000 0.997286924276173159 0.000000000000000000 0.997177543873363992 0.000000000000000000 0.996957460030403086 0.000000000000000000
 0.997335544885969649 0.000000000000000000 0.997277457102345166 0.000000000000000000 0.997175271080436687 0.000000000000000000 0.996952205985357720 0.000000000000000000
 0.997332841591100583 0.000000000000000000 0.997267704345646600 0.000000000000000000 0.997166083135874404 0.000000000000000000 0.996942369776589121 0.000000000000000000
 0.997315812645019784 0.000000000000000000 0.997265770147617192 0.000000000000000000 0.997160687011644509 0.000000000000000000 0.996939947589377429 0.000000000000000000
 0.997312234440499101 0.000000000000000000 0.997259429956282695 0.000000000000000000 0.997157999388814997 0.000000000000000000 0.996938132859816251 0.000000000000000000
 0.997308433502652081 0.000000000000000000 0.997249318153005104 0.000000000000000000 0.997150822840585316 0.000000000000000000 0.996932345428841793 0.000000000000000000
 0.997303287337570565 0.000000000000000000 0.997244757113465496 0.000000000000000000 0.997144083400081871 0.000000000000000000 0.996918730235114903 0.000000000000000000
 0.997283890743230983 0.000000000000000000 0.997241648907924105 0.000000000000000000 0.997136319923695336 0.000000000000000000 0.996918127253235808 0.000000000000000000
 0.997282227259426279 0.000000000000000000 0.997239453836693546 0.000000000000000000 0.997127157098942396 0.000000000000000000 0.996916564832987295 0.000000000000000000
 0.997272906295959660 0.000000000000000000 0.997223699919856710 0.000000000000000000 0.997114717742704992 0.000000000000000000 0.996913365804238727 0.000000000000000000
 0.997266842678524945 0.000000000000000000 0.997221306963702925 0.000000000000000000 0.997111248822129093 0.000000000000000000 0.996902039134018314 0.000000000000000000
 0.997260603997127459 0.000000000000000000 0.997210272390179453 0.000000000000000000 0.997109514209988723 0.000000000000000000 0.996896412549512556 0.000000000000000000
 0.997247548300012499 0.000000000000000000 0.997202672155345082 0.000000000000000000 0.997106422732174758 0.000000000000000000 0.996892145079123826 0.000000000000000000
 0.997244333318548226 0.000000000000000000 0.997197485296484332 0.000000000000000000 0.997096754282441933 0.000000000000000000 0.996887692682599580 0.000000000000000000
 0.997242358412854357 0.000000000000000000 0.997193664275235703 0.000000000000000000 0.997090323634319486 0.000000000000000000 0.996885654956853773 0.000000000000000000
 0.997238939449194506 0.000000000000000000 0.997191196172224070 0.000000000000000000 0.997086100373248962 0.000000000000000000 0.996877841580811053 0.000000000000000000
 0.997233331794271538 0.000000000000000000 0.997181111981506607 0.000000000000000000 0.997083836547757674 0.000000000000000000 0.996870128145290080 0.000000000000000000
 0.997228671979005665 0.000000000000000000 0.997178918890861077 0.000000000000000000 0.997079162524746376 0.000000000000000000 0.996859004086462108 0.000000000000000000
 0.997221598450359403 0.000000000000000000 0.997168852469468514 0.000000000000000000 0.997076560572890291 0.000000000000000000 0.996857398335623257 0.000000000000000000
 0.997219837685651478 0.000000000000000000 0.997166621644743678 0.000000000000000000 0.997062930121669244 0.000000000000000000 0.996851826877480529 0.000000000000000000
 0.997215568146454956 0.000000000000000000 0.997164106994527955 0.000000000000000000 0.997059429007329689 0.000000000000000000 0.996845167876601268 0.000000000000000000
 0.997205377362131218 0.000000000000000000 0.997158112357878990 0.000000000000000000 0.997051136644273250 0.000000000000000000 0.996840850760676411 0.000000000000000000
 0.997189710514886141 0.000000000000000000 0.997142564267469389 0.000000000000000000 0.997035274323483711 0.000000000000000000 0.996830075269434457 0.000000000000000000
 0.997186613308321479 0.000000000000000000 0.997136216425049238 0.000000000000000000 0.997033442697994765 0.000000000000000000 0.996827614586171307 0.000000000000000000
 0.997181271156850069 0.000000000000000000 0.997130248741637359 0.000000000000000000 0.997025888096646273 0.000000000000000000 0.996813542812599485 0.000000000000000000
 0.997174971077556815 0.000000000000000000 0.997123946950945306 0.000000000000000000 0.997024873697090697 0.000000000000000000 0.996806889028827525 0.000000000000000000
 0.997167096518389529 0.000000000000000000 0.997117812599601749 0.000000000000000000 0.997021221110358402 0.000000000000000000 0.996800591338264041 0.000000000000000000
 0.997159201351772384 0.000000000000000000 0.997112512642801208 0.000000000000000000 0.997014567888126924 0.000000000000000000 0.996797298750369043 0.000000000000000000
 0.997157956521909417 0.000000000000000000 0.997107777168000475 0.000000000000000000 0.997013995116761031 0.000000000000000000 0.996793140261701627 0.000000000000000000
 0.997155772435485366 0.000000000000000000 0.997097850087561910 0.000000000000000000 0.997010372822271784 0.000000000000000000 0.996789867584490841 0.000000000000000000
 0.997146027296067938 0.000000000000000000 0.997087923696852396 0.000000000000000000 0.997000283484342775 0.000000000000000000 0.996786319932564724 0.000000000000000000
 0.997137095543345620 0.000000000000000000 0.997085284042850017 0.000000000000000000 0.996995011389483432 0.000000000000000000 0.996783475805835262 0.000000000000000000
 0.997135201868195598 0.000000000000000000 0.997081729806317374 0.000000000000000000 0.996981256104507718 0.000000000000000000 0.996778231047768304 0.000000000000000000
 0.997125793472445343 0.000000000000000000 0.997079164038901733 0.000000000000000000 0.996976149783020960 0.000000000000000000 0.996777912912999442 0.000000000000000000
 0.997120660422804339 0.000000000000000000 0.997074921531290514 0.000000000000000000 0.996973073981189062 0.000000000000000000 0.996772408834154855 0.000000000000000000
 0.997115655089944042 0.000000000000000000 0.997072713334449467 0.000000000000000000 0.996954062203890157 0.000000000000000000 0.996757432816899214 0.000000000000000000
 0.997108725156926834 0.000000000000000000 0.997065160154418262 0.000000000000000000 0.996950054553428111 0.000000000000000000 0.996753244519883896 0.000000000000000000
 0.997103455538923544 0.000000000000000000 0.997059859672248305 0.000000000000000000 0.996948980427678322 0.000000000000000000 0.996741359382007919 0.000000000000000000
 0.997099036981656695 0.000000000000000000 0.997056289224851677 0.000000000000000000 0.996945397467325467 0.000000000000000000 0.996732114204438635 0.000000000000000000
 0.997091323122801132 0.000000000000000000 0.997039565395026806 0.000000000000000000 0.996940672210007262 0.000000000000000000 0.996724498064056941 0.000000000000000000
 0.997083218541336636 0.000000000000000000 0.997023826180553630 0.000000000000000000 0.996934775549675467 0.000000000000000000 0.996721199775232880 0.000000000000000000
 0.997075446428226098 0.000000000000000000 0.997017039706605157 0.000000000000000000 0.996910796769064467 0.000000000000000000 0.996716397064383419 0.000000000000000000
 0.997068584429389837 0.000000000000000000 0.997009468131115906 0.000000000000000000 0.996909178118762784 0.000000000000000000 0.996703047383999063 0.000000000000000000
 0.997057651253884902 0.000000000000000000 0.997001423378152674 0.000000000000000000 0.996903419687148129 0.000000000000000000 0.996698504599235813 0.000000000000000000
 0.997053480362023126 0.000000000000000000 0.996997269374696460 0.000000000000000000 0.996899120801161609 0.000000000000000000 0.996695508273392594 0.000000000000000000
 0.997043779981551137 0.000000000000000000 0.996987705843199734 0.000000000000000000 0.996893538379778898 0.000000000000000000 0.996690765253479993 0.000000000000000000
 0.997028663141255267 0.000000000000000000 0.996977982077831282 0.000000000000000000 0.996888289143277651 0.000000000000000000 0.996686582965383372 0.000000000000000000
 0.997020855778300241 0.000000000000000000 0.996974938427436674 0.000000000000000000 0.996883493515698049 0.000000000000000000 0.996680098165253492 0.000000000000000000
 0.997018065141124343 0.000000000000000000 0.996971928295441900 0.000000000000000000 0.996873255331205521 0.000000000000000000 0.996678672813024580 0.000000000000000000
 0.997010388733264086 0.000000000000000000 0.996966930801527762 0.000000000000000000 0.996869676306049279 0.000000000000000000 0.996672793056446515 0.000000000000000000
 0.997008273449237925 0.000000000000000000 0.996961744814050088 0.000000000000000000 0.996859020140986485 0.000000000000000000 0.996671188946397280 0.000000000000000000
 0.997006480373892945 0.000000000000000000 0.996957536012315071 0.000000000000000000 0.996852849919973361 0.000000000000000000 0.996655807740558952 0.000000000000000000
 0.997000260007948058 0.000000000000000000 0.996948491822563732 0.000000000000000000 0.996850971860627100 0.000000000000000000 0.996653672669605806 0.000000000000000000
 0.996994163427791680 0.000000000000000000 0.996946009057391835 0.000000000000000000 0.996845393737176844 0.000000000000000000 0.996648026381250718 0.000000000000000000
 0.996993487731956729 0.000000000000000000 0.996942403677310685 0.000000000000000000 0.996840541412229553 0.000000000000000000 0.996641392156958905 0.000000000000000000
 0.996988639115983344 0.000000000000000000 0.996940221197411991 0.000000000000000000 0.996837662247568868 0.000000000000000000 0.996636561876130922 0.000000000000000000
 0.996987162711269637 0.000000000000000000 0.996928816171648968 0.000000000000000000 0.996827604355629560 0.000000000000000000 0.996633665909815392 0.000000000000000000
 0.996982170861962280 0.000000000000000000 0.996927812242195843 0.000000000000000000 0.996821464784387601 0.000000000000000000 0.996622441352332356 0.000000000000000000
 0.996976106248494309 0.000000000000000000 0.996921160478459467 0.000000000000000000 0.996813500699577304 0.000000000000000000 0.996616490085018847 0.000000000000000000
 0.996974032432657364 0.000000000000000000 0.996918102864269406 0.000000000000000000 0.996805539035759303 0.000000000000000000 0.996609065722716347 0.000000000000000000
 0.996968186703094728 0.000000000000000000 0.996915736948245312 0.000000000000000000 0.996804135728682761 0.000000000000000000 0.996597031953497803 0.000000000000000000
 0.996962853693736828 0.000000000000000000 0.996907999331668404 0.000000000000000000 0.996794881255779197 0.000000000000000000 0.996594725485768773 0.000000000000000000
 0.996961017745250366 0.000000000000000000 0.996902831082495222 0.000000000000000000 0.996791778910086745 0.000000000000000000 0.996592298753208983 0.000000000000000000
 0.996952314223634506 0.000000000000000000 0.996901061548472800 0.000000000000000000 0.996785959299321123 0.000000000000000000 0.996587965572573564 0.000000000000000000
 0.996947213092034712 0.000000000000000000 0.996892499126735498 0.000000000000000000 0.996781584756203487 0.000000000000000000 0.996573636182299882 0.000000000000000000
 0.996939571135627145 0.000000000000000000 0.996881537247261917 0.000000000000000000 0.996774274498969715 0.000000000000000000 0.996564903189099405 0.000000000000000000
 0.996926857535375910 0.000000000000000000 0.996873380597649295 0.000000000000000000 0.996768317325404274 0.000000000000000000 0.996550029328647669 0.000000000000000000
 0.996916952259803701 0.000000000000000000 0.996868622322640174 0.000000000000000000 0.996751847453806405 0.000000000000000000 0.996545033305537009 0.000000000000000000
 0.996903889899645401 0.000000000000000000 0.996859922314723534 0.000000000000000000 0.996750156844170121 0.000000000000000000 0.996535986107734528 0.000000000000000000
 0.996900137598311975 0.000000000000000000 0.996856734550174761 0.000000000000000000 0.996749463649518219 0.000000000000000000 0.996533237142021355 0.000000000000000000
 0.996894495577514861 0.000000000000000000 0.996848840428399607 0.000000000000000000 0.996743148720651284 0.000000000000000000 0.996530724951657398 0.000000000000000000
 0.996888164298103341 0.000000000000000000 0.996841812194729671 0.000000000000000000 0.996736908147696998 0.000000000000000000 0.996524560846802632 0.000000000000000000
 0.996883235369581122 0.000000000000000000 0.996836781218448098 0.000000000000000000 0.996733795354254215 0.000000000000000000 0.996522562777887089 0.000000000000000000
 0.996879663554717688 0.000000000000000000 0.996825323200806523 0.000000000000000000 0.996731068750138616 0.000000000000000000 0.996518001581189972 0.000000000000000000
 0.996876428989014185 0.000000000000000000 0.996821700048736381 0.000000000000000000 0.996725584052293945 0.000000000000000000 0.996514244166169516 0.000000000000000000
 0.996869650065573487 0.000000000000000000 0.996811990312496010 0.000000000000000000 0.996717276720088918 0.000000000000000000 0.996505580908985666 0.000000000000000000
 0.996868260015242869 0.000000000000000000 0.996810337459666740 0.000000000000000000 0.996713897980246788 0.000000000000000000 0.996499827606456723 0.000000000000000000
 0.996860218859306202 0.000000000000000000 0.996806568492692668 0.000000000000000000 0.996707409588446613 0.000000000000000000 0.996495244236651478 0.000000000000000000
 0.996856902577549331 0.000000000000000000 0.996799984125894656 0.000000000000000000 0.996706472283113043 0.000000000000000000 0.996477882517926794 0.000000000000000000
 0.996843490909018803 0.000000000000000000 0.996796925695017988 0.000000000000000000 0.996698194481453692 0.000000000000000000 0.996469963342425102 0.000000000000000000
 0.996833292133867621 0.000000000000000000 0.996789648088221347 0.000000000000000000 0.996685969513163794 0.000000000000000000 0.996464518570403968 0.000000000000000000
 0.996831797907103523 0.000000000000000000 0.996779386496643216 0.000000000000000000 0.996680075101693319 0.000000000000000000 0.996462139417070847 0.000000000000000000
 0.996817502403304578 0.000000000000000000 0.996778054519307344 0.000000000000000000 0.996674092375356868 0.000000000000000000 0.996454575792905750 0.000000000000000000
 0.996811491219405821 0.000000000000000000 0.996768896734362420 0.000000000000000000 0.996670835494643637 0.000000000000000000 0.996451935104613606 0.000000000000000000
 0.996806910104540478 0.000000000000000000 0.996764113358014625 0.000000000000000000 0.996657525464043181 0.000000000000000000 0.996447159012398109 0.000000000000000000
 0.996803876377703735 0.000000000000000000 0.996752149762584416 0.000000000000000000 0.996650324095165518 0.000000000000000000 0.996441899736142500 0.000000000000000000
 0.996799256088307550 0.000000000000000000 0.996737280045830398 0.000000000000000000 0.996649865560967019 0.000000000000000000 0.996439831217865390 0.000000000000000000
 0.996792781069425482 0.000000000000000000 0.996735739321530700 0.000000000000000000 0.996640398102652481 0.000000000000000000 0.996436726881485990 0.000000000000000000
 0.996792418353727450 0.000000000000000000 0.996729038624973862 0.000000000000000000 0.996633188415725568 0.000000000000000000 0.996433242338142122 0.000000000000000000
 0.996786645775100233 0.000000000000000000 0.996728035816344171 0.000000000000000000 0.996631114862670642 0.000000000000000000 0.996431793139447852 0.000000000000000000
 0.996777189179740675 0.000000000000000000 0.996725832596833894 0.000000000000000000 0.996628750079044279 0.000000000000000000 0.996430480263868823 0.000000000000000000
 0.996774669928471635 0.000000000000000000 0.996723776395355254 0.000000000000000000 0.996618456742300540 0.000000000000000000 0.996423594182172523 0.000000000000000000
 0.996759451125021179 0.000000000000000000 0.996719888039511837 0.000000000000000000 0.996608344107218436 0.000000000000000000 0.996420363043118318 0.000000000000000000
 0.996758568600562000 0.000000000000000000 0.996706707848039941 0.000000000000000000 0.996602670820133096 0.000000000000000000 0.996413793141792681 0.000000000000000000
 0.996748297863632171 0.000000000000000000 0.996698933519694297 0.000000000000000000 0.996586526909190029 0.000000000000000000 0.996404178697571585 0.000000000000000000
 0.996740592544277271 0.000000000000000000 0.996696928177799979 0.000000000000000000 0.996585195379611100 0.000000000000000000 0.996396271217766638 0.000000000000000000
 0.996737846591220999 0.000000000000000000 0.996691482256421568 0.000000000000000000 0.996580362778411777 0.000000000000000000 0.996393805824466572 0.000000000000000000
 0.996734273000117299 0.000000000000000000 0.996680494286769081 0.000000000000000000 0.996576808321279040 0.000000000000000000 0.996386890109029255 0.000000000000000000
 0.996722019016144434 0.000000000000000000 0.996674732780978068 0.000000000000000000 0.996571156484276854 0.000000000000000000 0.996383408546302252 0.000000000000000000
 0.996713490354606990 0.000000000000000000 0.996672722303402980 0.000000000000000000 0.996568050221436463 0.000000000000000000 0.996378695862654262 0.000000000000000000
 0.996711014549474528 0.000000000000000000 0.996661344364460189 0.000000000000000000 0.996565429749119547 0.000000000000000000 0.996366631248197576 0.000000000000000000
 0.996703948778835280 0.000000000000000000 0.996660028651002450 0.000000000000000000 0.996557442952078043 0.000000000000000000 0.996358978419873753 0.000000000000000000
 0.996695828234721137 0.000000000000000000 0.996647411314407261 0.000000000000000000 0.996555409823249860 0.000000000000000000 0.996351903924087900 0.000000000000000000
 0.996687000587784144 0.000000000000000000 0.996642125266974266 0.000000000000000000 0.996550685840603578 0.000000000000000000 0.996343654910224363 0.000000000000000000
 0.996681721113265584 0.000000000000000000 0.996635310318395806 0.000000000000000000 0.996545468988570660 0.000000000000000000 0.996340382135261882 0.000000000000000000
 0.996674249473180396 0.000000000000000000 0.996628696986394336 0.000000000000000000 0.996534835717412970 0.000000000000000000 0.996328930131474055 0.000000000000000000
 0.996672886221367738 0.000000000000000000 0.996623244206275682 0.000000000000000000 0.996531844815783163 0.000000000000000000 0.996320363043589285 0.000000000000000000
 0.996666659624628637 0.000000000000000000 0.996615004188474374 0.000000000000000000 0.996526249615030779 0.000000000000000000 0.996313620067442063 0.000000000000000000
 0.996650622990966739 0.000000000000000000 0.996612973680214620 0.000000000000000000 0.996522499261277006 0.000000000000000000 0.996309848342184279 0.000000000000000000
 0.996647037359394861 0.000000000000000000 0.996604593073199263 0.000000000000000000 0.996513064781561653 0.000000000000000000 0.996303834373204467 0.000000000000000000
 0.996629818896771269 0.000000000000000000 0.996586750397272514 0.000000000000000000 0.996503668149789412 0.000000000000000000 0.996296408595245264 0.000000000000000000
 0.996616389117725765 0.000000000000000000 0.996582793885248841 0.000000000000000000 0.996492183177511759 0.000000000000000000 0.996287125840977117 0.000000000000000000
 0.996613030747710349 0.000000000000000000 0.996573663780161212 0.000000000000000000 0.996474312580530985 0.000000000000000000 0.996282493215291276 0.000000000000000000
 0.996609106295223701 0.000000000000000000 0.996557599383974924 0.000000000000000000 0.996464383541657450 0.000000000000000000 0.996279271914829900 0.000000000000000000
 0.996605953094134245 0.000000000000000000 0.996545496922894958 0.000000000000000000 0.996457062189450404 0.000000000000000000 0.996273731301725141 0.000000000000000000
 0.996602127023946793 0.000000000000000000 0.996543239473307363 0.000000000000000000 0.996454084584499578 0.000000000000000000 0.996271648574579727 0.000000000000000000
 0.996594011020696668 0.000000000000000000 0.996538784089937457 0.000000000000000000 0.996443696725012651 0.000000000000000000 0.996260155720815499 0.000000000000000000
 0.996584382423659876 0.000000000000000000 0.996534148500158756 0.000000000000000000 0.996441038280493463 0.000000000000000000 0.996254676374140113 0.000000000000000000
 0.996579284912008201 0.000000000000000000 0.996530765920861539 0.000000000000000000 0.996437792363567221 0.000000000000000000 0.996247896136586930 0.000000000000000000
 0.996571285264894580 0.000000000000000000 0.996519909142607685 0.000000000000000000 0.996431179000299871 0.000000000000000000 0.996244332642651331 0.000000000000000000
 0.996570482043008354 0.000000000000000000 0.996512815502320959 0.000000000000000000 0.996418289002557023 0.000000000000000000 0.996241214921338991 0.000000000000000000
 0.996555551819739316 0.000000000000000000 0.996510660295574446 0.000000000000000000 0.996413389107308589 0.000000000000000000 0.996238343322516706 0.000000000000000000
 0.996554712311490065 0.000000000000000000 0.996507350312165641 0.000000000000000000 0.996407749422332900 0.000000000000000000 0.996234817513338977 0.000000000000000000
 0.996546071794039312 0.000000000000000000 0.996499275383435412 0.000000000000000000 0.996406564966421771 0.000000000000000000 0.996229020526665288 0.000000000000000000
 0.996532253706531868 0.000000000000000000 0.996496151245928830 0.000000000000000000 0.996400910820035568 0.000000000000000000 0.996223967765485496 0.000000000000000000
 0.996527281939498577 0.000000000000000000 0.996490256913807104 0.000000000000000000 0.996396913762371050 0.000000000000000000 0.996220710107103447 0.000000000000000000
 0.996524101366140225 0.000000000000000000 0.996482925442758072 0.000000000000000000 0.996390160134411174 0.000000000000000000 0.996217894326249853 0.000000000000000000
 0.996520890495118827 0.000000000000000000 0.996474713963849124 0.000000000000000000 0.996388705495173665 0.000000000000000000 0.996209182741012889 0.000000000000000000
 0.996516864403618752 0.000000000000000000 0.996472498720504363 0.000000000000000000 0.996384206337393885 0.000000000000000000 0.996206042601732622 0.000000000000000000
 0.996511877564802417 0.000000000000000000 0.996467933273358586 0.000000000000000000 0.996378056100334475 0.000000000000000000 0.996201939779630119 0.000000000000000000
 0.996503400251793625 0.000000000000000000 0.996458229080529279 0.000000000000000000 0.996367252064251363 0.000000000000000000 0.996197026429292309 0.000000000000000000
 0.996496770686982947 0.000000000000000000 0.996450082915984248 0.000000000000000000 0.996363919927876651 0.000000000000000000 0.996186566270911844 0.000000000000000000
 0.996492006733890379 0.000000000000000000 0.996446643820646072 0.000000000000000000 0.996356655612733011 0.000000000000000000 0.996183624482561036 0.000000000000000000
 0.996489052521182139 0.000000000000000000 0.996442601247189086 0.000000000000000000 0.996353566535824298 0.000000000000000000 0.996175594700086209 0.000000000000000000
 0.996474191528833542 0.000000000000000000 0.996433479491617868 0.000000000000000000 0.996350081530693044 0.000000000000000000 0.996171180195634887 0.000000000000000000
 0.996466079455800235 0.000000000000000000 0.996426422929227451 0.000000000000000000 0.996338430573995626 0.000000000000000000 0.996166105118062695 0.000000000000000000
 0.996465174784382901 0.000000000000000000 0.996420090410084724 0.000000000000000000 0.996334618671886885 0.000000000000000000 0.996159988833161147 0.000000000000000000
 0.996458588358477115 0.000000000000000000 0.996414211424644924 0.000000000000000000 0.996320270658145324 0.000000000000000000 0.996156184463217076 0.000000000000000000
 0.996455521273954203 0.000000000000000000 0.996402401780407843 0.000000000000000000 0.996314320713392543 0.000000000000000000 0.996154555156937183 0.000000000000000000
 0.996451477429873722 0.000000000000000000 0.996398809470225855 0.000000000000000000 0.996306728955501986 0.000000000000000000 0.996142629213398023 0.000000000000000000
 0.996438285090559761 0.000000000000000000 0.996396177001219185 0.000000000000000000 0.996304629889978144 0.000000000000000000 0.996134826726636557 0.000000000000000000
 0.996435368695566925 0.000000000000000000 0.996390664111204805 0.000000000000000000 0.996296397177913851 0.000000000000000000 0.996130616670725888 0.000000000000000000
 0.996424339586602148 0.000000000000000000 0.996381513897579674 0.000000000000000000 0.996288184834469681 0.000000000000000000 0.996116524260821423 0.000000000000000000
 0.996410734131055076 0.000000000000000000 0.996373623183216206 0.000000000000000000 0.996284220720499047 0.000000000000000000 0.996114340843451629 0.000000000000000000
 0.996407602518725843 0.000000000000000000 0.996360056274284034 0.000000000000000000 0.996278213635732768 0.000000000000000000 0.996106958744069959 0.000000000000000000
 0.996403745642331251 0.000000000000000000 0.996352058798237183 0.000000000000000000 0.996270918313582166 0.000000000000000000 0.996093376705040945 0.000000000000000000
 0.996396570260973169 0.000000000000000000 0.996347371224375888 0.000000000000000000 0.996268737807926463 0.000000000000000000 0.996084794516922001 0.000000000000000000
 0.996394479182890480 0.000000000000000000 0.996345027944494088 0.000000000000000000 0.996257992656485070 0.000000000000000000 0.996082313676030839 0.000000000000000000
 0.996388074019397441 0.000000000000000000 0.996339244259437984 0.000000000000000000 0.996256096564138827 0.000000000000000000 0.996074958318793557 0.000000000000000000
 0.996387014264297433 0.000000000000000000 0.996336956460509904 0.000000000000000000 0.996249536142831293 0.000000000000000000 0.996072638251938813 0.000000000000000000
 0.996382037207412696 0.000000000000000000 0.996328492849895664 0.000000000000000000 0.996244494403168868 0.000000000000000000 0.996068150917428619 0.000000000000000000
 0.996374974469868779 0.000000000000000000 0.996325102208447722 0.000000000000000000 0.996238953972445551 0.000000000000000000 0.996063298891520121 0.000000000000000000
 0.996368003949335446 0.000000000000000000 0.996321485408174667 0.000000000000000000 0.996236374043944051 0.000000000000000000 0.996055814648899918 0.000000000000000000
 0.996365246253938186 0.000000000000000000 0.996313306396331422 0.000000000000000000 0.996229703343892825 0.000000000000000000 0.996051377843829688 0.000000000000000000
 0.996362336616936517 0.000000000000000000 0.996310714065294922 0.000000000000000000 0.996225341483378934 0.000000000000000000 0.996045012107312222 0.000000000000000000
 0.996354957101244665 0.000000000000000000 0.996306953453191979 0.000000000000000000 0.996216052528867468 0.000000000000000000 0.996042652400051298 0.000000000000000000
 0.996347924300677312 0.000000000000000000 0.996302337065571475 0.000000000000000000 0.996213511374699712 0.000000000000000000 0.996037276861908794 0.000000000000000000
 0.996345882429024332 0.000000000000000000 0.996300766129884385 0.000000000000000000 0.996203294433848585 0.000000000000000000 0.996024451564993307 0.000000000000000000
 0.996344100481044603 0.000000000000000000 0.996299726404321517 0.000000000000000000 0.996199960335842682 0.000000000000000000 0.996013790765722495 0.000000000000000000
 0.996337197072532321 0.000000000000000000 0.996294101160349332 0.000000000000000000 0.996196850632838582 0.000000000000000000 0.996003750259996323 0.000000000000000000
 0.996334112724294840 0.000000000000000000 0.996285551609467745 0.000000000000000000 0.996187048068327696 0.000000000000000000 0.995991600311478820 0.000000000000000000
 0.996321929666931339 0.000000000000000000 0.996277231864196589 0.000000000000000000 0.996185759357809508 0.000000000000000000 0.995985351933128871 0.000000000000000000
 0.996319078938208147 0.000000000000000000 0.996275670493136034 0.000000000000000000 0.996182080372505996 0.000000000000000000 0.995980616239104499 0.000000000000000000
 0.996314017278418063 0.000000000000000000 0.996271277593150817 0.000000000000000000 0.996179457758985420 0.000000000000000000 0.995971962173989978 0.000000000000000000
 0.996310524659542840 0.000000000000000000 0.996270049665875401 0.000000000000000000 0.996170137944015655 0.000000000000000000 0.995957373809709501 0.000000000000000000
 0.996308389273647066 0.000000000000000000 0.996260224372548686 0.000000000000000000 0.996160078835737428 0.000000000000000000 0.995954604696328905 0.000000000000000000
 0.996305665160931775 0.000000000000000000 0.996257615750415271 0.000000000000000000 0.996158987367843585 0.000000000000000000 0.995946588839157210 0.000000000000000000
 0.996300553174141790 0.000000000000000000 0.996252250723678401 0.000000000000000000 0.996149221791187700 0.000000000000000000 0.995941990739338534 0.000000000000000000
 0.996295123186039633 0.000000000000000000 0.996246883639496095 0.000000000000000000 0.996145585969462899 0.000000000000000000 0.995939794172303494 0.000000000000000000
 0.996285944623013453 0.000000000000000000 0.996245044688597647 0.000000000000000000 0.996140550001898162 0.000000000000000000 0.995934928655133223 0.000000000000000000
 0.996282229133544472 0.000000000000000000 0.996242825560498813 0.000000000000000000 0.996134648745744311 0.000000000000000000 0.995926806392877451 0.000000000000000000
 0.996278768691888583 0.000000000000000000 0.996237560489252383 0.000000000000000000 0.996124063386472525 0.000000000000000000 0.995920536048156002 0.000000000000000000
 0.996269536241161879 0.000000000000000000 0.996221975562778250 0.000000000000000000 0.996112483553678318 0.000000000000000000 0.995904958920388106 0.000000000000000000
 0.996267112887565087 0.000000000000000000 0.996217704567177065 0.000000000000000000 0.996110637502837570 0.000000000000000000 0.995896895233962520 0.000000000000000000
 0.996261733555137141 0.000000000000000000 0.996213849877399804 0.000000000000000000 0.996110234548195028 0.000000000000000000 0.995886114030225533 0.000000000000000000
 0.996251950898765504 0.000000000000000000 0.996206475243515022 0.000000000000000000 0.996104807525099223 0.000000000000000000 0.995884476783895800 0.000000000000000000
 0.996244442833088772 0.000000000000000000 0.996194827098820568 0.000000000000000000 0.996097815513810936 0.000000000000000000 0.995878784321515109 0.000000000000000000
 0.996237776445063172 0.000000000000000000 0.996187145610481828 0.000000000000000000 0.996090375784679072 0.000000000000000000 0.995866003322391724 0.000000000000000000
 0.996225527745940309 0.000000000000000000 0.996181147536190914 0.000000000000000000 0.996082676540312129 0.000000000000000000 0.995856709098798976 0.000000000000000000
 0.996218196361228769 0.000000000000000000 0.996167645910931321 0.000000000000000000 0.996074357266414356 0.000000000000000000 0.995848246239812385 0.000000000000000000
 0.996206519402710988 0.000000000000000000 0.996158958370489622 0.000000000000000000 0.996072841747097204 0.000000000000000000 0.995845554122057108 0.000000000000000000
 0.996198647890707112 0.000000000000000000 0.996153462637312304 0.000000000000000000 0.996055551129043093 0.000000000000000000 0.995843195184891838 0.000000000000000000
 0.996196818818366525 0.000000000000000000 0.996143831349650344 0.000000000000000000 0.996050249537422716 0.000000000000000000 0.995831550142491917 0.000000000000000000
 0.996188502942402465 0.000000000000000000 0.996142356875951762 0.000000000000000000 0.996043257967369811 0.000000000000000000 0.995829135011250810 0.000000000000000000
 0.996181526475993895 0.000000000000000000 0.996133478226882696 0.000000000000000000 0.996041457353544324 0.000000000000000000 0.995826704493075310 0.000000000000000000
 0.996180758658366750 0.000000000000000000 0.996122796832371038 0.000000000000000000 0.996029143530204775 0.000000000000000000 0.995817063367764210 0.000000000000000000
 0.996166240498202904 0.000000000000000000 0.996118894661968346 0.000000000000000000 0.996022495242491090 0.000000000000000000 0.995814863977503739 0.000000000000000000
 0.996158248422779891 0.000000000000000000 0.996114150604956672 0.000000000000000000 0.996005655237586995 0.000000000000000000 0.995805814073038031 0.000000000000000000
 0.996145474148611099 0.000000000000000000 0.996105520396340038 0.000000000000000000 0.996002041161465734 0.000000000000000000 0.995797311625303050 0.000000000000000000
 0.996139260942302207 0.000000000000000000 0.996095987730404087 0.000000000000000000 0.995995008998911913 0.000000000000000000 0.995796661483891232 0.000000000000000000
 0.996130942847648249 0.000000000000000000 0.996086060042592591 0.000000000000000000 0.995990118147617620 0.000000000000000000 0.995791673516173814 0.000000000000000000
 0.996128875254164936 0.000000000000000000 0.996081086180712560 0.000000000000000000 0.995986642523192800 0.000000000000000000 0.995770416083960441 0.000000000000000000
 0.996120493141888663 0.000000000000000000 0.996075187472172940 0.000000000000000000 0.995977765630573386 0.000000000000000000 0.995769110703747296 0.000000000000000000
 0.996113333410473367 0.000000000000000000 0.996067811470240483 0.000000000000000000 0.995970439342959368 0.000000000000000000 0.995757030995942705 0.000000000000000000
 0.996107788997272481 0.000000000000000000 0.996063937299502711 0.000000000000000000 0.995966438725731984 0.000000000000000000 0.995751051756607719 0.000000000000000000
 0.996104498546264705 0.000000000000000000 0.996059523527478063 0.000000000000000000 0.995952746308865322 0.000000000000000000 0.995743731336872773 0.000000000000000000
 0.996094518521655092 0.000000000000000000 0.996046618194791455 0.000000000000000000 0.995948719919616643 0.000000000000000000 0.995741720854350532 0.000000000000000000
 0.996087518358320656 0.000000000000000000 0.996035890787127731 0.000000000000000000 0.995936497563218004 0.000000000000000000 0.995735424741698405 0.000000000000000000
 0.996080329693403876 0.000000000000000000 0.996027412163936976 0.000000000000000000 0.995928758787013702 0.000000000000000000 0.995731263047486936 0.000000000000000000
 0.996077324523178209 0.000000000000000000 0.996021210566051307 0.000000000000000000 0.995911321385211989 0.000000000000000000 0.995711947791524943 0.000000000000000000
 0.996059455047722198 0.000000000000000000 0.996013004041782612 0.000000000000000000 0.995909834944900929 0.000000000000000000 0.995700529287132818 0.000000000000000000
 0.996045405762150837 0.000000000000000000 0.995992129958143790 0.000000000000000000 0.995897552762949334 0.000000000000000000 0.995692618212671632 0.000000000000000000
 0.996029404221978831 0.000000000000000000 0.995981593956972611 0.000000000000000000 0.995890029099952612 0.000000000000000000 0.995686327683561134 0.000000000000000000
 0.996021740210550344 0.000000000000000000 0.995975796163763194 0.000000000000000000 0.995885058518797384 0.000000000000000000 0.995672439408234911 0.000000000000000000
 0.996009740152075995 0.000000000000000000 0.995968021743013243 0.000000000000000000 0.995872301991643227 0.000000000000000000 0.995667535000266835 0.000000000000000000
 0.996009431035263404 0.000000000000000000 0.995965535350525011 0.000000000000000000 0.995867704569384116 0.000000000000000000 0.995657526300649409 0.000000000000000000
 0.996000100561329371 0.000000000000000000 0.995953692842623028 0.000000000000000000 0.995866628700953105 0.000000000000000000 0.995653913949195668 0.000000000000000000
 0.995995713710080000 0.000000000000000000 0.995945071443851027 0.000000000000000000 0.995846111892497388 0.000000000000000000 0.995649600468053841 0.000000000000000000
 0.995988282521541035 0.000000000000000000 0.995931406875260161 0.000000000000000000 0.995837931464207959 0.000000000000000000 0.995641195437064308 0.000000000000000000
 0.995980257772777544 0.000000000000000000 0.995927541199036148 0.000000000000000000 0.995828090114650011 0.000000000000000000 0.995640017354384232 0.000000000000000000
 0.995970948497263864 0.000000000000000000 0.995923564114169269 0.000000000000000000 0.995824070975891429 0.000000000000000000 0.995633240927631946 0.000000000000000000
 0.995958219307206405 0.000000000000000000 0.995914952572354628 0.000000000000000000 0.995820889656009567 0.000000000000000000 0.995608842009014672 0.000000000000000000
 0.995956824098690019 0.000000000000000000 0.995904071950702408 0.000000000000000000 0.995807583662267182 0.000000000000000000 0.995608765819977148 0.000000000000000000
 0.995943350625268953 0.000000000000000000 0.995902562778873901 0.000000000000000000 0.995804155674812286 0.000000000000000000 0.995599514882147707 0.000000000000000000
 0.995942644994998738 0.000000000000000000 0.995898142310542966 0.000000000000000000 0.995795099112408710 0.000000000000000000 0.995596027613678602 0.000000000000000000
 0.995936466391253106 0.000000000000000000 0.995893482844368960 0.000000000000000000 0.995791659122830297 0.000000000000000000 0.995592259128595503 0.000000000000000000
 0.995933031469096952 0.000000000000000000 0.995888479578294183 0.000000000000000000 0.995783359785660016 0.000000000000000000 0.995590915567355794 0.000000000000000000
 0.995927657695449553 0.000000000000000000 0.995878420916335383 0.000000000000000000 0.995773303705726698 0.000000000000000000 0.995577554553284227 0.000000000000000000
 0.995908467427527810 0.000000000000000000 0.995861202546933555 0.000000000000000000 0.995761757011429771 0.000000000000000000 0.995567140775999837 0.000000000000000000
 0.995901356272430704 0.000000000000000000 0.995850880049600540 0.000000000000000000 0.995758015701411980 0.000000000000000000 0.995554574426702588 0.000000000000000000
 0.995893518644919484 0.000000000000000000 0.995840337843901691 0.000000000000000000 0.995747481007236535 0.000000000000000000 0.995548078929483160 0.000000000000000000
 0.995881580995982896 0.000000000000000000 0.995833581093492293 0.000000000000000000 0.995739744909691415 0.000000000000000000 0.995544627070898858 0.000000000000000000
 0.995872865915877203 0.000000000000000000 0.995822171966896819 0.000000000000000000 0.995731302314965538 0.000000000000000000 0.995537781585512094 0.000000000000000000
 0.995860292752020260 0.000000000000000000 0.995815773186143227 0.000000000000000000 0.995724299858059769 0.000000000000000000 0.995531377863488331 0.000000000000000000
 0.995848614994690795 0.000000000000000000 0.995805707389645134 0.000000000000000000 0.995720074418448897 0.000000000000000000 0.995523338990785156 0.000000000000000000
 0.995842713388870426 0.000000000000000000 0.995794595389530968 0.000000000000000000 0.995713373241812527 0.000000000000000000 0.995516218109126050 0.000000000000000000
 0.995839149071852114 0.000000000000000000 0.995788821354873455 0.000000000000000000 0.995703365558964104 0.000000000000000000 0.995511652216792831 0.000000000000000000
 0.995830941664234581 0.000000000000000000 0.995788490745583399 0.000000000000000000 0.995695929437437455 0.000000000000000000 0.995505825993524773 0.000000000000000000
 0.995828199136835623 0.000000000000000000 0.995780925496226432 0.000000000000000000 0.995691026412909186 0.000000000000000000 0.995484781486961623 0.000000000000000000
 0.995820248308816436 0.000000000000000000 0.995775730376077139 0.000000000000000000 0.995672126671014124 0.000000000000000000 0.995479425737289092 0.000000000000000000
 0.995813919948798421 0.000000000000000000 0.995756484736736169 0.000000000000000000 0.995668647042787680 0.000000000000000000 0.995470963729661040 0.000000000000000000
 0.995805374309436719 0.000000000000000000 0.995752744381403931 0.000000000000000000 0.995652247573466931 0.000000000000000000 0.995465503609708757 0.000000000000000000
 0.995800201160967235 0.000000000000000000 0.995747892004428148 0.000000000000000000 0.995631529786410341 0.000000000000000000 0.995460989379926109 0.000000000000000000
 0.995786430248661203 0.000000000000000000 0.995734217398658639 0.000000000000000000 0.995625251056000304 0.000000000000000000 0.995456793350266378 0.000000000000000000
 0.995783703533816733 0.000000000000000000 0.995728122203170196 0.000000000000000000 0.995616519633555352 0.000000000000000000 0.995445533795268678 0.000000000000000000
 0.995768486317507473 0.000000000000000000 0.995719227926665340 0.000000000000000000 0.995608700419946757 0.000000000000000000 0.995434861975221241 0.000000000000000000
 0.995766234330136668 0.000000000000000000 0.995711090976354352 0.000000000000000000 0.995608441539095557 0.000000000000000000 0.995415975320121826 0.000000000000000000
 0.995758571673710291 0.000000000000000000 0.995705772775888343 0.000000000000000000 0.995603174105763600 0.000000000000000000 0.995393065587012349 0.000000000000000000
 0.995737932488974242 0.000000000000000000 0.995696008528359600 0.000000000000000000 0.995601051755063304 0.000000000000000000 0.995389489600703170 0.000000000000000000
 0.995736427694317139 0.000000000000000000 0.995687122089347509 0.000000000000000000 0.995595465869451912 0.000000000000000000 0.995383824150403718 0.000000000000000000
 0.995733672029591288 0.000000000000000000 0.995685896576516072 0.000000000000000000 0.995585975804655354 0.000000000000000000 0.995368698410037611 0.000000000000000000
 0.995725933143746245 0.000000000000000000 0.995679895572099682 0.000000000000000000 0.995571065117437759 0.000000000000000000 0.995360737039271082 0.000000000000000000
 0.995720143517610290 0.000000000000000000 0.995669499445580697 0.000000000000000000 0.995567654649104794 0.000000000000000000 0.995350424827700642 0.000000000000000000
 0.995707287166503918 0.000000000000000000 0.995657108859352658 0.000000000000000000 0.995544612783767047 0.000000000000000000 0.995333663894846454 0.000000000000000000
 0.995703177084972801 0.000000000000000000 0.995646158944273885 0.000000000000000000 0.995539909875613360 0.000000000000000000 0.995316058540380633 0.000000000000000000
 0.995688598893070154 0.000000000000000000 0.995629092870591093 0.000000000000000000 0.995533589137701513 0.000000000000000000 0.995312438725809989 0.000000000000000000
 0.995676538974883840 0.000000000000000000 0.995627025983792047 0.000000000000000000 0.995530646049764378 0.000000000000000000 0.995306344780216956 0.000000000000000000
 0.995666346484323062 0.000000000000000000 0.995612892379038605 0.000000000000000000 0.995508150849253370 0.000000000000000000 0.995304523215993497 0.000000000000000000
 0.995662319917155370 0.000000000000000000 0.995603957733516842 0.000000000000000000 0.995492492899807568 0.000000000000000000 0.995299161219733497 0.000000000000000000
 0.995656790187923080 0.000000000000000000 0.995601147728502833 0.000000000000000000 0.995484077166818082 0.000000000000000000 0.995297673532421934 0.000000000000000000
 0.995654578014115277 0.000000000000000000 0.995596211304656031 0.000000000000000000 0.995483973780844189 0.000000000000000000 0.995284401599690782 0.000000000000000000
 0.995652085801310593 0.000000000000000000 0.995589259531989623 0.000000000000000000 0.995481265134448567 0.000000000000000000 0.995281352822199095 0.000000000000000000
 0.995647200602533533 0.000000000000000000 0.995587823528595872 0.000000000000000000 0.995472607814753996 0.000000000000000000 0.995279341164314157 0.000000000000000000
 0.995642889248721685 0.000000000000000000 0.995583374891337969 0.000000000000000000 0.995470157731690564 0.000000000000000000 0.995269368570377844 0.000000000000000000
 0.995635073891473987 0.000000000000000000 0.995577572418111179 0.000000000000000000 0.995466521720132391 0.000000000000000000 0.995260930822943646 0.000000000000000000
 0.995629666422296555 0.000000000000000000 0.995572984248053405 0.000000000000000000 0.995457445157476584 0.000000000000000000 0.995251256919312266 0.000000000000000000
 0.995616165020937305 0.000000000000000000 0.995565464330361527 0.000000000000000000 0.995449831281167707 0.000000000000000000 0.995245755179438807 0.000000000000000000
 0.995607897885160575 0.000000000000000000 0.995555499068378702 0.000000000000000000 0.995445627403859001 0.000000000000000000 0.995233930437768644 0.000000000000000000
 0.995590660560305318 0.000000000000000000 0.995554752291745282 0.000000000000000000 0.995433822905240295 0.000000000000000000 0.995215905715787885 0.000000000000000000
 0.995582253721101762 0.000000000000000000 0.995533172051017767 0.000000000000000000 0.995431822899464969 0.000000000000000000 0.995209852283376883 0.000000000000000000
 0.995575656898265438 0.000000000000000000 0.995522230394762064 0.000000000000000000 0.995430489423348552 0.000000000000000000 0.995206942911963544 0.000000000000000000
 0.995568504952756506 0.000000000000000000 0.995516683199315744 0.000000000000000000 0.995423689652621624 0.000000000000000000 0.995201011341528163 0.000000000000000000
 0.995558848935274798 0.000000000000000000 0.995511545870640391 0.000000000000000000 0.995422103246322520 0.000000000000000000 0.995194739734507006 0.000000000000000000
 0.995556230008432963 0.000000000000000000 0.995508163532643486 0.000000000000000000 0.995412220729730235 0.000000000000000000 0.995189359812867269 0.000000000000000000
 0.995552068190395878 0.000000000000000000 0.995500151081073703 0.000000000000000000 0.995403618032769444 0.000000000000000000 0.995186792477508853 0.000000000000000000
 0.995532048414539572 0.000000000000000000 0.995492969993447163 0.000000000000000000 0.995395306907714827 0.000000000000000000 0.995182151827223138 0.000000000000000000
 0.995521209783080674 0.000000000000000000 0.995480702572615339 0.000000000000000000 0.995381538142462330 0.000000000000000000 0.995168979465112624 0.000000000000000000
 0.995509622299497798 0.000000000000000000 0.995470643366130781 0.000000000000000000 0.995374861747529205 0.000000000000000000 0.995157815616664165 0.000000000000000000
 0.995499715895268311 0.000000000000000000 0.995454156746011232 0.000000000000000000 0.995352116413220633 0.000000000000000000 0.995153634605515869 0.000000000000000000
 0.995494608909248235 0.000000000000000000 0.995434050429567674 0.000000000000000000 0.995345874505669026 0.000000000000000000 0.995139166424390709 0.000000000000000000
 0.995492126113452058 0.000000000000000000 0.995423093339548259 0.000000000000000000 0.995342709081535659 0.000000000000000000 0.995128812098689197 0.000000000000000000
 0.995483142784281738 0.000000000000000000 0.995419602742924847 0.000000000000000000 0.995327936737368413 0.000000000000000000 0.995125156739730121 0.000000000000000000
 0.995471765651215201 0.000000000000000000 0.995418470400002864 0.000000000000000000 0.995312273437086614 0.000000000000000000 0.995120370705331103 0.000000000000000000
 0.995466057730652887 0.000000000000000000 0.995412788741409038 0.000000000000000000 0.995303745741757728 0.000000000000000000 0.995115952803163117 0.000000000000000000
 0.995459994212555821 0.000000000000000000 0.995409342437491129 0.000000000000000000 0.995286502462504163 0.000000000000000000 0.995114579150348733 0.000000000000000000
 0.995437867055580017 0.000000000000000000 0.995398936877962770 0.000000000000000000 0.995282844264429478 0.000000000000000000 0.995105914477627973 0.000000000000000000
 0.995432455644192360 0.000000000000000000 0.995391668134343988 0.000000000000000000 0.995274923094554564 0.000000000000000000 0.995098207779178789 0.000000000000000000
 0.995430179483456024 0.000000000000000000 0.995384890633514208 0.000000000000000000 0.995272816133749183 0.000000000000000000 0.995094374334501652 0.000000000000000000
 0.995427713531433001 0.000000000000000000 0.995370692541402979 0.000000000000000000 0.995269272433311425 0.000000000000000000 0.995088603248723391 0.000000000000000000
 0.995415096369811070 0.000000000000000000 0.995365542580112339 0.000000000000000000 0.995267370877060298 0.000000000000000000 0.995075091134954293 0.000000000000000000
 0.995395560311385652 0.000000000000000000 0.995354490782863532 0.000000000000000000 0.995263741398346058 0.000000000000000000 0.995068661770286078 0.000000000000000000
 0.995394811397571466 0.000000000000000000 0.995353832397647076 0.000000000000000000 0.995251811118083363 0.000000000000000000 0.995052544428487562 0.000000000000000000
 0.995388744682065285 0.000000000000000000 0.995339420903620264 0.000000000000000000 0.995247060625306768 0.000000000000000000 0.995041697477152098 0.000000000000000000
 0.995374922894310066 0.000000000000000000 0.995323387406791271 0.000000000000000000 0.995244522779004326 0.000000000000000000 0.995040660703504720 0.000000000000000000
 0.995360710320898678 0.000000000000000000 0.995319690901077858 0.000000000000000000 0.995239431333588831 0.000000000000000000 0.995032866432670748 0.000000000000000000
 0.995352288798882046 0.000000000000000000 0.995316712796239011 0.000000000000000000 0.995229518819502612 0.000000000000000000 0.995031415391900098 0.000000000000000000
 0.995344405266701204 0.000000000000000000 0.995307575042287618 0.000000000000000000 0.995222796426641243 0.000000000000000000 0.995019759673355875 0.000000000000000000
 0.995339867510566245 0.000000000000000000 0.995304575429164062 0.000000000000000000 0.995219800996766102 0.000000000000000000 0.995010216228530697 0.000000000000000000
 0.995334515204753023 0.000000000000000000 0.995295875327983692 0.000000000000000000 0.995214709699342892 0.000000000000000000 0.995009353963801746 0.000000000000000000
 0.995323473634780242 0.000000000000000000 0.995283818812228605 0.000000000000000000 0.995200554916140234 0.000000000000000000 0.994998473219066204 0.000000000000000000
 0.995305853911274241 0.000000000000000000 0.995271075037602371 0.000000000000000000 0.995197295114061964 0.000000000000000000 0.994976241421090091 0.000000000000000000
 0.995305414942018296 0.000000000000000000 0.995259881865647289 0.000000000000000000 0.995172371902905195 0.000000000000000000 0.994965219402063394 0.000000000000000000
 0.995304155239601362 0.000000000000000000 0.995254035239170332 0.000000000000000000 0.995165484145662971 0.000000000000000000 0.994961331426193141 0.000000000000000000
 0.995298536313400262 0.000000000000000000 0.995243894268503237 0.000000000000000000 0.995149268072615056 0.000000000000000000 0.994954883943887203 0.000000000000000000
 0.995291620699820689 0.000000000000000000 0.995238007544134939 0.000000000000000000 0.995140954552043433 0.000000000000000000 0.994953063323977482 0.000000000000000000
 0.995287518000212090 0.000000000000000000 0.995232933956040955 0.000000000000000000 0.995137208507837046 0.000000000000000000 0.994950409978035299 0.000000000000000000
 0.995284039590772829 0.000000000000000000 0.995229228485883022 0.000000000000000000 0.995127249959504634 0.000000000000000000 0.994945645951293978 0.000000000000000000
 0.995272239512862145 0.000000000000000000 0.995224281838972491 0.000000000000000000 0.995110406698850980 0.000000000000000000 0.994935255735984514 0.000000000000000000
 0.995257861564045276 0.000000000000000000 0.995202246588110739 0.000000000000000000 0.995107748775605594 0.000000000000000000 0.994933955921040725 0.000000000000000000
 0.995239880933653898 0.000000000000000000 0.995199889959492934 0.000000000000000000 0.995105168866332379 0.000000000000000000 0.994925330275295616 0.000000000000000000
 0.995233730539332950 0.000000000000000000 0.995189811315252859 0.000000000000000000 0.995094767049798046 0.000000000000000000 0.994923139147833702 0.000000000000000000
 0.995223566345093680 0.000000000000000000 0.995180457562571230 0.000000000000000000 0.995090316100092132 0.000000000000000000 0.994909111465005269 0.000000000000000000
 0.995220299645551365 0.000000000000000000 0.995171848302204398 0.000000000000000000 0.995080578174643238 0.000000000000000000 0.994898245291314764 0.000000000000000000
 0.995198640507710230 0.000000000000000000 0.995154477045400832 0.000000000000000000 0.995071617621940296 0.000000000000000000 0.994892889241945744 0.000000000000000000
 0.995188922545856114 0.000000000000000000 0.995143120956821114 0.000000000000000000 0.995065260903499782 0.000000000000000000 0.994884287869336581 0.000000000000000000
 0.995187921884957083 0.000000000000000000 0.995136388398604077 0.000000000000000000 0.995055081942954667 0.000000000000000000 0.994871672219600267 0.000000000000000000
 0.995177826934897647 0.000000000000000000 0.995130047049711863 0.000000000000000000 0.995045244495965431 0.000000000000000000 0.994865601610166905 0.000000000000000000
 0.995167725115660318 0.000000000000000000 0.995126448855220280 0.000000000000000000 0.995029439438069985 0.000000000000000000 0.994859147703873181 0.000000000000000000
 0.995162898871989499 0.000000000000000000 0.995116926027224902 0.000000000000000000 0.995020942530883024 0.000000000000000000 0.994849969469181805 0.000000000000000000
 0.995151859045279474 0.000000000000000000 0.995107568975503010 0.000000000000000000 0.995014152475048097 0.000000000000000000 0.994846892591095044 0.000000000000000000
 0.995139314887184989 0.000000000000000000 0.995099276985263792 0.000000000000000000 0.995000272920968265 0.000000000000000000 0.994830324904613983 0.000000000000000000
 0.995122019185590290 0.000000000000000000 0.995086255070308567 0.000000000000000000 0.994997200235043788 0.000000000000000000 0.994815224813585974 0.000000000000000000
 0.995117351505937497 0.000000000000000000 0.995070499528702967 0.000000000000000000 0.994985840027503121 0.000000000000000000 0.994796630741040855 0.000000000000000000
 0.995101292808058702 0.000000000000000000 0.995064019917998199 0.000000000000000000 0.994970915951736257 0.000000000000000000 0.994788704501816223 0.000000000000000000
 0.995086612043178054 0.000000000000000000 0.995052899576870042 0.000000000000000000 0.994964059982007210 0.000000000000000000 0.994776359303630175 0.000000000000000000
 0.995080095837738821 0.000000000000000000 0.995036639668212208 0.000000000000000000 0.994957315660526254 0.000000000000000000 0.994770882206139850 0.000000000000000000
 0.995077579411880242 0.000000000000000000 0.995026731018079036 0.000000000000000000 0.994935020821586469 0.000000000000000000 0.994768275323338114 0.000000000000000000
 0.995067120973568864 0.000000000000000000 0.995019838666267087 0.000000000000000000 0.994928535350427801 0.000000000000000000 0.994754261328639200 0.000000000000000000
 0.995054778112705929 0.000000000000000000 0.995009466088777605 0.000000000000000000 0.994926762365434092 0.000000000000000000 0.994751323448724856 0.000000000000000000
 0.995042173297387533 0.000000000000000000 0.995001879545475920 0.000000000000000000 0.994909319864085151 0.000000000000000000 0.994733744086434779 0.000000000000000000
 0.995034726275763171 0.000000000000000000 0.994990072468173614 0.000000000000000000 0.994908137588646158 0.000000000000000000 0.994727294222122249 0.000000000000000000
 0.995030677988674506 0.000000000000000000 0.994980992840485912 0.000000000000000000 0.994894782644633713 0.000000000000000000 0.994722164725408309 0.000000000000000000
 0.995023030104849049 0.000000000000000000 0.994973683094958927 0.000000000000000000 0.994890599263567488 0.000000000000000000 0.994717784514622450 0.000000000000000000
 0.995017074770588650 0.000000000000000000 0.994962816104326797 0.000000000000000000 0.994886499376180233 0.000000000000000000 0.994711636796472787 0.000000000000000000
 0.995002589146493532 0.000000000000000000 0.994954289243709655 0.000000000000000000 0.994874314818890215 0.000000000000000000 0.994707710076342733 0.000000000000000000
 0.995001287098087439 0.000000000000000000 0.994949915138757857 0.000000000000000000 0.994859655346627902 0.000000000000000000 0.994700653164145354 0.000000000000000000
 0.994983587070252695 0.000000000000000000 0.994943148797405308 0.000000000000000000 0.994855523691349330 0.000000000000000000 0.994690093209436577 0.000000000000000000
 0.994977214144268207 0.000000000000000000 0.994936449023398062 0.000000000000000000 0.994849106490992452 0.000000000000000000 0.994688881494893207 0.000000000000000000
 0.994971725712957444 0.000000000000000000 0.994931487444958740 0.000000000000000000 0.994842204806281827 0.000000000000000000 0.994670501684657204 0.000000000000000000
 0.994963653793805580 0.000000000000000000 0.994923989999888070 0.000000000000000000 0.994827999775992344 0.000000000000000000 0.994667631823329068 0.000000000000000000
 0.994962153901076896 0.000000000000000000 0.994920403739975812 0.000000000000000000 0.994820258592589157 0.000000000000000000 0.994660646223749723 0.000000000000000000
 0.994958728478925414 0.000000000000000000 0.994907658897473346 0.000000000000000000 0.994818528962065241 0.000000000000000000 0.994657799427149936 0.000000000000000000
 0.994949221856932908 0.000000000000000000 0.994902845198392116 0.000000000000000000 0.994810551174160840 0.000000000000000000 0.994652181356708631 0.000000000000000000
 0.994941444220373783 0.000000000000000000 0.994895477592892430 0.000000000000000000 0.994806615600355992 0.000000000000000000 0.994648706741533051 0.000000000000000000
 0.994928056110919501 0.000000000000000000 0.994883107754315321 0.000000000000000000 0.994791136912482665 0.000000000000000000 0.994618853574362527 0.000000000000000000
 0.994922581572466713 0.000000000000000000 0.994869566953258122 0.000000000000000000 0.994789748672347818 0.000000000000000000 0.994611037583423507 0.000000000000000000
 0.994913984290246800 0.000000000000000000 0.994867228749236054 0.000000000000000000 0.994770465708290863 0.000000000000000000 0.994608216831807779 0.000000000000000000
 0.994913395089147778 0.000000000000000000 0.994860115428304437 0.000000000000000000 0.994770062474575667 0.000000000000000000 0.994604909699961293 0.000000000000000000
 0.994912158783477940 0.000000000000000000 0.994853342037535504 0.000000000000000000 0.994767585072450555 0.000000000000000000 0.994596804569293114 0.000000000000000000
 0.994897236238184601 0.000000000000000000 0.994850137022770920 0.000000000000000000 0.994761167412882785 0.000000000000000000 0.994573623156517983 0.000000000000000000
 0.994893415632776335 0.000000000000000000 0.994845480543938510 0.000000000000000000 0.994743210959903257 0.000000000000000000 0.994572139323078530 0.000000000000000000
 0.994890982127980328 0.000000000000000000 0.994840750615148095 0.000000000000000000 0.994734617480919403 0.000000000000000000 0.994562690651132564 0.000000000000000000
 0.994888580369601705 0.000000000000000000 0.994828298344227480 0.000000000000000000 0.994731373901131644 0.000000000000000000 0.994555867934393212 0.000000000000000000
 0.994883487996392923 0.000000000000000000 0.994824606378467924 0.000000000000000000 0.994725135098159963 0.000000000000000000 0.994546749964234311 0.000000000000000000
 0.994864085095142570 0.000000000000000000 0.994820951589592384 0.000000000000000000 0.994720194800672974 0.000000000000000000 0.994537202588424818 0.000000000000000000
 0.994850211726333922 0.000000000000000000 0.994812346319137397 0.000000000000000000 0.994712815155475938 0.000000000000000000 0.994527043625705764 0.000000000000000000
 0.994848027969586934 0.000000000000000000 0.994803386549294011 0.000000000000000000 0.994703326691999457 0.000000000000000000 0.994524518058886420 0.000000000000000000
 0.994845783786339699 0.000000000000000000 0.994798048709452876 0.000000000000000000 0.994697968436263680 0.000000000000000000 0.994515916245764742 0.000000000000000000
 0.994835893156597484 0.000000000000000000 0.994792046958174692 0.000000000000000000 0.994693351431759520 0.000000000000000000 0.994506591877970081 0.000000000000000000
 0.994832008689347846 0.000000000000000000 0.994789147110398231 0.000000000000000000 0.994690503015635996 0.000000000000000000 0.994502483131079473 0.000000000000000000
 0.994823795213360507 0.000000000000000000 0.994775458648593847 0.000000000000000000 0.994686205053070926 0.000000000000000000 0.994491229595584447 0.000000000000000000
 0.994819739765906874 0.000000000000000000 0.994772026559863742 0.000000000000000000 0.994683594225273304 0.000000000000000000 0.994482293574005416 0.000000000000000000
 0.994817056376649855 0.000000000000000000 0.994755822846134730 0.000000000000000000 0.994670661903216291 0.000000000000000000 0.994475527264425119 0.000000000000000000
 0.994793112685191439 0.000000000000000000 0.994748271357511649 0.000000000000000000 0.994663925856824060 0.000000000000000000 0.994462147262640817 0.000000000000000000
 0.994786374125348982 0.000000000000000000 0.994744045063556959 0.000000000000000000 0.994657745303223040 0.000000000000000000 0.994452715776188212 0.000000000000000000
 0.994779160109514837 0.000000000000000000 0.994742395635116128 0.000000000000000000 0.994648721425607896 0.000000000000000000 0.994445711236824126 0.000000000000000000
 0.994777582172577723 0.000000000000000000 0.994735548823815319 0.000000000000000000 0.994641633519443014 0.000000000000000000 0.994441973717250960 0.000000000000000000
 0.994773941759262148 0.000000000000000000 0.994725298558013393 0.000000000000000000 0.994640704952791777 0.000000000000000000 0.994421378354352847 0.000000000000000000
 0.994765815852762136 0.000000000000000000 0.994722351169149088 0.000000000000000000 0.994632945381901168 0.000000000000000000 0.994412409778268946 0.000000000000000000
 0.994751073749482240 0.000000000000000000 0.994714256514564910 0.000000000000000000 0.994620535832333674 0.000000000000000000 0.994404432297048779 0.000000000000000000
 0.994747754554509811 0.000000000000000000 0.994709539101578444 0.000000000000000000 0.994617009934616214 0.000000000000000000 0.994401047044393915 0.000000000000000000
 0.994742374484037684 0.000000000000000000 0.994703814174827561 0.000000000000000000 0.994609226083122189 0.000000000000000000 0.994383083394146050 0.000000000000000000
 0.994728319666474015 0.000000000000000000 0.994689143524372987 0.000000000000000000 0.994601136540488651 0.000000000000000000 0.994382357468402089 0.000000000000000000
 0.994721512811449271 0.000000000000000000 0.994682265841003610 0.000000000000000000 0.994591243124149038 0.000000000000000000 0.994371098806307252 0.000000000000000000
 0.994712644571668081 0.000000000000000000 0.994674704160242062 0.000000000000000000 0.994584720141299838 0.000000000000000000 0.994363403064880691 0.000000000000000000
 0.994708931950189168 0.000000000000000000 0.994672454373837778 0.000000000000000000 0.994561881463543185 0.000000000000000000 0.994357981650513367 0.000000000000000000
 0.994706720129024391 0.000000000000000000 0.994663663420291555 0.000000000000000000 0.994552775571785452 0.000000000000000000 0.994348841946154027 0.000000000000000000
 0.994702410396772430 0.000000000000000000 0.994635308696220632 0.000000000000000000 0.994541620984067398 0.000000000000000000 0.994338029758790709 0.000000000000000000
 0.994695292511000528 0.000000000000000000 0.994633286821520746 0.000000000000000000 0.994535371337366247 0.000000000000000000 0.994330289521498600 0.000000000000000000
 0.994668885131563707 0.000000000000000000 0.994619579351311622 0.000000000000000000 0.994521465939673721 0.000000000000000000 0.994322183785676716 0.000000000000000000
 0.994660323757747822 0.000000000000000000 0.994616791389248078 0.000000000000000000 0.994509810020348883 0.000000000000000000 0.994317326178655758 0.000000000000000000
 0.994648859679282182 0.000000000000000000 0.994602709894636949 0.000000000000000000 0.994502421394609315 0.000000000000000000 0.994311820619292130 0.000000000000000000
 0.994639881309249518 0.000000000000000000 0.994588199465939349 0.000000000000000000 0.994496728840038813 0.000000000000000000 0.994303919727978047 0.000000000000000000
 0.994632465189615678 0.000000000000000000 0.994585839646666248 0.000000000000000000 0.994494971082354740 0.000000000000000000 0.994295847377596798 0.000000000000000000
 0.994626949557501416 0.000000000000000000 0.994577151154495298 0.000000000000000000 0.994479247753005668 0.000000000000000000 0.994288527440104763 0.000000000000000000
 0.994616785223765842 0.000000000000000000 0.994570382409527776 0.000000000000000000 0.994472862559339865 0.000000000000000000 0.994279246327656963 0.000000000000000000
 0.994599022225577056 0.000000000000000000 0.994565190850121295 0.000000000000000000 0.994465271382354743 0.000000000000000000 0.994277465899557678 0.000000000000000000
 0.994591436273958851 0.000000000000000000 0.994550269626928718 0.000000000000000000 0.994458351764993087 0.000000000000000000 0.994260099177142420 0.000000000000000000
 0.994587285522139264 0.000000000000000000 0.994532393644632196 0.000000000000000000 0.994447100564179731 0.000000000000000000 0.994247407279799211 0.000000000000000000
 0.994574071937786131 0.000000000000000000 0.994524209464081377 0.000000000000000000 0.994435976138288602 0.000000000000000000 0.994236550905422845 0.000000000000000000
 0.994564876997883429 0.000000000000000000 0.994516346694427789 0.000000000000000000 0.994427701871405612 0.000000000000000000 0.994225295128971398 0.000000000000000000
 0.994554861991088779 0.000000000000000000 0.994507837382761828 0.000000000000000000 0.994413895302970641 0.000000000000000000 0.994222927180079541 0.000000000000000000
 0.994552233855755974 0.000000000000000000 0.994501621259366919 0.000000000000000000 0.994404093429792524 0.000000000000000000 0.994220708904439254 0.000000000000000000
 0.994536058906441256 0.000000000000000000 0.994492571948449200 0.000000000000000000 0.994383850458443130 0.000000000000000000 0.994196463146706511 0.000000000000000000
 0.994516916611398627 0.000000000000000000 0.994478887937465417 0.000000000000000000 0.994378852567392668 0.000000000000000000 0.994169468818366875 0.000000000000000000
 0.994506806094968665 0.000000000000000000 0.994456878629648044 0.000000000000000000 0.994367226355623690 0.000000000000000000 0.994162862285655868 0.000000000000000000
 0.994503071864727417 0.000000000000000000 0.994450384521932129 0.000000000000000000 0.994364465719087098 0.000000000000000000 0.994160276311316204 0.000000000000000000
 0.994496160261604034 0.000000000000000000 0.994444572604012311 0.000000000000000000 0.994358659293512970 0.000000000000000000 0.994150718555057988 0.000000000000000000
 0.994481619114131576 0.000000000000000000 0.994440558038220845 0.000000000000000000 0.994351173001492006 0.000000000000000000 0.994149429021222497 0.000000000000000000
 0.994476413288143180 0.000000000000000000 0.994436231817856120 0.000000000000000000 0.994325094044927860 0.000000000000000000 0.994142223872866104 0.000000000000000000
 0.994466989467444162 0.000000000000000000 0.994429136154684756 0.000000000000000000 0.994319547730854070 0.000000000000000000 0.994133235885149125 0.000000000000000000
 0.994439508395467464 0.000000000000000000 0.994392804527927221 0.000000000000000000 0.994318054776907934 0.000000000000000000 0.994117437572220708 0.000000000000000000
 0.994426378634678310 0.000000000000000000 0.994386950423293614 0.000000000000000000 0.994300564370587003 0.000000000000000000 0.994115120779942352 0.000000000000000000
 0.994415421177131775 0.000000000000000000 0.994366845980116931 0.000000000000000000 0.994284872963914546 0.000000000000000000 0.994104679159950599 0.000000000000000000
 0.994409083685602990 0.000000000000000000 0.994365187410681139 0.000000000000000000 0.994278699859888926 0.000000000000000000 0.994093276129689785 0.000000000000000000
 0.994403875909666279 0.000000000000000000 0.994362403832045660 0.000000000000000000 0.994269259766744740 0.000000000000000000 0.994083771489035928 0.000000000000000000
 0.994394842788588917 0.000000000000000000 0.994344991605341844 0.000000000000000000 0.994262842418283443 0.000000000000000000 0.994078773235913538 0.000000000000000000
 0.994380366342286548 0.000000000000000000 0.994338236993663416 0.000000000000000000 0.994249174206229713 0.000000000000000000 0.994069834450798884 0.000000000000000000
 0.994367427944812365 0.000000000000000000 0.994321527483511214 0.000000000000000000 0.994237754582125155 0.000000000000000000 0.994062000550398950 0.000000000000000000
 0.994360698006485300 0.000000000000000000 0.994320756781189696 0.000000000000000000 0.994227751770622170 0.000000000000000000 0.994044086309260666 0.000000000000000000
 0.994356563991459552 0.000000000000000000 0.994310938996401661 0.000000000000000000 0.994225322439967751 0.000000000000000000 0.994029102890627736 0.000000000000000000
 0.994340748679778508 0.000000000000000000 0.994300761648194364 0.000000000000000000 0.994215614649282431 0.000000000000000000 0.994025112914184827 0.000000000000000000
 0.994336358843005974 0.000000000000000000 0.994294530943295340 0.000000000000000000 0.994214351072791880 0.000000000000000000 0.994016966389348444 0.000000000000000000
 0.994328778829548399 0.000000000000000000 0.994279062134515446 0.000000000000000000 0.994179724866324110 0.000000000000000000 0.994013522263080262 0.000000000000000000
 0.994308967618520056 0.000000000000000000 0.994268523018880579 0.000000000000000000 0.994176674153814055 0.000000000000000000 0.994005036859513580 0.000000000000000000
 0.994297720830144560 0.000000000000000000 0.994258604002303148 0.000000000000000000 0.994169812144314435 0.000000000000000000 0.993983419292145842 0.000000000000000000
 0.994282120249282420 0.000000000000000000 0.994245396877500798 0.000000000000000000 0.994157513443693075 0.000000000000000000 0.993975963596411938 0.000000000000000000
 0.994277540049531505 0.000000000000000000 0.994235408602008874 0.000000000000000000 0.994145117279369051 0.000000000000000000 0.993966107737176641 0.000000000000000000
 0.994263923818406448 0.000000000000000000 0.994210947580574378 0.000000000000000000 0.994127605442562290 0.000000000000000000 0.993962095918977329 0.000000000000000000
 0.994253998333183509 0.000000000000000000 0.994202520657085032 0.000000000000000000 0.994122787837084965 0.000000000000000000 0.993939453485287006 0.000000000000000000
 0.994245494898446935 0.000000000000000000 0.994195595003045773 0.000000000000000000 0.994107225301592012 0.000000000000000000 0.993925325324759967 0.000000000000000000
 0.994239462841040145 0.000000000000000000 0.994186213876523062 0.000000000000000000 0.994087968732060290 0.000000000000000000 0.993921370207395238 0.000000000000000000
 0.994221767688384661 0.000000000000000000 0.994176656456515651 0.000000000000000000 0.994076589565230040 0.000000000000000000 0.993912573732695814 0.000000000000000000
 0.994213642110210460 0.000000000000000000 0.994166725698836906 0.000000000000000000 0.994065459932888196 0.000000000000000000 0.993904563284841669 0.000000000000000000
 0.994210718149079353 0.000000000000000000 0.994152246611306634 0.000000000000000000 0.994063823954786430 0.000000000000000000 0.993903687683072357 0.000000000000000000
 0.994200756286710119 0.000000000000000000 0.994148991685735450 0.000000000000000000 0.994047603398342638 0.000000000000000000 0.993862804301713254 0.000000000000000000
 0.994187197878154127 0.000000000000000000 0.994139796923382058 0.000000000000000000 0.994043801426327978 0.000000000000000000 0.993841944847085657 0.000000000000000000
 0.994175409824420098 0.000000000000000000 0.994133584923665881 0.000000000000000000 0.994039689947661231 0.000000000000000000 0.993827054484147432 0.000000000000000000
 0.994172173924736891 0.000000000000000000 0.994128368901570858 0.000000000000000000 0.994022716003182594 0.000000000000000000 0.993818508475760365 0.000000000000000000
 0.994156641269543395 0.000000000000000000 0.994113487801946416 0.000000000000000000 0.994009367555031331 0.000000000000000000 0.993813989314757507 0.000000000000000000
 0.994134722583530861 0.000000000000000000 0.994092271887547341 0.000000000000000000 0.993996517950053837 0.000000000000000000 0.993805522000157038 0.000000000000000000
 0.994127282559868264 0.000000000000000000 0.994083351058069997 0.000000000000000000 0.993989573088183809 0.000000000000000000 0.993792763994648221 0.000000000000000000
 0.994119622704506045 0.000000000000000000 0.994066750269293142 0.000000000000000000 0.993970757259047377 0.000000000000000000 0.993772591049736254 0.000000000000000000
 0.994110153786468831 0.000000000000000000 0.994062343464738096 0.000000000000000000 0.993965083979729713 0.000000000000000000 0.993761644865747140 0.000000000000000000
 0.994096871423114425 0.000000000000000000 0.994044337688524626 0.000000000000000000 0.993961662898471210 0.000000000000000000 0.993757359022007791 0.000000000000000000
 0.994081274589106445 0.000000000000000000 0.994040465345420343 0.000000000000000000 0.993944986296426025 0.000000000000000000 0.993749688928835972 0.000000000000000000
 0.994080633096542821 0.000000000000000000 0.994029514830430339 0.000000000000000000 0.993931035029209209 0.000000000000000000 0.993745592274534628 0.000000000000000000
 0.994072770724541921 0.000000000000000000 0.994015189523858145 0.000000000000000000 0.993913884067920805 0.000000000000000000 0.993730965588252468 0.000000000000000000
 0.994069301580680187 0.000000000000000000 0.994006387475032116 0.000000000000000000 0.993902578128565195 0.000000000000000000 0.993726264728919340 0.000000000000000000
 0.994054117270483317 0.000000000000000000 0.994005586071634917 0.000000000000000000 0.993896900535795047 0.000000000000000000 0.993707446298002117 0.000000000000000000
 0.994038827719937790 0.000000000000000000 0.993989661678498337 0.000000000000000000 0.993889556720678247 0.000000000000000000 0.993701754086687705 0.000000000000000000
 0.994035434616232005 0.000000000000000000 0.993987243672049492 0.000000000000000000 0.993882273495884760 0.000000000000000000 0.993693878231367567 0.000000000000000000
 0.994032770388465603 0.000000000000000000 0.993980113708137991 0.000000000000000000 0.993878687318787590 0.000000000000000000 0.993671700503040212 0.000000000000000000
 0.994018770116974704 0.000000000000000000 0.993968881107344160 0.000000000000000000 0.993874711715096226 0.000000000000000000 0.993652286812869323 0.000000000000000000
 0.994014689930376449 0.000000000000000000 0.993964043068364278 0.000000000000000000 0.993867287660519905 0.000000000000000000 0.993646156261015046 0.000000000000000000
 0.994008947100333384 0.000000000000000000 0.993961469019918664 0.000000000000000000 0.993865081664210948 0.000000000000000000 0.993641286608550334 0.000000000000000000
 0.993997961629781823 0.000000000000000000 0.993945321292212802 0.000000000000000000 0.993858428873205080 0.000000000000000000 0.993635556940779652 0.000000000000000000
 0.993986699352272463 0.000000000000000000 0.993932782859265340 0.000000000000000000 0.993835580411961961 0.000000000000000000 0.993629989664248869 0.000000000000000000
 0.993977472516316074 0.000000000000000000 0.993928054896762281 0.000000000000000000 0.993822572633682455 0.000000000000000000 0.993624887007722890 0.000000000000000000
 0.993974287064451678 0.000000000000000000 0.993923326878143443 0.000000000000000000 0.993809886076046700 0.000000000000000000 0.993614188278336363 0.000000000000000000
 0.993962533240654755 0.000000000000000000 0.993911802705453429 0.000000000000000000 0.993795444238056658 0.000000000000000000 0.993612196235524769 0.000000000000000000
 0.993952129298482090 0.000000000000000000 0.993899610449235804 0.000000000000000000 0.993784702541086085 0.000000000000000000 0.993601649224496786 0.000000000000000000
 0.993930292623084077 0.000000000000000000 0.993890754524702102 0.000000000000000000 0.993775789016558053 0.000000000000000000 0.993585782356848246 0.000000000000000000
 0.993918760244763666 0.000000000000000000 0.993866207177727334 0.000000000000000000 0.993768698406898188 0.000000000000000000 0.993578875972538800 0.000000000000000000
 0.993917027586907142 0.000000000000000000 0.993846532289582973 0.000000000000000000 0.993746257166406521 0.000000000000000000 0.993556360194947086 0.000000000000000000
 0.993905258922148871 0.000000000000000000 0.993845580817568797 0.000000000000000000 0.993733023884541211 0.000000000000000000 0.993545873846018557 0.000000000000000000
 0.993894215978189277 0.000000000000000000 0.993835522099181468 0.000000000000000000 0.993722881847356354 0.000000000000000000 0.993539679127692366 0.000000000000000000
 0.993883582925179088 0.000000000000000000 0.993824606580011483 0.000000000000000000 0.993718075068785511 0.000000000000000000 0.993523940736973588 0.000000000000000000
 0.993865933746429397 0.000000000000000000 0.993807112539717541 0.000000000000000000 0.993711174668073238 0.000000000000000000 0.993510667026278216 0.000000000000000000
 0.993829133799748798 0.000000000000000000 0.993796376222899180 0.000000000000000000 0.993704012879080723 0.000000000000000000 0.993508044756279296 0.000000000000000000
 0.993824759015674797 0.000000000000000000 0.993785914132242487 0.000000000000000000 0.993700541802487902 0.000000000000000000 0.993498607282140345 0.000000000000000000
 0.993818174178833114 0.000000000000000000 0.993781814000171071 0.000000000000000000 0.993689875234864184 0.000000000000000000 0.993484523810979847 0.000000000000000000
 0.993814282088906431 0.000000000000000000 0.993774477924771249 0.000000000000000000 0.993685394014619860 0.000000000000000000 0.993478139947688965 0.000000000000000000
 0.993806359228839420 0.000000000000000000 0.993761760913749903 0.000000000000000000 0.993673434569639635 0.000000000000000000 0.993469559381348399 0.000000000000000000
 0.993801930054579397 0.000000000000000000 0.993751908087008418 0.000000000000000000 0.993662800975852800 0.000000000000000000 0.993464972726873174 0.000000000000000000
 0.993800333920075385 0.000000000000000000 0.993748109758700537 0.000000000000000000 0.993656145459430040 0.000000000000000000 0.993442559880698628 0.000000000000000000
 0.993798182260483665 0.000000000000000000 0.993731553282841129 0.000000000000000000 0.993642809032343810 0.000000000000000000 0.993433988721423411 0.000000000000000000
 0.993792068119217720 0.000000000000000000 0.993730249178464087 0.000000000000000000 0.993636890793954675 0.000000000000000000 0.993425269509761399 0.000000000000000000
 0.993780438079901463 0.000000000000000000 0.993728700627935058 0.000000000000000000 0.993634639281855359 0.000000000000000000 0.993407507811684520 0.000000000000000000
 0.993769395610106909 0.000000000000000000 0.993725150982900818 0.000000000000000000 0.993616777409238483 0.000000000000000000 0.993406886013906920 0.000000000000000000
 0.993766255469925142 0.000000000000000000 0.993719250279628930 0.000000000000000000 0.993596557636029498 0.000000000000000000 0.993398264546855647 0.000000000000000000
 0.993761060779756455 0.000000000000000000 0.993714915740241622 0.000000000000000000 0.993590416690855793 0.000000000000000000 0.993389223351289097 0.000000000000000000
 0.993754230448919640 0.000000000000000000 0.993708571372555083 0.000000000000000000 0.993579535369849443 0.000000000000000000 0.993376730484100467 0.000000000000000000
 0.993745785051780350 0.000000000000000000 0.993693141863694063 0.000000000000000000 0.993578683099630489 0.000000000000000000 0.993374297149680063 0.000000000000000000
 0.993733268919211432 0.000000000000000000 0.993684401267167505 0.000000000000000000 0.993568682894999111 0.000000000000000000 0.993365306049030838 0.000000000000000000
 0.993704685633947093 0.000000000000000000 0.993651576800335001 0.000000000000000000 0.993563194741215572 0.000000000000000000 0.993350924472075070 0.000000000000000000
 0.993675003028731796 0.000000000000000000 0.993630616833354630 0.000000000000000000 0.993552927897836335 0.000000000000000000 0.993343048158926045 0.000000000000000000
 0.993667651406555885 0.000000000000000000 0.993625233512139161 0.000000000000000000 0.993542510666016843 0.000000000000000000 0.993329613343806872 0.000000000000000000
 0.993655452911698656 0.000000000000000000 0.993621036085903464 0.000000000000000000 0.993531159967300903 0.000000000000000000 0.993326533835443781 0.000000000000000000
 0.993637235276272457 0.000000000000000000 0.993604869262838863 0.000000000000000000 0.993520972357267218 0.000000000000000000 0.993324045940262912 0.000000000000000000
 0.993625598031656287 0.000000000000000000 0.993578188425865649 0.000000000000000000 0.993493948487792489 0.000000000000000000 0.993319681901840501 0.000000000000000000
 0.993620462830119400 0.000000000000000000 0.993560864507089692 0.000000000000000000 0.993487979629973927 0.000000000000000000 0.993297460669844479 0.000000000000000000
 0.993610662408514589 0.000000000000000000 0.993556811546023155 0.000000000000000000 0.993476094894140571 0.000000000000000000 0.993287066291242970 0.000000000000000000
 0.993597309337482915 0.000000000000000000 0.993553111363409514 0.000000000000000000 0.993458196493944734 0.000000000000000000 0.993278972950988881 0.000000000000000000
 0.993594374094067145 0.000000000000000000 0.993546270486753924 0.000000000000000000 0.993454239122298133 0.000000000000000000 0.993275899841718934 0.000000000000000000
 0.993584322289468691 0.000000000000000000 0.993540263316987193 0.000000000000000000 0.993444031475231859 0.000000000000000000 0.993267491187844187 0.000000000000000000
 0.993577655444963570 0.000000000000000000 0.993529611501086429 0.000000000000000000 0.993438821704041852 0.000000000000000000 0.993264086003814772 0.000000000000000000
 0.993570981305241130 0.000000000000000000 0.993528727361072450 0.000000000000000000 0.993431760741316228 0.000000000000000000 0.993255676970401624 0.000000000000000000
 0.993567235609516763 0.000000000000000000 0.993526624546310577 0.000000000000000000 0.993429219845417877 0.000000000000000000 0.993242680057542793 0.000000000000000000
 0.993546389058722834 0.000000000000000000 0.993505936719671912 0.000000000000000000 0.993416314398045230 0.000000000000000000 0.993234675506909581 0.000000000000000000
 0.993540230048910677 0.000000000000000000 0.993492803178835593 0.000000000000000000 0.993401350566446184 0.000000000000000000 0.993226350088914578 0.000000000000000000
 0.993524771471438473 0.000000000000000000 0.993480635871784146 0.000000000000000000 0.993385157179583977 0.000000000000000000 0.993192088630907688 0.000000000000000000
 0.993501948224312703 0.000000000000000000 0.993459517921320701 0.000000000000000000 0.993379032478791335 0.000000000000000000 0.993187937137829269 0.000000000000000000
 0.993495679235790075 0.000000000000000000 0.993445691884830451 0.000000000000000000 0.993367105585824195 0.000000000000000000 0.993173599716425159 0.000000000000000000
 0.993480821264792313 0.000000000000000000 0.993443442416473754 0.000000000000000000 0.993357050668354558 0.000000000000000000 0.993170107904044919 0.000000000000000000
 0.993463850245335123 0.000000000000000000 0.993427847281581622 0.000000000000000000 0.993333282845036636 0.000000000000000000 0.993157112188697289 0.000000000000000000
 0.993453712302295733 0.000000000000000000 0.993409141914680771 0.000000000000000000 0.993322385324294732 0.000000000000000000 0.993142940903028015 0.000000000000000000
 0.993429905507704158 0.000000000000000000 0.993388147084018014 0.000000000000000000 0.993292576531302318 0.000000000000000000 0.993136241614329673 0.000000000000000000
 0.993417042521978932 0.000000000000000000 0.993358643462620261 0.000000000000000000 0.993274069960672690 0.000000000000000000 0.993128953194876263 0.000000000000000000
 0.993412163345754662 0.000000000000000000 0.993355602542360883 0.000000000000000000 0.993264035635814668 0.000000000000000000 0.993117215848529522 0.000000000000000000
 0.993396148384245059 0.000000000000000000 0.993340932157847800 0.000000000000000000 0.993259659788558125 0.000000000000000000 0.993103068525401311 0.000000000000000000
 0.993378389029662801 0.000000000000000000 0.993337189914107244 0.000000000000000000 0.993249433091597966 0.000000000000000000 0.993086924602397669 0.000000000000000000
 0.993355415249062457 0.000000000000000000 0.993322726585680771 0.000000000000000000 0.993239199117847638 0.000000000000000000 0.993081474520138174 0.000000000000000000
 0.993349230934137295 0.000000000000000000 0.993316800133326683 0.000000000000000000 0.993225457801553802 0.000000000000000000 0.993062071653406875 0.000000000000000000
 0.993345677670016580 0.000000000000000000 0.993306528270179179 0.000000000000000000 0.993219098863640459 0.000000000000000000 0.993047831013582405 0.000000000000000000
 0.993344137339457589 0.000000000000000000 0.993301045584580322 0.000000000000000000 0.993216874927243643 0.000000000000000000 0.993043255480411502 0.000000000000000000
 0.993331873410162602 0.000000000000000000 0.993293682540609457 0.000000000000000000 0.993208943143262357 0.000000000000000000 0.993037246918144878 0.000000000000000000
 0.993324803248544885 0.000000000000000000 0.993284085301131769 0.000000000000000000 0.993200079375176736 0.000000000000000000 0.993019680639027014 0.000000000000000000
 0.993314726851781682 0.000000000000000000 0.993277501788453310 0.000000000000000000 0.993191948149659165 0.000000000000000000 0.993010989820552470 0.000000000000000000
 0.993311252884370721 0.000000000000000000 0.993269048253022868 0.000000000000000000 0.993188690902719551 0.000000000000000000 0.992989623591020831 0.000000000000000000
 0.993295119750547628 0.000000000000000000 0.993262457403332411 0.000000000000000000 0.993165329851773859 0.000000000000000000 0.992971149214983306 0.000000000000000000
 0.993260509087099286 0.000000000000000000 0.993212651985489914 0.000000000000000000 0.993145710887918476 0.000000000000000000 0.992964575460062560 0.000000000000000000
 0.993243598051865906 0.000000000000000000 0.993204778301720270 0.000000000000000000 0.993128581134641419 0.000000000000000000 0.992955880148942094 0.000000000000000000
 0.993239694824465835 0.000000000000000000 0.993190872051757379 0.000000000000000000 0.993121153382276023 0.000000000000000000 0.992948410874771481 0.000000000000000000
 0.993232759402845944 0.000000000000000000 0.993186394091798874 0.000000000000000000 0.993087452716574393 0.000000000000000000 0.992943848867371637 0.000000000000000000
 0.993222539835279528 0.000000000000000000 0.993181454423833543 0.000000000000000000 0.993085363480137318 0.000000000000000000 0.992932428409629253 0.000000000000000000
 0.993214566341620531 0.000000000000000000 0.993167550767863450 0.000000000000000000 0.993076853138695093 0.000000000000000000 0.992913435818790990 0.000000000000000000
 0.993195373668661952 0.000000000000000000 0.993144196604453189 0.000000000000000000 0.993074500647498914 0.000000000000000000 0.992909733143023665 0.000000000000000000
 0.993187471551260082 0.000000000000000000 0.993141255537623224 0.000000000000000000 0.993066836445044010 0.000000000000000000 0.992906993924220438 0.000000000000000000
 0.993176592402695735 0.000000000000000000 0.993139759796088040 0.000000000000000000 0.993057278267581722 0.000000000000000000 0.992895703659286366 0.000000000000000000
 0.993172850668159191 0.000000000000000000 0.993126977001559275 0.000000000000000000 0.993038309070603975 0.000000000000000000 0.992878011229464175 0.000000000000000000
 0.993160310845976557 0.000000000000000000 0.993114072701220540 0.000000000000000000 0.993036623221026371 0.000000000000000000 0.992872532115072870 0.000000000000000000
 0.993151981550203011 0.000000000000000000 0.993108166827458505 0.000000000000000000 0.993023051099847454 0.000000000000000000 0.992861445272107956 0.000000000000000000
 0.993148655392949276 0.000000000000000000 0.993094881481481284 0.000000000000000000 0.993005532615670816 0.000000000000000000 0.992859002864647455 0.000000000000000000
 0.993140143068041215 0.000000000000000000 0.993087171047943307 0.000000000000000000 0.992986784565157543 0.000000000000000000 0.992843483578730090 0.000000000000000000
 0.993130661688519822 0.000000000000000000 0.993080037218527667 0.000000000000000000 0.992986239640202939 0.000000000000000000 0.992832751859799023 0.000000000000000000
 0.993122694531344052 0.000000000000000000 0.993075335343986509 0.000000000000000000 0.992975464256789397 0.000000000000000000 0.992819955141238442 0.000000000000000000
 0.993119039924140856 0.000000000000000000 0.993070792808982583 0.000000000000000000 0.992966996792032597 0.000000000000000000 0.992802395919843872 0.000000000000000000
 0.993112686277551893 0.000000000000000000 0.993062525690879272 0.000000000000000000 0.992963837962870910 0.000000000000000000 0.992800565130756651 0.000000000000000000
 0.993103686677270781 0.000000000000000000 0.993054125686346878 0.000000000000000000 0.992948835043259814 0.000000000000000000 0.992782846336260238 0.000000000000000000
 0.993079577539144553 0.000000000000000000 0.993038707502122309 0.000000000000000000 0.992940133452072993 0.000000000000000000 0.992781192771567178 0.000000000000000000
 0.993068900704827673 0.000000000000000000 0.993034251266795787 0.000000000000000000 0.992935699785617798 0.000000000000000000 0.992761290225317894 0.000000000000000000
 0.993063957497356542 0.000000000000000000 0.993018663920638200 0.000000000000000000 0.992926999346217976 0.000000000000000000 0.992751464881165169 0.000000000000000000
 0.993041344685290817 0.000000000000000000 0.992999419855565724 0.000000000000000000 0.992921324727026988 0.000000000000000000 0.992741777524380309 0.000000000000000000
 0.993034682164860349 0.000000000000000000 0.992993896264713238 0.000000000000000000 0.992915668990708933 0.000000000000000000 0.992723047000461989 0.000000000000000000
 0.993022050632651476 0.000000000000000000 0.992984776391841129 0.000000000000000000 0.992904299510165900 0.000000000000000000 0.992717281110427452 0.000000000000000000
 0.993018400574952831 0.000000000000000000 0.992977260559963493 0.000000000000000000 0.992903173284207186 0.000000000000000000 0.992707130852224062 0.000000000000000000
 0.993009577281146250 0.000000000000000000 0.992971720590688833 0.000000000000000000 0.992893089543950613 0.000000000000000000 0.992696106847991477 0.000000000000000000
 0.993004931771687915 0.000000000000000000 0.992967665956526191 0.000000000000000000 0.992881996498545694 0.000000000000000000 0.992689366779797577 0.000000000000000000
 0.992994981120064235 0.000000000000000000 0.992948759131193293 0.000000000000000000 0.992872043933800019 0.000000000000000000 0.992687476595726981 0.000000000000000000
 0.992985743327459924 0.000000000000000000 0.992943261777322173 0.000000000000000000 0.992865188575656421 0.000000000000000000 0.992679763336935084 0.000000000000000000
 0.992973674106805593 0.000000000000000000 0.992933968845338355 0.000000000000000000 0.992855596579667155 0.000000000000000000 0.992666020608510169 0.000000000000000000
 0.992965995642951293 0.000000000000000000 0.992927464517220471 0.000000000000000000 0.992843911244897459 0.000000000000000000 0.992663157580175093 0.000000000000000000
 0.992959855237050548 0.000000000000000000 0.992921228572327008 0.000000000000000000 0.992839314664760275 0.000000000000000000 0.992653384106944592 0.000000000000000000
 0.992957551673865901 0.000000000000000000 0.992906250518586719 0.000000000000000000 0.992831626600713779 0.000000000000000000 0.992631257283134061 0.000000000000000000
 0.992946766054210617 0.000000000000000000 0.992901828969762756 0.000000000000000000 0.992800626775106276 0.000000000000000000 0.992613264370698190 0.000000000000000000
 0.992934618428223392 0.000000000000000000 0.992883691779757549 0.000000000000000000 0.992787915161575163 0.000000000000000000 0.992606824169504520 0.000000000000000000
 0.992926700432068765 0.000000000000000000 0.992880470198883813 0.000000000000000000 0.992776276983582284 0.000000000000000000 0.992596205372148099 0.000000000000000000
 0.992915356836000851 0.000000000000000000 0.992872921046721202 0.000000000000000000 0.992772837600758962 0.000000000000000000 0.992584645067447147 0.000000000000000000
 0.992910318001415271 0.000000000000000000 0.992868674962519959 0.000000000000000000 0.992766083319443160 0.000000000000000000 0.992562132691665377 0.000000000000000000
 0.992894209652451565 0.000000000000000000 0.992850279647390921 0.000000000000000000 0.992748353272634665 0.000000000000000000 0.992554566357725876 0.000000000000000000
 0.992885390774799315 0.000000000000000000 0.992835674088824338 0.000000000000000000 0.992746667075568467 0.000000000000000000 0.992541478692544388 0.000000000000000000
 0.992876554766119024 0.000000000000000000 0.992826175236122710 0.000000000000000000 0.992730466383140775 0.000000000000000000 0.992520170702863469 0.000000000000000000
 0.992874654980495097 0.000000000000000000 0.992809784017384067 0.000000000000000000 0.992713797405941012 0.000000000000000000 0.992505219566317431 0.000000000000000000
 0.992860762802126651 0.000000000000000000 0.992806079021070875 0.000000000000000000 0.992697945666197734 0.000000000000000000 0.992500789009624240 0.000000000000000000
 0.992858230142524167 0.000000000000000000 0.992798119807365653 0.000000000000000000 0.992686625537407274 0.000000000000000000 0.992482891596954464 0.000000000000000000
 0.992847565996332837 0.000000000000000000 0.992794291659116146 0.000000000000000000 0.992673357103904141 0.000000000000000000 0.992477975152808334 0.000000000000000000
 0.992838795101861460 0.000000000000000000 0.992789912576924727 0.000000000000000000 0.992666620574095826 0.000000000000000000 0.992474303363128252 0.000000000000000000
 0.992804219074723493 0.000000000000000000 0.992764507977581312 0.000000000000000000 0.992663501108008606 0.000000000000000000 0.992465966767642760 0.000000000000000000
 0.992798575117766369 0.000000000000000000 0.992756366969831716 0.000000000000000000 0.992660927182551056 0.000000000000000000 0.992458370051069960 0.000000000000000000
 0.992794498921902857 0.000000000000000000 0.992747851961523486 0.000000000000000000 0.992650877856441238 0.000000000000000000 0.992439123925331401 0.000000000000000000
 0.992786658017175139 0.000000000000000000 0.992737452478992810 0.000000000000000000 0.992642937310545870 0.000000000000000000 0.992423562099857159 0.000000000000000000
 0.992776845576299194 0.000000000000000000 0.992723228268753477 0.000000000000000000 0.992638249970484332 0.000000000000000000 0.992413584004435245 0.000000000000000000
 0.992772647963392041 0.000000000000000000 0.992716675209279864 0.000000000000000000 0.992611210781753517 0.000000000000000000 0.992405247229322773 0.000000000000000000
 0.992757969157790465 0.000000000000000000 0.992705839014394464 0.000000000000000000 0.992604530621354231 0.000000000000000000 0.992401056437760776 0.000000000000000000
 0.992754911867493983 0.000000000000000000 0.992698575557163343 0.000000000000000000 0.992578654151594630 0.000000000000000000 0.992385252321868139 0.000000000000000000
 0.992731289131430161 0.000000000000000000 0.992683177585057197 0.000000000000000000 0.992575278214620549 0.000000000000000000 0.992379827122567115 0.000000000000000000
 0.992719020155445109 0.000000000000000000 0.992671262486452100 0.000000000000000000 0.992564190619095954 0.000000000000000000 0.992363295152152269 0.000000000000000000
 0.992704120430470960 0.000000000000000000 0.992663839410590776 0.000000000000000000 0.992559744840443514 0.000000000000000000 0.992360147016868810 0.000000000000000000
 0.992668438591067348 0.000000000000000000 0.992634043824413115 0.000000000000000000 0.992552117837238956 0.000000000000000000 0.992355983471190917 0.000000000000000000
 0.992662599858874173 0.000000000000000000 0.992626516758908450 0.000000000000000000 0.992550173019818294 0.000000000000000000 0.992350144180655480 0.000000000000000000
 0.992655547033946983 0.000000000000000000 0.992609854819693327 0.000000000000000000 0.992532158338626180 0.000000000000000000 0.992340555804884894 0.000000000000000000
 0.992654802575386075 0.000000000000000000 0.992592723646271491 0.000000000000000000 0.992521207925858961 0.000000000000000000 0.992326588334971671 0.000000000000000000
 0.992639848960310212 0.000000000000000000 0.992589979840594494 0.000000000000000000 0.992513864429100723 0.000000000000000000 0.992304097525625428 0.000000000000000000
 0.992621626983213545 0.000000000000000000 0.992584194707514245 0.000000000000000000 0.992486133730319797 0.000000000000000000 0.992291843453333433 0.000000000000000000
 0.992611037609242297 0.000000000000000000 0.992573551936049125 0.000000000000000000 0.992481939556839388 0.000000000000000000 0.992277579834444867 0.000000000000000000
 0.992603948280503023 0.000000000000000000 0.992560117672262709 0.000000000000000000 0.992464790382970086 0.000000000000000000 0.992267847301357975 0.000000000000000000
 0.992595689729017683 0.000000000000000000 0.992558290976004565 0.000000000000000000 0.992452522147073690 0.000000000000000000 0.992264868107494036 0.000000000000000000
 0.992585191815131385 0.000000000000000000 0.992532032883112647 0.000000000000000000 0.992435753999051262 0.000000000000000000 0.992251324903240528 0.000000000000000000
 0.992579250190525175 0.000000000000000000 0.992523675583869669 0.000000000000000000 0.992423825103448842 0.000000000000000000 0.992236938079144370 0.000000000000000000
 0.992563343925162100 0.000000000000000000 0.992517152560331906 0.000000000000000000 0.992415740058848250 0.000000000000000000 0.992217156112552345 0.000000000000000000
 0.992534165502837462 0.000000000000000000 0.992484648835920247 0.000000000000000000 0.992397179006949903 0.000000000000000000 0.992203695327014468 0.000000000000000000
 0.992516192352000393 0.000000000000000000 0.992474240611457947 0.000000000000000000 0.992390196232247779 0.000000000000000000 0.992191537151298264 0.000000000000000000
 0.992497953944445954 0.000000000000000000 0.992459145194938497 0.000000000000000000 0.992374346604453117 0.000000000000000000 0.992182846482022707 0.000000000000000000
 0.992485783103648989 0.000000000000000000 0.992451545190967455 0.000000000000000000 0.992356345695751263 0.000000000000000000 0.992169623935748923 0.000000000000000000
 0.992476387307565600 0.000000000000000000 0.992433407265989165 0.000000000000000000 0.992342131335069322 0.000000000000000000 0.992151289251560820 0.000000000000000000
 0.992450417707452348 0.000000000000000000 0.992406967215988312 0.000000000000000000 0.992325306960944120 0.000000000000000000 0.992143425521251787 0.000000000000000000
 0.992441940809914658 0.000000000000000000 0.992397822414384012 0.000000000000000000 0.992316577702905267 0.000000000000000000 0.992133827733393425 0.000000000000000000
 0.992436002391576810 0.000000000000000000 0.992393589020409972 0.000000000000000000 0.992295652518225491 0.000000000000000000 0.992127442834479623 0.000000000000000000
 0.992424099967331941 0.000000000000000000 0.992377234991635215 0.000000000000000000 0.992287262632678302 0.000000000000000000 0.992115614467934281 0.000000000000000000
 0.992394409811421463 0.000000000000000000 0.992356525871572970 0.000000000000000000 0.992274364177040069 0.000000000000000000 0.992108020819475134 0.000000000000000000
 0.992391870646395891 0.000000000000000000 0.992352247147280209 0.000000000000000000 0.992270048045014175 0.000000000000000000 0.992103067860482857 0.000000000000000000
 0.992379984732481901 0.000000000000000000 0.992338441856781883 0.000000000000000000 0.992257227012127152 0.000000000000000000 0.992088695672810439 0.000000000000000000
 0.992368407970701472 0.000000000000000000 0.992329886186950394 0.000000000000000000 0.992249077536444424 0.000000000000000000 0.992070597712762514 0.000000000000000000
 0.992339831075647383 0.000000000000000000 0.992293032708849387 0.000000000000000000 0.992220544781031721 0.000000000000000000 0.992050072367230973 0.000000000000000000
 0.992330114946173292 0.000000000000000000 0.992289840446831106 0.000000000000000000 0.992211722507445160 0.000000000000000000 0.992040511096231148 0.000000000000000000
 0.992315045775426730 0.000000000000000000 0.992278016837344734 0.000000000000000000 0.992203485476550684 0.000000000000000000 0.992030849223685784 0.000000000000000000
 0.992304419625099965 0.000000000000000000 0.992263025738994942 0.000000000000000000 0.992185283804130735 0.000000000000000000 0.992021883594914944 0.000000000000000000
 0.992286665164999415 0.000000000000000000 0.992244092143658940 0.000000000000000000 0.992167849247249989 0.000000000000000000 0.992009662616078702 0.000000000000000000
 0.992266853560653250 0.000000000000000000 0.992226509148667946 0.000000000000000000 0.992136721768270613 0.000000000000000000 0.991990254697642793 0.000000000000000000
 0.992254508431227422 0.000000000000000000 0.992206583985997259 0.000000000000000000 0.992116155598496530 0.000000000000000000 0.991979861595632784 0.000000000000000000
 0.992243367355354677 0.000000000000000000 0.992197486969304099 0.000000000000000000 0.992105801739514903 0.000000000000000000 0.991936652238849970 0.000000000000000000
 0.992240199244779020 0.000000000000000000 0.992189697830853978 0.000000000000000000 0.992103960860458600 0.000000000000000000 0.991919271645974265 0.000000000000000000
 0.992222750229483696 0.000000000000000000 0.992178852442929915 0.000000000000000000 0.992089376724130112 0.000000000000000000 0.991913315581216315 0.000000000000000000
 0.992214740967793274 0.000000000000000000 0.992166542536186968 0.000000000000000000 0.992072801181825947 0.000000000000000000 0.991906046222167270 0.000000000000000000
 0.992197744840621065 0.000000000000000000 0.992146203021887940 0.000000000000000000 0.992057488967561296 0.000000000000000000 0.991880895157124742 0.000000000000000000
 0.992192018989955349 0.000000000000000000 0.992141672227421889 0.000000000000000000 0.992047843449818112 0.000000000000000000 0.991879037204177805 0.000000000000000000
 0.992190498691303491 0.000000000000000000 0.992137563512769716 0.000000000000000000 0.992030735961578092 0.000000000000000000 0.991845991017034745 0.000000000000000000
 0.992171904902022783 0.000000000000000000 0.992128248448736705 0.000000000000000000 0.992025282249594742 0.000000000000000000 0.991840566229313936 0.000000000000000000
 0.992166065235599137 0.000000000000000000 0.992124146503692295 0.000000000000000000 0.992014638601367627 0.000000000000000000 0.991825388139717767 0.000000000000000000
 0.992156475381627989 0.000000000000000000 0.992110007094969215 0.000000000000000000 0.992012665963681983 0.000000000000000000 0.991818314100965992 0.000000000000000000
 0.992131014857004723 0.000000000000000000 0.992093449473645417 0.000000000000000000 0.991998337681551545 0.000000000000000000 0.991791168772563014 0.000000000000000000
 0.992118132276341269 0.000000000000000000 0.992073831152263330 0.000000000000000000 0.991978119252264867 0.000000000000000000 0.991781774572612518 0.000000000000000000
 0.992084702826174114 0.000000000000000000 0.992039536630443086 0.000000000000000000 0.991956740415307903 0.000000000000000000 0.991771176329208082 0.000000000000000000
 0.992074034964292917 0.000000000000000000 0.992031602542852275 0.000000000000000000 0.991948093613935766 0.000000000000000000 0.991749601918728185 0.000000000000000000
 0.992069353640946394 0.000000000000000000 0.992018377088957015 0.000000000000000000 0.991939512766394027 0.000000000000000000 0.991741210143407548 0.000000000000000000
 0.992061845074381443 0.000000000000000000 0.992009417138572491 0.000000000000000000 0.991920360704205195 0.000000000000000000 0.991737551780374038 0.000000000000000000
 0.992057124666245072 0.000000000000000000 0.992002160752991524 0.000000000000000000 0.991911729836002065 0.000000000000000000 0.991724194349052013 0.000000000000000000
 0.992037163433643676 0.000000000000000000 0.991990691581907225 0.000000000000000000 0.991896495085294871 0.000000000000000000 0.991714296425864617 0.000000000000000000
 0.992030090337102100 0.000000000000000000 0.991988605972813131 0.000000000000000000 0.991882734315993053 0.000000000000000000 0.991708640622134707 0.000000000000000000
 0.992013373875986537 0.000000000000000000 0.991971792960343657 0.000000000000000000 0.991875851644949069 0.000000000000000000 0.991699080648066222 0.000000000000000000
 0.992002000400852069 0.000000000000000000 0.991963216834930051 0.000000000000000000 0.991869558628261205 0.000000000000000000 0.991691261867934770 0.000000000000000000
 0.991975572082163692 0.000000000000000000 0.991927023831955634 0.000000000000000000 0.991850562374829714 0.000000000000000000 0.991669001516635951 0.000000000000000000
 0.991970126592335522 0.000000000000000000 0.991923050933394612 0.000000000000000000 0.991847104016288394 0.000000000000000000 0.991654122476210875 0.000000000000000000
 0.991962198582750143 0.000000000000000000 0.991919635368797126 0.000000000000000000 0.991815650842516106 0.000000000000000000 0.991623210698779012 0.000000000000000000
 0.991947771166338699 0.000000000000000000 0.991906060131091505 0.000000000000000000 0.991808923327751391 0.000000000000000000 0.991618497892293282 0.000000000000000000
 0.991935462208506147 0.000000000000000000 0.991877785067931561 0.000000000000000000 0.991788421080164517 0.000000000000000000 0.991589839300909048 0.000000000000000000
 0.991920745972479256 0.000000000000000000 0.991872187361340751 0.000000000000000000 0.991775480828459233 0.000000000000000000 0.991582983378877181 0.000000000000000000
 0.991908188821177705 0.000000000000000000 0.991868499947143878 0.000000000000000000 0.991757466536548948 0.000000000000000000 0.991568356031556797 0.000000000000000000
 0.991870511816072664 0.000000000000000000 0.991825355039627987 0.000000000000000000 0.991743796172932846 0.000000000000000000 0.991559908916142208 0.000000000000000000
 0.991865611473927933 0.000000000000000000 0.991816989387338754 0.000000000000000000 0.991724043308837122 0.000000000000000000 0.991557993739501264 0.000000000000000000
 0.991854810060338266 0.000000000000000000 0.991803511348693045 0.000000000000000000 0.991711302603240918 0.000000000000000000 0.991538692134799060 0.000000000000000000
 0.991846333906370559 0.000000000000000000 0.991796033581766379 0.000000000000000000 0.991702108905309188 0.000000000000000000 0.991512816239731753 0.000000000000000000
 0.991845659649637890 0.000000000000000000 0.991786158244675864 0.000000000000000000 0.991692861116694413 0.000000000000000000 0.991506310575362093 0.000000000000000000
 0.991834620022134961 0.000000000000000000 0.991780484902809678 0.000000000000000000 0.991675674049541045 0.000000000000000000 0.991494686044740003 0.000000000000000000
 0.991825819766944949 0.000000000000000000 0.991774760678860612 0.000000000000000000 0.991670406714680208 0.000000000000000000 0.991492793759913060 0.000000000000000000
 0.991804377076783927 0.000000000000000000 0.991759586027941786 0.000000000000000000 0.991662644418105033 0.000000000000000000 0.991477521635385939 0.000000000000000000
 0.991791120733701015 0.000000000000000000 0.991750748200767585 0.000000000000000000 0.991655394020425240 0.000000000000000000 0.991450760011022725 0.000000000000000000
 0.991788379036303791 0.000000000000000000 0.991747339415962159 0.000000000000000000 0.991642080188503749 0.000000000000000000 0.991446948109167225 0.000000000000000000
 0.991764280601297510 0.000000000000000000 0.991722175721524435 0.000000000000000000 0.991633539508260053 0.000000000000000000 0.991432987530419862 0.000000000000000000
 0.991737927695492738 0.000000000000000000 0.991695975652077455 0.000000000000000000 0.991605286263812835 0.000000000000000000 0.991427898611782044 0.000000000000000000
 0.991722583735671126 0.000000000000000000 0.991665579490662585 0.000000000000000000 0.991586726501072158 0.000000000000000000 0.991412484982228892 0.000000000000000000
 0.991717996401583091 0.000000000000000000 0.991659637519909265 0.000000000000000000 0.991578526274697336 0.000000000000000000 0.991404089746111272 0.000000000000000000
 0.991701569575984210 0.000000000000000000 0.991657544094521559 0.000000000000000000 0.991555142234734621 0.000000000000000000 0.991384785101616761 0.000000000000000000
 0.991693174549689527 0.000000000000000000 0.991651335374603593 0.000000000000000000 0.991551577697310726 0.000000000000000000 0.991380956367589494 0.000000000000000000
 0.991685394024295896 0.000000000000000000 0.991632202576497201 0.000000000000000000 0.991537943188891435 0.000000000000000000 0.991355750482918685 0.000000000000000000
 0.991682592180687217 0.000000000000000000 0.991620657812866346 0.000000000000000000 0.991528942028049864 0.000000000000000000 0.991350692805792910 0.000000000000000000
 0.991668660882239705 0.000000000000000000 0.991617005448095279 0.000000000000000000 0.991520459494543038 0.000000000000000000 0.991338918553652415 0.000000000000000000
 0.991664580244228211 0.000000000000000000 0.991615965316389625 0.000000000000000000 0.991504597067699556 0.000000000000000000 0.991310140423642405 0.000000000000000000
 0.991654662277494214 0.000000000000000000 0.991605245528365375 0.000000000000000000 0.991500501160173742 0.000000000000000000 0.991277849656271748 0.000000000000000000
 0.991645332088984532 0.000000000000000000 0.991595651072852524 0.000000000000000000 0.991487967622617039 0.000000000000000000 0.991272443057506281 0.000000000000000000
 0.991642675176812260 0.000000000000000000 0.991585320024802597 0.000000000000000000 0.991479185515759087 0.000000000000000000 0.991262324926824201 0.000000000000000000
 0.991639213289171706 0.000000000000000000 0.991578565292840053 0.000000000000000000 0.991477738590596513 0.000000000000000000 0.991255717834100381 0.000000000000000000
 0.991629658441012585 0.000000000000000000 0.991574670692167315 0.000000000000000000 0.991476043707925192 0.000000000000000000 0.991245788016418383 0.000000000000000000
 0.991624148205203060 0.000000000000000000 0.991570841318674123 0.000000000000000000 0.991458976714393314 0.000000000000000000 0.991241245384387182 0.000000000000000000
 0.991613302959952869 0.000000000000000000 0.991565166800482900 0.000000000000000000 0.991446503961375902 0.000000000000000000 0.991229178813145206 0.000000000000000000
 0.991607016848723433 0.000000000000000000 0.991558650693740273 0.000000000000000000 0.991443098518803634 0.000000000000000000 0.991215839249427799 0.000000000000000000
 0.991591108655902498 0.000000000000000000 0.991553433822504493 0.000000000000000000 0.991432808039043101 0.000000000000000000 0.991205918676601128 0.000000000000000000
 0.991576224988672816 0.000000000000000000 0.991539371220641286 0.000000000000000000 0.991431362609843436 0.000000000000000000 0.991204423522709543 0.000000000000000000
 0.991516529637633925 0.000000000000000000 0.991481953916088288 0.000000000000000000 0.991401050909567316 0.000000000000000000 0.991202146090402247 0.000000000000000000
 0.991494268333623974 0.000000000000000000 0.991459689126144017 0.000000000000000000 0.991387548073133007 0.000000000000000000 0.991199175354189776 0.000000000000000000
 0.991487225678597817 0.000000000000000000 0.991436592732727440 0.000000000000000000 0.991360776943897126 0.000000000000000000 0.991193896255370244 0.000000000000000000
 0.991480639361466021 0.000000000000000000 0.991428265781194806 0.000000000000000000 0.991354759509727734 0.000000000000000000 0.991185182517397401 0.000000000000000000
 0.991471421868392211 0.000000000000000000 0.991424005665594077 0.000000000000000000 0.991344227852899551 0.000000000000000000 0.991166068430156533 0.000000000000000000
 0.991458891382094532 0.000000000000000000 0.991417812588188840 0.000000000000000000 0.991336572442446107 0.000000000000000000 0.991161118388069085 0.000000000000000000
 0.991452381523001636 0.000000000000000000 0.991412931656292296 0.000000000000000000 0.991318328052694819 0.000000000000000000 0.991141515397613082 0.000000000000000000
 0.991434554721216776 0.000000000000000000 0.991391135678784563 0.000000000000000000 0.991302552870805598 0.000000000000000000 0.991140249343162361 0.000000000000000000
 0.991418210160462166 0.000000000000000000 0.991377336465132153 0.000000000000000000 0.991297921095031231 0.000000000000000000 0.991132281017904848 0.000000000000000000
 0.991408792267881478 0.000000000000000000 0.991369223605705452 0.000000000000000000 0.991290992373474622 0.000000000000000000 0.991118498852453844 0.000000000000000000
 0.991399073062535940 0.000000000000000000 0.991367398206952188 0.000000000000000000 0.991274567218403013 0.000000000000000000 0.991115803489008962 0.000000000000000000
 0.991381180982585763 0.000000000000000000 0.991350934450179855 0.000000000000000000 0.991269108465851811 0.000000000000000000 0.991086009493462705 0.000000000000000000
 0.991367892471645140 0.000000000000000000 0.991322357714714775 0.000000000000000000 0.991244157420493877 0.000000000000000000 0.991082726770198597 0.000000000000000000
 0.991356315598732163 0.000000000000000000 0.991315617234816981 0.000000000000000000 0.991241221010318196 0.000000000000000000 0.991060722054993182 0.000000000000000000
 0.991353640087450083 0.000000000000000000 0.991310513046853470 0.000000000000000000 0.991236477980186326 0.000000000000000000 0.991055964107351750 0.000000000000000000
 0.991343209335805553 0.000000000000000000 0.991308122189403451 0.000000000000000000 0.991223386630168402 0.000000000000000000 0.991050357019871320 0.000000000000000000
 0.991321303564063783 0.000000000000000000 0.991284413940385134 0.000000000000000000 0.991206469552635916 0.000000000000000000 0.991037382987389304 0.000000000000000000
 0.991316439090033641 0.000000000000000000 0.991273626578458411 0.000000000000000000 0.991195482394461758 0.000000000000000000 0.991019351290268524 0.000000000000000000
 0.991308690942318105 0.000000000000000000 0.991266173012507190 0.000000000000000000 0.991185170447399511 0.000000000000000000 0.991016409837104817 0.000000000000000000
 0.991285948321843136 0.000000000000000000 0.991242044854762971 0.000000000000000000 0.991160729366970417 0.000000000000000000 0.991009896864761264 0.000000000000000000
 0.991264555392467939 0.000000000000000000 0.991225036383795777 0.000000000000000000 0.991146544743630842 0.000000000000000000 0.991005491459314602 0.000000000000000000
 0.991256881759769781 0.000000000000000000 0.991211116959375582 0.000000000000000000 0.991122235892633041 0.000000000000000000 0.990987497010054619 0.000000000000000000
 0.991239648262594697 0.000000000000000000 0.991195175356553104 0.000000000000000000 0.991108261162441995 0.000000000000000000 0.990979826492012550 0.000000000000000000
 0.991209272031039701 0.000000000000000000 0.991161450166368363 0.000000000000000000 0.991090953384344497 0.000000000000000000 0.990920739478659662 0.000000000000000000
 0.991196790822977181 0.000000000000000000 0.991158280916143886 0.000000000000000000 0.991072210984703217 0.000000000000000000 0.990906104953087841 0.000000000000000000
 0.991192371587284349 0.000000000000000000 0.991146066249418034 0.000000000000000000 0.991056934001222301 0.000000000000000000 0.990889020115072294 0.000000000000000000
 0.991173786072181762 0.000000000000000000 0.991137964358771217 0.000000000000000000 0.991038797468487664 0.000000000000000000 0.990876422203851526 0.000000000000000000
 0.991145993054912244 0.000000000000000000 0.991110397872590476 0.000000000000000000 0.991037894462371338 0.000000000000000000 0.990866325751190935 0.000000000000000000
 0.991137525633367877 0.000000000000000000 0.991106242579416818 0.000000000000000000 0.991022510708382209 0.000000000000000000 0.990860954546666783 0.000000000000000000
 0.991104900996165994 0.000000000000000000 0.991066472587300851 0.000000000000000000 0.990984311231857373 0.000000000000000000 0.990834585300987669 0.000000000000000000
 0.991096629763325021 0.000000000000000000 0.991055185776909320 0.000000000000000000 0.990977598494376388 0.000000000000000000 0.990816846629989034 0.000000000000000000
 0.991065113235280459 0.000000000000000000 0.991031589752159547 0.000000000000000000 0.990968215856067092 0.000000000000000000 0.990813636766894601 0.000000000000000000
 0.991049559923278700 0.000000000000000000 0.991011127352518839 0.000000000000000000 0.990957522696690130 0.000000000000000000 0.990802630912469007 0.000000000000000000
 0.991042544803846903 0.000000000000000000 0.991003302655239282 0.000000000000000000 0.990931652352151526 0.000000000000000000 0.990786474982134013 0.000000000000000000
 0.991032790559952081 0.000000000000000000 0.990994713469025901 0.000000000000000000 0.990915921049190462 0.000000000000000000 0.990773421586410463 0.000000000000000000
 0.991017212446923423 0.000000000000000000 0.990974861584997369 0.000000000000000000 0.990900167563413259 0.000000000000000000 0.990767218853904286 0.000000000000000000
 0.991014378696872145 0.000000000000000000 0.990972875757762495 0.000000000000000000 0.990895180796922848 0.000000000000000000 0.990734394340807678 0.000000000000000000
 0.991004224517276211 0.000000000000000000 0.990966112561525891 0.000000000000000000 0.990882787205985216 0.000000000000000000 0.990714565749181708 0.000000000000000000
 0.990990997863253065 0.000000000000000000 0.990954792304744259 0.000000000000000000 0.990877360038672772 0.000000000000000000 0.990691607436382182 0.000000000000000000
 0.990982765862784776 0.000000000000000000 0.990947826765857687 0.000000000000000000 0.990868007271544116 0.000000000000000000 0.990680268245471618 0.000000000000000000
 0.990963396937049934 0.000000000000000000 0.990927347247361201 0.000000000000000000 0.990844934260310617 0.000000000000000000 0.990666204203860756 0.000000000000000000
 0.990938991935897073 0.000000000000000000 0.990900693173778158 0.000000000000000000 0.990819905755281560 0.000000000000000000 0.990662142084977271 0.000000000000000000
 0.990935026235044925 0.000000000000000000 0.990890022995394970 0.000000000000000000 0.990807272098000791 0.000000000000000000 0.990649403113578408 0.000000000000000000
 0.990910233754616510 0.000000000000000000 0.990877712153500845 0.000000000000000000 0.990790499980480410 0.000000000000000000 0.990633488125258310 0.000000000000000000
 0.990903142940000481 0.000000000000000000 0.990861076827421194 0.000000000000000000 0.990776991494369264 0.000000000000000000 0.990618346140521022 0.000000000000000000
 0.990890522459567880 0.000000000000000000 0.990831462876611391 0.000000000000000000 0.990761730591151690 0.000000000000000000 0.990603962667375493 0.000000000000000000
 0.990889558334618226 0.000000000000000000 0.990827653304594658 0.000000000000000000 0.990742963669367760 0.000000000000000000 0.990590893463299427 0.000000000000000000
 0.990871946848953744 0.000000000000000000 0.990823526327242909 0.000000000000000000 0.990739822360134248 0.000000000000000000 0.990570355841476458 0.000000000000000000
 0.990868641492225088 0.000000000000000000 0.990813971954642381 0.000000000000000000 0.990715671486258498 0.000000000000000000 0.990558021994420779 0.000000000000000000
 0.990856363000708229 0.000000000000000000 0.990813258913694983 0.000000000000000000 0.990705212624638509 0.000000000000000000 0.990542308678056482 0.000000000000000000
 0.990849117857149797 0.000000000000000000 0.990803358672179169 0.000000000000000000 0.990698519447219206 0.000000000000000000 0.990529885244504360 0.000000000000000000
 0.990831060843420097 0.000000000000000000 0.990790474060093906 0.000000000000000000 0.990688308847426535 0.000000000000000000 0.990515386528241337 0.000000000000000000
 0.990824052327562987 0.000000000000000000 0.990784014879672603 0.000000000000000000 0.990682820145285081 0.000000000000000000 0.990491769421861901 0.000000000000000000
 0.990805137331917996 0.000000000000000000 0.990758023559876966 0.000000000000000000 0.990671462314903550 0.000000000000000000 0.990471401529882778 0.000000000000000000
 0.990798445434512787 0.000000000000000000 0.990755726291933314 0.000000000000000000 0.990665875466521739 0.000000000000000000 0.990465529049077253 0.000000000000000000
 0.990790752763135218 0.000000000000000000 0.990741399109218990 0.000000000000000000 0.990647280722146584 0.000000000000000000 0.990453323271258568 0.000000000000000000
 0.990769893043661809 0.000000000000000000 0.990727467958793295 0.000000000000000000 0.990642732655032554 0.000000000000000000 0.990444811332799269 0.000000000000000000
 0.990752002153670319 0.000000000000000000 0.990712414019491061 0.000000000000000000 0.990631360104119341 0.000000000000000000 0.990439794020140929 0.000000000000000000
 0.990739141285303826 0.000000000000000000 0.990701681873138673 0.000000000000000000 0.990622042086848009 0.000000000000000000 0.990430638258781304 0.000000000000000000
 0.990730003673475079 0.000000000000000000 0.990695012480839132 0.000000000000000000 0.990600045976967047 0.000000000000000000 0.990420163716434931 0.000000000000000000
 0.990722497558669923 0.000000000000000000 0.990678046728424411 0.000000000000000000 0.990585247740535246 0.000000000000000000 0.990413178213466416 0.000000000000000000
 0.990675383896235773 0.000000000000000000 0.990636915919053451 0.000000000000000000 0.990562292116600074 0.000000000000000000 0.990383403350322045 0.000000000000000000
 0.990661812622911642 0.000000000000000000 0.990624973271447384 0.000000000000000000 0.990546581848052665 0.000000000000000000 0.990349589544469056 0.000000000000000000
 0.990659406845713741 0.000000000000000000 0.990611220609214693 0.000000000000000000 0.990529121777605215 0.000000000000000000 0.990336242712065884 0.000000000000000000
 0.990636518520385700 0.000000000000000000 0.990595577633590185 0.000000000000000000 0.990504735232653810 0.000000000000000000 0.990326871705126566 0.000000000000000000
 0.990626068075809996 0.000000000000000000 0.990575926772635507 0.000000000000000000 0.990483708342870584 0.000000000000000000 0.990306443909601652 0.000000000000000000
 0.990602503793725608 0.000000000000000000 0.990553515332033063 0.000000000000000000 0.990468897570153772 0.000000000000000000 0.990300838398826544 0.000000000000000000
 0.990580248173329236 0.000000000000000000 0.990539121073045536 0.000000000000000000 0.990449878929594352 0.000000000000000000 0.990286437626826666 0.000000000000000000
 0.990570953012610445 0.000000000000000000 0.990523245070527358 0.000000000000000000 0.990440968596818183 0.000000000000000000 0.990269829149664771 0.000000000000000000
 0.990562309052101075 0.000000000000000000 0.990514109609106574 0.000000000000000000 0.990425106546512168 0.000000000000000000 0.990255401905433374 0.000000000000000000
 0.990552414207890086 0.000000000000000000 0.990508983630176587 0.000000000000000000 0.990415111370085977 0.000000000000000000 0.990235578994731580 0.000000000000000000
 0.990531138409100786 0.000000000000000000 0.990487917045561383 0.000000000000000000 0.990395077727770246 0.000000000000000000 0.990211116752600651 0.000000000000000000
 0.990522597042019726 0.000000000000000000 0.990472190068461211 0.000000000000000000 0.990365502272258946 0.000000000000000000 0.990195125088649597 0.000000000000000000
 0.990509474444620897 0.000000000000000000 0.990457436053235774 0.000000000000000000 0.990360298587452781 0.000000000000000000 0.990175738577082742 0.000000000000000000
 0.990497078489200655 0.000000000000000000 0.990445145819423112 0.000000000000000000 0.990349669359980589 0.000000000000000000 0.990166168785690748 0.000000000000000000
 0.990489784967155340 0.000000000000000000 0.990440692923003629 0.000000000000000000 0.990335407611082297 0.000000000000000000 0.990155887249378863 0.000000000000000000
 0.990462234524822960 0.000000000000000000 0.990421623135913753 0.000000000000000000 0.990332211739164747 0.000000000000000000 0.990121025730678728 0.000000000000000000
 0.990458739122785037 0.000000000000000000 0.990406511421182412 0.000000000000000000 0.990313388141224493 0.000000000000000000 0.990116082178959633 0.000000000000000000
 0.990449129053642241 0.000000000000000000 0.990396471828431935 0.000000000000000000 0.990302663606855038 0.000000000000000000 0.990108113468299300 0.000000000000000000
 0.990435358872661764 0.000000000000000000 0.990385041920788911 0.000000000000000000 0.990278731856856553 0.000000000000000000 0.990086676680943967 0.000000000000000000
 0.990416439526781822 0.000000000000000000 0.990371748384997419 0.000000000000000000 0.990265291288658256 0.000000000000000000 0.990074770287930006 0.000000000000000000
 0.990413625127098185 0.000000000000000000 0.990367770012480775 0.000000000000000000 0.990262250808586209 0.000000000000000000 0.990066335805703246 0.000000000000000000
 0.990394642056315111 0.000000000000000000 0.990344209283737120 0.000000000000000000 0.990254344396080066 0.000000000000000000 0.990050812728016094 0.000000000000000000
 0.990392059764879984 0.000000000000000000 0.990339504264702519 0.000000000000000000 0.990248981412304108 0.000000000000000000 0.990048305314138677 0.000000000000000000
 0.990375054004273836 0.000000000000000000 0.990324144764438974 0.000000000000000000 0.990224036628896909 0.000000000000000000 0.990036529604913840 0.000000000000000000
 0.990366643671180324 0.000000000000000000 0.990310558857994683 0.000000000000000000 0.990215151933711124 0.000000000000000000 0.990026851021606480 0.000000000000000000
 0.990364783250971659 0.000000000000000000 0.990306700115273442 0.000000000000000000 0.990211344684786110 0.000000000000000000 0.990023473243206498 0.000000000000000000
 0.990356174843222248 0.000000000000000000 0.990300931670903828 0.000000000000000000 0.990203865075767631 0.000000000000000000 0.990009805593179859 0.000000000000000000
 0.990349787222304490 0.000000000000000000 0.990296334490254004 0.000000000000000000 0.990185300991247130 0.000000000000000000 0.990000417543809186 0.000000000000000000
 0.990336841516314181 0.000000000000000000 0.990281054362964430 0.000000000000000000 0.990166728400687646 0.000000000000000000 0.989986357071421685 0.000000000000000000
 0.990332195620257427 0.000000000000000000 0.990278101043979175 0.000000000000000000 0.990157605372623872 0.000000000000000000 0.989954195742530185 0.000000000000000000
 0.990313090977237853 0.000000000000000000 0.990272611705659722 0.000000000000000000 0.990154693604726077 0.000000000000000000 0.989947578380541815 0.000000000000000000
 0.990289698808289764 0.000000000000000000 0.990251389819888139 0.000000000000000000 0.990150087269415224 0.000000000000000000 0.989943114058424056 0.000000000000000000
 0.990269736471297346 0.000000000000000000 0.990231452066666407 0.000000000000000000 0.990148470564192529 0.000000000000000000 0.989931349474473365 0.000000000000000000
 0.990258223579533525 0.000000000000000000 0.990220808405112174 0.000000000000000000 0.990138304902567601 0.000000000000000000 0.989899791841519772 0.000000000000000000
 0.990247257758727573 0.000000000000000000 0.990193332501799861 0.000000000000000000 0.990112041291386524 0.000000000000000000 0.989890080302868403 0.000000000000000000
 0.990242193169690421 0.000000000000000000 0.990189978755272260 0.000000000000000000 0.990095085145839882 0.000000000000000000 0.989886567466788936 0.000000000000000000
 0.990211972371827565 0.000000000000000000 0.990173220322148606 0.000000000000000000 0.990084804536542906 0.000000000000000000 0.989873455845463157 0.000000000000000000
 0.990193243252509347 0.000000000000000000 0.990154227528134867 0.000000000000000000 0.990062710615995822 0.000000000000000000 0.989870269239687572 0.000000000000000000
 0.990176086843221892 0.000000000000000000 0.990143431824522025 0.000000000000000000 0.990056938372884776 0.000000000000000000 0.989867543263024063 0.000000000000000000
 0.990161539963294701 0.000000000000000000 0.990111158070844377 0.000000000000000000 0.990032127481267454 0.000000000000000000 0.989850030048690765 0.000000000000000000
 0.990152334046627058 0.000000000000000000 0.990095038109004566 0.000000000000000000 0.990016518579779348 0.000000000000000000 0.989841013644497947 0.000000000000000000
 0.990134005089579050 0.000000000000000000 0.990089337524072355 0.000000000000000000 0.990000133725455589 0.000000000000000000 0.989809615794660869 0.000000000000000000
 0.990119574005476455 0.000000000000000000 0.990082667576222986 0.000000000000000000 0.989981444981890890 0.000000000000000000 0.989805983619904017 0.000000000000000000
 0.990096946119771060 0.000000000000000000 0.990058284834862024 0.000000000000000000 0.989956114431555845 0.000000000000000000 0.989776932989202218 0.000000000000000000
 0.990079556488300261 0.000000000000000000 0.990038746013337634 0.000000000000000000 0.989953343460299395 0.000000000000000000 0.989773026182907301 0.000000000000000000
 0.990057154896052061 0.000000000000000000 0.990014827615777304 0.000000000000000000 0.989932804652394416 0.000000000000000000 0.989733177933794894 0.000000000000000000
 0.990051309568373727 0.000000000000000000 0.990012320854246619 0.000000000000000000 0.989929068279839619 0.000000000000000000 0.989729612841084294 0.000000000000000000
 0.990020975633906786 0.000000000000000000 0.989979700817846364 0.000000000000000000 0.989893476008518070 0.000000000000000000 0.989724111384504890 0.000000000000000000
 0.989992380749415757 0.000000000000000000 0.989952746919289250 0.000000000000000000 0.989874940376912260 0.000000000000000000 0.989708289563055565 0.000000000000000000
 0.989945999419675315 0.000000000000000000 0.989910790191626200 0.000000000000000000 0.989841915448128939 0.000000000000000000 0.989687589546331292 0.000000000000000000
 0.989935182491020860 0.000000000000000000 0.989892597050309631 0.000000000000000000 0.989816430821058302 0.000000000000000000 0.989675478975639122 0.000000000000000000
 0.989925815813262999 0.000000000000000000 0.989884564450924209 0.000000000000000000 0.989804193067244098 0.000000000000000000 0.989660997702453082 0.000000000000000000
 0.989903720501153384 0.000000000000000000 0.989865681720134227 0.000000000000000000 0.989788810711898281 0.000000000000000000 0.989633050355063659 0.000000000000000000
 0.989889500052371085 0.000000000000000000 0.989853349239598890 0.000000000000000000 0.989782002826800400 0.000000000000000000 0.989612658315543015 0.000000000000000000
 0.989881329429366574 0.000000000000000000 0.989842279972759642 0.000000000000000000 0.989767269901259406 0.000000000000000000 0.989611270550070810 0.000000000000000000
 0.989865625289345741 0.000000000000000000 0.989824926738631983 0.000000000000000000 0.989747203655578112 0.000000000000000000 0.989601434939577418 0.000000000000000000
 0.989859404930288900 0.000000000000000000 0.989820582261115356 0.000000000000000000 0.989737378563806502 0.000000000000000000 0.989580393910994949 0.000000000000000000
 0.989835081799446792 0.000000000000000000 0.989800614027127490 0.000000000000000000 0.989724138676394527 0.000000000000000000 0.989560951134636713 0.000000000000000000
 0.989826479334038445 0.000000000000000000 0.989782182137083688 0.000000000000000000 0.989699576845640916 0.000000000000000000 0.989549865116142291 0.000000000000000000
 0.989821122923021268 0.000000000000000000 0.989777273682306169 0.000000000000000000 0.989696583768375437 0.000000000000000000 0.989527853244865474 0.000000000000000000
 0.989803244630767187 0.000000000000000000 0.989762382892985904 0.000000000000000000 0.989675709513563207 0.000000000000000000 0.989511559983845879 0.000000000000000000
 0.989772597631797924 0.000000000000000000 0.989726914259524304 0.000000000000000000 0.989640186074618455 0.000000000000000000 0.989490900223345404 0.000000000000000000
 0.989757609439918751 0.000000000000000000 0.989709908426802287 0.000000000000000000 0.989627802613112229 0.000000000000000000 0.989476941110599251 0.000000000000000000
 0.989742156951303520 0.000000000000000000 0.989694612341704305 0.000000000000000000 0.989601401627726585 0.000000000000000000 0.989444816828070950 0.000000000000000000
 0.989712065162327237 0.000000000000000000 0.989663112406224177 0.000000000000000000 0.989589201227198623 0.000000000000000000 0.989409416631979566 0.000000000000000000
 0.989706324667505077 0.000000000000000000 0.989661404926478472 0.000000000000000000 0.989574756902631192 0.000000000000000000 0.989401839597862875 0.000000000000000000
 0.989694982467185569 0.000000000000000000 0.989657622087490307 0.000000000000000000 0.989555924520582164 0.000000000000000000 0.989369030897850776 0.000000000000000000
 0.989674630312725623 0.000000000000000000 0.989620197002707203 0.000000000000000000 0.989529355970075963 0.000000000000000000 0.989353876288209255 0.000000000000000000
 0.989659739672730132 0.000000000000000000 0.989612809076294786 0.000000000000000000 0.989511318593787492 0.000000000000000000 0.989336876500254037 0.000000000000000000
 0.989643908571382069 0.000000000000000000 0.989599438351199900 0.000000000000000000 0.989499235306984026 0.000000000000000000 0.989308806348581093 0.000000000000000000
 0.989631967422841208 0.000000000000000000 0.989590641750112132 0.000000000000000000 0.989492355386172973 0.000000000000000000 0.989301163676638229 0.000000000000000000
 0.989617857350835850 0.000000000000000000 0.989574343508064613 0.000000000000000000 0.989474364088624547 0.000000000000000000 0.989293470321607638 0.000000000000000000
 0.989583969113420614 0.000000000000000000 0.989541113886701296 0.000000000000000000 0.989462519662442808 0.000000000000000000 0.989281110447774448 0.000000000000000000
 0.989556236496995423 0.000000000000000000 0.989515723591172014 0.000000000000000000 0.989435488817667852 0.000000000000000000 0.989256138311196853 0.000000000000000000
 0.989544001573363974 0.000000000000000000 0.989504545656540002 0.000000000000000000 0.989422488593576177 0.000000000000000000 0.989241353709608195 0.000000000000000000
 0.989542901637572969 0.000000000000000000 0.989482898160167768 0.000000000000000000 0.989402072255034626 0.000000000000000000 0.989234847742461954 0.000000000000000000
 0.989539094981175205 0.000000000000000000 0.989480242892148643 0.000000000000000000 0.989381064634849872 0.000000000000000000 0.989227695683688513 0.000000000000000000
 0.989490186156892992 0.000000000000000000 0.989459678895521888 0.000000000000000000 0.989369703883880236 0.000000000000000000 0.989224079528210232 0.000000000000000000
 0.989481798842226867 0.000000000000000000 0.989446344214273354 0.000000000000000000 0.989361710497725366 0.000000000000000000 0.989191343900397202 0.000000000000000000
 0.989475135534601646 0.000000000000000000 0.989439826972993042 0.000000000000000000 0.989359258468990199 0.000000000000000000 0.989182779173634064 0.000000000000000000
 0.989468085532237973 0.000000000000000000 0.989428193601387229 0.000000000000000000 0.989346311797548061 0.000000000000000000 0.989150496673176338 0.000000000000000000
 0.989442941870665060 0.000000000000000000 0.989404265997614107 0.000000000000000000 0.989327989890473880 0.000000000000000000 0.989148310842781764 0.000000000000000000
 0.989415635702647456 0.000000000000000000 0.989375055199186115 0.000000000000000000 0.989301277842034810 0.000000000000000000 0.989133839008405680 0.000000000000000000
 0.989400330946591744 0.000000000000000000 0.989364121565598387 0.000000000000000000 0.989294086921453375 0.000000000000000000 0.989109389830785557 0.000000000000000000
 0.989383233684708152 0.000000000000000000 0.989332724698617216 0.000000000000000000 0.989261163500753216 0.000000000000000000 0.989102381164944200 0.000000000000000000
 0.989374626151113379 0.000000000000000000 0.989331784176423867 0.000000000000000000 0.989247520418902515 0.000000000000000000 0.989082347347091662 0.000000000000000000
 0.989365961138440442 0.000000000000000000 0.989320851253566613 0.000000000000000000 0.989227677784565551 0.000000000000000000 0.989058256372075784 0.000000000000000000
 0.989354661411753766 0.000000000000000000 0.989308190829767065 0.000000000000000000 0.989201372809863977 0.000000000000000000 0.989024060043774522 0.000000000000000000
 0.989328308472934070 0.000000000000000000 0.989285250526121041 0.000000000000000000 0.989186849656643941 0.000000000000000000 0.989001416970863634 0.000000000000000000
 0.989320018521031130 0.000000000000000000 0.989273383860331257 0.000000000000000000 0.989180556250121246 0.000000000000000000 0.988986237344977703 0.000000000000000000
 0.989295038487026268 0.000000000000000000 0.989244299438242991 0.000000000000000000 0.989144383520734194 0.000000000000000000 0.988974853221083139 0.000000000000000000
 0.989271952142359856 0.000000000000000000 0.989224551456666767 0.000000000000000000 0.989128290899702334 0.000000000000000000 0.988952490772802117 0.000000000000000000
 0.989263551297190569 0.000000000000000000 0.989217967705464551 0.000000000000000000 0.989127124199944308 0.000000000000000000 0.988938407639178729 0.000000000000000000
 0.989232266791472359 0.000000000000000000 0.989196789625079398 0.000000000000000000 0.989114329096712042 0.000000000000000000 0.988923940796546108 0.000000000000000000
 0.989205387896793131 0.000000000000000000 0.989153519479257115 0.000000000000000000 0.989061840231837075 0.000000000000000000 0.988900538254782857 0.000000000000000000
 0.989188945963826449 0.000000000000000000 0.989139615373543224 0.000000000000000000 0.989047701440603610 0.000000000000000000 0.988892899898070388 0.000000000000000000
 0.989184362789168548 0.000000000000000000 0.989130087190210228 0.000000000000000000 0.989038483286267422 0.000000000000000000 0.988887681009611774 0.000000000000000000
 0.989157729850352663 0.000000000000000000 0.989110562126995552 0.000000000000000000 0.989025284566211305 0.000000000000000000 0.988882490906717648 0.000000000000000000
 0.989154120273197379 0.000000000000000000 0.989106596318303333 0.000000000000000000 0.989022389679287683 0.000000000000000000 0.988830844358562611 0.000000000000000000
 0.989140887189192131 0.000000000000000000 0.989095772956848918 0.000000000000000000 0.989000972002263556 0.000000000000000000 0.988823447601827499 0.000000000000000000
 0.989122727320359774 0.000000000000000000 0.989084247625969359 0.000000000000000000 0.988995411797050306 0.000000000000000000 0.988815939277265632 0.000000000000000000
 0.989093477676417865 0.000000000000000000 0.989056608970463325 0.000000000000000000 0.988982245574280383 0.000000000000000000 0.988805918909241632 0.000000000000000000
 0.989091929575134254 0.000000000000000000 0.989053971181479752 0.000000000000000000 0.988969551147161563 0.000000000000000000 0.988802661051371268 0.000000000000000000
 0.989085051348180033 0.000000000000000000 0.989040915389836073 0.000000000000000000 0.988950259634503670 0.000000000000000000 0.988794835327287402 0.000000000000000000
 0.989041119699765714 0.000000000000000000 0.988993018764769749 0.000000000000000000 0.988917438111774461 0.000000000000000000 0.988787321605305913 0.000000000000000000
 0.989020606511156197 0.000000000000000000 0.988973407308547880 0.000000000000000000 0.988908388537681038 0.000000000000000000 0.988773343023890638 0.000000000000000000
 0.989015870298247890 0.000000000000000000 0.988971359866713251 0.000000000000000000 0.988904466192227827 0.000000000000000000 0.988761737404551311 0.000000000000000000
 0.989013754585379101 0.000000000000000000 0.988968806763876995 0.000000000000000000 0.988881616845120659 0.000000000000000000 0.988740689832820707 0.000000000000000000
 0.989008608389243982 0.000000000000000000 0.988961434956064700 0.000000000000000000 0.988879594900907599 0.000000000000000000 0.988722165483140625 0.000000000000000000
 0.989006362687392282 0.000000000000000000 0.988957204277760238 0.000000000000000000 0.988865805429415823 0.000000000000000000 0.988709845755435857 0.000000000000000000
 0.988998144687831759 0.000000000000000000 0.988953586632706272 0.000000000000000000 0.988856568977458994 0.000000000000000000 0.988695106495958376 0.000000000000000000
 0.988988807671813186 0.000000000000000000 0.988940996224686453 0.000000000000000000 0.988839702809291121 0.000000000000000000 0.988682292031919152 0.000000000000000000
 0.988982770788814136 0.000000000000000000 0.988935563073156110 0.000000000000000000 0.988836986316857236 0.000000000000000000 0.988672179971996634 0.000000000000000000
 0.988960124972769195 0.000000000000000000 0.988927168802503864 0.000000000000000000 0.988830485111034774 0.000000000000000000 0.988639082342488984 0.000000000000000000
 0.988952522632462361 0.000000000000000000 0.988906121854192688 0.000000000000000000 0.988824669134498846 0.000000000000000000 0.988617923272625432 0.000000000000000000
 0.988946899038907090 0.000000000000000000 0.988901901290675456 0.000000000000000000 0.988809881981940975 0.000000000000000000 0.988613514457743148 0.000000000000000000
 0.988942363202278907 0.000000000000000000 0.988886638370167104 0.000000000000000000 0.988793192856604386 0.000000000000000000 0.988600532525688913 0.000000000000000000
 0.988930123998444155 0.000000000000000000 0.988876054186712983 0.000000000000000000 0.988781877622713079 0.000000000000000000 0.988590609671664011 0.000000000000000000
 0.988912487616364966 0.000000000000000000 0.988869930101404448 0.000000000000000000 0.988777717698352099 0.000000000000000000 0.988575491890969160 0.000000000000000000
 0.988905284972799392 0.000000000000000000 0.988860521196139541 0.000000000000000000 0.988768439323030490 0.000000000000000000 0.988561166986865247 0.000000000000000000
 0.988901579727358149 0.000000000000000000 0.988851635543636864 0.000000000000000000 0.988749414245046920 0.000000000000000000 0.988546519864488049 0.000000000000000000
 0.988888988576007821 0.000000000000000000 0.988849067711155105 0.000000000000000000 0.988741337715494106 0.000000000000000000 0.988542342746228320 0.000000000000000000
 0.988883850219104077 0.000000000000000000 0.988835613438575400 0.000000000000000000 0.988735740872894175 0.000000000000000000 0.988530132717329701 0.000000000000000000
 0.988873376678172544 0.000000000000000000 0.988827106079987028 0.000000000000000000 0.988728881064744436 0.000000000000000000 0.988526777690785008 0.000000000000000000
 0.988854494938975814 0.000000000000000000 0.988817017619408545 0.000000000000000000 0.988716072440063209 0.000000000000000000 0.988512308657263583 0.000000000000000000
 0.988824233360699911 0.000000000000000000 0.988788774112441149 0.000000000000000000 0.988702877457070195 0.000000000000000000 0.988492735659571853 0.000000000000000000
 0.988814859232604926 0.000000000000000000 0.988764735124377125 0.000000000000000000 0.988691153452911031 0.000000000000000000 0.988476305874897543 0.000000000000000000
 0.988810392694142393 0.000000000000000000 0.988759320251232587 0.000000000000000000 0.988659222431038320 0.000000000000000000 0.988467331018159090 0.000000000000000000
 0.988790120432364028 0.000000000000000000 0.988749658986524338 0.000000000000000000 0.988651157686354254 0.000000000000000000 0.988464393904519678 0.000000000000000000
 0.988766517109592846 0.000000000000000000 0.988729786750125017 0.000000000000000000 0.988642134904141545 0.000000000000000000 0.988457635019821645 0.000000000000000000
 0.988744269565725920 0.000000000000000000 0.988712355435422685 0.000000000000000000 0.988626225502900247 0.000000000000000000 0.988444235811656524 0.000000000000000000
 0.988739763589885134 0.000000000000000000 0.988697712879176738 0.000000000000000000 0.988606552419404094 0.000000000000000000 0.988427807682938808 0.000000000000000000
 0.988706538037396832 0.000000000000000000 0.988669890754726111 0.000000000000000000 0.988600203735298888 0.000000000000000000 0.988417485092377812 0.000000000000000000
 0.988688454441818854 0.000000000000000000 0.988657047358835084 0.000000000000000000 0.988593074292184237 0.000000000000000000 0.988405710569714269 0.000000000000000000
 0.988663767839348062 0.000000000000000000 0.988632488975691115 0.000000000000000000 0.988570516431135693 0.000000000000000000 0.988401738305234701 0.000000000000000000
 0.988655521967838902 0.000000000000000000 0.988617273135870445 0.000000000000000000 0.988547134114119541 0.000000000000000000 0.988389721858788928 0.000000000000000000
 0.988638144921519912 0.000000000000000000 0.988605968887187991 0.000000000000000000 0.988536291078786600 0.000000000000000000 0.988372703432497945 0.000000000000000000
 0.988625418636645215 0.000000000000000000 0.988590820026230777 0.000000000000000000 0.988518654640061833 0.000000000000000000 0.988340844767095272 0.000000000000000000
 0.988594826558533035 0.000000000000000000 0.988550905243969158 0.000000000000000000 0.988472597832106059 0.000000000000000000 0.988328700168756069 0.000000000000000000
 0.988570495047558007 0.000000000000000000 0.988527786720253765 0.000000000000000000 0.988451603876056129 0.000000000000000000 0.988305351305538538 0.000000000000000000
 0.988568585964963109 0.000000000000000000 0.988517087059380573 0.000000000000000000 0.988421675472472949 0.000000000000000000 0.988278270743835119 0.000000000000000000
 0.988551633216503300 0.000000000000000000 0.988497174941379009 0.000000000000000000 0.988395911062580401 0.000000000000000000 0.988236332518117710 0.000000000000000000
 0.988540558638493216 0.000000000000000000 0.988483974217687633 0.000000000000000000 0.988382005859332557 0.000000000000000000 0.988202007265157056 0.000000000000000000
 0.988523112346067268 0.000000000000000000 0.988481026001591934 0.000000000000000000 0.988380549499613403 0.000000000000000000 0.988193648055068485 0.000000000000000000
 0.988485174562785951 0.000000000000000000 0.988451383311097276 0.000000000000000000 0.988372752234607077 0.000000000000000000 0.988187828339111896 0.000000000000000000
 0.988474058945284395 0.000000000000000000 0.988433348334140982 0.000000000000000000 0.988341906096192324 0.000000000000000000 0.988178238128675668 0.000000000000000000
 0.988434945996995995 0.000000000000000000 0.988394961877122835 0.000000000000000000 0.988314476107121531 0.000000000000000000 0.988158251555126377 0.000000000000000000
 0.988419261180509046 0.000000000000000000 0.988376606708613492 0.000000000000000000 0.988303519944116582 0.000000000000000000 0.988130409107533914 0.000000000000000000
 0.988401173583197901 0.000000000000000000 0.988367773558775364 0.000000000000000000 0.988297952802519308 0.000000000000000000 0.988124185188227200 0.000000000000000000
 0.988369067560496140 0.000000000000000000 0.988333800671479690 0.000000000000000000 0.988267106997143707 0.000000000000000000 0.988112419633365602 0.000000000000000000
 0.988366894556679698 0.000000000000000000 0.988331942140881825 0.000000000000000000 0.988258251824231437 0.000000000000000000 0.988099167630004271 0.000000000000000000
 0.988344617950980830 0.000000000000000000 0.988307595969656449 0.000000000000000000 0.988235725265979026 0.000000000000000000 0.988086617256333732 0.000000000000000000
 0.988315751916880147 0.000000000000000000 0.988275678004739144 0.000000000000000000 0.988194596434829875 0.000000000000000000 0.988034008888870718 0.000000000000000000
 0.988298810005185047 0.000000000000000000 0.988260082459155864 0.000000000000000000 0.988183193560624007 0.000000000000000000 0.988005679347974120 0.000000000000000000
 0.988277044945702454 0.000000000000000000 0.988231285891567168 0.000000000000000000 0.988143494119225085 0.000000000000000000 0.987990044287773594 0.000000000000000000
 0.988259988680496249 0.000000000000000000 0.988215894208758328 0.000000000000000000 0.988127801910792969 0.000000000000000000 0.987984395355312572 0.000000000000000000
 0.988248364681236113 0.000000000000000000 0.988200707495390684 0.000000000000000000 0.988107085278112640 0.000000000000000000 0.987929527223574411 0.000000000000000000
 0.988232130991170798 0.000000000000000000 0.988187347892437562 0.000000000000000000 0.988095864017343728 0.000000000000000000 0.987918180600880325 0.000000000000000000
 0.988216282037151506 0.000000000000000000 0.988171649873671343 0.000000000000000000 0.988090518979560462 0.000000000000000000 0.987908759377623902 0.000000000000000000
 0.988186251500312252 0.000000000000000000 0.988151183556769896 0.000000000000000000 0.988070360424585847 0.000000000000000000 0.987875959477853338 0.000000000000000000
 0.988159852983595655 0.000000000000000000 0.988109066147704551 0.000000000000000000 0.988014649808685697 0.000000000000000000 0.987852550226252624 0.000000000000000000
 0.988133315283326263 0.000000000000000000 0.988093866617510863 0.000000000000000000 0.988010550924797393 0.000000000000000000 0.987843019839202086 0.000000000000000000
 0.988108526776488638 0.000000000000000000 0.988060905100179077 0.000000000000000000 0.987987655705029000 0.000000000000000000 0.987827642955384388 0.000000000000000000
 0.988080085279889664 0.000000000000000000 0.988037446021796217 0.000000000000000000 0.987937353002741880 0.000000000000000000 0.987789737350431296 0.000000000000000000
 0.988073405474895639 0.000000000000000000 0.988015798453818150 0.000000000000000000 0.987925945141715389 0.000000000000000000 0.987776399458444088 0.000000000000000000
 0.988069849609031214 0.000000000000000000 0.988010373926343832 0.000000000000000000 0.987909064556711236 0.000000000000000000 0.987752095090893567 0.000000000000000000
 0.988045338878210444 0.000000000000000000 0.988000436215071498 0.000000000000000000 0.987892907810078102 0.000000000000000000 0.987739205494953199 0.000000000000000000
 0.988031041061690041 0.000000000000000000 0.987980818124062687 0.000000000000000000 0.987890179989911021 0.000000000000000000 0.987724510596178829 0.000000000000000000
 0.988013481326955212 0.000000000000000000 0.987974164483734762 0.000000000000000000 0.987878859489816352 0.000000000000000000 0.987694386192135676 0.000000000000000000
 0.987996738119483409 0.000000000000000000 0.987950362444225072 0.000000000000000000 0.987866386622255788 0.000000000000000000 0.987683449323674356 0.000000000000000000
 0.987989366878665676 0.000000000000000000 0.987939636382634156 0.000000000000000000 0.987852678153431585 0.000000000000000000 0.987662985578617869 0.000000000000000000
 0.987982803747814442 0.000000000000000000 0.987927637304673811 0.000000000000000000 0.987839378620224196 0.000000000000000000 0.987655210415378182 0.000000000000000000
 0.987953460196540623 0.000000000000000000 0.987917464297774051 0.000000000000000000 0.987827117099143392 0.000000000000000000 0.987647259922759146 0.000000000000000000
 0.987949456285437400 0.000000000000000000 0.987912471073982279 0.000000000000000000 0.987820042203014226 0.000000000000000000 0.987644513137276192 0.000000000000000000
 0.987930506872306213 0.000000000000000000 0.987898067914898426 0.000000000000000000 0.987815872888236357 0.000000000000000000 0.987636551871076462 0.000000000000000000
 0.987918206474575511 0.000000000000000000 0.987884666873126260 0.000000000000000000 0.987808824071296665 0.000000000000000000 0.987615670530662682 0.000000000000000000
 0.987890063171028454 0.000000000000000000 0.987849794959321681 0.000000000000000000 0.987782189233993080 0.000000000000000000 0.987580295806988029 0.000000000000000000
 0.987874186719996605 0.000000000000000000 0.987834454494092684 0.000000000000000000 0.987753021102553586 0.000000000000000000 0.987568150030239678 0.000000000000000000
 0.987865883228523090 0.000000000000000000 0.987814772073793312 0.000000000000000000 0.987717972033447023 0.000000000000000000 0.987564526580872237 0.000000000000000000
 0.987834243195671480 0.000000000000000000 0.987793260384159932 0.000000000000000000 0.987707085146895536 0.000000000000000000 0.987551942232868907 0.000000000000000000
 0.987809040694222373 0.000000000000000000 0.987765459922736011 0.000000000000000000 0.987688387937391221 0.000000000000000000 0.987516762429416883 0.000000000000000000
 0.987792099915377975 0.000000000000000000 0.987753202893309812 0.000000000000000000 0.987666200729403254 0.000000000000000000 0.987496784950752771 0.000000000000000000
 0.987779092600477027 0.000000000000000000 0.987741477866349915 0.000000000000000000 0.987655084974378594 0.000000000000000000 0.987461385605502562 0.000000000000000000
 0.987751896778613636 0.000000000000000000 0.987711265697120533 0.000000000000000000 0.987627092306843202 0.000000000000000000 0.987449543104854222 0.000000000000000000
 0.987705312249168021 0.000000000000000000 0.987669274117328744 0.000000000000000000 0.987599510643481726 0.000000000000000000 0.987420886445091073 0.000000000000000000
 0.987687052973250768 0.000000000000000000 0.987643961775988122 0.000000000000000000 0.987559661889505835 0.000000000000000000 0.987387270805212158 0.000000000000000000
 0.987666047562272720 0.000000000000000000 0.987617462515188338 0.000000000000000000 0.987526785047426081 0.000000000000000000 0.987378602306085651 0.000000000000000000
 0.987650908522895832 0.000000000000000000 0.987601876592884231 0.000000000000000000 0.987509162144805996 0.000000000000000000 0.987350484081232493 0.000000000000000000
 0.987627724106886484 0.000000000000000000 0.987575239563400764 0.000000000000000000 0.987482656819324456 0.000000000000000000 0.987339690836934070 0.000000000000000000
 0.987604570493920586 0.000000000000000000 0.987557160981105686 0.000000000000000000 0.987474715143272452 0.000000000000000000 0.987316210661145721 0.000000000000000000
 0.987591697908839938 0.000000000000000000 0.987550979495573689 0.000000000000000000 0.987461298035596124 0.000000000000000000 0.987301427200426129 0.000000000000000000
 0.987576481385628258 0.000000000000000000 0.987527635398928627 0.000000000000000000 0.987445234745249922 0.000000000000000000 0.987268955322036290 0.000000000000000000
 0.987558159743503250 0.000000000000000000 0.987515279603551455 0.000000000000000000 0.987431387594013055 0.000000000000000000 0.987247986557712065 0.000000000000000000
 0.987542001968885308 0.000000000000000000 0.987498516052710773 0.000000000000000000 0.987409171152595633 0.000000000000000000 0.987236721816752150 0.000000000000000000
 0.987534240617684023 0.000000000000000000 0.987488967273302487 0.000000000000000000 0.987398618139065820 0.000000000000000000 0.987228074385236187 0.000000000000000000
 0.987520596910400728 0.000000000000000000 0.987476829167916459 0.000000000000000000 0.987384514512905653 0.000000000000000000 0.987223555429531996 0.000000000000000000
 0.987512695590413658 0.000000000000000000 0.987469140590945482 0.000000000000000000 0.987366945527936912 0.000000000000000000 0.987194928367623459 0.000000000000000000
 0.987492562528846207 0.000000000000000000 0.987448847243345029 0.000000000000000000 0.987363456030076359 0.000000000000000000 0.987167063853289783 0.000000000000000000
 0.987463864440553452 0.000000000000000000 0.987424655207382762 0.000000000000000000 0.987346227773627350 0.000000000000000000 0.987162635036220593 0.000000000000000000
 0.987462243984891574 0.000000000000000000 0.987409072683417932 0.000000000000000000 0.987316316315683284 0.000000000000000000 0.987144114058771782 0.000000000000000000
 0.987456143686492149 0.000000000000000000 0.987404433171400031 0.000000000000000000 0.987313927858235574 0.000000000000000000 0.987129522187969011 0.000000000000000000
 0.987445171715057968 0.000000000000000000 0.987399137205994148 0.000000000000000000 0.987300932119292374 0.000000000000000000 0.987115606832047576 0.000000000000000000
 0.987431760314257390 0.000000000000000000 0.987387845761109162 0.000000000000000000 0.987290213350480061 0.000000000000000000 0.987076769337131399 0.000000000000000000
 0.987414255224563830 0.000000000000000000 0.987372103338076679 0.000000000000000000 0.987284467914894215 0.000000000000000000 0.987067791017066209 0.000000000000000000
 0.987396282087498744 0.000000000000000000 0.987356350982696584 0.000000000000000000 0.987267278248191049 0.000000000000000000 0.987060351599411412 0.000000000000000000
 0.987392536484723582 0.000000000000000000 0.987341006199697224 0.000000000000000000 0.987246444649371946 0.000000000000000000 0.987028802164721553 0.000000000000000000
 0.987374870062643795 0.000000000000000000 0.987326052980095903 0.000000000000000000 0.987217001984272646 0.000000000000000000 0.987019588159535721 0.000000000000000000
 0.987362686497322173 0.000000000000000000 0.987302098032370901 0.000000000000000000 0.987183584104346590 0.000000000000000000 0.986982004695222903 0.000000000000000000
 0.987357639275565968 0.000000000000000000 0.987296669400592575 0.000000000000000000 0.987167196103358791 0.000000000000000000 0.986967444804253691 0.000000000000000000
 0.987346149104357917 0.000000000000000000 0.987288662944687756 0.000000000000000000 0.987163109842944420 0.000000000000000000 0.986965030875093019 0.000000000000000000
 0.987300624778195801 0.000000000000000000 0.987245960797146327 0.000000000000000000 0.987158401812853525 0.000000000000000000 0.986946221117599887 0.000000000000000000
 0.987288407895008269 0.000000000000000000 0.987236423081999104 0.000000000000000000 0.987133828162906291 0.000000000000000000 0.986931074922609008 0.000000000000000000
 0.987272026949537085 0.000000000000000000 0.987222612275515665 0.000000000000000000 0.987116497274057259 0.000000000000000000 0.986921693996864469 0.000000000000000000
 0.987263296066928309 0.000000000000000000 0.987201723224933825 0.000000000000000000 0.987108229245394653 0.000000000000000000 0.986902630326596531 0.000000000000000000
 0.987253624512512418 0.000000000000000000 0.987198632590236214 0.000000000000000000 0.987081861443288022 0.000000000000000000 0.986894840384276439 0.000000000000000000
 0.987229003221098411 0.000000000000000000 0.987188586341199881 0.000000000000000000 0.987076520350969600 0.000000000000000000 0.986888464401761145 0.000000000000000000
 0.987202236025135238 0.000000000000000000 0.987153785296276176 0.000000000000000000 0.987068405598037546 0.000000000000000000 0.986875351451029559 0.000000000000000000
 0.987179099384823955 0.000000000000000000 0.987136434888562508 0.000000000000000000 0.987067056852750979 0.000000000000000000 0.986858676608801666 0.000000000000000000
 0.987163850682908239 0.000000000000000000 0.987127840751580443 0.000000000000000000 0.987050552269670201 0.000000000000000000 0.986838565203214779 0.000000000000000000
 0.987151294149743896 0.000000000000000000 0.987120256320958678 0.000000000000000000 0.987034142548286919 0.000000000000000000 0.986825854944325620 0.000000000000000000
 0.987133192968118967 0.000000000000000000 0.987081116796468705 0.000000000000000000 0.986985407485774124 0.000000000000000000 0.986818395212949118 0.000000000000000000
 0.987105803979724694 0.000000000000000000 0.987058831637622314 0.000000000000000000 0.986967164818157161 0.000000000000000000 0.986810727156223977 0.000000000000000000
 0.987081034701658644 0.000000000000000000 0.987036361613494950 0.000000000000000000 0.986947875527982132 0.000000000000000000 0.986807546338047681 0.000000000000000000
 0.987039747014906266 0.000000000000000000 0.987003242793321078 0.000000000000000000 0.986936612599257024 0.000000000000000000 0.986783385935582569 0.000000000000000000
 0.987030530868617362 0.000000000000000000 0.986997036176192055 0.000000000000000000 0.986928838903662564 0.000000000000000000 0.986769792679111579 0.000000000000000000
 0.987027187204403855 0.000000000000000000 0.986992589028956480 0.000000000000000000 0.986918718502893366 0.000000000000000000 0.986760465716061352 0.000000000000000000
 0.987021995292880705 0.000000000000000000 0.986982948925461789 0.000000000000000000 0.986893626476625041 0.000000000000000000 0.986729860628395961 0.000000000000000000
 0.987006397919066192 0.000000000000000000 0.986962335569103288 0.000000000000000000 0.986880990108189859 0.000000000000000000 0.986710770113359725 0.000000000000000000
 0.986967005856566493 0.000000000000000000 0.986936270985139141 0.000000000000000000 0.986868657887371770 0.000000000000000000 0.986698267363931403 0.000000000000000000
 0.986947683139208998 0.000000000000000000 0.986919200326573653 0.000000000000000000 0.986859962183953887 0.000000000000000000 0.986686056292147784 0.000000000000000000
 0.986891875515507944 0.000000000000000000 0.986853340971453274 0.000000000000000000 0.986787285993159013 0.000000000000000000 0.986656636099892959 0.000000000000000000
 0.986878971362904811 0.000000000000000000 0.986843513318885202 0.000000000000000000 0.986777641170429098 0.000000000000000000 0.986640935846438749 0.000000000000000000
 0.986870138238862715 0.000000000000000000 0.986838089596159040 0.000000000000000000 0.986764329528247552 0.000000000000000000 0.986615456317199824 0.000000000000000000
 0.986852473107133976 0.000000000000000000 0.986811229979066784 0.000000000000000000 0.986731116008267461 0.000000000000000000 0.986598542436811887 0.000000000000000000
 0.986827700868083246 0.000000000000000000 0.986780359228384363 0.000000000000000000 0.986714124126172876 0.000000000000000000 0.986586302220221034 0.000000000000000000
 0.986804889586424316 0.000000000000000000 0.986773673096259074 0.000000000000000000 0.986696103420723003 0.000000000000000000 0.986559289960582619 0.000000000000000000
 0.986796029347831061 0.000000000000000000 0.986761673423818486 0.000000000000000000 0.986682558880341953 0.000000000000000000 0.986547067239914033 0.000000000000000000
 0.986768330108339087 0.000000000000000000 0.986730939757989312 0.000000000000000000 0.986668085896132530 0.000000000000000000 0.986519141673791178 0.000000000000000000
 0.986765253622065575 0.000000000000000000 0.986722765224879228 0.000000000000000000 0.986644704551119078 0.000000000000000000 0.986509800451521923 0.000000000000000000
 0.986753098336368706 0.000000000000000000 0.986719340568833703 0.000000000000000000 0.986642026147936946 0.000000000000000000 0.986476011312708012 0.000000000000000000
 0.986698056789539812 0.000000000000000000 0.986662120880511084 0.000000000000000000 0.986588042931900167 0.000000000000000000 0.986462875556651797 0.000000000000000000
 0.986689168748429157 0.000000000000000000 0.986648609083770944 0.000000000000000000 0.986579739294410563 0.000000000000000000 0.986445581974968011 0.000000000000000000
 0.986677436705112654 0.000000000000000000 0.986636838085006795 0.000000000000000000 0.986572673540508926 0.000000000000000000 0.986431849536583694 0.000000000000000000
 0.986657939181354804 0.000000000000000000 0.986626407414964213 0.000000000000000000 0.986564272692745492 0.000000000000000000 0.986413093685944542 0.000000000000000000
 0.986650658340703757 0.000000000000000000 0.986614697268526908 0.000000000000000000 0.986523264052129534 0.000000000000000000 0.986379265233060298 0.000000000000000000
 0.986639283659935251 0.000000000000000000 0.986591973006629708 0.000000000000000000 0.986500753118134011 0.000000000000000000 0.986359230679496157 0.000000000000000000
 0.986623159888546430 0.000000000000000000 0.986575015667050303 0.000000000000000000 0.986481933661807697 0.000000000000000000 0.986330721291858836 0.000000000000000000
 0.986591176028720929 0.000000000000000000 0.986541191561120412 0.000000000000000000 0.986476956507679303 0.000000000000000000 0.986295616760537119 0.000000000000000000
 0.986566108776346207 0.000000000000000000 0.986536919798633782 0.000000000000000000 0.986441247959841672 0.000000000000000000 0.986278294426586433 0.000000000000000000
 0.986557981737875567 0.000000000000000000 0.986510846375156958 0.000000000000000000 0.986417957590489114 0.000000000000000000 0.986259710021192504 0.000000000000000000
 0.986522498706376871 0.000000000000000000 0.986476213183412942 0.000000000000000000 0.986399055851788775 0.000000000000000000 0.986231444697161397 0.000000000000000000
 0.986505291438430132 0.000000000000000000 0.986464182415775159 0.000000000000000000 0.986387235030571241 0.000000000000000000 0.986217698870536674 0.000000000000000000
 0.986490723633629552 0.000000000000000000 0.986459442767393058 0.000000000000000000 0.986379155509060968 0.000000000000000000 0.986212462949639490 0.000000000000000000
 0.986476474007064730 0.000000000000000000 0.986439893300937509 0.000000000000000000 0.986364798471770499 0.000000000000000000 0.986202528816926494 0.000000000000000000
 0.986458984535498296 0.000000000000000000 0.986418254493742874 0.000000000000000000 0.986342315652903867 0.000000000000000000 0.986179535968076393 0.000000000000000000
 0.986438999550449114 0.000000000000000000 0.986402436761213419 0.000000000000000000 0.986330952644535519 0.000000000000000000 0.986168017975713074 0.000000000000000000
 0.986430109764461771 0.000000000000000000 0.986392968164589434 0.000000000000000000 0.986306587627573839 0.000000000000000000 0.986155586387247207 0.000000000000000000
 0.986425826079452173 0.000000000000000000 0.986378941271283893 0.000000000000000000 0.986294983717880824 0.000000000000000000 0.986129881345866210 0.000000000000000000
 0.986422916280529916 0.000000000000000000 0.986365423625078064 0.000000000000000000 0.986263668564011931 0.000000000000000000 0.986111554725549899 0.000000000000000000
 0.986414383790293892 0.000000000000000000 0.986362196650422240 0.000000000000000000 0.986259536203172638 0.000000000000000000 0.986080838349469357 0.000000000000000000
 0.986377874389243625 0.000000000000000000 0.986338243941724757 0.000000000000000000 0.986245613725374559 0.000000000000000000 0.986052277516336506 0.000000000000000000
 0.986348681318354736 0.000000000000000000 0.986317637366550981 0.000000000000000000 0.986242648859474325 0.000000000000000000 0.986035169909139975 0.000000000000000000
 0.986339848791894735 0.000000000000000000 0.986295582646610880 0.000000000000000000 0.986213217489385841 0.000000000000000000 0.986010409240719254 0.000000000000000000
 0.986309010740718084 0.000000000000000000 0.986278183910666129 0.000000000000000000 0.986200123765032410 0.000000000000000000 0.986007964290946282 0.000000000000000000
 0.986245725461082468 0.000000000000000000 0.986214978684536114 0.000000000000000000 0.986153445694175956 0.000000000000000000 0.986000345887079632 0.000000000000000000
 0.986234913293005722 0.000000000000000000 0.986197221049653572 0.000000000000000000 0.986124611180239863 0.000000000000000000 0.985984427455321888 0.000000000000000000
 0.986199454639469231 0.000000000000000000 0.986153460413086935 0.000000000000000000 0.986073569534185901 0.000000000000000000 0.985931640011647792 0.000000000000000000
 0.986176201595367674 0.000000000000000000 0.986131844507655675 0.000000000000000000 0.986041752877492961 0.000000000000000000 0.985896677563737667 0.000000000000000000
 0.986167550493736833 0.000000000000000000 0.986116133482079382 0.000000000000000000 0.986037882174762070 0.000000000000000000 0.985859523857282150 0.000000000000000000
 0.986146430921181594 0.000000000000000000 0.986105217545723556 0.000000000000000000 0.986006210107243986 0.000000000000000000 0.985848350058387557 0.000000000000000000
 0.986116814126937746 0.000000000000000000 0.986071233534252523 0.000000000000000000 0.985980171625857160 0.000000000000000000 0.985830515829277054 0.000000000000000000
 0.986107746951898623 0.000000000000000000 0.986063579024705539 0.000000000000000000 0.985971187716123576 0.000000000000000000 0.985809037418025280 0.000000000000000000
 0.986073676951612854 0.000000000000000000 0.986035614795606086 0.000000000000000000 0.985964716833579891 0.000000000000000000 0.985801652944617302 0.000000000000000000
 0.986064694691324628 0.000000000000000000 0.986021309427527859 0.000000000000000000 0.985938865096721906 0.000000000000000000 0.985782918529042762 0.000000000000000000
 0.986056078585462292 0.000000000000000000 0.986011629273459755 0.000000000000000000 0.985933134184594828 0.000000000000000000 0.985768001730809362 0.000000000000000000
 0.986029676411287137 0.000000000000000000 0.985990402189618975 0.000000000000000000 0.985914298302284386 0.000000000000000000 0.985749737523742064 0.000000000000000000
 0.986020388511787638 0.000000000000000000 0.985981959871571223 0.000000000000000000 0.985901288116352692 0.000000000000000000 0.985732378505259632 0.000000000000000000
 0.986009069235110336 0.000000000000000000 0.985962367988139965 0.000000000000000000 0.985863801256289696 0.000000000000000000 0.985681974963690477 0.000000000000000000
 0.985990166453550865 0.000000000000000000 0.985943881833546310 0.000000000000000000 0.985853433370792454 0.000000000000000000 0.985660489698781506 0.000000000000000000
 0.985964044595266986 0.000000000000000000 0.985925529238873666 0.000000000000000000 0.985837231664597247 0.000000000000000000 0.985645495498933100 0.000000000000000000
 0.985950610333202193 0.000000000000000000 0.985900513816748592 0.000000000000000000 0.985809301754001388 0.000000000000000000 0.985628636011165904 0.000000000000000000
 0.985927842889283146 0.000000000000000000 0.985887263800634517 0.000000000000000000 0.985799137266868630 0.000000000000000000 0.985616795605024687 0.000000000000000000
 0.985899475774436596 0.000000000000000000 0.985857618025529514 0.000000000000000000 0.985775614778715337 0.000000000000000000 0.985595532406566832 0.000000000000000000
 0.985872928983601793 0.000000000000000000 0.985822899930512642 0.000000000000000000 0.985727650432121627 0.000000000000000000 0.985529614853575153 0.000000000000000000
 0.985851512542680886 0.000000000000000000 0.985796139181305486 0.000000000000000000 0.985682142180281384 0.000000000000000000 0.985509275610937374 0.000000000000000000
 0.985809794742144807 0.000000000000000000 0.985757316381784432 0.000000000000000000 0.985656092682820173 0.000000000000000000 0.985495384547424802 0.000000000000000000
 0.985788666705960770 0.000000000000000000 0.985736640642380091 0.000000000000000000 0.985645569313050474 0.000000000000000000 0.985470469298242779 0.000000000000000000
 0.985778450024277775 0.000000000000000000 0.985723817872409480 0.000000000000000000 0.985619243114856713 0.000000000000000000 0.985449077077170998 0.000000000000000000
 0.985765406621060936 0.000000000000000000 0.985710592736660729 0.000000000000000000 0.985610171445755578 0.000000000000000000 0.985421729755466713 0.000000000000000000
 0.985760366533207755 0.000000000000000000 0.985704832056617075 0.000000000000000000 0.985597291306522849 0.000000000000000000 0.985398543085581058 0.000000000000000000
 0.985724672237048849 0.000000000000000000 0.985683428252013050 0.000000000000000000 0.985592246829168461 0.000000000000000000 0.985396316516485737 0.000000000000000000
 0.985706795789108248 0.000000000000000000 0.985664791572403498 0.000000000000000000 0.985572627582598115 0.000000000000000000 0.985386912603183895 0.000000000000000000
 0.985703236540463434 0.000000000000000000 0.985658264349905888 0.000000000000000000 0.985561449696842451 0.000000000000000000 0.985364846953593165 0.000000000000000000
 0.985668513173946215 0.000000000000000000 0.985619234509227393 0.000000000000000000 0.985527215787668553 0.000000000000000000 0.985359347656774465 0.000000000000000000
 0.985651136526571658 0.000000000000000000 0.985601630864358258 0.000000000000000000 0.985521801347388204 0.000000000000000000 0.985336591641647996 0.000000000000000000
 0.985626321827550722 0.000000000000000000 0.985588474982144969 0.000000000000000000 0.985514278355300144 0.000000000000000000 0.985319052463196288 0.000000000000000000
 0.985617859627123671 0.000000000000000000 0.985575338971308335 0.000000000000000000 0.985479357284811730 0.000000000000000000 0.985306438889496428 0.000000000000000000
 0.985615930931408202 0.000000000000000000 0.985557458118810237 0.000000000000000000 0.985469833607773071 0.000000000000000000 0.985294473864353426 0.000000000000000000
 0.985602776667094727 0.000000000000000000 0.985550608003637030 0.000000000000000000 0.985443668333454648 0.000000000000000000 0.985278589396894722 0.000000000000000000
 0.985588810688255546 0.000000000000000000 0.985535699817607691 0.000000000000000000 0.985431550238761611 0.000000000000000000 0.985256647206208536 0.000000000000000000
 0.985574821288449310 0.000000000000000000 0.985533110344720686 0.000000000000000000 0.985427950908534522 0.000000000000000000 0.985249162877519402 0.000000000000000000
 0.985552881482065768 0.000000000000000000 0.985508920490402507 0.000000000000000000 0.985422918538307102 0.000000000000000000 0.985225085222952157 0.000000000000000000
 0.985546329700123569 0.000000000000000000 0.985507233359504298 0.000000000000000000 0.985412682351789693 0.000000000000000000 0.985207676679372146 0.000000000000000000
 0.985533643387561664 0.000000000000000000 0.985482514173216750 0.000000000000000000 0.985389641145205553 0.000000000000000000 0.985186534297418093 0.000000000000000000
 0.985526316769543831 0.000000000000000000 0.985473039744709456 0.000000000000000000 0.985373533928909362 0.000000000000000000 0.985180976707850542 0.000000000000000000
 0.985506080528606998 0.000000000000000000 0.985463949080855772 0.000000000000000000 0.985371263802001129 0.000000000000000000 0.985163508823231893 0.000000000000000000
 0.985477114211811167 0.000000000000000000 0.985440409364915060 0.000000000000000000 0.985353688536988570 0.000000000000000000 0.985154001528002699 0.000000000000000000
 0.985469555025866195 0.000000000000000000 0.985424295750440660 0.000000000000000000 0.985338267123399336 0.000000000000000000 0.985135335215434838 0.000000000000000000
 0.985459526648666984 0.000000000000000000 0.985410155769972707 0.000000000000000000 0.985321353331452987 0.000000000000000000 0.985122832639535262 0.000000000000000000
 0.985453460357096245 0.000000000000000000 0.985396946116151584 0.000000000000000000 0.985310099989594623 0.000000000000000000 0.985114519704713643 0.000000000000000000
 0.985427594436394716 0.000000000000000000 0.985390438402963253 0.000000000000000000 0.985277240143758948 0.000000000000000000 0.985103875698882026 0.000000000000000000
 0.985405522313444471 0.000000000000000000 0.985365698098017773 0.000000000000000000 0.985266476102561795 0.000000000000000000 0.985049221134506547 0.000000000000000000
 0.985370668359238810 0.000000000000000000 0.985330208130765328 0.000000000000000000 0.985245077620560239 0.000000000000000000 0.985027141318354116 0.000000000000000000
 0.985311603437686090 0.000000000000000000 0.985275824804417666 0.000000000000000000 0.985203850449850038 0.000000000000000000 0.985010607992235721 0.000000000000000000
 0.985267647756359333 0.000000000000000000 0.985228322551124247 0.000000000000000000 0.985152765075727466 0.000000000000000000 0.985004353204530281 0.000000000000000000
 0.985227409465965764 0.000000000000000000 0.985188474967891414 0.000000000000000000 0.985112434454710417 0.000000000000000000 0.984966744974019148 0.000000000000000000
 0.985215328673563095 0.000000000000000000 0.985166783594770279 0.000000000000000000 0.985096632720938614 0.000000000000000000 0.984956015231641335 0.000000000000000000
 0.985202935455773421 0.000000000000000000 0.985155439197425431 0.000000000000000000 0.985062161356477506 0.000000000000000000 0.984921934541069133 0.000000000000000000
 0.985200959257977793 0.000000000000000000 0.985150685287746852 0.000000000000000000 0.985051882360444941 0.000000000000000000 0.984889864775756574 0.000000000000000000
 0.985190768592546395 0.000000000000000000 0.985138280036200964 0.000000000000000000 0.985031281138190495 0.000000000000000000 0.984877500922143101 0.000000000000000000
 0.985168940062276732 0.000000000000000000 0.985121298804776391 0.000000000000000000 0.985019819189136281 0.000000000000000000 0.984829425801416192 0.000000000000000000
 0.985116096648823159 0.000000000000000000 0.985079116082036910 0.000000000000000000 0.985001690967178711 0.000000000000000000 0.984823805846304579 0.000000000000000000
 0.985099071464874410 0.000000000000000000 0.985064454793510791 0.000000000000000000 0.984983587843824782 0.000000000000000000 0.984810074167512095 0.000000000000000000
 0.985080241245591126 0.000000000000000000 0.985048131423413298 0.000000000000000000 0.984979370098456153 0.000000000000000000 0.984794262932846998 0.000000000000000000
 0.985044070702091767 0.000000000000000000 0.985005188967269407 0.000000000000000000 0.984934972762363969 0.000000000000000000 0.984765848647962350 0.000000000000000000
 0.985025926773609783 0.000000000000000000 0.984990255365835510 0.000000000000000000 0.984913214853133434 0.000000000000000000 0.984755019014066146 0.000000000000000000
 0.984979435573944295 0.000000000000000000 0.984944547113598023 0.000000000000000000 0.984874073258846017 0.000000000000000000 0.984720545994731022 0.000000000000000000
 0.984965798451998720 0.000000000000000000 0.984928373371012911 0.000000000000000000 0.984850676873088582 0.000000000000000000 0.984696148319665232 0.000000000000000000
 0.984938691339883321 0.000000000000000000 0.984894287313854200 0.000000000000000000 0.984818251960192015 0.000000000000000000 0.984687280324846870 0.000000000000000000
 0.984915307808835072 0.000000000000000000 0.984882373760906926 0.000000000000000000 0.984807738913141772 0.000000000000000000 0.984665789234459798 0.000000000000000000
 0.984899067993433408 0.000000000000000000 0.984865453206584696 0.000000000000000000 0.984794682366330609 0.000000000000000000 0.984655243565260019 0.000000000000000000
 0.984885393818177857 0.000000000000000000 0.984850464147193461 0.000000000000000000 0.984784311485197628 0.000000000000000000 0.984643162105448111 0.000000000000000000
 0.984851697044989316 0.000000000000000000 0.984820763663783572 0.000000000000000000 0.984759156538013380 0.000000000000000000 0.984607694424265989 0.000000000000000000
 0.984828187274196187 0.000000000000000000 0.984781177322210599 0.000000000000000000 0.984706464620198174 0.000000000000000000 0.984576894024788318 0.000000000000000000
 0.984806604397415075 0.000000000000000000 0.984766804663632866 0.000000000000000000 0.984687892030410516 0.000000000000000000 0.984552794729128489 0.000000000000000000
 0.984797538340988154 0.000000000000000000 0.984756088996245338 0.000000000000000000 0.984668840952619639 0.000000000000000000 0.984498710514795317 0.000000000000000000
 0.984765641723988283 0.000000000000000000 0.984731886062130579 0.000000000000000000 0.984650489624992131 0.000000000000000000 0.984482593981476417 0.000000000000000000
 0.984735841983659044 0.000000000000000000 0.984692817317958657 0.000000000000000000 0.984616289467943329 0.000000000000000000 0.984463852048271804 0.000000000000000000
 0.984699201493669518 0.000000000000000000 0.984659765851483848 0.000000000000000000 0.984582236993237880 0.000000000000000000 0.984431130426717926 0.000000000000000000
 0.984685609880802448 0.000000000000000000 0.984637680995335995 0.000000000000000000 0.984539586784074605 0.000000000000000000 0.984379788633560460 0.000000000000000000
 0.984646404346993354 0.000000000000000000 0.984603333740293518 0.000000000000000000 0.984523217892668834 0.000000000000000000 0.984370605889042238 0.000000000000000000
 0.984630343850530831 0.000000000000000000 0.984580798267023716 0.000000000000000000 0.984503585933815817 0.000000000000000000 0.984350858209607549 0.000000000000000000
 0.984627262864204766 0.000000000000000000 0.984574374094530302 0.000000000000000000 0.984492430039738520 0.000000000000000000 0.984346070481613045 0.000000000000000000
 0.984610974599715361 0.000000000000000000 0.984567942328645085 0.000000000000000000 0.984468817474935642 0.000000000000000000 0.984294839698904966 0.000000000000000000
 0.984595944175862825 0.000000000000000000 0.984552451101544324 0.000000000000000000 0.984459314408260844 0.000000000000000000 0.984286056119876962 0.000000000000000000
 0.984583636565750320 0.000000000000000000 0.984538148954761994 0.000000000000000000 0.984441949830317298 0.000000000000000000 0.984273076840677219 0.000000000000000000
 0.984562520117825635 0.000000000000000000 0.984525726782058519 0.000000000000000000 0.984434088568776344 0.000000000000000000 0.984257800770701685 0.000000000000000000
 0.984532288803701694 0.000000000000000000 0.984488068429906327 0.000000000000000000 0.984410441152187898 0.000000000000000000 0.984241313180578947 0.000000000000000000
 0.984513851942245166 0.000000000000000000 0.984469496079850681 0.000000000000000000 0.984389220053067615 0.000000000000000000 0.984223532427852099 0.000000000000000000
 0.984498863918848888 0.000000000000000000 0.984458530234248785 0.000000000000000000 0.984378296560997401 0.000000000000000000 0.984218386653730515 0.000000000000000000
 0.984479809394683048 0.000000000000000000 0.984443225549414769 0.000000000000000000 0.984369048729367702 0.000000000000000000 0.984204668446780784 0.000000000000000000
 0.984465440164459804 0.000000000000000000 0.984430039604425988 0.000000000000000000 0.984348851999238272 0.000000000000000000 0.984178850105638658 0.000000000000000000
 0.984456512068241141 0.000000000000000000 0.984421315049057277 0.000000000000000000 0.984339072673859450 0.000000000000000000 0.984161733967834351 0.000000000000000000
 0.984437772076735551 0.000000000000000000 0.984398296690683572 0.000000000000000000 0.984313425476690762 0.000000000000000000 0.984152604655885832 0.000000000000000000
 0.984412660170700171 0.000000000000000000 0.984377668881563306 0.000000000000000000 0.984306978786913533 0.000000000000000000 0.984143531041354547 0.000000000000000000
 0.984374531254948115 0.000000000000000000 0.984343096583675137 0.000000000000000000 0.984279293379060838 0.000000000000000000 0.984116341070641942 0.000000000000000000
 0.984343800636716004 0.000000000000000000 0.984311059454431647 0.000000000000000000 0.984247796343054593 0.000000000000000000 0.984102174317031730 0.000000000000000000
 0.984337860711206880 0.000000000000000000 0.984301045630749605 0.000000000000000000 0.984231913235323663 0.000000000000000000 0.984083321906357167 0.000000000000000000
 0.984296544534484341 0.000000000000000000 0.984255798479186983 0.000000000000000000 0.984188269108863700 0.000000000000000000 0.984063617081477715 0.000000000000000000
 0.984267894152966782 0.000000000000000000 0.984235459044025540 0.000000000000000000 0.984159782177632336 0.000000000000000000 0.984017225933246475 0.000000000000000000
 0.984263074633148105 0.000000000000000000 0.984219792148628980 0.000000000000000000 0.984140890011636738 0.000000000000000000 0.983999153847182950 0.000000000000000000
 0.984208052585471393 0.000000000000000000 0.984173353985694388 0.000000000000000000 0.984100089132341260 0.000000000000000000 0.983952537651926251 0.000000000000000000
 0.984185348313177721 0.000000000000000000 0.984147347731410660 0.000000000000000000 0.984066073247404138 0.000000000000000000 0.983919701295164928 0.000000000000000000
 0.984163271135750528 0.000000000000000000 0.984125207625926479 0.000000000000000000 0.984053906837881631 0.000000000000000000 0.983908923979856187 0.000000000000000000
 0.984149606815226563 0.000000000000000000 0.984106003287036457 0.000000000000000000 0.984030367415704044 0.000000000000000000 0.983880042721199666 0.000000000000000000
 0.984124775810616303 0.000000000000000000 0.984085937082206819 0.000000000000000000 0.984007499672961083 0.000000000000000000 0.983869734782978456 0.000000000000000000
 0.984111378418942362 0.000000000000000000 0.984062268524853678 0.000000000000000000 0.983978805632655606 0.000000000000000000 0.983856175770125296 0.000000000000000000
 0.984099683573562700 0.000000000000000000 0.984050514656908404 0.000000000000000000 0.983969136314487236 0.000000000000000000 0.983822428218622758 0.000000000000000000
 0.984087500296374484 0.000000000000000000 0.984040816953860586 0.000000000000000000 0.983958439053279843 0.000000000000000000 0.983789484924667890 0.000000000000000000
 0.984072332667021654 0.000000000000000000 0.984034386331702149 0.000000000000000000 0.983948695346694491 0.000000000000000000 0.983785571231683198 0.000000000000000000
 0.984041393992328928 0.000000000000000000 0.984012133128882138 0.000000000000000000 0.983928613462631940 0.000000000000000000 0.983753904424130132 0.000000000000000000
 0.984029711458007550 0.000000000000000000 0.983998963154831596 0.000000000000000000 0.983917582588178963 0.000000000000000000 0.983735318436796624 0.000000000000000000
 0.983993983560463081 0.000000000000000000 0.983960971971959419 0.000000000000000000 0.983892906720826965 0.000000000000000000 0.983704429830493443 0.000000000000000000
 0.983979697215879634 0.000000000000000000 0.983943855495668318 0.000000000000000000 0.983867936921876574 0.000000000000000000 0.983676166579275035 0.000000000000000000
 0.983938608385872882 0.000000000000000000 0.983897303478687868 0.000000000000000000 0.983816833011094460 0.000000000000000000 0.983647596517425837 0.000000000000000000
 0.983920372671001409 0.000000000000000000 0.983867924303323149 0.000000000000000000 0.983773981391209196 0.000000000000000000 0.983630075157463923 0.000000000000000000
 0.983904373050115244 0.000000000000000000 0.983855279804570437 0.000000000000000000 0.983762179950452453 0.000000000000000000 0.983595349039775191 0.000000000000000000
 0.983876552452256914 0.000000000000000000 0.983829725465468541 0.000000000000000000 0.983738714311249152 0.000000000000000000 0.983560384007821864 0.000000000000000000
 0.983874411898166046 0.000000000000000000 0.983818243431138106 0.000000000000000000 0.983718827001773155 0.000000000000000000 0.983544652259817687 0.000000000000000000
 0.983853228957956127 0.000000000000000000 0.983807586779291365 0.000000000000000000 0.983704210911193866 0.000000000000000000 0.983501956239429043 0.000000000000000000
 0.983849909092097130 0.000000000000000000 0.983802198129826500 0.000000000000000000 0.983702228178551019 0.000000000000000000 0.983494827268363236 0.000000000000000000
 0.983819447811279946 0.000000000000000000 0.983777768812356235 0.000000000000000000 0.983691494142475809 0.000000000000000000 0.983486791757012591 0.000000000000000000
 0.983785986119337985 0.000000000000000000 0.983740077599454588 0.000000000000000000 0.983648137498593811 0.000000000000000000 0.983467120805800454 0.000000000000000000
 0.983766831901088601 0.000000000000000000 0.983712760293905419 0.000000000000000000 0.983616014371022862 0.000000000000000000 0.983457571122125174 0.000000000000000000
 0.983755593285749019 0.000000000000000000 0.983704790317912581 0.000000000000000000 0.983611981762711141 0.000000000000000000 0.983454432802871814 0.000000000000000000
 0.983742949656572163 0.000000000000000000 0.983698849927018615 0.000000000000000000 0.983607707432225364 0.000000000000000000 0.983425250995084599 0.000000000000000000
 0.983720310376825280 0.000000000000000000 0.983669537314266207 0.000000000000000000 0.983581485037422931 0.000000000000000000 0.983403782868226384 0.000000000000000000
 0.983708229728531669 0.000000000000000000 0.983655376168757645 0.000000000000000000 0.983565952097073870 0.000000000000000000 0.983399871515025392 0.000000000000000000
 0.983689583823569524 0.000000000000000000 0.983637774877028637 0.000000000000000000 0.983546420309746594 0.000000000000000000 0.983373937120488373 0.000000000000000000
 0.983676237266558617 0.000000000000000000 0.983622594827740948 0.000000000000000000 0.983520446657027203 0.000000000000000000 0.983357069038712228 0.000000000000000000
 0.983665359834200892 0.000000000000000000 0.983621737680629549 0.000000000000000000 0.983513991280569488 0.000000000000000000 0.983332716690677011 0.000000000000000000
 0.983647573473403369 0.000000000000000000 0.983605782447527943 0.000000000000000000 0.983506218140763111 0.000000000000000000 0.983320942520120256 0.000000000000000000
 0.983636542620746734 0.000000000000000000 0.983594527982471378 0.000000000000000000 0.983499946764674005 0.000000000000000000 0.983302609248233095 0.000000000000000000
 0.983621228763185140 0.000000000000000000 0.983570521160677003 0.000000000000000000 0.983476114628966114 0.000000000000000000 0.983268417219166579 0.000000000000000000
 0.983595788231821921 0.000000000000000000 0.983553744956190301 0.000000000000000000 0.983460695059418244 0.000000000000000000 0.983260923396085396 0.000000000000000000
 0.983572217568949747 0.000000000000000000 0.983523279486557489 0.000000000000000000 0.983440332996708633 0.000000000000000000 0.983260680118173580 0.000000000000000000
 0.983563829031603110 0.000000000000000000 0.983520248584564327 0.000000000000000000 0.983435363375457339 0.000000000000000000 0.983239320128696082 0.000000000000000000
 0.983540708644778383 0.000000000000000000 0.983505119928161253 0.000000000000000000 0.983425542123942620 0.000000000000000000 0.983221481687855947 0.000000000000000000
 0.983521538687283203 0.000000000000000000 0.983491542991332457 0.000000000000000000 0.983413885683481204 0.000000000000000000 0.983200884220403193 0.000000000000000000
 0.983502548906279084 0.000000000000000000 0.983466693726590457 0.000000000000000000 0.983381946109185501 0.000000000000000000 0.983190575961434887 0.000000000000000000
 0.983493682844144401 0.000000000000000000 0.983439193561208458 0.000000000000000000 0.983333252757906284 0.000000000000000000 0.983177316072739171 0.000000000000000000
 0.983492257378977053 0.000000000000000000 0.983434932082373425 0.000000000000000000 0.983325603431671302 0.000000000000000000 0.983115103154875714 0.000000000000000000
 0.983478507312684602 0.000000000000000000 0.983427627411374683 0.000000000000000000 0.983319612866602744 0.000000000000000000 0.983095658863255784 0.000000000000000000
 0.983415795308152929 0.000000000000000000 0.983368405019529046 0.000000000000000000 0.983283564202316773 0.000000000000000000 0.983082885623763114 0.000000000000000000
 0.983396694235602720 0.000000000000000000 0.983360967781233719 0.000000000000000000 0.983263781900734934 0.000000000000000000 0.983049230661161011 0.000000000000000000
 0.983318565097992647 0.000000000000000000 0.983285474473988397 0.000000000000000000 0.983218081047476877 0.000000000000000000 0.983045282773625018 0.000000000000000000
 0.983260198138647179 0.000000000000000000 0.983216509839177522 0.000000000000000000 0.983137228462984680 0.000000000000000000 0.982987778401612000 0.000000000000000000
 0.983244934328578735 0.000000000000000000 0.983199522374817558 0.000000000000000000 0.983117182580863114 0.000000000000000000 0.982965275407832517 0.000000000000000000
 0.983222130209341905 0.000000000000000000 0.983183243661929884 0.000000000000000000 0.983099871384126023 0.000000000000000000 0.982949675494349639 0.000000000000000000
 0.983205321044047564 0.000000000000000000 0.983164411065659438 0.000000000000000000 0.983083457617536460 0.000000000000000000 0.982925246886508841 0.000000000000000000
 0.983176611368297038 0.000000000000000000 0.983138545301204703 0.000000000000000000 0.983056508286331288 0.000000000000000000 0.982876897988346432 0.000000000000000000
 0.983136210384066400 0.000000000000000000 0.983096027913291537 0.000000000000000000 0.983017453291474608 0.000000000000000000 0.982857774194501266 0.000000000000000000
 0.983104789777542010 0.000000000000000000 0.983060312635254840 0.000000000000000000 0.982975741973037609 0.000000000000000000 0.982837794300137624 0.000000000000000000
 0.983071393333713295 0.000000000000000000 0.983035802519720558 0.000000000000000000 0.982970542761666066 0.000000000000000000 0.982821717104753190 0.000000000000000000
 0.983062352971121656 0.000000000000000000 0.983021209652882866 0.000000000000000000 0.982937561945395610 0.000000000000000000 0.982783275333986350 0.000000000000000000
 0.983031123604313550 0.000000000000000000 0.982993896527500466 0.000000000000000000 0.982910371714160069 0.000000000000000000 0.982762025239867332 0.000000000000000000
 0.982990370763126120 0.000000000000000000 0.982959626754657756 0.000000000000000000 0.982895547883481879 0.000000000000000000 0.982727378577379684 0.000000000000000000
 0.982960039747333592 0.000000000000000000 0.982917636389873284 0.000000000000000000 0.982842661371631010 0.000000000000000000 0.982704885278314344 0.000000000000000000
 0.982928116048526146 0.000000000000000000 0.982887977355592635 0.000000000000000000 0.982807523477855938 0.000000000000000000 0.982658276657362717 0.000000000000000000
 0.982920176203337825 0.000000000000000000 0.982877109951715622 0.000000000000000000 0.982787080124368773 0.000000000000000000 0.982648770073017430 0.000000000000000000
 0.982893078898026795 0.000000000000000000 0.982856707383318873 0.000000000000000000 0.982778877784249327 0.000000000000000000 0.982600944800634757 0.000000000000000000
 0.982881087897630179 0.000000000000000000 0.982841954092204428 0.000000000000000000 0.982770963174656731 0.000000000000000000 0.982595504276372100 0.000000000000000000
 0.982869686861152725 0.000000000000000000 0.982826094645274595 0.000000000000000000 0.982741942444086192 0.000000000000000000 0.982590117976784971 0.000000000000000000
 0.982818740898606991 0.000000000000000000 0.982773920652139088 0.000000000000000000 0.982700485871483953 0.000000000000000000 0.982552936408339739 0.000000000000000000
 0.982791238377531906 0.000000000000000000 0.982747211928218567 0.000000000000000000 0.982667084461126494 0.000000000000000000 0.982507408633600754 0.000000000000000000
 0.982782685974156967 0.000000000000000000 0.982742270254342354 0.000000000000000000 0.982656281101306983 0.000000000000000000 0.982482948727462335 0.000000000000000000
 0.982779180060432411 0.000000000000000000 0.982739356484069404 0.000000000000000000 0.982636582094629119 0.000000000000000000 0.982442782717414698 0.000000000000000000
 0.982727463006360602 0.000000000000000000 0.982690291474825228 0.000000000000000000 0.982609713337866730 0.000000000000000000 0.982420122652837957 0.000000000000000000
 0.982661594847452413 0.000000000000000000 0.982623343903760826 0.000000000000000000 0.982553214502173478 0.000000000000000000 0.982409222628725876 0.000000000000000000
 0.982644533018797617 0.000000000000000000 0.982606851755896904 0.000000000000000000 0.982532693196902840 0.000000000000000000 0.982395758834951449 0.000000000000000000
 0.982629117989498591 0.000000000000000000 0.982584372807148054 0.000000000000000000 0.982507994080500935 0.000000000000000000 0.982381779784261777 0.000000000000000000
 0.982626882237666810 0.000000000000000000 0.982573453739875369 0.000000000000000000 0.982505079051463892 0.000000000000000000 0.982372339411338391 0.000000000000000000
 0.982619512983087806 0.000000000000000000 0.982570399439006481 0.000000000000000000 0.982471340297623508 0.000000000000000000 0.982337378436972442 0.000000000000000000
 0.982603080481589508 0.000000000000000000 0.982564810156604684 0.000000000000000000 0.982457619489147560 0.000000000000000000 0.982288227669724900 0.000000000000000000
 0.982573227979245289 0.000000000000000000 0.982535920396371276 0.000000000000000000 0.982456341571152580 0.000000000000000000 0.982277332261294656 0.000000000000000000
 0.982549988751423964 0.000000000000000000 0.982516739445763232 0.000000000000000000 0.982438159664076771 0.000000000000000000 0.982265169042539132 0.000000000000000000
 0.982520031274548233 0.000000000000000000 0.982490112565136187 0.000000000000000000 0.982424249762647306 0.000000000000000000 0.982241119677388586 0.000000000000000000
 0.982496784863623573 0.000000000000000000 0.982463332737811612 0.000000000000000000 0.982397245529125551 0.000000000000000000 0.982227558604042761 0.000000000000000000
 0.982470968410036560 0.000000000000000000 0.982440054064370183 0.000000000000000000 0.982376825774293638 0.000000000000000000 0.982226304931910654 0.000000000000000000
 0.982451405527442700 0.000000000000000000 0.982413153704659647 0.000000000000000000 0.982339396631082384 0.000000000000000000 0.982204580142651218 0.000000000000000000
 0.982404963041217383 0.000000000000000000 0.982372463869671697 0.000000000000000000 0.982307495714696333 0.000000000000000000 0.982175001566774175 0.000000000000000000
 0.982382535723836270 0.000000000000000000 0.982346408878114530 0.000000000000000000 0.982271427446629208 0.000000000000000000 0.982136361352519249 0.000000000000000000
 0.982354570592038234 0.000000000000000000 0.982316668338797383 0.000000000000000000 0.982246610413070598 0.000000000000000000 0.982078095996116174 0.000000000000000000
 0.982330910533476653 0.000000000000000000 0.982280832842529317 0.000000000000000000 0.982186403403927155 0.000000000000000000 0.982043505459769039 0.000000000000000000
 0.982319495059389425 0.000000000000000000 0.982265797864362633 0.000000000000000000 0.982174189167329348 0.000000000000000000 0.982026780055000770 0.000000000000000000
 0.982307157036404366 0.000000000000000000 0.982261015112131375 0.000000000000000000 0.982168707381023909 0.000000000000000000 0.982014430627976220 0.000000000000000000
 0.982275307127076114 0.000000000000000000 0.982239777037282047 0.000000000000000000 0.982155682424478371 0.000000000000000000 0.981966481065593699 0.000000000000000000
 0.982254992788630821 0.000000000000000000 0.982218668407423889 0.000000000000000000 0.982137507868550919 0.000000000000000000 0.981954827559175514 0.000000000000000000
 0.982212323064888593 0.000000000000000000 0.982172220596506440 0.000000000000000000 0.982093085704355606 0.000000000000000000 0.981923616533723731 0.000000000000000000
 0.982181059853779792 0.000000000000000000 0.982149216859668495 0.000000000000000000 0.982081291113535482 0.000000000000000000 0.981916017018959253 0.000000000000000000
 0.982177384071326820 0.000000000000000000 0.982141256330367640 0.000000000000000000 0.982066816057181824 0.000000000000000000 0.981905469707454293 0.000000000000000000
 0.982118987165002344 0.000000000000000000 0.982074861786449205 0.000000000000000000 0.981998158559282741 0.000000000000000000 0.981852571264582030 0.000000000000000000
 0.982096334913607261 0.000000000000000000 0.982053731469691327 0.000000000000000000 0.981970336494238594 0.000000000000000000 0.981821697773813673 0.000000000000000000
 0.982083377099680854 0.000000000000000000 0.982044903907497990 0.000000000000000000 0.981958537071147997 0.000000000000000000 0.981788823572394720 0.000000000000000000
 0.982047451341691469 0.000000000000000000 0.982000522227727490 0.000000000000000000 0.981920795662865609 0.000000000000000000 0.981769596229841390 0.000000000000000000
 0.982011298187227988 0.000000000000000000 0.981974391779982692 0.000000000000000000 0.981899611162015296 0.000000000000000000 0.981723610654558265 0.000000000000000000
 0.981989938585004163 0.000000000000000000 0.981948627748509995 0.000000000000000000 0.981862388549818221 0.000000000000000000 0.981711028168310240 0.000000000000000000
 0.981951213201511020 0.000000000000000000 0.981910825552397393 0.000000000000000000 0.981827111392178042 0.000000000000000000 0.981680661521295628 0.000000000000000000
 0.981938707887649920 0.000000000000000000 0.981899864018160096 0.000000000000000000 0.981820511613829883 0.000000000000000000 0.981640650128497438 0.000000000000000000
 0.981908042662597458 0.000000000000000000 0.981862802789354228 0.000000000000000000 0.981786783661260043 0.000000000000000000 0.981637042514948099 0.000000000000000000
 0.981896772530287398 0.000000000000000000 0.981856225647185887 0.000000000000000000 0.981769114182370450 0.000000000000000000 0.981620317686625277 0.000000000000000000
 0.981868508946548979 0.000000000000000000 0.981835547006605358 0.000000000000000000 0.981758586815261070 0.000000000000000000 0.981612234654769322 0.000000000000000000
 0.981836551651103284 0.000000000000000000 0.981793225225693567 0.000000000000000000 0.981725348613837201 0.000000000000000000 0.981587003974906835 0.000000000000000000
 0.981807424824711283 0.000000000000000000 0.981764111415116658 0.000000000000000000 0.981705371825378981 0.000000000000000000 0.981554136627114993 0.000000000000000000
 0.981804588005378953 0.000000000000000000 0.981758729138983877 0.000000000000000000 0.981676116223012207 0.000000000000000000 0.981511336666145651 0.000000000000000000
 0.981799552084217431 0.000000000000000000 0.981749390100916330 0.000000000000000000 0.981648711723411949 0.000000000000000000 0.981495102439222000 0.000000000000000000
 0.981786508745327802 0.000000000000000000 0.981743996350466275 0.000000000000000000 0.981641982901134469 0.000000000000000000 0.981489120855085884 0.000000000000000000
 0.981773954880962418 0.000000000000000000 0.981737709208068465 0.000000000000000000 0.981635621964777050 0.000000000000000000 0.981450355519085216 0.000000000000000000
 0.981755118996445630 0.000000000000000000 0.981706690077805866 0.000000000000000000 0.981608890059199268 0.000000000000000000 0.981430641086064592 0.000000000000000000
 0.981739818667369701 0.000000000000000000 0.981691561411097369 0.000000000000000000 0.981600478611327931 0.000000000000000000 0.981424802656312489 0.000000000000000000
 0.981690745389962260 0.000000000000000000 0.981654213485297245 0.000000000000000000 0.981577129031714790 0.000000000000000000 0.981395813988991561 0.000000000000000000
 0.981655396133223945 0.000000000000000000 0.981617676334097133 0.000000000000000000 0.981564629353701368 0.000000000000000000 0.981390046065342081 0.000000000000000000
 0.981647413888961817 0.000000000000000000 0.981602643566069966 0.000000000000000000 0.981528183196473836 0.000000000000000000 0.981365834260109038 0.000000000000000000
 0.981639548308263610 0.000000000000000000 0.981599143497556947 0.000000000000000000 0.981517054826542945 0.000000000000000000 0.981343683874563499 0.000000000000000000
 0.981624966591219672 0.000000000000000000 0.981592158592167863 0.000000000000000000 0.981495663242015426 0.000000000000000000 0.981309025647127742 0.000000000000000000
 0.981608717439962697 0.000000000000000000 0.981565453825235523 0.000000000000000000 0.981483308422861578 0.000000000000000000 0.981304502121645106 0.000000000000000000
 0.981595780381389837 0.000000000000000000 0.981539522198039527 0.000000000000000000 0.981453592861289525 0.000000000000000000 0.981277836481816434 0.000000000000000000
 0.981581346089799744 0.000000000000000000 0.981537625410810688 0.000000000000000000 0.981424441268671566 0.000000000000000000 0.981273684289182491 0.000000000000000000
 0.981568229082830812 0.000000000000000000 0.981520074884970617 0.000000000000000000 0.981415437682986891 0.000000000000000000 0.981237567245894171 0.000000000000000000
 0.981551199944379005 0.000000000000000000 0.981501172669201116 0.000000000000000000 0.981405977797551010 0.000000000000000000 0.981221922701808746 0.000000000000000000
 0.981546779018286131 0.000000000000000000 0.981498196386365040 0.000000000000000000 0.981396614809335821 0.000000000000000000 0.981194422682585721 0.000000000000000000
 0.981529987853942187 0.000000000000000000 0.981477535953807489 0.000000000000000000 0.981377856763115508 0.000000000000000000 0.981179940457967525 0.000000000000000000
 0.981493519671615244 0.000000000000000000 0.981455193716658236 0.000000000000000000 0.981367717819595975 0.000000000000000000 0.981165100259295264 0.000000000000000000
 0.981463538130630031 0.000000000000000000 0.981429449914452134 0.000000000000000000 0.981355858892553501 0.000000000000000000 0.981155839205967828 0.000000000000000000
 0.981427980230604735 0.000000000000000000 0.981400151272512233 0.000000000000000000 0.981339117983047404 0.000000000000000000 0.981150614366118612 0.000000000000000000
 0.981415005236747851 0.000000000000000000 0.981371845996100056 0.000000000000000000 0.981292554558596763 0.000000000000000000 0.981144174804815528 0.000000000000000000
 0.981367038852912654 0.000000000000000000 0.981332682207249896 0.000000000000000000 0.981258993359863885 0.000000000000000000 0.981104488642413175 0.000000000000000000
 0.981352579367037459 0.000000000000000000 0.981313025801466399 0.000000000000000000 0.981232319837483935 0.000000000000000000 0.981047677989055567 0.000000000000000000
 0.981314501869133382 0.000000000000000000 0.981260989852851373 0.000000000000000000 0.981190423812158707 0.000000000000000000 0.981026215748754038 0.000000000000000000
 0.981313723120482484 0.000000000000000000 0.981256738850514454 0.000000000000000000 0.981144045960265276 0.000000000000000000 0.981009385468657458 0.000000000000000000
 0.981290310121263332 0.000000000000000000 0.981254298984939655 0.000000000000000000 0.981140327735809725 0.000000000000000000 0.980987225810090679 0.000000000000000000
 0.981249523011648250 0.000000000000000000 0.981207487689603086 0.000000000000000000 0.981125304653798658 0.000000000000000000 0.980943322462393574 0.000000000000000000
 0.981220963292198767 0.000000000000000000 0.981173675518959509 0.000000000000000000 0.981116196935671203 0.000000000000000000 0.980911095528492649 0.000000000000000000
 0.981200614154701833 0.000000000000000000 0.981171402936521830 0.000000000000000000 0.981091035943695844 0.000000000000000000 0.980908261067663934 0.000000000000000000
 0.981198864991021047 0.000000000000000000 0.981164749202910857 0.000000000000000000 0.981080085172876482 0.000000000000000000 0.980899223300428003 0.000000000000000000
 0.981141521890306012 0.000000000000000000 0.981094104890016805 0.000000000000000000 0.981022207312153394 0.000000000000000000 0.980893930759682564 0.000000000000000000
 0.981121772309911933 0.000000000000000000 0.981072896280110518 0.000000000000000000 0.980991758718322560 0.000000000000000000 0.980848163514497995 0.000000000000000000
 0.981096257932707938 0.000000000000000000 0.981062534701278466 0.000000000000000000 0.980979052914288996 0.000000000000000000 0.980781076442476807 0.000000000000000000
 0.981088883875765982 0.000000000000000000 0.981054336611872468 0.000000000000000000 0.980966338861675502 0.000000000000000000 0.980763008197027331 0.000000000000000000
 0.981076199324385390 0.000000000000000000 0.981029531282436973 0.000000000000000000 0.980927396622442105 0.000000000000000000 0.980750642160576613 0.000000000000000000
 0.981003663531356374 0.000000000000000000 0.980963532682613826 0.000000000000000000 0.980880816353007057 0.000000000000000000 0.980718752698432450 0.000000000000000000
 0.980941678594530853 0.000000000000000000 0.980907476593576466 0.000000000000000000 0.980852732779699310 0.000000000000000000 0.980704782040362044 0.000000000000000000
 0.980933631408189233 0.000000000000000000 0.980898701900165704 0.000000000000000000 0.980819159665327955 0.000000000000000000 0.980679711155713840 0.000000000000000000
 0.980899021345692845 0.000000000000000000 0.980862989258391993 0.000000000000000000 0.980791963078373241 0.000000000000000000 0.980651613051468862 0.000000000000000000
 0.980873592357992874 0.000000000000000000 0.980844942663311570 0.000000000000000000 0.980783692414559871 0.000000000000000000 0.980635614124446553 0.000000000000000000
 0.980839836896686190 0.000000000000000000 0.980795469413581533 0.000000000000000000 0.980708882678696603 0.000000000000000000 0.980549310248071793 0.000000000000000000
 0.980802883952443638 0.000000000000000000 0.980761814580130009 0.000000000000000000 0.980683404746797383 0.000000000000000000 0.980542776957619044 0.000000000000000000
 0.980736857522897409 0.000000000000000000 0.980705494639332431 0.000000000000000000 0.980644295051550485 0.000000000000000000 0.980527118245724583 0.000000000000000000
 0.980721333228542491 0.000000000000000000 0.980693330504435079 0.000000000000000000 0.980636908053014400 0.000000000000000000 0.980505138605495707 0.000000000000000000
 0.980692871245069098 0.000000000000000000 0.980652340627603980 0.000000000000000000 0.980576958314113178 0.000000000000000000 0.980433832446859110 0.000000000000000000
 0.980691795458492166 0.000000000000000000 0.980645331572189582 0.000000000000000000 0.980552970462837070 0.000000000000000000 0.980387695935035608 0.000000000000000000
 0.980654788168557889 0.000000000000000000 0.980608315400967379 0.000000000000000000 0.980516664193335385 0.000000000000000000 0.980353015947253548 0.000000000000000000
 0.980612694073926150 0.000000000000000000 0.980567662716459898 0.000000000000000000 0.980482758616886940 0.000000000000000000 0.980339704306934179 0.000000000000000000
 0.980604287206683689 0.000000000000000000 0.980561333001400137 0.000000000000000000 0.980476293554650935 0.000000000000000000 0.980330415574306113 0.000000000000000000
 0.980594485727054987 0.000000000000000000 0.980546002229549796 0.000000000000000000 0.980455061033545849 0.000000000000000000 0.980321620829192053 0.000000000000000000
 0.980532703053661248 0.000000000000000000 0.980504064104649964 0.000000000000000000 0.980446335818526582 0.000000000000000000 0.980262537088917307 0.000000000000000000
 0.980523190116254439 0.000000000000000000 0.980488636450397300 0.000000000000000000 0.980411680080095271 0.000000000000000000 0.980238893941494105 0.000000000000000000
 0.980504864562998457 0.000000000000000000 0.980462441935256335 0.000000000000000000 0.980378786264246460 0.000000000000000000 0.980224053414583740 0.000000000000000000
 0.980479749385583466 0.000000000000000000 0.980436930294901976 0.000000000000000000 0.980352668424948170 0.000000000000000000 0.980210360399529912 0.000000000000000000
 0.980456642948323021 0.000000000000000000 0.980416075067501391 0.000000000000000000 0.980343385124583966 0.000000000000000000 0.980190913745697001 0.000000000000000000
 0.980455615486295340 0.000000000000000000 0.980408988143224747 0.000000000000000000 0.980325677599612422 0.000000000000000000 0.980164853005496828 0.000000000000000000
 0.980421827394435508 0.000000000000000000 0.980375704738667753 0.000000000000000000 0.980287087190391926 0.000000000000000000 0.980121824553502385 0.000000000000000000
 0.980407538391309563 0.000000000000000000 0.980366100231169102 0.000000000000000000 0.980275102350998129 0.000000000000000000 0.980100292884552360 0.000000000000000000
 0.980387333788099502 0.000000000000000000 0.980353866056241197 0.000000000000000000 0.980269819071425852 0.000000000000000000 0.980072129659488089 0.000000000000000000
 0.980344065884637295 0.000000000000000000 0.980302577609758474 0.000000000000000000 0.980217392015690581 0.000000000000000000 0.980058161132800421 0.000000000000000000
 0.980340360132509914 0.000000000000000000 0.980296925049298995 0.000000000000000000 0.980209116846750161 0.000000000000000000 0.980051507134807709 0.000000000000000000
 0.980298493998254972 0.000000000000000000 0.980264989274366449 0.000000000000000000 0.980193292436065122 0.000000000000000000 0.980029202613424633 0.000000000000000000
 0.980272590790188136 0.000000000000000000 0.980246424552556839 0.000000000000000000 0.980190536662158052 0.000000000000000000 0.979995501075204278 0.000000000000000000
 0.980231145086591482 0.000000000000000000 0.980193493611765665 0.000000000000000000 0.980115450194465554 0.000000000000000000 0.979948635333566687 0.000000000000000000
 0.980167694763813602 0.000000000000000000 0.980134086494828694 0.000000000000000000 0.980068927934444112 0.000000000000000000 0.979945145051252409 0.000000000000000000
 0.980128240977284015 0.000000000000000000 0.980089700954087095 0.000000000000000000 0.980023393136946641 0.000000000000000000 0.979882982130399038 0.000000000000000000
 0.980109280557260765 0.000000000000000000 0.980077120434771021 0.000000000000000000 0.979999656609228498 0.000000000000000000 0.979847586256386682 0.000000000000000000
 0.980097404892692370 0.000000000000000000 0.980055733776592719 0.000000000000000000 0.979979149202432787 0.000000000000000000 0.979836214055318289 0.000000000000000000
 0.980021147883351929 0.000000000000000000 0.979990437371894951 0.000000000000000000 0.979930429730454855 0.000000000000000000 0.979806637861535656 0.000000000000000000
 0.980005810005593281 0.000000000000000000 0.979964858168213881 0.000000000000000000 0.979876842216749977 0.000000000000000000 0.979710642447006452 0.000000000000000000
 0.979949985011382863 0.000000000000000000 0.979909014196976402 0.000000000000000000 0.979833573208208852 0.000000000000000000 0.979676612754521114 0.000000000000000000
 0.979927288854152256 0.000000000000000000 0.979881161324119399 0.000000000000000000 0.979794953487265197 0.000000000000000000 0.979631225336106803 0.000000000000000000
 0.979914958037758632 0.000000000000000000 0.979863855805314321 0.000000000000000000 0.979762693745368507 0.000000000000000000 0.979599200859662456 0.000000000000000000
 0.979889577264126621 0.000000000000000000 0.979845920769829459 0.000000000000000000 0.979751456256928721 0.000000000000000000 0.979576227522586662 0.000000000000000000
 0.979851155303404053 0.000000000000000000 0.979809226414047330 0.000000000000000000 0.979726028537353799 0.000000000000000000 0.979537580556252840 0.000000000000000000
 0.979792872384802171 0.000000000000000000 0.979760800872636506 0.000000000000000000 0.979695008803730949 0.000000000000000000 0.979525485793999784 0.000000000000000000
 0.979788997200261136 0.000000000000000000 0.979740134386514971 0.000000000000000000 0.979641740137344397 0.000000000000000000 0.979485537764580139 0.000000000000000000
 0.979778928019353068 0.000000000000000000 0.979730754304462326 0.000000000000000000 0.979633561445775070 0.000000000000000000 0.979451839529428381 0.000000000000000000
 0.979714452449198414 0.000000000000000000 0.979676468119470067 0.000000000000000000 0.979604945487938528 0.000000000000000000 0.979442409616813281 0.000000000000000000
 0.979672843294254969 0.000000000000000000 0.979639524757420777 0.000000000000000000 0.979570719431178571 0.000000000000000000 0.979419188543829700 0.000000000000000000
 0.979632840980293573 0.000000000000000000 0.979589335588617938 0.000000000000000000 0.979523850963955445 0.000000000000000000 0.979407123566977345 0.000000000000000000
 0.979625423718699651 0.000000000000000000 0.979583119966274452 0.000000000000000000 0.979505813065607023 0.000000000000000000 0.979366490180098026 0.000000000000000000
 0.979600463317873871 0.000000000000000000 0.979573209004000689 0.000000000000000000 0.979497935355508886 0.000000000000000000 0.979355431653604835 0.000000000000000000
 0.979575449271402499 0.000000000000000000 0.979538932651455307 0.000000000000000000 0.979467696708829050 0.000000000000000000 0.979313038207720754 0.000000000000000000
 0.979559681918604541 0.000000000000000000 0.979521359484434528 0.000000000000000000 0.979448229568605000 0.000000000000000000 0.979308517838373582 0.000000000000000000
 0.979549735692000101 0.000000000000000000 0.979496968786599642 0.000000000000000000 0.979406747394368726 0.000000000000000000 0.979277480815642032 0.000000000000000000
 0.979537196539080446 0.000000000000000000 0.979487130532766481 0.000000000000000000 0.979397909543970435 0.000000000000000000 0.979244804771873256 0.000000000000000000
 0.979506820471251483 0.000000000000000000 0.979471342448011928 0.000000000000000000 0.979385474117011268 0.000000000000000000 0.979198601979553440 0.000000000000000000
 0.979495468401272329 0.000000000000000000 0.979456146211513223 0.000000000000000000 0.979380342925830427 0.000000000000000000 0.979181833793427603 0.000000000000000000
 0.979486733909914364 0.000000000000000000 0.979446036515120522 0.000000000000000000 0.979359591361159465 0.000000000000000000 0.979168705094647263 0.000000000000000000
 0.979476018179665120 0.000000000000000000 0.979430361220037460 0.000000000000000000 0.979326895157963895 0.000000000000000000 0.979162687006891130 0.000000000000000000
 0.979459220788829299 0.000000000000000000 0.979414540958447932 0.000000000000000000 0.979316454000532910 0.000000000000000000 0.979124914346858555 0.000000000000000000
 0.979418655255967940 0.000000000000000000 0.979375968620287751 0.000000000000000000 0.979296069306690775 0.000000000000000000 0.979113504787352373 0.000000000000000000
 0.979400678016947301 0.000000000000000000 0.979353803584222415 0.000000000000000000 0.979267214838143607 0.000000000000000000 0.979097838832678091 0.000000000000000000
 0.979364515178193007 0.000000000000000000 0.979329562098032569 0.000000000000000000 0.979256889881172765 0.000000000000000000 0.979096070166399213 0.000000000000000000
 0.979321063574145501 0.000000000000000000 0.979281657748575673 0.000000000000000000 0.979203338984304339 0.000000000000000000 0.979036649559228755 0.000000000000000000
 0.979314953356082762 0.000000000000000000 0.979268884762353187 0.000000000000000000 0.979187320288953278 0.000000000000000000 0.979025973690922258 0.000000000000000000
 0.979302538080098595 0.000000000000000000 0.979249729252423928 0.000000000000000000 0.979152965617822502 0.000000000000000000 0.979009737798800406 0.000000000000000000
 0.979275626052279469 0.000000000000000000 0.979228842744528927 0.000000000000000000 0.979133127175163209 0.000000000000000000 0.978983262818153732 0.000000000000000000
 0.979265860809863331 0.000000000000000000 0.979222757635191843 0.000000000000000000 0.979125896195002010 0.000000000000000000 0.978958739652802223 0.000000000000000000
 0.979262461966433406 0.000000000000000000 0.979217557195534494 0.000000000000000000 0.979123111356494435 0.000000000000000000 0.978930331306318902 0.000000000000000000
 0.979217913095248416 0.000000000000000000 0.979181409742342801 0.000000000000000000 0.979105892493085106 0.000000000000000000 0.978924188833022013 0.000000000000000000
 0.979184578481353651 0.000000000000000000 0.979153624542434153 0.000000000000000000 0.979090112703342785 0.000000000000000000 0.978901151316284412 0.000000000000000000
 0.979180656212466527 0.000000000000000000 0.979142286509835702 0.000000000000000000 0.979067148964835376 0.000000000000000000 0.978881389059243046 0.000000000000000000
 0.979154561138059099 0.000000000000000000 0.979109298062738165 0.000000000000000000 0.979036464142761909 0.000000000000000000 0.978878196493948471 0.000000000000000000
 0.979153220522818613 0.000000000000000000 0.979103950726878280 0.000000000000000000 0.979012154754138497 0.000000000000000000 0.978852802013460810 0.000000000000000000
 0.979133688080253584 0.000000000000000000 0.979093496725448986 0.000000000000000000 0.978991242598461708 0.000000000000000000 0.978815235097416969 0.000000000000000000
 0.979120131628553159 0.000000000000000000 0.979080469446753199 0.000000000000000000 0.978983078897344261 0.000000000000000000 0.978789315374541391 0.000000000000000000
 0.979077585799124628 0.000000000000000000 0.979036138407551548 0.000000000000000000 0.978963463913641974 0.000000000000000000 0.978781511248707492 0.000000000000000000
 0.979037894121048136 0.000000000000000000 0.979010835218996678 0.000000000000000000 0.978942696127965584 0.000000000000000000 0.978764184903095358 0.000000000000000000
 0.978984806566836840 0.000000000000000000 0.978952493328547724 0.000000000000000000 0.978891235974543195 0.000000000000000000 0.978746321357438775 0.000000000000000000
 0.978961838972560616 0.000000000000000000 0.978913587061236545 0.000000000000000000 0.978833979215189554 0.000000000000000000 0.978702316038219222 0.000000000000000000
 0.978957111560717963 0.000000000000000000 0.978900628257072691 0.000000000000000000 0.978786718773016706 0.000000000000000000 0.978642237082142041 0.000000000000000000
 0.978904648585225745 0.000000000000000000 0.978868779905719633 0.000000000000000000 0.978778131415566355 0.000000000000000000 0.978573708644754792 0.000000000000000000
 0.978856993974599576 0.000000000000000000 0.978822315957743272 0.000000000000000000 0.978754940904461024 0.000000000000000000 0.978565702323634379 0.000000000000000000
 0.978795085434951972 0.000000000000000000 0.978760044915678251 0.000000000000000000 0.978698713213711602 0.000000000000000000 0.978552775206367520 0.000000000000000000
 0.978784109710340244 0.000000000000000000 0.978737884633246291 0.000000000000000000 0.978665201303903332 0.000000000000000000 0.978540501155479858 0.000000000000000000
 0.978767260066610412 0.000000000000000000 0.978729786986306416 0.000000000000000000 0.978652132307276879 0.000000000000000000 0.978516557858102987 0.000000000000000000
 0.978748526898246096 0.000000000000000000 0.978710825498398829 0.000000000000000000 0.978626250029558165 0.000000000000000000 0.978492478338855332 0.000000000000000000
 0.978719105038026282 0.000000000000000000 0.978686662841215416 0.000000000000000000 0.978617658054558137 0.000000000000000000 0.978465827769126495 0.000000000000000000
 0.978702593860697578 0.000000000000000000 0.978669735740596347 0.000000000000000000 0.978599767479577332 0.000000000000000000 0.978455586799395594 0.000000000000000000
 0.978699355719588215 0.000000000000000000 0.978661222941441422 0.000000000000000000 0.978588213548929997 0.000000000000000000 0.978423402887903304 0.000000000000000000
 0.978665063329922758 0.000000000000000000 0.978625465882899004 0.000000000000000000 0.978547211170709197 0.000000000000000000 0.978382340592991451 0.000000000000000000
 0.978631397247268997 0.000000000000000000 0.978586637650062818 0.000000000000000000 0.978499219596940306 0.000000000000000000 0.978348077240118075 0.000000000000000000
 0.978608944061394204 0.000000000000000000 0.978567993472104436 0.000000000000000000 0.978482764782426906 0.000000000000000000 0.978322680098294040 0.000000000000000000
 0.978572679876370644 0.000000000000000000 0.978537981360445897 0.000000000000000000 0.978461719486820369 0.000000000000000000 0.978302525178660454 0.000000000000000000
 0.978534735238551834 0.000000000000000000 0.978502055307088447 0.000000000000000000 0.978434269201938212 0.000000000000000000 0.978277023192927753 0.000000000000000000
 0.978499466592540279 0.000000000000000000 0.978470327289471475 0.000000000000000000 0.978411680148086216 0.000000000000000000 0.978264488529697829 0.000000000000000000
 0.978457241009057066 0.000000000000000000 0.978426467303693315 0.000000000000000000 0.978364810648057803 0.000000000000000000 0.978235683959493341 0.000000000000000000
 0.978423595980933203 0.000000000000000000 0.978388306902720384 0.000000000000000000 0.978322615384693783 0.000000000000000000 0.978193018352558230 0.000000000000000000
 0.978399218391111436 0.000000000000000000 0.978368940218228067 0.000000000000000000 0.978306768310763020 0.000000000000000000 0.978177180876484753 0.000000000000000000
 0.978363830338532803 0.000000000000000000 0.978331018876623215 0.000000000000000000 0.978265211334708340 0.000000000000000000 0.978133014002228518 0.000000000000000000
 0.978319214013484317 0.000000000000000000 0.978278491535809369 0.000000000000000000 0.978200792587794132 0.000000000000000000 0.978055171985583671 0.000000000000000000
 0.978289463088497735 0.000000000000000000 0.978240130896542492 0.000000000000000000 0.978150385959275614 0.000000000000000000 0.978012783484115245 0.000000000000000000
 0.978242942132737436 0.000000000000000000 0.978205826215364005 0.000000000000000000 0.978126118810195511 0.000000000000000000 0.977954457169038061 0.000000000000000000
 0.978199654366577298 0.000000000000000000 0.978160348400819779 0.000000000000000000 0.978077823845807770 0.000000000000000000 0.977917220517293573 0.000000000000000000
 0.978180861645278066 0.000000000000000000 0.978143575808181120 0.000000000000000000 0.978067458335953099 0.000000000000000000 0.977897354468618696 0.000000000000000000
 0.978177412144389691 0.000000000000000000 0.978137704099369953 0.000000000000000000 0.978059363675244375 0.000000000000000000 0.977892986845218859 0.000000000000000000
 0.978099301850027358 0.000000000000000000 0.978062593631093935 0.000000000000000000 0.977998095348029062 0.000000000000000000 0.977879551274308145 0.000000000000000000
 0.978082240186453178 0.000000000000000000 0.978051281960806485 0.000000000000000000 0.977985148491911760 0.000000000000000000 0.977850026994483201 0.000000000000000000
 0.978074779840506725 0.000000000000000000 0.978027098909761583 0.000000000000000000 0.977941594884128351 0.000000000000000000 0.977793644752281921 0.000000000000000000
 0.978070673520398781 0.000000000000000000 0.978019454558886503 0.000000000000000000 0.977930925821933861 0.000000000000000000 0.977784276184466949 0.000000000000000000
 0.978037268573671348 0.000000000000000000 0.977996740275286602 0.000000000000000000 0.977906893698237689 0.000000000000000000 0.977762714229361674 0.000000000000000000
 0.978019456118083164 0.000000000000000000 0.977985289551318582 0.000000000000000000 0.977904426524638493 0.000000000000000000 0.977721375838320306 0.000000000000000000
 0.978008782133869436 0.000000000000000000 0.977971351540128153 0.000000000000000000 0.977893887385656746 0.000000000000000000 0.977705505514132267 0.000000000000000000
 0.977980820360147440 0.000000000000000000 0.977940719871409736 0.000000000000000000 0.977857775784243044 0.000000000000000000 0.977679289151259789 0.000000000000000000
 0.977942164375567691 0.000000000000000000 0.977909287365872903 0.000000000000000000 0.977842550698820423 0.000000000000000000 0.977676578060414636 0.000000000000000000
 0.977900699971663179 0.000000000000000000 0.977865678131721205 0.000000000000000000 0.977797756382624894 0.000000000000000000 0.977664422299168390 0.000000000000000000
 0.977884202898531618 0.000000000000000000 0.977841520326373392 0.000000000000000000 0.977758207269636137 0.000000000000000000 0.977588032252150407 0.000000000000000000
 0.977858598671486057 0.000000000000000000 0.977818327182530367 0.000000000000000000 0.977729899442175698 0.000000000000000000 0.977545166962675904 0.000000000000000000
 0.977775195220458526 0.000000000000000000 0.977732155471560560 0.000000000000000000 0.977651235893320036 0.000000000000000000 0.977497806342815800 0.000000000000000000
 0.977748375917126489 0.000000000000000000 0.977701936849340925 0.000000000000000000 0.977613975515829847 0.000000000000000000 0.977432420765387278 0.000000000000000000
 0.977725635989225239 0.000000000000000000 0.977688507301702314 0.000000000000000000 0.977601961614593895 0.000000000000000000 0.977418295408321702 0.000000000000000000
 0.977609039487065457 0.000000000000000000 0.977564463085079494 0.000000000000000000 0.977477735467418007 0.000000000000000000 0.977341154253345556 0.000000000000000000
 0.977599873257533947 0.000000000000000000 0.977554253748957103 0.000000000000000000 0.977463946854347565 0.000000000000000000 0.977315583741532823 0.000000000000000000
 0.977535384169018307 0.000000000000000000 0.977503602448251629 0.000000000000000000 0.977444341255778837 0.000000000000000000 0.977301229402046001 0.000000000000000000
 0.977531611883232565 0.000000000000000000 0.977498671679584819 0.000000000000000000 0.977435132982832688 0.000000000000000000 0.977290356787447467 0.000000000000000000
 0.977505224203376599 0.000000000000000000 0.977472868009329088 0.000000000000000000 0.977410080435988871 0.000000000000000000 0.977274016034599846 0.000000000000000000
 0.977478465719264111 0.000000000000000000 0.977440326423075878 0.000000000000000000 0.977356671694582291 0.000000000000000000 0.977228871576398150 0.000000000000000000
 0.977427382535905553 0.000000000000000000 0.977394597132188792 0.000000000000000000 0.977335678360541360 0.000000000000000000 0.977192177634503167 0.000000000000000000
 0.977395926234575385 0.000000000000000000 0.977360258241712909 0.000000000000000000 0.977288704090723104 0.000000000000000000 0.977128770884907683 0.000000000000000000
 0.977358192979166596 0.000000000000000000 0.977315875682743140 0.000000000000000000 0.977227259550686123 0.000000000000000000 0.977068422785303703 0.000000000000000000
 0.977335059675954798 0.000000000000000000 0.977289916018874383 0.000000000000000000 0.977201929551370529 0.000000000000000000 0.977032157594635464 0.000000000000000000
 0.977329392924786822 0.000000000000000000 0.977281452410144857 0.000000000000000000 0.977186413007204102 0.000000000000000000 0.977012220580645185 0.000000000000000000
 0.977292787201826219 0.000000000000000000 0.977242468099403072 0.000000000000000000 0.977148760996995214 0.000000000000000000 0.976998768978660892 0.000000000000000000
 0.977253628304951549 0.000000000000000000 0.977216398412802723 0.000000000000000000 0.977137528926055654 0.000000000000000000 0.976948161593312436 0.000000000000000000
 0.977210308986294240 0.000000000000000000 0.977174921491177573 0.000000000000000000 0.977100155156340744 0.000000000000000000 0.976941952259422153 0.000000000000000000
 0.977190737634615392 0.000000000000000000 0.977156935308406416 0.000000000000000000 0.977084960199184893 0.000000000000000000 0.976927158960317676 0.000000000000000000
 0.977134497422308734 0.000000000000000000 0.977105398175258988 0.000000000000000000 0.977049351513964548 0.000000000000000000 0.976915979607653084 0.000000000000000000
 0.977123306306055150 0.000000000000000000 0.977090700974683868 0.000000000000000000 0.977025883532619210 0.000000000000000000 0.976892383855585189 0.000000000000000000
 0.977103002900876816 0.000000000000000000 0.977072967575013052 0.000000000000000000 0.977012620810329246 0.000000000000000000 0.976887798195429702 0.000000000000000000
 0.977082892754668197 0.000000000000000000 0.977031499551649474 0.000000000000000000 0.976930077400776420 0.000000000000000000 0.976784977892123818 0.000000000000000000
 0.977073171448224920 0.000000000000000000 0.977020495343850826 0.000000000000000000 0.976915686006272099 0.000000000000000000 0.976745095120095552 0.000000000000000000
 0.977065227634723588 0.000000000000000000 0.977011644435368698 0.000000000000000000 0.976909506531734029 0.000000000000000000 0.976717184233470981 0.000000000000000000
 0.977036313669811807 0.000000000000000000 0.976991138441128726 0.000000000000000000 0.976901835180438161 0.000000000000000000 0.976712371691359493 0.000000000000000000
 0.976985905790674569 0.000000000000000000 0.976951881704852698 0.000000000000000000 0.976881339352731692 0.000000000000000000 0.976698124522562328 0.000000000000000000
 0.976977393469887767 0.000000000000000000 0.976942404967715006 0.000000000000000000 0.976870160398615739 0.000000000000000000 0.976684629032660956 0.000000000000000000
 0.976933342485067691 0.000000000000000000 0.976881741219976063 0.000000000000000000 0.976781300613207004 0.000000000000000000 0.976628729518219441 0.000000000000000000
 0.976906118909514065 0.000000000000000000 0.976861658447120140 0.000000000000000000 0.976773622177265710 0.000000000000000000 0.976607265631164956 0.000000000000000000
 0.976871965180690194 0.000000000000000000 0.976825253502369151 0.000000000000000000 0.976737413229328499 0.000000000000000000 0.976582359161257907 0.000000000000000000
 0.976860377518111500 0.000000000000000000 0.976815250909122246 0.000000000000000000 0.976726294583396215 0.000000000000000000 0.976560239313439382 0.000000000000000000
 0.976816360082396362 0.000000000000000000 0.976775961385471847 0.000000000000000000 0.976703621098303332 0.000000000000000000 0.976545606574569569 0.000000000000000000
 0.976809193634998185 0.000000000000000000 0.976757650217557449 0.000000000000000000 0.976675867988173407 0.000000000000000000 0.976526212157212026 0.000000000000000000
 0.976800409010239790 0.000000000000000000 0.976750962260520383 0.000000000000000000 0.976647649117813765 0.000000000000000000 0.976488246115456149 0.000000000000000000
 0.976770084998005439 0.000000000000000000 0.976730632500686591 0.000000000000000000 0.976642753522504070 0.000000000000000000 0.976451057230643515 0.000000000000000000
 0.976748459153188087 0.000000000000000000 0.976715812630613023 0.000000000000000000 0.976639606952293571 0.000000000000000000 0.976441270535929218 0.000000000000000000
 0.976743876947804957 0.000000000000000000 0.976708057260098905 0.000000000000000000 0.976622977406854553 0.000000000000000000 0.976436149418016264 0.000000000000000000
 0.976700131316887266 0.000000000000000000 0.976662016146922940 0.000000000000000000 0.976588048874328596 0.000000000000000000 0.976418739072949626 0.000000000000000000
 0.976639075043515326 0.000000000000000000 0.976609027560180865 0.000000000000000000 0.976548922725728574 0.000000000000000000 0.976396749182653956 0.000000000000000000
 0.976636844637877810 0.000000000000000000 0.976590571460316359 0.000000000000000000 0.976501612736836000 0.000000000000000000 0.976354669367476724 0.000000000000000000
 0.976622286077114765 0.000000000000000000 0.976578178611554160 0.000000000000000000 0.976493678138414256 0.000000000000000000 0.976347529345640064 0.000000000000000000
 0.976593849769193167 0.000000000000000000 0.976554893165873295 0.000000000000000000 0.976475271579670845 0.000000000000000000 0.976295607346755689 0.000000000000000000
 0.976558394494527082 0.000000000000000000 0.976515629220434667 0.000000000000000000 0.976435850735926425 0.000000000000000000 0.976277307529323179 0.000000000000000000
 0.976531621338450062 0.000000000000000000 0.976491932202811386 0.000000000000000000 0.976401016800061750 0.000000000000000000 0.976266592482111006 0.000000000000000000
 0.976504426942349402 0.000000000000000000 0.976466290151417726 0.000000000000000000 0.976397024124576185 0.000000000000000000 0.976219078633459247 0.000000000000000000
 0.976490948153422633 0.000000000000000000 0.976454109481422083 0.000000000000000000 0.976374028640709546 0.000000000000000000 0.976216119282888095 0.000000000000000000
 0.976430359734228981 0.000000000000000000 0.976396646944113433 0.000000000000000000 0.976332844574154701 0.000000000000000000 0.976196166265888676 0.000000000000000000
 0.976424490701535475 0.000000000000000000 0.976388323879064268 0.000000000000000000 0.976321803808641198 0.000000000000000000 0.976180355783140774 0.000000000000000000
 0.976395039902756445 0.000000000000000000 0.976358207361289976 0.000000000000000000 0.976295735102631235 0.000000000000000000 0.976163826022600545 0.000000000000000000
 0.976392359819719169 0.000000000000000000 0.976353403113449092 0.000000000000000000 0.976270033890274114 0.000000000000000000 0.976126083457445670 0.000000000000000000
 0.976374477523653028 0.000000000000000000 0.976332058049066531 0.000000000000000000 0.976251351662878464 0.000000000000000000 0.976111330991239035 0.000000000000000000
 0.976327649780231011 0.000000000000000000 0.976293778217753094 0.000000000000000000 0.976213097380254857 0.000000000000000000 0.976080717181681101 0.000000000000000000
 0.976306899721960053 0.000000000000000000 0.976268967391691112 0.000000000000000000 0.976201435161262010 0.000000000000000000 0.976014743805652230 0.000000000000000000
 0.976291886398722331 0.000000000000000000 0.976263370242882456 0.000000000000000000 0.976184724319894448 0.000000000000000000 0.975989313795088576 0.000000000000000000
 0.976201543439708996 0.000000000000000000 0.976174703000466826 0.000000000000000000 0.976120484533640531 0.000000000000000000 0.975983869627123579 0.000000000000000000
 0.976145151259664612 0.000000000000000000 0.976113433608152947 0.000000000000000000 0.976052185253131976 0.000000000000000000 0.975934526556952897 0.000000000000000000
 0.976125446991050971 0.000000000000000000 0.976091654353088201 0.000000000000000000 0.976026151178579271 0.000000000000000000 0.975898215222549492 0.000000000000000000
 0.976110418582897932 0.000000000000000000 0.976072176744382070 0.000000000000000000 0.975992527887795669 0.000000000000000000 0.975835599911947904 0.000000000000000000
 0.976071377777449789 0.000000000000000000 0.976037070127209860 0.000000000000000000 0.975969566235987296 0.000000000000000000 0.975829473449681850 0.000000000000000000
 0.976032473885529606 0.000000000000000000 0.975994536947729863 0.000000000000000000 0.975916778043602329 0.000000000000000000 0.975792080742388435 0.000000000000000000
 0.976016639190368407 0.000000000000000000 0.975981110699220666 0.000000000000000000 0.975915593459105390 0.000000000000000000 0.975769712328840910 0.000000000000000000
 0.976002466527232881 0.000000000000000000 0.975965165280891722 0.000000000000000000 0.975894345561669541 0.000000000000000000 0.975743265079737965 0.000000000000000000
 0.975979692555251965 0.000000000000000000 0.975937676885751948 0.000000000000000000 0.975850432314726457 0.000000000000000000 0.975678774944849447 0.000000000000000000
 0.975923688841510262 0.000000000000000000 0.975885938703973221 0.000000000000000000 0.975805150260281473 0.000000000000000000 0.975637182171011030 0.000000000000000000
 0.975865439804065371 0.000000000000000000 0.975830424080886272 0.000000000000000000 0.975759304300133468 0.000000000000000000 0.975614722167632342 0.000000000000000000
 0.975834364953859112 0.000000000000000000 0.975792956559273783 0.000000000000000000 0.975708810941598781 0.000000000000000000 0.975536033745140752 0.000000000000000000
 0.975778144254825119 0.000000000000000000 0.975744533852595297 0.000000000000000000 0.975676049437318560 0.000000000000000000 0.975525844368555273 0.000000000000000000
 0.975712807783046365 0.000000000000000000 0.975663959145246507 0.000000000000000000 0.975573969972361676 0.000000000000000000 0.975439285028340319 0.000000000000000000
 0.975706086436664566 0.000000000000000000 0.975658735568660784 0.000000000000000000 0.975565785408565089 0.000000000000000000 0.975417995044068786 0.000000000000000000
 0.975668292441377538 0.000000000000000000 0.975632020789470089 0.000000000000000000 0.975554719558485384 0.000000000000000000 0.975382657290425392 0.000000000000000000
 0.975629079130162391 0.000000000000000000 0.975596697302190230 0.000000000000000000 0.975536794947524100 0.000000000000000000 0.975373430002193009 0.000000000000000000
 0.975625238852416254 0.000000000000000000 0.975588183002623288 0.000000000000000000 0.975509765262955741 0.000000000000000000 0.975358959736235542 0.000000000000000000
 0.975586754549728874 0.000000000000000000 0.975545048333922082 0.000000000000000000 0.975460274009232187 0.000000000000000000 0.975295816435047591 0.000000000000000000
 0.975542450997952004 0.000000000000000000 0.975508408507959612 0.000000000000000000 0.975439858970919893 0.000000000000000000 0.975291755313885234 0.000000000000000000
 0.975512703427606986 0.000000000000000000 0.975473477282735479 0.000000000000000000 0.975396947211285781 0.000000000000000000 0.975236538748252113 0.000000000000000000
 0.975476941676208242 0.000000000000000000 0.975427918931816795 0.000000000000000000 0.975336146927950787 0.000000000000000000 0.975182084616721845 0.000000000000000000
 0.975470482120303850 0.000000000000000000 0.975419232737426034 0.000000000000000000 0.975320099226597681 0.000000000000000000 0.975164954672356976 0.000000000000000000
 0.975431185153660119 0.000000000000000000 0.975390391545288060 0.000000000000000000 0.975302857694976266 0.000000000000000000 0.975145433968920505 0.000000000000000000
 0.975392196711492798 0.000000000000000000 0.975360183027838001 0.000000000000000000 0.975291619837585833 0.000000000000000000 0.975096974979097419 0.000000000000000000
 0.975348751127627089 0.000000000000000000 0.975318334168301382 0.000000000000000000 0.975257694764530725 0.000000000000000000 0.975093170385380126 0.000000000000000000
 0.975329161075321527 0.000000000000000000 0.975290199955451742 0.000000000000000000 0.975211516296538017 0.000000000000000000 0.975070592039188666 0.000000000000000000
 0.975266638985136769 0.000000000000000000 0.975236686549481813 0.000000000000000000 0.975175473953901140 0.000000000000000000 0.975034909481826584 0.000000000000000000
 0.975192885886403626 0.000000000000000000 0.975151400331364160 0.000000000000000000 0.975076107772345879 0.000000000000000000 0.974936745669538474 0.000000000000000000
 0.975178928978323589 0.000000000000000000 0.975141078800397576 0.000000000000000000 0.975058246107980309 0.000000000000000000 0.974904952794014235 0.000000000000000000
 0.975111179595472777 0.000000000000000000 0.975078338245013665 0.000000000000000000 0.975015655732496045 0.000000000000000000 0.974880008883614479 0.000000000000000000
 0.975077298645967816 0.000000000000000000 0.975041851260313619 0.000000000000000000 0.974970929503034323 0.000000000000000000 0.974819514666705578 0.000000000000000000
 0.975037665615446247 0.000000000000000000 0.974991365202464544 0.000000000000000000 0.974908930746921532 0.000000000000000000 0.974783682380925165 0.000000000000000000
 0.975020179360329808 0.000000000000000000 0.974978056495114265 0.000000000000000000 0.974891317915752120 0.000000000000000000 0.974728746886368347 0.000000000000000000
 0.974982747156311502 0.000000000000000000 0.974947370016315484 0.000000000000000000 0.974873565460586566 0.000000000000000000 0.974702399690938304 0.000000000000000000
 0.974942838264820644 0.000000000000000000 0.974902440939655057 0.000000000000000000 0.974827095470979232 0.000000000000000000 0.974671778134812983 0.000000000000000000
 0.974897798859203690 0.000000000000000000 0.974855293163648273 0.000000000000000000 0.974766452141169304 0.000000000000000000 0.974610722686853781 0.000000000000000000
 0.974870559572292072 0.000000000000000000 0.974831177341692001 0.000000000000000000 0.974750234400457938 0.000000000000000000 0.974574872411208548 0.000000000000000000
 0.974796420572511146 0.000000000000000000 0.974759105879728360 0.000000000000000000 0.974688471667280232 0.000000000000000000 0.974547124420838018 0.000000000000000000
 0.974763742869193761 0.000000000000000000 0.974730075314543698 0.000000000000000000 0.974664945979758501 0.000000000000000000 0.974534559703074788 0.000000000000000000
 0.974735411098759719 0.000000000000000000 0.974698524986591597 0.000000000000000000 0.974622798350806563 0.000000000000000000 0.974491011312840771 0.000000000000000000
 0.974700912146862608 0.000000000000000000 0.974662877978872966 0.000000000000000000 0.974595143450240342 0.000000000000000000 0.974473247662043685 0.000000000000000000
 0.974687170776633915 0.000000000000000000 0.974656019474823276 0.000000000000000000 0.974593599517785569 0.000000000000000000 0.974434274845603188 0.000000000000000000
 0.974676975471254869 0.000000000000000000 0.974638240583276527 0.000000000000000000 0.974558512424318679 0.000000000000000000 0.974423201116282556 0.000000000000000000
 0.974646333902951190 0.000000000000000000 0.974609665408136649 0.000000000000000000 0.974538433360439660 0.000000000000000000 0.974406593459744674 0.000000000000000000
 0.974606962219246253 0.000000000000000000 0.974570850509500097 0.000000000000000000 0.974500303280124380 0.000000000000000000 0.974359095220507454 0.000000000000000000
 0.974570266439219846 0.000000000000000000 0.974532428856203725 0.000000000000000000 0.974456476239625835 0.000000000000000000 0.974310342555287479 0.000000000000000000
 0.974535278114830428 0.000000000000000000 0.974498752580149841 0.000000000000000000 0.974423005412841881 0.000000000000000000 0.974261143554371545 0.000000000000000000
 0.974511840268491691 0.000000000000000000 0.974474215164949586 0.000000000000000000 0.974398709013789999 0.000000000000000000 0.974251068111371632 0.000000000000000000
 0.974475992088021159 0.000000000000000000 0.974432975834853665 0.000000000000000000 0.974360270319076904 0.000000000000000000 0.974248267227079134 0.000000000000000000
 0.974465230290964990 0.000000000000000000 0.974424491942100235 0.000000000000000000 0.974348725311826813 0.000000000000000000 0.974227262984669329 0.000000000000000000
 0.974450971804647459 0.000000000000000000 0.974418640195747532 0.000000000000000000 0.974338805338723080 0.000000000000000000 0.974189607266246260 0.000000000000000000
 0.974398574615173430 0.000000000000000000 0.974371881155549402 0.000000000000000000 0.974322398016696289 0.000000000000000000 0.974169136211285092 0.000000000000000000
 0.974374327471802526 0.000000000000000000 0.974346688916243209 0.000000000000000000 0.974295160167126362 0.000000000000000000 0.974162001533537381 0.000000000000000000
 0.974363767791109447 0.000000000000000000 0.974328423134571020 0.000000000000000000 0.974260523697437320 0.000000000000000000 0.974133434907279327 0.000000000000000000
 0.974358612663800638 0.000000000000000000 0.974310112571232456 0.000000000000000000 0.974215348474654852 0.000000000000000000 0.974073132027551525 0.000000000000000000
 0.974313952537594008 0.000000000000000000 0.974276795378693605 0.000000000000000000 0.974196709333861710 0.000000000000000000 0.973999211099815021 0.000000000000000000
 0.974305760450957736 0.000000000000000000 0.974265361614788716 0.000000000000000000 0.974179607530107017 0.000000000000000000 0.973993510889760161 0.000000000000000000
 0.974302675029175336 0.000000000000000000 0.974261628408520486 0.000000000000000000 0.974174660882644927 0.000000000000000000 0.973989918144522959 0.000000000000000000
 0.974263991455437073 0.000000000000000000 0.974222131929667889 0.000000000000000000 0.974134700346514393 0.000000000000000000 0.973950329863567221 0.000000000000000000
 0.974218508560456997 0.000000000000000000 0.974181031677545550 0.000000000000000000 0.974103565979902664 0.000000000000000000 0.973939548485930784 0.000000000000000000
 0.974159771360105231 0.000000000000000000 0.974111775650234213 0.000000000000000000 0.974039119516430629 0.000000000000000000 0.973913977985480739 0.000000000000000000
 0.974139945906294158 0.000000000000000000 0.974100300761563842 0.000000000000000000 0.974012737527438777 0.000000000000000000 0.973866681501949993 0.000000000000000000
 0.974135577623654880 0.000000000000000000 0.974088769154444312 0.000000000000000000 0.973987921197798201 0.000000000000000000 0.973839015456495427 0.000000000000000000
 0.974116132211412467 0.000000000000000000 0.974067443559879287 0.000000000000000000 0.973986364119267423 0.000000000000000000 0.973813457043611996 0.000000000000000000
 0.974100166934581124 0.000000000000000000 0.974053999683923144 0.000000000000000000 0.973962425950844035 0.000000000000000000 0.973782262652227781 0.000000000000000000
 0.974087674055364117 0.000000000000000000 0.974041608261765890 0.000000000000000000 0.973953977953046834 0.000000000000000000 0.973761827717583905 0.000000000000000000
 0.974050239220860536 0.000000000000000000 0.974015745422020074 0.000000000000000000 0.973932566532854760 0.000000000000000000 0.973727701498378950 0.000000000000000000
 0.974038121898686216 0.000000000000000000 0.974006935738358615 0.000000000000000000 0.973927930048771318 0.000000000000000000 0.973725001369673882 0.000000000000000000
 0.973981253695957894 0.000000000000000000 0.973936201523004419 0.000000000000000000 0.973847752775568565 0.000000000000000000 0.973681201366021321 0.000000000000000000
 0.973935914544928227 0.000000000000000000 0.973891279892800998 0.000000000000000000 0.973809078624063296 0.000000000000000000 0.973666807988027072 0.000000000000000000
 0.973924393458584059 0.000000000000000000 0.973882054933220109 0.000000000000000000 0.973797457227128072 0.000000000000000000 0.973648445303935572 0.000000000000000000
 0.973881485411650205 0.000000000000000000 0.973851632340572815 0.000000000000000000 0.973789419110538956 0.000000000000000000 0.973632808213564904 0.000000000000000000
 0.973857810423012560 0.000000000000000000 0.973811297786764785 0.000000000000000000 0.973721173573822596 0.000000000000000000 0.973550409641574133 0.000000000000000000
 0.973808584348145101 0.000000000000000000 0.973768104322104366 0.000000000000000000 0.973680862217143450 0.000000000000000000 0.973502987412456888 0.000000000000000000
 0.973732102450644232 0.000000000000000000 0.973699326383847708 0.000000000000000000 0.973635336308194321 0.000000000000000000 0.973480160337607092 0.000000000000000000
 0.973686316216189285 0.000000000000000000 0.973650095466167320 0.000000000000000000 0.973578215717804341 0.000000000000000000 0.973434932830300692 0.000000000000000000
 0.973661392750335586 0.000000000000000000 0.973613586105809725 0.000000000000000000 0.973531112762339501 0.000000000000000000 0.973402820752616416 0.000000000000000000
 0.973649113397620170 0.000000000000000000 0.973603582069804796 0.000000000000000000 0.973512405661863034 0.000000000000000000 0.973362554098835986 0.000000000000000000
 0.973634246780575752 0.000000000000000000 0.973589367012274720 0.000000000000000000 0.973501609359883835 0.000000000000000000 0.973325231938287905 0.000000000000000000
 0.973589702020063785 0.000000000000000000 0.973557016077633786 0.000000000000000000 0.973480329827362767 0.000000000000000000 0.973310836900768916 0.000000000000000000
 0.973560244432439159 0.000000000000000000 0.973526628762386714 0.000000000000000000 0.973455980371310980 0.000000000000000000 0.973280147693633579 0.000000000000000000
 0.973538980044806768 0.000000000000000000 0.973497905103155814 0.000000000000000000 0.973412694735272588 0.000000000000000000 0.973229791596388560 0.000000000000000000
 0.973492083317534562 0.000000000000000000 0.973447286796435107 0.000000000000000000 0.973359886519661210 0.000000000000000000 0.973196427507867168 0.000000000000000000
 0.973483350156552407 0.000000000000000000 0.973435615054139225 0.000000000000000000 0.973341321400735260 0.000000000000000000 0.973170130531242794 0.000000000000000000
 0.973440458332196168 0.000000000000000000 0.973406477616881927 0.000000000000000000 0.973334574736624214 0.000000000000000000 0.973165778768632084 0.000000000000000000
 0.973367053369161184 0.000000000000000000 0.973337007145016919 0.000000000000000000 0.973276062153806576 0.000000000000000000 0.973136010213188407 0.000000000000000000
 0.973313458743888082 0.000000000000000000 0.973280303132371793 0.000000000000000000 0.973214002227101416 0.000000000000000000 0.973078464321524006 0.000000000000000000
 0.973234790226757962 0.000000000000000000 0.973204376045955111 0.000000000000000000 0.973144775774853366 0.000000000000000000 0.973025650820189103 0.000000000000000000
 0.973223406465707486 0.000000000000000000 0.973187589093807426 0.000000000000000000 0.973116141608297180 0.000000000000000000 0.972976306814157255 0.000000000000000000
 0.973179930464768361 0.000000000000000000 0.973147020470898627 0.000000000000000000 0.973081032643002608 0.000000000000000000 0.972948683353423993 0.000000000000000000
 0.973100820421545332 0.000000000000000000 0.973064158425828385 0.000000000000000000 0.972995087752272836 0.000000000000000000 0.972864805351183026 0.000000000000000000
 0.973081999958599897 0.000000000000000000 0.973040516160611824 0.000000000000000000 0.972957342392750890 0.000000000000000000 0.972800489955750747 0.000000000000000000
 0.973035240956456104 0.000000000000000000 0.972997696930940625 0.000000000000000000 0.972923702538868951 0.000000000000000000 0.972776685520804429 0.000000000000000000
 0.972975668018109863 0.000000000000000000 0.972939763715429673 0.000000000000000000 0.972866722833603759 0.000000000000000000 0.972738123852822767 0.000000000000000000
 0.972951685924047238 0.000000000000000000 0.972919386889612658 0.000000000000000000 0.972856174641674398 0.000000000000000000 0.972709915832595917 0.000000000000000000
 0.972926632287030468 0.000000000000000000 0.972883036691216674 0.000000000000000000 0.972800731404243835 0.000000000000000000 0.972647335494253196 0.000000000000000000
 0.972900764597668055 0.000000000000000000 0.972865638549695988 0.000000000000000000 0.972789631739905514 0.000000000000000000 0.972629283154416990 0.000000000000000000
 0.972822930176596046 0.000000000000000000 0.972781555728058578 0.000000000000000000 0.972698975310973157 0.000000000000000000 0.972526537465986718 0.000000000000000000
 0.972798751584686427 0.000000000000000000 0.972753351406143940 0.000000000000000000 0.972661875457348390 0.000000000000000000 0.972489339353032167 0.000000000000000000
 0.972790358834851321 0.000000000000000000 0.972744579916256846 0.000000000000000000 0.972653790067224411 0.000000000000000000 0.972480890635970208 0.000000000000000000
 0.972745439462795014 0.000000000000000000 0.972704849075029743 0.000000000000000000 0.972627491543094025 0.000000000000000000 0.972475138456092791 0.000000000000000000
 0.972688858881493146 0.000000000000000000 0.972655300800777889 0.000000000000000000 0.972591801649857923 0.000000000000000000 0.972465761871588841 0.000000000000000000
 0.972660967005030797 0.000000000000000000 0.972614284142106045 0.000000000000000000 0.972541338299258040 0.000000000000000000 0.972414233601434308 0.000000000000000000
 0.972640512653640377 0.000000000000000000 0.972599184627666369 0.000000000000000000 0.972514404092249207 0.000000000000000000 0.972355511364510816 0.000000000000000000
 0.972624303503077159 0.000000000000000000 0.972587397554834143 0.000000000000000000 0.972493322031975027 0.000000000000000000 0.972342230856709344 0.000000000000000000
 0.972588835743816382 0.000000000000000000 0.972550904807000349 0.000000000000000000 0.972471210714414336 0.000000000000000000 0.972317792066037412 0.000000000000000000
 0.972533800391189973 0.000000000000000000 0.972504443508589000 0.000000000000000000 0.972446631936160877 0.000000000000000000 0.972298796539333043 0.000000000000000000
 0.972502571159368334 0.000000000000000000 0.972477541403777956 0.000000000000000000 0.972427650049257242 0.000000000000000000 0.972286138241286069 0.000000000000000000
 0.972478690234794718 0.000000000000000000 0.972446275226354961 0.000000000000000000 0.972388684365686373 0.000000000000000000 0.972268709317794633 0.000000000000000000
 0.972445941607002373 0.000000000000000000 0.972413569810364420 0.000000000000000000 0.972347711117640845 0.000000000000000000 0.972238932062231553 0.000000000000000000
 0.972438064077609354 0.000000000000000000 0.972405668219921582 0.000000000000000000 0.972331644658831373 0.000000000000000000 0.972234967221164426 0.000000000000000000
 0.972384420196368726 0.000000000000000000 0.972360382189137562 0.000000000000000000 0.972316786757423723 0.000000000000000000 0.972212927108105474 0.000000000000000000
 0.972375819456961610 0.000000000000000000 0.972355778800209181 0.000000000000000000 0.972313808885480690 0.000000000000000000 0.972167947987221504 0.000000000000000000
 0.972341073454512372 0.000000000000000000 0.972315186013049670 0.000000000000000000 0.972261480729395999 0.000000000000000000 0.972139986273433787 0.000000000000000000
 0.972329857513986151 0.000000000000000000 0.972299126690346904 0.000000000000000000 0.972236444918156417 0.000000000000000000 0.972104616703730162 0.000000000000000000
 0.972304653352762505 0.000000000000000000 0.972273630561227509 0.000000000000000000 0.972210571459812489 0.000000000000000000 0.972080495387271371 0.000000000000000000
 0.972189961687026205 0.000000000000000000 0.972156765261111944 0.000000000000000000 0.972095348303732343 0.000000000000000000 0.971978270998129612 0.000000000000000000
 0.972167865291494460 0.000000000000000000 0.972136581358291396 0.000000000000000000 0.972074287078292243 0.000000000000000000 0.971949690319399484 0.000000000000000000
 0.972136306589754140 0.000000000000000000 0.972095911790232470 0.000000000000000000 0.972014262277659968 0.000000000000000000 0.971866761883389052 0.000000000000000000
 0.972115434871145712 0.000000000000000000 0.972071847586969406 0.000000000000000000 0.971985818275319269 0.000000000000000000 0.971820705317267386 0.000000000000000000
 0.972078841350476508 0.000000000000000000 0.972041158053402743 0.000000000000000000 0.971963021115646142 0.000000000000000000 0.971791007489592240 0.000000000000000000
 0.972047119662971415 0.000000000000000000 0.972003930224698331 0.000000000000000000 0.971918798738865441 0.000000000000000000 0.971758248600529617 0.000000000000000000
 0.971996058048663292 0.000000000000000000 0.971958272977263338 0.000000000000000000 0.971883445156876413 0.000000000000000000 0.971725189509497156 0.000000000000000000
 0.971952472928338862 0.000000000000000000 0.971911131557531727 0.000000000000000000 0.971830942511323626 0.000000000000000000 0.971680356854186744 0.000000000000000000
 0.971836435089105999 0.000000000000000000 0.971799530645318210 0.000000000000000000 0.971725898893747941 0.000000000000000000 0.971580001093574563 0.000000000000000000
 0.971824068651495843 0.000000000000000000 0.971787286813339701 0.000000000000000000 0.971712369892339112 0.000000000000000000 0.971553305369431741 0.000000000000000000
 0.971764388924683975 0.000000000000000000 0.971716503764719408 0.000000000000000000 0.971625745259718232 0.000000000000000000 0.971486894121019406 0.000000000000000000
 0.971728794015372377 0.000000000000000000 0.971685195509986332 0.000000000000000000 0.971608083881084106 0.000000000000000000 0.971448414547515848 0.000000000000000000
 0.971695138229813904 0.000000000000000000 0.971658413288360778 0.000000000000000000 0.971580205053099943 0.000000000000000000 0.971421334498812183 0.000000000000000000
 0.971684016147712160 0.000000000000000000 0.971644968364152040 0.000000000000000000 0.971563410615045586 0.000000000000000000 0.971399242500891602 0.000000000000000000
 0.971672049488535583 0.000000000000000000 0.971629703676913259 0.000000000000000000 0.971545070045109038 0.000000000000000000 0.971380544652393096 0.000000000000000000
 0.971624882638017162 0.000000000000000000 0.971594077425318448 0.000000000000000000 0.971530200343782901 0.000000000000000000 0.971372024409823065 0.000000000000000000
 0.971559801919429034 0.000000000000000000 0.971517771675694974 0.000000000000000000 0.971435493708869169 0.000000000000000000 0.971283632902143257 0.000000000000000000
 0.971524441957787421 0.000000000000000000 0.971483150093298775 0.000000000000000000 0.971405035204864098 0.000000000000000000 0.971256488810833929 0.000000000000000000
 0.971500531102083897 0.000000000000000000 0.971452640910687282 0.000000000000000000 0.971361695815632142 0.000000000000000000 0.971193059510340073 0.000000000000000000
 0.971496471727358535 0.000000000000000000 0.971448112134054242 0.000000000000000000 0.971351976592402133 0.000000000000000000 0.971162694440300234 0.000000000000000000
 0.971470830378179828 0.000000000000000000 0.971429596344361990 0.000000000000000000 0.971340480124478711 0.000000000000000000 0.971154303413113817 0.000000000000000000
 0.971429118497672439 0.000000000000000000 0.971387531714059116 0.000000000000000000 0.971306983111931976 0.000000000000000000 0.971143512331869241 0.000000000000000000
 0.971398150133981342 0.000000000000000000 0.971359701891503557 0.000000000000000000 0.971280523974361931 0.000000000000000000 0.971121238153285105 0.000000000000000000
 0.971357025347140968 0.000000000000000000 0.971317984868822371 0.000000000000000000 0.971238840322029784 0.000000000000000000 0.971072891246721248 0.000000000000000000
 0.971314596725295298 0.000000000000000000 0.971275480481136655 0.000000000000000000 0.971198816689106348 0.000000000000000000 0.971044434577985172 0.000000000000000000
 0.971245915459734044 0.000000000000000000 0.971199083943114161 0.000000000000000000 0.971116243065334173 0.000000000000000000 0.970964707137230487 0.000000000000000000
 0.971234351429111187 0.000000000000000000 0.971191679588113255 0.000000000000000000 0.971105503018299676 0.000000000000000000 0.970947980504296648 0.000000000000000000
 0.971225010061014138 0.000000000000000000 0.971181096886278183 0.000000000000000000 0.971093193858383996 0.000000000000000000 0.970911059203641846 0.000000000000000000
 0.971204768067423174 0.000000000000000000 0.971159985418682981 0.000000000000000000 0.971066774866403915 0.000000000000000000 0.970882167115852623 0.000000000000000000
 0.971152827453954037 0.000000000000000000 0.971110439949626980 0.000000000000000000 0.971022392142765089 0.000000000000000000 0.970843834813466589 0.000000000000000000
 0.971142902645723005 0.000000000000000000 0.971099114444218370 0.000000000000000000 0.971009003431457685 0.000000000000000000 0.970832361622925855 0.000000000000000000
 0.971116479216848960 0.000000000000000000 0.971073675606644482 0.000000000000000000 0.970990796373975562 0.000000000000000000 0.970812455773007787 0.000000000000000000
 0.971066084966902276 0.000000000000000000 0.971028218344767713 0.000000000000000000 0.970954853646277982 0.000000000000000000 0.970807605392936201 0.000000000000000000
 0.971042735449655248 0.000000000000000000 0.971008758680235062 0.000000000000000000 0.970938737143373198 0.000000000000000000 0.970785722445386523 0.000000000000000000
 0.971035858653612194 0.000000000000000000 0.970993472334457652 0.000000000000000000 0.970908107173100388 0.000000000000000000 0.970738279690576800 0.000000000000000000
 0.970957865187044633 0.000000000000000000 0.970911908018134762 0.000000000000000000 0.970840649246276777 0.000000000000000000 0.970702349472183479 0.000000000000000000
 0.970938629883278392 0.000000000000000000 0.970904196820832399 0.000000000000000000 0.970821073093504738 0.000000000000000000 0.970669600835742830 0.000000000000000000
 0.970886860167805676 0.000000000000000000 0.970853021709910835 0.000000000000000000 0.970779183301736959 0.000000000000000000 0.970606818366560820 0.000000000000000000
 0.970823831361566469 0.000000000000000000 0.970784717131867314 0.000000000000000000 0.970706287572052684 0.000000000000000000 0.970579563013189928 0.000000000000000000
 0.970776039699116078 0.000000000000000000 0.970745111906241798 0.000000000000000000 0.970686383356442195 0.000000000000000000 0.970545181814351787 0.000000000000000000
 0.970732245878473288 0.000000000000000000 0.970699988765405308 0.000000000000000000 0.970635090100101627 0.000000000000000000 0.970499374862408781 0.000000000000000000
 0.970700639057360370 0.000000000000000000 0.970660876826642927 0.000000000000000000 0.970588194050589159 0.000000000000000000 0.970450095246214173 0.000000000000000000
 0.970663424771601058 0.000000000000000000 0.970621663596528128 0.000000000000000000 0.970550964668171257 0.000000000000000000 0.970443138447970699 0.000000000000000000
 0.970661325815657783 0.000000000000000000 0.970617685943667152 0.000000000000000000 0.970546399250041603 0.000000000000000000 0.970434303262299958 0.000000000000000000
 0.970639875983397404 0.000000000000000000 0.970601275247944817 0.000000000000000000 0.970508141016533710 0.000000000000000000 0.970327686253815935 0.000000000000000000
 0.970623568411190574 0.000000000000000000 0.970583846334036604 0.000000000000000000 0.970500072521918056 0.000000000000000000 0.970316841981377687 0.000000000000000000
 0.970586196167482318 0.000000000000000000 0.970550884707896078 0.000000000000000000 0.970475575604177632 0.000000000000000000 0.970300980037556715 0.000000000000000000
 0.970575248294377579 0.000000000000000000 0.970537393345345945 0.000000000000000000 0.970457058305350340 0.000000000000000000 0.970291180576066004 0.000000000000000000
 0.970489340756740981 0.000000000000000000 0.970454391937334404 0.000000000000000000 0.970387350336286314 0.000000000000000000 0.970249599529333095 0.000000000000000000
 0.970475350615696120 0.000000000000000000 0.970431887483860445 0.000000000000000000 0.970345808890148875 0.000000000000000000 0.970228149487965208 0.000000000000000000
 0.970459823342801675 0.000000000000000000 0.970419820337012240 0.000000000000000000 0.970335026359567698 0.000000000000000000 0.970211776382149393 0.000000000000000000
 0.970399124168347393 0.000000000000000000 0.970374890758367914 0.000000000000000000 0.970325939034259233 0.000000000000000000 0.970165474552547646 0.000000000000000000
 0.970379419275913424 0.000000000000000000 0.970353861068755097 0.000000000000000000 0.970305754156877254 0.000000000000000000 0.970157188318984454 0.000000000000000000
 0.970358604230123545 0.000000000000000000 0.970329569483606713 0.000000000000000000 0.970264344708269055 0.000000000000000000 0.970125454893484673 0.000000000000000000
 0.970286009087714452 0.000000000000000000 0.970255529030617403 0.000000000000000000 0.970202415988122846 0.000000000000000000 0.970119121137392848 0.000000000000000000
 0.970255653455942335 0.000000000000000000 0.970236130523338125 0.000000000000000000 0.970197232236318485 0.000000000000000000 0.970107973160906356 0.000000000000000000
 0.970248425489281918 0.000000000000000000 0.970224011853849655 0.000000000000000000 0.970167869835246943 0.000000000000000000 0.970035030194440373 0.000000000000000000
 0.970223143110448660 0.000000000000000000 0.970191205408231561 0.000000000000000000 0.970125494680276423 0.000000000000000000 0.969989972328286987 0.000000000000000000
 0.970129536208041543 0.000000000000000000 0.970098849836880106 0.000000000000000000 0.970039723136593479 0.000000000000000000 0.969923554513794195 0.000000000000000000
 0.970092134259319394 0.000000000000000000 0.970056427351245310 0.000000000000000000 0.969983207016948845 0.000000000000000000 0.969836531560169024 0.000000000000000000
 0.970053297676177761 0.000000000000000000 0.970008548403757831 0.000000000000000000 0.969918692859825238 0.000000000000000000 0.969771854005414213 0.000000000000000000
 0.969986000827813166 0.000000000000000000 0.969953305773534336 0.000000000000000000 0.969890753845127129 0.000000000000000000 0.969744495975179310 0.000000000000000000
 0.969970065421417171 0.000000000000000000 0.969937573971201838 0.000000000000000000 0.969873187632098732 0.000000000000000000 0.969732657517949459 0.000000000000000000
 0.969949149259654475 0.000000000000000000 0.969907691572610364 0.000000000000000000 0.969824904102706720 0.000000000000000000 0.969670648110100730 0.000000000000000000
 0.969850021797939998 0.000000000000000000 0.969812191309283089 0.000000000000000000 0.969735442268250702 0.000000000000000000 0.969569475396747538 0.000000000000000000
 0.969841847107388633 0.000000000000000000 0.969795984575535508 0.000000000000000000 0.969703023920710394 0.000000000000000000 0.969542558515082642 0.000000000000000000
 0.969750114001342811 0.000000000000000000 0.969714329966983590 0.000000000000000000 0.969651737376648115 0.000000000000000000 0.969518555860002129 0.000000000000000000
 0.969716827681004534 0.000000000000000000 0.969673157034095401 0.000000000000000000 0.969584958617240811 0.000000000000000000 0.969433943187367753 0.000000000000000000
 0.969691824875337449 0.000000000000000000 0.969655441151951347 0.000000000000000000 0.969581356250560522 0.000000000000000000 0.969408419020952428 0.000000000000000000
 0.969669119087267717 0.000000000000000000 0.969629819704485696 0.000000000000000000 0.969548996651621753 0.000000000000000000 0.969386882999458743 0.000000000000000000
 0.969636242183207875 0.000000000000000000 0.969589176628218197 0.000000000000000000 0.969496469573601027 0.000000000000000000 0.969325059266824773 0.000000000000000000
 0.969619408980625375 0.000000000000000000 0.969574494167513845 0.000000000000000000 0.969482395201661462 0.000000000000000000 0.969295914521593360 0.000000000000000000
 0.969560535005045465 0.000000000000000000 0.969516763244858693 0.000000000000000000 0.969429776227643258 0.000000000000000000 0.969272872458592394 0.000000000000000000
 0.969527139630106283 0.000000000000000000 0.969495571885597651 0.000000000000000000 0.969427940676542588 0.000000000000000000 0.969248530668048391 0.000000000000000000
 0.969410402282986694 0.000000000000000000 0.969377822271798029 0.000000000000000000 0.969313660254343401 0.000000000000000000 0.969182321449979955 0.000000000000000000
 0.969392539032795542 0.000000000000000000 0.969353491021235358 0.000000000000000000 0.969277072462895739 0.000000000000000000 0.969135021751767578 0.000000000000000000
 0.969307681197752791 0.000000000000000000 0.969275119167124721 0.000000000000000000 0.969210399503359299 0.000000000000000000 0.969082456504775980 0.000000000000000000
 0.969269743836151831 0.000000000000000000 0.969241172754776392 0.000000000000000000 0.969185054664752466 0.000000000000000000 0.969071251991798999 0.000000000000000000
 0.969211363994847974 0.000000000000000000 0.969177352719618579 0.000000000000000000 0.969109834946592419 0.000000000000000000 0.968975720666332752 0.000000000000000000
 0.969186901191391836 0.000000000000000000 0.969149412776096897 0.000000000000000000 0.969080195285411117 0.000000000000000000 0.968945959396684375 0.000000000000000000
 0.969168731450337217 0.000000000000000000 0.969133786710541734 0.000000000000000000 0.969059247475516417 0.000000000000000000 0.968918410009524500 0.000000000000000000
 0.969105810472794316 0.000000000000000000 0.969070212390440888 0.000000000000000000 0.968998154688052615 0.000000000000000000 0.968841133270509469 0.000000000000000000
 0.969068215192998683 0.000000000000000000 0.969028679319659192 0.000000000000000000 0.968950423357496482 0.000000000000000000 0.968801332298213302 0.000000000000000000
 0.968988512384107992 0.000000000000000000 0.968948919089487881 0.000000000000000000 0.968869768701148160 0.000000000000000000 0.968713490831170865 0.000000000000000000
 0.968937529503639428 0.000000000000000000 0.968896927905460448 0.000000000000000000 0.968819236622455504 0.000000000000000000 0.968682931815010195 0.000000000000000000
 0.968898251023222801 0.000000000000000000 0.968866662185232430 0.000000000000000000 0.968803898823953458 0.000000000000000000 0.968676156005940037 0.000000000000000000
 0.968863965302102725 0.000000000000000000 0.968832274399767712 0.000000000000000000 0.968768343953163136 0.000000000000000000 0.968629211383734701 0.000000000000000000
 0.968805360706572971 0.000000000000000000 0.968771177212575552 0.000000000000000000 0.968702690386414322 0.000000000000000000 0.968562863333462531 0.000000000000000000
 0.968787032581632790 0.000000000000000000 0.968754533077165192 0.000000000000000000 0.968688726463172833 0.000000000000000000 0.968551847697417312 0.000000000000000000
 0.968711784153381883 0.000000000000000000 0.968673958311149219 0.000000000000000000 0.968598617245938542 0.000000000000000000 0.968451377960274029 0.000000000000000000
 0.968649959492381862 0.000000000000000000 0.968608828311016801 0.000000000000000000 0.968530101530618470 0.000000000000000000 0.968403976878619011 0.000000000000000000
 0.968625090841125136 0.000000000000000000 0.968590074586768046 0.000000000000000000 0.968520700434726933 0.000000000000000000 0.968359993088624971 0.000000000000000000
 0.968612316477512336 0.000000000000000000 0.968570387590278026 0.000000000000000000 0.968484516188806932 0.000000000000000000 0.968342662057253944 0.000000000000000000
 0.968579834127184736 0.000000000000000000 0.968541656289759190 0.000000000000000000 0.968471694004929939 0.000000000000000000 0.968319145240285839 0.000000000000000000
 0.968536262686853333 0.000000000000000000 0.968500899335375198 0.000000000000000000 0.968427369908874569 0.000000000000000000 0.968281775560454250 0.000000000000000000
 0.968512668713868763 0.000000000000000000 0.968472466999140802 0.000000000000000000 0.968397487666296297 0.000000000000000000 0.968258724601695264 0.000000000000000000
 0.968457495684503233 0.000000000000000000 0.968424883449171214 0.000000000000000000 0.968368413318114296 0.000000000000000000 0.968233399457512967 0.000000000000000000
 0.968442072344968485 0.000000000000000000 0.968408858267402417 0.000000000000000000 0.968329366659043123 0.000000000000000000 0.968163012557305414 0.000000000000000000
 0.968375269183434861 0.000000000000000000 0.968329139070550626 0.000000000000000000 0.968237988168157204 0.000000000000000000 0.968102105545403435 0.000000000000000000
 0.968370377943444716 0.000000000000000000 0.968323266452439602 0.000000000000000000 0.968228623202549987 0.000000000000000000 0.968077232620346728 0.000000000000000000
 0.968346951725643779 0.000000000000000000 0.968302941852022814 0.000000000000000000 0.968221158798540649 0.000000000000000000 0.968057713679399967 0.000000000000000000
 0.968320628047140586 0.000000000000000000 0.968280038743989380 0.000000000000000000 0.968196502046190011 0.000000000000000000 0.968038695894610335 0.000000000000000000
 0.968264596205944961 0.000000000000000000 0.968235200122484763 0.000000000000000000 0.968180388040278284 0.000000000000000000 0.968036187592207553 0.000000000000000000
 0.968259699297069898 0.000000000000000000 0.968224230119789642 0.000000000000000000 0.968161884634414327 0.000000000000000000 0.968000012989515990 0.000000000000000000
 0.968224087354377594 0.000000000000000000 0.968188933821109710 0.000000000000000000 0.968109803888657638 0.000000000000000000 0.967978360404648130 0.000000000000000000
 0.968190775093286549 0.000000000000000000 0.968160526409739930 0.000000000000000000 0.968097729569229681 0.000000000000000000 0.967933789086578678 0.000000000000000000
 0.968160978398530214 0.000000000000000000 0.968119705363387872 0.000000000000000000 0.968038278089670245 0.000000000000000000 0.967915112434558189 0.000000000000000000
 0.968139884831939801 0.000000000000000000 0.968093729638529021 0.000000000000000000 0.968005821837730762 0.000000000000000000 0.967890299596180226 0.000000000000000000
 0.968116837235196703 0.000000000000000000 0.968070922161941017 0.000000000000000000 0.967989991370924785 0.000000000000000000 0.967867137737524752 0.000000000000000000
 0.968090857037463781 0.000000000000000000 0.968049306604235937 0.000000000000000000 0.967985990891401915 0.000000000000000000 0.967844298476752907 0.000000000000000000
 0.968077764241007332 0.000000000000000000 0.968045563291657363 0.000000000000000000 0.967976382861197027 0.000000000000000000 0.967823551426242656 0.000000000000000000
 0.968051439699608496 0.000000000000000000 0.968029374426481848 0.000000000000000000 0.967969661991296859 0.000000000000000000 0.967793129702697263 0.000000000000000000
 0.968029355238339995 0.000000000000000000 0.967998883622349759 0.000000000000000000 0.967934124853024991 0.000000000000000000 0.967763440145318676 0.000000000000000000
 0.968012336400403184 0.000000000000000000 0.967974657666549332 0.000000000000000000 0.967894425790148949 0.000000000000000000 0.967737968990873609 0.000000000000000000
 0.968000537679360784 0.000000000000000000 0.967960727931286513 0.000000000000000000 0.967876605728285822 0.000000000000000000 0.967709676481656844 0.000000000000000000
 0.967937105360135774 0.000000000000000000 0.967897611785673240 0.000000000000000000 0.967830817764616214 0.000000000000000000 0.967696064850055548 0.000000000000000000
 0.967932429448475795 0.000000000000000000 0.967896806713557489 0.000000000000000000 0.967819805197894123 0.000000000000000000 0.967663990902036697 0.000000000000000000
 0.967892584945269974 0.000000000000000000 0.967853846788894745 0.000000000000000000 0.967773640673685653 0.000000000000000000 0.967612179630935265 0.000000000000000000
 0.967850971310043273 0.000000000000000000 0.967818253279355112 0.000000000000000000 0.967751822757779046 0.000000000000000000 0.967599743626019970 0.000000000000000000
 0.967838376136112566 0.000000000000000000 0.967792331014823981 0.000000000000000000 0.967697962287671687 0.000000000000000000 0.967508370989390354 0.000000000000000000
 0.967776428797233246 0.000000000000000000 0.967730489010415140 0.000000000000000000 0.967637217225054802 0.000000000000000000 0.967454783533413076 0.000000000000000000
 0.967619298878714007 0.000000000000000000 0.967588542045594080 0.000000000000000000 0.967528542879417364 0.000000000000000000 0.967410408710565495 0.000000000000000000
 0.967553228842232382 0.000000000000000000 0.967522520607180025 0.000000000000000000 0.967461245905296585 0.000000000000000000 0.967328918928928139 0.000000000000000000
 0.967537995767624115 0.000000000000000000 0.967501941743738492 0.000000000000000000 0.967429843665245759 0.000000000000000000 0.967285634747046541 0.000000000000000000
 0.967497201830060383 0.000000000000000000 0.967450321950138248 0.000000000000000000 0.967358490622384215 0.000000000000000000 0.967199060445439907 0.000000000000000000
 0.967477921808977070 0.000000000000000000 0.967428640632417403 0.000000000000000000 0.967329720406983729 0.000000000000000000 0.967154788250940256 0.000000000000000000
 0.967431436103627251 0.000000000000000000 0.967391991700531917 0.000000000000000000 0.967312488683350291 0.000000000000000000 0.967133806862034540 0.000000000000000000
 0.967428649580797551 0.000000000000000000 0.967385827443204116 0.000000000000000000 0.967304133078603745 0.000000000000000000 0.967131646162266545 0.000000000000000000
 0.967340501412661702 0.000000000000000000 0.967304071895169648 0.000000000000000000 0.967231529292288950 0.000000000000000000 0.967091135017327019 0.000000000000000000
 0.967328900760552779 0.000000000000000000 0.967289166783998233 0.000000000000000000 0.967211868720932899 0.000000000000000000 0.967061469701196330 0.000000000000000000
 0.967268650216086101 0.000000000000000000 0.967235257037022400 0.000000000000000000 0.967168794524979059 0.000000000000000000 0.967026371553651343 0.000000000000000000
 0.967267426725841983 0.000000000000000000 0.967220549845001831 0.000000000000000000 0.967128902976748250 0.000000000000000000 0.966956066929594682 0.000000000000000000
 0.967229466425441942 0.000000000000000000 0.967192346708150685 0.000000000000000000 0.967113301974756756 0.000000000000000000 0.966945087332205744 0.000000000000000000
 0.967108389042922845 0.000000000000000000 0.967079010752269985 0.000000000000000000 0.967020470880392446 0.000000000000000000 0.966901499227987182 0.000000000000000000
 0.967077145942308647 0.000000000000000000 0.967051248366760818 0.000000000000000000 0.967000016688075448 0.000000000000000000 0.966892303810301446 0.000000000000000000
 0.966979798982146921 0.000000000000000000 0.966944215761694870 0.000000000000000000 0.966872216930982353 0.000000000000000000 0.966725090808411069 0.000000000000000000
 0.966907973103433571 0.000000000000000000 0.966866926005808924 0.000000000000000000 0.966784962226858280 0.000000000000000000 0.966621875917119122 0.000000000000000000
 0.966837425837481224 0.000000000000000000 0.966798473952402371 0.000000000000000000 0.966722713794240684 0.000000000000000000 0.966587935215505345 0.000000000000000000
 0.966745777714649424 0.000000000000000000 0.966716948022737554 0.000000000000000000 0.966662117606208238 0.000000000000000000 0.966545041718758324 0.000000000000000000
 0.966738726007324245 0.000000000000000000 0.966699217131471000 0.000000000000000000 0.966626992095562465 0.000000000000000000 0.966505792695410482 0.000000000000000000
 0.966706545655701466 0.000000000000000000 0.966675422207001089 0.000000000000000000 0.966604802504542615 0.000000000000000000 0.966449046435868153 0.000000000000000000
 0.966678056034126154 0.000000000000000000 0.966633920946078362 0.000000000000000000 0.966545317250880665 0.000000000000000000 0.966419263469297629 0.000000000000000000
 0.966607009056365207 0.000000000000000000 0.966577436057129868 0.000000000000000000 0.966527408824537471 0.000000000000000000 0.966367361413028148 0.000000000000000000
 0.966602145637261656 0.000000000000000000 0.966567101131605710 0.000000000000000000 0.966491612852094395 0.000000000000000000 0.966350546956263212 0.000000000000000000
 0.966529361223619210 0.000000000000000000 0.966493755999065840 0.000000000000000000 0.966431378070222946 0.000000000000000000 0.966322754247787019 0.000000000000000000
 0.966507591914023911 0.000000000000000000 0.966474111883426024 0.000000000000000000 0.966399718833362176 0.000000000000000000 0.966240937940938793 0.000000000000000000
 0.966471900652231652 0.000000000000000000 0.966435777291134945 0.000000000000000000 0.966361886298510164 0.000000000000000000 0.966205476989860257 0.000000000000000000
 0.966423188286984813 0.000000000000000000 0.966379931774183687 0.000000000000000000 0.966294234735096458 0.000000000000000000 0.966151530482215914 0.000000000000000000
 0.966416377469475729 0.000000000000000000 0.966371221090674637 0.000000000000000000 0.966282420690032007 0.000000000000000000 0.966113457804231079 0.000000000000000000
 0.966354070982336499 0.000000000000000000 0.966311013783841100 0.000000000000000000 0.966241457545887972 0.000000000000000000 0.966092825587122395 0.000000000000000000
 0.966328375929321526 0.000000000000000000 0.966297134181398398 0.000000000000000000 0.966219611872948581 0.000000000000000000 0.966084112060301647 0.000000000000000000
 0.966303275207932910 0.000000000000000000 0.966265044313186050 0.000000000000000000 0.966190444202239762 0.000000000000000000 0.966037201131137002 0.000000000000000000
 0.966245070051118149 0.000000000000000000 0.966219411655339866 0.000000000000000000 0.966162414808301784 0.000000000000000000 0.966003011836283676 0.000000000000000000
 0.966202324013883285 0.000000000000000000 0.966171795469701999 0.000000000000000000 0.966111965743937762 0.000000000000000000 0.965994910976357923 0.000000000000000000
 0.966159139237377729 0.000000000000000000 0.966124421513984366 0.000000000000000000 0.966053437312701435 0.000000000000000000 0.965921022966342413 0.000000000000000000
 0.966104005553448886 0.000000000000000000 0.966073793557170490 0.000000000000000000 0.966013032984556874 0.000000000000000000 0.965879534457661060 0.000000000000000000
 0.966018600579210962 0.000000000000000000 0.965991556849138289 0.000000000000000000 0.965939175266695704 0.000000000000000000 0.965835639522692468 0.000000000000000000
 0.965996787823887315 0.000000000000000000 0.965958510407752047 0.000000000000000000 0.965883287019794423 0.000000000000000000 0.965760699039801218 0.000000000000000000
 0.965954301594319054 0.000000000000000000 0.965917790404012933 0.000000000000000000 0.965856147138848709 0.000000000000000000 0.965739036946318241 0.000000000000000000
 0.965913704505990678 0.000000000000000000 0.965888934158683821 0.000000000000000000 0.965832160048705979 0.000000000000000000 0.965715427447339847 0.000000000000000000
 0.965879162715113981 0.000000000000000000 0.965851608780204596 0.000000000000000000 0.965793591027056642 0.000000000000000000 0.965655906782973084 0.000000000000000000
 0.965829940090547789 0.000000000000000000 0.965799840581691105 0.000000000000000000 0.965743320817028739 0.000000000000000000 0.965635488943965115 0.000000000000000000
 0.965806292451154569 0.000000000000000000 0.965770644739528117 0.000000000000000000 0.965708249821739639 0.000000000000000000 0.965618598121537941 0.000000000000000000
 0.965761005404476736 0.000000000000000000 0.965738991040741235 0.000000000000000000 0.965691709993159009 0.000000000000000000 0.965578470161360558 0.000000000000000000
 0.965742569574974841 0.000000000000000000 0.965714076843937175 0.000000000000000000 0.965651813093563516 0.000000000000000000 0.965516953818818968 0.000000000000000000
 0.965734937700213458 0.000000000000000000 0.965703920658876336 0.000000000000000000 0.965639902542908102 0.000000000000000000 0.965498114447125633 0.000000000000000000
 0.965693353141380384 0.000000000000000000 0.965656646755486014 0.000000000000000000 0.965582377408147230 0.000000000000000000 0.965430469858734153 0.000000000000000000
 0.965671526338878761 0.000000000000000000 0.965629864380319503 0.000000000000000000 0.965545372419895576 0.000000000000000000 0.965373073218689925 0.000000000000000000
 0.965512521733656648 0.000000000000000000 0.965469041913110781 0.000000000000000000 0.965383113553364702 0.000000000000000000 0.965216037105580238 0.000000000000000000
 0.965445979457448589 0.000000000000000000 0.965406550199878311 0.000000000000000000 0.965328170702427379 0.000000000000000000 0.965175984248695662 0.000000000000000000
 0.965421509305427472 0.000000000000000000 0.965378089782343740 0.000000000000000000 0.965291185550982811 0.000000000000000000 0.965142360217279061 0.000000000000000000
 0.965363949974195723 0.000000000000000000 0.965329610475408662 0.000000000000000000 0.965263988209151158 0.000000000000000000 0.965112057985606175 0.000000000000000000
 0.965348256500454083 0.000000000000000000 0.965309325288995490 0.000000000000000000 0.965232273566224874 0.000000000000000000 0.965085619109442683 0.000000000000000000
 0.965293009099526644 0.000000000000000000 0.965260485153989434 0.000000000000000000 0.965192022773516456 0.000000000000000000 0.965040626544338309 0.000000000000000000
 0.965259628036583717 0.000000000000000000 0.965221083069006003 0.000000000000000000 0.965144616312151760 0.000000000000000000 0.964990398521470505 0.000000000000000000
 0.965187936758344245 0.000000000000000000 0.965145382192999168 0.000000000000000000 0.965062809903114660 0.000000000000000000 0.964911753659166593 0.000000000000000000
 0.965153019073256901 0.000000000000000000 0.965115798200952058 0.000000000000000000 0.965043904031677391 0.000000000000000000 0.964906170888032211 0.000000000000000000
 0.965073174658599875 0.000000000000000000 0.965036952364565659 0.000000000000000000 0.964964560921099168 0.000000000000000000 0.964817305654592117 0.000000000000000000
 0.965045188767050699 0.000000000000000000 0.965006899528021989 0.000000000000000000 0.964935867823334403 0.000000000000000000 0.964794729899584924 0.000000000000000000
 0.965036796759121906 0.000000000000000000 0.964993917315795979 0.000000000000000000 0.964908558489870893 0.000000000000000000 0.964738188331396573 0.000000000000000000
 0.965032459385971264 0.000000000000000000 0.964988824084299091 0.000000000000000000 0.964899173643046448 0.000000000000000000 0.964723913655782139 0.000000000000000000
 0.965011328262674217 0.000000000000000000 0.964969951873208998 0.000000000000000000 0.964885139332222974 0.000000000000000000 0.964712036114783400 0.000000000000000000
 0.964941575687433217 0.000000000000000000 0.964898400491413955 0.000000000000000000 0.964818679023524362 0.000000000000000000 0.964698098744422139 0.000000000000000000
 0.964891829788606437 0.000000000000000000 0.964863321176417377 0.000000000000000000 0.964801723059030003 0.000000000000000000 0.964641059309387594 0.000000000000000000
 0.964875765425001197 0.000000000000000000 0.964838569817343394 0.000000000000000000 0.964759811524881994 0.000000000000000000 0.964583817958142742 0.000000000000000000
 0.964839460862880416 0.000000000000000000 0.964792289941816983 0.000000000000000000 0.964698236136790288 0.000000000000000000 0.964511953012182177 0.000000000000000000
 0.964817426193582017 0.000000000000000000 0.964771081731218394 0.000000000000000000 0.964677600674052504 0.000000000000000000 0.964490693901045359 0.000000000000000000
 0.964765390197392825 0.000000000000000000 0.964724388170856928 0.000000000000000000 0.964643997303115341 0.000000000000000000 0.964483095822200487 0.000000000000000000
 0.964716215268433541 0.000000000000000000 0.964671455030101099 0.000000000000000000 0.964582725816242825 0.000000000000000000 0.964411322702943385 0.000000000000000000
 0.964655296500263493 0.000000000000000000 0.964614543940893521 0.000000000000000000 0.964537389559057323 0.000000000000000000 0.964390218430959179 0.000000000000000000
 0.964641032335951887 0.000000000000000000 0.964598851981164129 0.000000000000000000 0.964513833196146253 0.000000000000000000 0.964345061526307168 0.000000000000000000
 0.964563968704942543 0.000000000000000000 0.964524752031474475 0.000000000000000000 0.964452910186776924 0.000000000000000000 0.964329779614326199 0.000000000000000000
 0.964533394797730703 0.000000000000000000 0.964496907318775576 0.000000000000000000 0.964427520862449761 0.000000000000000000 0.964282083295905368 0.000000000000000000
 0.964491067412121872 0.000000000000000000 0.964454487712545938 0.000000000000000000 0.964383075631183972 0.000000000000000000 0.964265367970087439 0.000000000000000000
 0.964459057241526585 0.000000000000000000 0.964423596128611726 0.000000000000000000 0.964360005987010993 0.000000000000000000 0.964213742590192990 0.000000000000000000
 0.964435307632228178 0.000000000000000000 0.964399160866514671 0.000000000000000000 0.964317667889420638 0.000000000000000000 0.964160973081016004 0.000000000000000000
 0.964351377755931272 0.000000000000000000 0.964320251886489732 0.000000000000000000 0.964256874792133289 0.000000000000000000 0.964118749906121231 0.000000000000000000
 0.964295389229283484 0.000000000000000000 0.964261178463156510 0.000000000000000000 0.964191923373030391 0.000000000000000000 0.964046402494442178 0.000000000000000000
 0.964266409227444776 0.000000000000000000 0.964232516973326126 0.000000000000000000 0.964164388284046381 0.000000000000000000 0.964029176669265464 0.000000000000000000
 0.964221483749858166 0.000000000000000000 0.964184032988124273 0.000000000000000000 0.964111568803313057 0.000000000000000000 0.963965098397223996 0.000000000000000000
 0.964176285401717292 0.000000000000000000 0.964131681483639369 0.000000000000000000 0.964043901717478668 0.000000000000000000 0.963878366820943078 0.000000000000000000
 0.964111547808428782 0.000000000000000000 0.964068358455342445 0.000000000000000000 0.963982901879777643 0.000000000000000000 0.963822329036610026 0.000000000000000000
 0.964083940867229261 0.000000000000000000 0.964038604068236937 0.000000000000000000 0.963951295019057075 0.000000000000000000 0.963811078158871015 0.000000000000000000
 0.964042098047929841 0.000000000000000000 0.964006714808062992 0.000000000000000000 0.963934352330379163 0.000000000000000000 0.963768721259118721 0.000000000000000000
 0.963966869616805000 0.000000000000000000 0.963940246270663104 0.000000000000000000 0.963887824215336364 0.000000000000000000 0.963757787673930832 0.000000000000000000
 0.963925909452431062 0.000000000000000000 0.963889922116869857 0.000000000000000000 0.963822452531811424 0.000000000000000000 0.963694432845063509 0.000000000000000000
 0.963898250582109206 0.000000000000000000 0.963861588977489858 0.000000000000000000 0.963788367077793584 0.000000000000000000 0.963657475098875560 0.000000000000000000
 0.963875799567995961 0.000000000000000000 0.963836586240185866 0.000000000000000000 0.963757639323257864 0.000000000000000000 0.963602255807025965 0.000000000000000000
 0.963832270572826610 0.000000000000000000 0.963799022605165256 0.000000000000000000 0.963731692169028209 0.000000000000000000 0.963577498493557560 0.000000000000000000
 0.963752899159120435 0.000000000000000000 0.963714976446755522 0.000000000000000000 0.963651727420675841 0.000000000000000000 0.963552896467388953 0.000000000000000000
 0.963725704318049159 0.000000000000000000 0.963700664453078226 0.000000000000000000 0.963639358001195601 0.000000000000000000 0.963515045106098977 0.000000000000000000
 0.963681377727002464 0.000000000000000000 0.963650938024811610 0.000000000000000000 0.963592568351182122 0.000000000000000000 0.963457493979827384 0.000000000000000000
 0.963632251244918137 0.000000000000000000 0.963602843164195422 0.000000000000000000 0.963539903874339076 0.000000000000000000 0.963406384268629790 0.000000000000000000
 0.963559219227350772 0.000000000000000000 0.963517421917406414 0.000000000000000000 0.963457402252226314 0.000000000000000000 0.963349753680445176 0.000000000000000000
 0.963537743649600431 0.000000000000000000 0.963509499563938721 0.000000000000000000 0.963432015443528189 0.000000000000000000 0.963298152297304644 0.000000000000000000
 0.963499898586651748 0.000000000000000000 0.963467886622560110 0.000000000000000000 0.963402848637379572 0.000000000000000000 0.963279243449738143 0.000000000000000000
 0.963453042749907951 0.000000000000000000 0.963429276404254353 0.000000000000000000 0.963379742157298713 0.000000000000000000 0.963264649601406342 0.000000000000000000
 0.963416316070839329 0.000000000000000000 0.963395904050117768 0.000000000000000000 0.963354929687634254 0.000000000000000000 0.963246816380431747 0.000000000000000000
 0.963392709373902534 0.000000000000000000 0.963371551798933412 0.000000000000000000 0.963329236569353875 0.000000000000000000 0.963239037432563450 0.000000000000000000
 0.963348105315187442 0.000000000000000000 0.963304538188146653 0.000000000000000000 0.963219594774352039 0.000000000000000000 0.963070309861968732 0.000000000000000000
 0.963264224962920745 0.000000000000000000 0.963231152064565221 0.000000000000000000 0.963166339809361061 0.000000000000000000 0.963032102682188529 0.000000000000000000
 0.963218616439508013 0.000000000000000000 0.963174362184009092 0.000000000000000000 0.963103516714723829 0.000000000000000000 0.962976736262461053 0.000000000000000000
 0.963191527706784623 0.000000000000000000 0.963162199937390384 0.000000000000000000 0.963084201442203192 0.000000000000000000 0.962910735710074683 0.000000000000000000
 0.963123229268557091 0.000000000000000000 0.963089282999164631 0.000000000000000000 0.963025054586875595 0.000000000000000000 0.962892681993547939 0.000000000000000000
 0.963062720219940771 0.000000000000000000 0.963022609365457916 0.000000000000000000 0.962939889609963906 0.000000000000000000 0.962799430144993473 0.000000000000000000
 0.963022432139227447 0.000000000000000000 0.962981366229371027 0.000000000000000000 0.962908896539790393 0.000000000000000000 0.962765565694370551 0.000000000000000000
 0.962998227323460521 0.000000000000000000 0.962967144427365751 0.000000000000000000 0.962899919683203653 0.000000000000000000 0.962744717015036500 0.000000000000000000
 0.962977539244443625 0.000000000000000000 0.962935282608419318 0.000000000000000000 0.962848678446757922 0.000000000000000000 0.962687485784482933 0.000000000000000000
 0.962924492989496672 0.000000000000000000 0.962884155698890187 0.000000000000000000 0.962810035058333069 0.000000000000000000 0.962660377696645586 0.000000000000000000
 0.962885272470340614 0.000000000000000000 0.962845989307712702 0.000000000000000000 0.962762943587129771 0.000000000000000000 0.962591217726361248 0.000000000000000000
 0.962856328805047013 0.000000000000000000 0.962814228216264500 0.000000000000000000 0.962727557413634472 0.000000000000000000 0.962561022137245481 0.000000000000000000
 0.962753805996206968 0.000000000000000000 0.962721686402675747 0.000000000000000000 0.962661817370509487 0.000000000000000000 0.962542135292638101 0.000000000000000000
 0.962725662293518969 0.000000000000000000 0.962698486134898501 0.000000000000000000 0.962644211139123240 0.000000000000000000 0.962527109022460858 0.000000000000000000
 0.962653220324841241 0.000000000000000000 0.962615063659747139 0.000000000000000000 0.962538216824640469 0.000000000000000000 0.962390581330143990 0.000000000000000000
 0.962585907291873988 0.000000000000000000 0.962550822865942846 0.000000000000000000 0.962479850359885036 0.000000000000000000 0.962329152107210484 0.000000000000000000
 0.962490112747427795 0.000000000000000000 0.962452448048868869 0.000000000000000000 0.962377893503946535 0.000000000000000000 0.962231420803678739 0.000000000000000000
 0.962415121946691654 0.000000000000000000 0.962380472230686346 0.000000000000000000 0.962312242905540183 0.000000000000000000 0.962180296377647570 0.000000000000000000
 0.962337287484254955 0.000000000000000000 0.962298333600374645 0.000000000000000000 0.962219760479244401 0.000000000000000000 0.962059629969766905 0.000000000000000000
 0.962263113359409283 0.000000000000000000 0.962225824399697949 0.000000000000000000 0.962151783903371971 0.000000000000000000 0.962008782170800991 0.000000000000000000
 0.962228499168288787 0.000000000000000000 0.962196305897406789 0.000000000000000000 0.962132692461081351 0.000000000000000000 0.962002603172560589 0.000000000000000000
 0.962155969473343475 0.000000000000000000 0.962121074437847668 0.000000000000000000 0.962053600115640006 0.000000000000000000 0.961924641447434281 0.000000000000000000
 0.962087002655517165 0.000000000000000000 0.962054668488041331 0.000000000000000000 0.961990602020299290 0.000000000000000000 0.961878221520175436 0.000000000000000000
 0.962046960297161968 0.000000000000000000 0.962019349231139187 0.000000000000000000 0.961965613626022842 0.000000000000000000 0.961837810740946986 0.000000000000000000
 0.962025547100136991 0.000000000000000000 0.961989985577372919 0.000000000000000000 0.961924315015063258 0.000000000000000000 0.961807382517980147 0.000000000000000000
 0.962010072811076977 0.000000000000000000 0.961970796734496369 0.000000000000000000 0.961889067748284865 0.000000000000000000 0.961747290195454019 0.000000000000000000
 0.961987386763414554 0.000000000000000000 0.961953461431326207 0.000000000000000000 0.961883799271139761 0.000000000000000000 0.961715176183439602 0.000000000000000000
 0.961899263933708171 0.000000000000000000 0.961858879093883901 0.000000000000000000 0.961777428578340254 0.000000000000000000 0.961611234871879716 0.000000000000000000
 0.961851364323749292 0.000000000000000000 0.961813514468920050 0.000000000000000000 0.961737121245248905 0.000000000000000000 0.961590829252010226 0.000000000000000000
 0.961816603892758026 0.000000000000000000 0.961776207985537535 0.000000000000000000 0.961695950419544587 0.000000000000000000 0.961547120187392967 0.000000000000000000
 0.961764335645460600 0.000000000000000000 0.961731603632140053 0.000000000000000000 0.961667010389525068 0.000000000000000000 0.961518887901210983 0.000000000000000000
 0.961709234575279126 0.000000000000000000 0.961666947027852714 0.000000000000000000 0.961581818635323105 0.000000000000000000 0.961445413101001067 0.000000000000000000
 0.961602514862723523 0.000000000000000000 0.961578952685929411 0.000000000000000000 0.961533706458826409 0.000000000000000000 0.961410577772422337 0.000000000000000000
 0.961597451075905330 0.000000000000000000 0.961560467130603724 0.000000000000000000 0.961487299835309450 0.000000000000000000 0.961352747197498525 0.000000000000000000
 0.961543370685943311 0.000000000000000000 0.961509528026753824 0.000000000000000000 0.961444546929583255 0.000000000000000000 0.961311184733377178 0.000000000000000000
 0.961525673576867912 0.000000000000000000 0.961484056118850461 0.000000000000000000 0.961399712318052879 0.000000000000000000 0.961236140668090600 0.000000000000000000
 0.961480354075747945 0.000000000000000000 0.961439648403357716 0.000000000000000000 0.961360169888287319 0.000000000000000000 0.961210265879523962 0.000000000000000000
 0.961463493349308695 0.000000000000000000 0.961421188625750989 0.000000000000000000 0.961334757624244030 0.000000000000000000 0.961190556452172107 0.000000000000000000
 0.961452893262882524 0.000000000000000000 0.961410981340722337 0.000000000000000000 0.961328890133407388 0.000000000000000000 0.961154890845688614 0.000000000000000000
 0.961398539786635031 0.000000000000000000 0.961355342432826165 0.000000000000000000 0.961286545391498604 0.000000000000000000 0.961132380430042343 0.000000000000000000
 0.961382180714466683 0.000000000000000000 0.961346862426318172 0.000000000000000000 0.961266417528785166 0.000000000000000000 0.961119782257151112 0.000000000000000000
 0.961353251845028067 0.000000000000000000 0.961323844098049718 0.000000000000000000 0.961251128743736749 0.000000000000000000 0.961064887976556093 0.000000000000000000
 0.961275967111397067 0.000000000000000000 0.961232466923517603 0.000000000000000000 0.961158545745957160 0.000000000000000000 0.961052934344781562 0.000000000000000000
 0.961245340585284325 0.000000000000000000 0.961209969595426150 0.000000000000000000 0.961136170312992699 0.000000000000000000 0.961036140265976391 0.000000000000000000
 0.961206410091405949 0.000000000000000000 0.961181909555853364 0.000000000000000000 0.961134946791151634 0.000000000000000000 0.960963485044532328 0.000000000000000000
 0.961173716084586460 0.000000000000000000 0.961136315897260674 0.000000000000000000 0.961058494793313844 0.000000000000000000 0.960901337899650709 0.000000000000000000
 0.961125029793444940 0.000000000000000000 0.961084186840390542 0.000000000000000000 0.961008471251530549 0.000000000000000000 0.960885567670216600 0.000000000000000000
 0.961107131391070180 0.000000000000000000 0.961065210502800582 0.000000000000000000 0.960980223165224579 0.000000000000000000 0.960868264687849138 0.000000000000000000
 0.961051759339307865 0.000000000000000000 0.961018901610290466 0.000000000000000000 0.960956714432863568 0.000000000000000000 0.960841340717409564 0.000000000000000000
 0.961022039303774833 0.000000000000000000 0.960997168998135587 0.000000000000000000 0.960952864083533753 0.000000000000000000 0.960803411793507367 0.000000000000000000
 0.960993181372551741 0.000000000000000000 0.960966886898832029 0.000000000000000000 0.960908614389411109 0.000000000000000000 0.960759111050813908 0.000000000000000000
 0.960984468238980205 0.000000000000000000 0.960939109018308257 0.000000000000000000 0.960845748087012952 0.000000000000000000 0.960693813333467483 0.000000000000000000
 0.960938845745532677 0.000000000000000000 0.960900875903787366 0.000000000000000000 0.960827899797842333 0.000000000000000000 0.960669542685053890 0.000000000000000000
 0.960875249085240135 0.000000000000000000 0.960834673524351479 0.000000000000000000 0.960754990300413891 0.000000000000000000 0.960595873558045210 0.000000000000000000
 0.960816087536476515 0.000000000000000000 0.960785321737098408 0.000000000000000000 0.960723773957507521 0.000000000000000000 0.960590448874736214 0.000000000000000000
 0.960766222594187314 0.000000000000000000 0.960726226374738812 0.000000000000000000 0.960655595934790552 0.000000000000000000 0.960553774037676056 0.000000000000000000
 0.960729637874579434 0.000000000000000000 0.960704732319364707 0.000000000000000000 0.960645942346158632 0.000000000000000000 0.960507088420341715 0.000000000000000000
 0.960698549593082762 0.000000000000000000 0.960667903525142863 0.000000000000000000 0.960605731688740083 0.000000000000000000 0.960459764929113335 0.000000000000000000
 0.960608791820674157 0.000000000000000000 0.960572673213770822 0.000000000000000000 0.960503839605039156 0.000000000000000000 0.960375588182585949 0.000000000000000000
 0.960572831282878181 0.000000000000000000 0.960525885895096576 0.000000000000000000 0.960433229159130541 0.000000000000000000 0.960289178863033666 0.000000000000000000
 0.960519833738452955 0.000000000000000000 0.960480995436572949 0.000000000000000000 0.960405830393094906 0.000000000000000000 0.960241948641807452 0.000000000000000000
 0.960465564963569496 0.000000000000000000 0.960433739984138835 0.000000000000000000 0.960368511089899735 0.000000000000000000 0.960209760602657947 0.000000000000000000
 0.960368817168077982 0.000000000000000000 0.960333052409851229 0.000000000000000000 0.960265620338027093 0.000000000000000000 0.960140928198089605 0.000000000000000000
 0.960340757487153529 0.000000000000000000 0.960304072907822603 0.000000000000000000 0.960227624239264332 0.000000000000000000 0.960071029890107175 0.000000000000000000
 0.960266574559531239 0.000000000000000000 0.960230854701349390 0.000000000000000000 0.960164361442014780 0.000000000000000000 0.960030470394674595 0.000000000000000000
 0.960239164402744372 0.000000000000000000 0.960202490224876803 0.000000000000000000 0.960123479751087583 0.000000000000000000 0.959959652223279281 0.000000000000000000
 0.960221946366335066 0.000000000000000000 0.960181035844226205 0.000000000000000000 0.960099620664548126 0.000000000000000000 0.959940103549646651 0.000000000000000000
 0.960097023590467669 0.000000000000000000 0.960067844536949488 0.000000000000000000 0.960009792397875983 0.000000000000000000 0.959891760308692832 0.000000000000000000
 0.960049981444205280 0.000000000000000000 0.960018123191922923 0.000000000000000000 0.959955028843585745 0.000000000000000000 0.959828635928082985 0.000000000000000000
 0.960014693589502088 0.000000000000000000 0.959974551687434619 0.000000000000000000 0.959905959449433355 0.000000000000000000 0.959780455689908774 0.000000000000000000
 0.960000594829353737 0.000000000000000000 0.959959727091820869 0.000000000000000000 0.959872029848860553 0.000000000000000000 0.959695006750405755 0.000000000000000000
 0.959817393773012673 0.000000000000000000 0.959784033066110043 0.000000000000000000 0.959721816934838268 0.000000000000000000 0.959613454864610471 0.000000000000000000
 0.959757120732995239 0.000000000000000000 0.959728893442412523 0.000000000000000000 0.959670060140363046 0.000000000000000000 0.959542791331368772 0.000000000000000000
 0.959701492023009139 0.000000000000000000 0.959664885650692745 0.000000000000000000 0.959595252935560583 0.000000000000000000 0.959467908669304870 0.000000000000000000
 0.959647449747806136 0.000000000000000000 0.959615946741624315 0.000000000000000000 0.959555395778645126 0.000000000000000000 0.959430033532941984 0.000000000000000000
 0.959621381717308819 0.000000000000000000 0.959586558090542607 0.000000000000000000 0.959517855381420981 0.000000000000000000 0.959403739399045552 0.000000000000000000
 0.959582563922449450 0.000000000000000000 0.959553932159856182 0.000000000000000000 0.959489736947142347 0.000000000000000000 0.959323350459337698 0.000000000000000000
 0.959535243973622221 0.000000000000000000 0.959490241751760786 0.000000000000000000 0.959400149041392147 0.000000000000000000 0.959222327784057471 0.000000000000000000
 0.959422103976651286 0.000000000000000000 0.959380360987236114 0.000000000000000000 0.959297887870951271 0.000000000000000000 0.959140563558629311 0.000000000000000000
 0.959348903002443465 0.000000000000000000 0.959311154168157598 0.000000000000000000 0.959236572978985014 0.000000000000000000 0.959089290610909639 0.000000000000000000
 0.959301672393611637 0.000000000000000000 0.959260191593887424 0.000000000000000000 0.959178333267816319 0.000000000000000000 0.959069296845256436 0.000000000000000000
 0.959247271783807309 0.000000000000000000 0.959219763991761787 0.000000000000000000 0.959167342115089694 0.000000000000000000 0.959010521656181503 0.000000000000000000
 0.959214181831664403 0.000000000000000000 0.959170725198542740 0.000000000000000000 0.959093549073597229 0.000000000000000000 0.958973781468578146 0.000000000000000000
 0.959203190130128336 0.000000000000000000 0.959162641009377870 0.000000000000000000 0.959081373381874047 0.000000000000000000 0.958907572048211754 0.000000000000000000
 0.959172127427501797 0.000000000000000000 0.959137849293707045 0.000000000000000000 0.959060613556687591 0.000000000000000000 0.958900023678967650 0.000000000000000000
 0.959094074607639846 0.000000000000000000 0.959066610466940972 0.000000000000000000 0.959011586407162886 0.000000000000000000 0.958890138449820406 0.000000000000000000
 0.959053495572096626 0.000000000000000000 0.959027457503698111 0.000000000000000000 0.958975489216920218 0.000000000000000000 0.958866088675048522 0.000000000000000000
 0.958962431771539059 0.000000000000000000 0.958924146706439551 0.000000000000000000 0.958851118716760986 0.000000000000000000 0.958737404422792094 0.000000000000000000
 0.958913671370887233 0.000000000000000000 0.958886065715088165 0.000000000000000000 0.958830111290595921 0.000000000000000000 0.958695240729209419 0.000000000000000000
 0.958853620687701635 0.000000000000000000 0.958820787645094041 0.000000000000000000 0.958757416788577399 0.000000000000000000 0.958637399128751233 0.000000000000000000
 0.958821993904647396 0.000000000000000000 0.958788734980968727 0.000000000000000000 0.958721881108407281 0.000000000000000000 0.958595740599307855 0.000000000000000000
 0.958752048628682463 0.000000000000000000 0.958726884932683987 0.000000000000000000 0.958678478898164821 0.000000000000000000 0.958572087269174644 0.000000000000000000
 0.958724094566476670 0.000000000000000000 0.958695322779151038 0.000000000000000000 0.958638157773584632 0.000000000000000000 0.958523491578665787 0.000000000000000000
 0.958706838444659204 0.000000000000000000 0.958671156052377738 0.000000000000000000 0.958595703651001663 0.000000000000000000 0.958444203160905506 0.000000000000000000
 0.958614976215467651 0.000000000000000000 0.958586763161536681 0.000000000000000000 0.958532930588028242 0.000000000000000000 0.958428464486982601 0.000000000000000000
 0.958586447923216012 0.000000000000000000 0.958554058956004984 0.000000000000000000 0.958489407319405684 0.000000000000000000 0.958383202485525332 0.000000000000000000
 0.958535251362957252 0.000000000000000000 0.958511967734223758 0.000000000000000000 0.958466912785936320 0.000000000000000000 0.958358523343724289 0.000000000000000000
 0.958514569627227253 0.000000000000000000 0.958489922256180904 0.000000000000000000 0.958439051361456018 0.000000000000000000 0.958322145568546446 0.000000000000000000
 0.958455327624423536 0.000000000000000000 0.958418901604557560 0.000000000000000000 0.958349606021749900 0.000000000000000000 0.958227287249498572 0.000000000000000000
 0.958439769493431570 0.000000000000000000 0.958403275952107503 0.000000000000000000 0.958330646082637405 0.000000000000000000 0.958181630718693889 0.000000000000000000
 0.958415021837963232 0.000000000000000000 0.958378479634396929 0.000000000000000000 0.958303641173677390 0.000000000000000000 0.958151347789441665 0.000000000000000000
 0.958339021337465846 0.000000000000000000 0.958304723327010888 0.000000000000000000 0.958237690223932681 0.000000000000000000 0.958100762509929371 0.000000000000000000
 0.958243682703203370 0.000000000000000000 0.958206011392244927 0.000000000000000000 0.958134292076153971 0.000000000000000000 0.958007462806578558 0.000000000000000000
 0.958188194188844711 0.000000000000000000 0.958152544435833864 0.000000000000000000 0.958082963416454159 0.000000000000000000 0.957938843482251889 0.000000000000000000
 0.958146327929358721 0.000000000000000000 0.958114103887950375 0.000000000000000000 0.958045762075477203 0.000000000000000000 0.957903297784371555 0.000000000000000000
 0.958124326685289573 0.000000000000000000 0.958085572203773772 0.000000000000000000 0.958008797248283250 0.000000000000000000 0.957854084097542469 0.000000000000000000
 0.958047427251390138 0.000000000000000000 0.958003548745449907 0.000000000000000000 0.957915238420633530 0.000000000000000000 0.957738492450337819 0.000000000000000000
 0.957960638953092580 0.000000000000000000 0.957922271836622596 0.000000000000000000 0.957845103003319709 0.000000000000000000 0.957690077531183293 0.000000000000000000
 0.957926884863031458 0.000000000000000000 0.957886716773469815 0.000000000000000000 0.957809522619463727 0.000000000000000000 0.957665018183889716 0.000000000000000000
 0.957830461790176169 0.000000000000000000 0.957791263605834997 0.000000000000000000 0.957715326872161765 0.000000000000000000 0.957572323198699449 0.000000000000000000
 0.957815681824509046 0.000000000000000000 0.957779692152856188 0.000000000000000000 0.957709232454294068 0.000000000000000000 0.957560243561233815 0.000000000000000000
 0.957753210731710714 0.000000000000000000 0.957709952794679853 0.000000000000000000 0.957623679832341979 0.000000000000000000 0.957451286820603764 0.000000000000000000
 0.957725001494042827 0.000000000000000000 0.957681423407897303 0.000000000000000000 0.957593665611506828 0.000000000000000000 0.957420978755028407 0.000000000000000000
 0.957683287142546913 0.000000000000000000 0.957644860383586538 0.000000000000000000 0.957567065912334869 0.000000000000000000 0.957402036260262213 0.000000000000000000
 0.957672073290034898 0.000000000000000000 0.957629030839128093 0.000000000000000000 0.957543170447349046 0.000000000000000000 0.957377493601308083 0.000000000000000000
 0.957652413396172020 0.000000000000000000 0.957611746953528020 0.000000000000000000 0.957529111115036247 0.000000000000000000 0.957359252335626798 0.000000000000000000
 0.957518639614368117 0.000000000000000000 0.957488265442261399 0.000000000000000000 0.957430861608855377 0.000000000000000000 0.957319843659384051 0.000000000000000000
 0.957501854191475266 0.000000000000000000 0.957475283860466320 0.000000000000000000 0.957421964309631779 0.000000000000000000 0.957311290635998291 0.000000000000000000
 0.957412009788827123 0.000000000000000000 0.957377875957974522 0.000000000000000000 0.957311594352968420 0.000000000000000000 0.957183790214972241 0.000000000000000000
 0.957396203063052065 0.000000000000000000 0.957352322630427244 0.000000000000000000 0.957265638677937458 0.000000000000000000 0.957103647663745116 0.000000000000000000
 0.957316259147115489 0.000000000000000000 0.957277191590488297 0.000000000000000000 0.957202602088797594 0.000000000000000000 0.957073017731369546 0.000000000000000000
 0.957314025595381479 0.000000000000000000 0.957273939048432165 0.000000000000000000 0.957196951338177948 0.000000000000000000 0.957044342918061730 0.000000000000000000
 0.957221947279857877 0.000000000000000000 0.957187418537831958 0.000000000000000000 0.957114873710051772 0.000000000000000000 0.956965972799157849 0.000000000000000000
 0.957194658910279772 0.000000000000000000 0.957164501817799329 0.000000000000000000 0.957101864613838171 0.000000000000000000 0.956953569899875678 0.000000000000000000
 0.957158401588930174 0.000000000000000000 0.957121017414404807 0.000000000000000000 0.957047257389623041 0.000000000000000000 0.956907931529786482 0.000000000000000000
 0.957115653618416107 0.000000000000000000 0.957079537522279034 0.000000000000000000 0.957007290447396741 0.000000000000000000 0.956855005735932296 0.000000000000000000
 0.957042862201353151 0.000000000000000000 0.957003473566592766 0.000000000000000000 0.956926511019614789 0.000000000000000000 0.956775044978666500 0.000000000000000000
 0.956956268488221906 0.000000000000000000 0.956922460178769363 0.000000000000000000 0.956856671651241775 0.000000000000000000 0.956728342501247719 0.000000000000000000
 0.956836659465622019 0.000000000000000000 0.956798148960111172 0.000000000000000000 0.956741479485389235 0.000000000000000000 0.956640056445426379 0.000000000000000000
 0.956827731340838539 0.000000000000000000 0.956791693492111128 0.000000000000000000 0.956711492044853284 0.000000000000000000 0.956570189541401938 0.000000000000000000
 0.956822809421401188 0.000000000000000000 0.956781705072942024 0.000000000000000000 0.956694142620378107 0.000000000000000000 0.956541077833257258 0.000000000000000000
 0.956746642175999029 0.000000000000000000 0.956717371886950163 0.000000000000000000 0.956658541062552881 0.000000000000000000 0.956517376545572562 0.000000000000000000
 0.956723482265350533 0.000000000000000000 0.956694882268342095 0.000000000000000000 0.956639489194964332 0.000000000000000000 0.956513529154528142 0.000000000000000000
 0.956707130524024452 0.000000000000000000 0.956678717245162291 0.000000000000000000 0.956618111946907934 0.000000000000000000 0.956483319739024562 0.000000000000000000
 0.956597478315323380 0.000000000000000000 0.956564715573692603 0.000000000000000000 0.956501704649796558 0.000000000000000000 0.956379904901340949 0.000000000000000000
 0.956499093265354650 0.000000000000000000 0.956457282856347013 0.000000000000000000 0.956376326954829437 0.000000000000000000 0.956219478110011289 0.000000000000000000
 0.956453832342407995 0.000000000000000000 0.956414255676615865 0.000000000000000000 0.956335564704116847 0.000000000000000000 0.956198339150958421 0.000000000000000000
 0.956405664605017747 0.000000000000000000 0.956369384705859971 0.000000000000000000 0.956304956856294242 0.000000000000000000 0.956172410306079579 0.000000000000000000
 0.956390798923864249 0.000000000000000000 0.956353114951953631 0.000000000000000000 0.956276318952053006 0.000000000000000000 0.956126025305076954 0.000000000000000000
 0.956326923507411331 0.000000000000000000 0.956292719905095012 0.000000000000000000 0.956224281969260015 0.000000000000000000 0.956088784241930112 0.000000000000000000
 0.956264889202385060 0.000000000000000000 0.956237777235354969 0.000000000000000000 0.956183976820698334 0.000000000000000000 0.956071610943338035 0.000000000000000000
 0.956212774582383851 0.000000000000000000 0.956187147264672466 0.000000000000000000 0.956136311554627416 0.000000000000000000 0.956030131255785176 0.000000000000000000
 0.956194389455858773 0.000000000000000000 0.956158797458803278 0.000000000000000000 0.956098716007217964 0.000000000000000000 0.955986436437141096 0.000000000000000000
 0.956188067592057545 0.000000000000000000 0.956157346527903851 0.000000000000000000 0.956086229595579762 0.000000000000000000 0.955938058293001935 0.000000000000000000
 0.956076977478037104 0.000000000000000000 0.956050102195793672 0.000000000000000000 0.955999844879132921 0.000000000000000000 0.955905749373390567 0.000000000000000000
 0.956021324946602413 0.000000000000000000 0.955999360670757525 0.000000000000000000 0.955955493888592467 0.000000000000000000 0.955866320434156536 0.000000000000000000
 0.955988831973738074 0.000000000000000000 0.955955104335389105 0.000000000000000000 0.955886863559455735 0.000000000000000000 0.955755450197970591 0.000000000000000000
 0.955845976258940744 0.000000000000000000 0.955811833158556001 0.000000000000000000 0.955746676393383510 0.000000000000000000 0.955617292036375132 0.000000000000000000
 0.955802627112362080 0.000000000000000000 0.955762892629346883 0.000000000000000000 0.955683331019609561 0.000000000000000000 0.955551891281555266 0.000000000000000000
 0.955735649354825578 0.000000000000000000 0.955708702970839985 0.000000000000000000 0.955654887591321445 0.000000000000000000 0.955523007359661003 0.000000000000000000
 0.955681024005477386 0.000000000000000000 0.955645444184012649 0.000000000000000000 0.955575231095208033 0.000000000000000000 0.955442279445639198 0.000000000000000000
 0.955611276665127907 0.000000000000000000 0.955581078977005727 0.000000000000000000 0.955520312586269682 0.000000000000000000 0.955395093403856532 0.000000000000000000
 0.955580830705883733 0.000000000000000000 0.955545334817220482 0.000000000000000000 0.955474947830464827 0.000000000000000000 0.955333290772124033 0.000000000000000000
 0.955537420850970709 0.000000000000000000 0.955502603711105070 0.000000000000000000 0.955434492709444805 0.000000000000000000 0.955300280843823679 0.000000000000000000
 0.955457504089307630 0.000000000000000000 0.955422901005171687 0.000000000000000000 0.955354726859623193 0.000000000000000000 0.955222148359536893 0.000000000000000000
 0.955425824413536628 0.000000000000000000 0.955391294728333396 0.000000000000000000 0.955320560888295089 0.000000000000000000 0.955171820829481488 0.000000000000000000
 0.955340030657693018 0.000000000000000000 0.955298115155437721 0.000000000000000000 0.955214661334346293 0.000000000000000000 0.955048562290854441 0.000000000000000000
 0.955316973855455442 0.000000000000000000 0.955274626991445497 0.000000000000000000 0.955190030077579078 0.000000000000000000 0.955025569220401715 0.000000000000000000
 0.955262916959315866 0.000000000000000000 0.955221398837977076 0.000000000000000000 0.955142349031345206 0.000000000000000000 0.954997302530105951 0.000000000000000000
 0.955199967016993945 0.000000000000000000 0.955167074732177324 0.000000000000000000 0.955100059844723681 0.000000000000000000 0.954967731648941109 0.000000000000000000
 0.955158550396889461 0.000000000000000000 0.955130279574960772 0.000000000000000000 0.955074066189110837 0.000000000000000000 0.954944527513507224 0.000000000000000000
 0.955099576129322947 0.000000000000000000 0.955063436604996041 0.000000000000000000 0.954991603419919177 0.000000000000000000 0.954851182640172103 0.000000000000000000
 0.954980173531847165 0.000000000000000000 0.954946308031222491 0.000000000000000000 0.954882999128043086 0.000000000000000000 0.954767559600312121 0.000000000000000000
 0.954929355633299837 0.000000000000000000 0.954900296560583395 0.000000000000000000 0.954841607744260412 0.000000000000000000 0.954720310937830052 0.000000000000000000
 0.954871668518308847 0.000000000000000000 0.954845217334168161 0.000000000000000000 0.954792431910833628 0.000000000000000000 0.954685358663080352 0.000000000000000000
 0.954792414082356600 0.000000000000000000 0.954758244892660368 0.000000000000000000 0.954689344813977492 0.000000000000000000 0.954546961399339033 0.000000000000000000
 0.954720832348962323 0.000000000000000000 0.954682679476686835 0.000000000000000000 0.954606780953364153 0.000000000000000000 0.954456251225691110 0.000000000000000000
 0.954691860577444817 0.000000000000000000 0.954655385507852894 0.000000000000000000 0.954582090775827563 0.000000000000000000 0.954434589636663722 0.000000000000000000
 0.954616145022862628 0.000000000000000000 0.954574120306795448 0.000000000000000000 0.954490233326725224 0.000000000000000000 0.954326240461573660 0.000000000000000000
 0.954491470362059058 0.000000000000000000 0.954458567383630774 0.000000000000000000 0.954396388203206048 0.000000000000000000 0.954275276224787694 0.000000000000000000
 0.954426209461266994 0.000000000000000000 0.954388784008642799 0.000000000000000000 0.954313900003388005 0.000000000000000000 0.954164326874615720 0.000000000000000000
 0.954362874126467253 0.000000000000000000 0.954322165976680847 0.000000000000000000 0.954241849587114777 0.000000000000000000 0.954082652643751472 0.000000000000000000
 0.954252816715649876 0.000000000000000000 0.954224384309265483 0.000000000000000000 0.954168502319255318 0.000000000000000000 0.954056025107180017 0.000000000000000000
 0.954231129851069504 0.000000000000000000 0.954193199757995325 0.000000000000000000 0.954121503578832630 0.000000000000000000 0.954014259038655443 0.000000000000000000
 0.954198197011115412 0.000000000000000000 0.954162806881702519 0.000000000000000000 0.954102047439760570 0.000000000000000000 0.953964257457259435 0.000000000000000000
 0.954171435411129698 0.000000000000000000 0.954139899229614508 0.000000000000000000 0.954064428025370281 0.000000000000000000 0.953906909918415868 0.000000000000000000
 0.954131668307794500 0.000000000000000000 0.954094694694499368 0.000000000000000000 0.954021067145240487 0.000000000000000000 0.953889131423000358 0.000000000000000000
 0.954102727748237123 0.000000000000000000 0.954071173267662220 0.000000000000000000 0.954011338271160247 0.000000000000000000 0.953874786802172747 0.000000000000000000
 0.954064110021714318 0.000000000000000000 0.954032835096998433 0.000000000000000000 0.953972154929607741 0.000000000000000000 0.953852949195686084 0.000000000000000000
 0.954004894753824995 0.000000000000000000 0.953968862832149100 0.000000000000000000 0.953892920855068160 0.000000000000000000 0.953735398504558685 0.000000000000000000
 0.953937055350414620 0.000000000000000000 0.953893155961746730 0.000000000000000000 0.953805519802458091 0.000000000000000000 0.953650789548889377 0.000000000000000000
 0.953889012025551875 0.000000000000000000 0.953847952608274929 0.000000000000000000 0.953771683746204135 0.000000000000000000 0.953630141814652998 0.000000000000000000
 0.953848516164868654 0.000000000000000000 0.953818234189572012 0.000000000000000000 0.953753633125484890 0.000000000000000000 0.953595310479763647 0.000000000000000000
 0.953748546848338652 0.000000000000000000 0.953726050982707130 0.000000000000000000 0.953681154451303859 0.000000000000000000 0.953589073621001648 0.000000000000000000
 0.953734081479569396 0.000000000000000000 0.953693876625642201 0.000000000000000000 0.953613733016140164 0.000000000000000000 0.953468969055473847 0.000000000000000000
 0.953700839070213191 0.000000000000000000 0.953659952308824277 0.000000000000000000 0.953583306808581721 0.000000000000000000 0.953453602623781649 0.000000000000000000
 0.953667084705552170 0.000000000000000000 0.953634507939651432 0.000000000000000000 0.953570112105901591 0.000000000000000000 0.953412011246445812 0.000000000000000000
 0.953648012029600145 0.000000000000000000 0.953612380016791272 0.000000000000000000 0.953540281843361259 0.000000000000000000 0.953398764475688609 0.000000000000000000
 0.953525461219759674 0.000000000000000000 0.953493204730522348 0.000000000000000000 0.953430952203810134 0.000000000000000000 0.953326137262624607 0.000000000000000000
 0.953506774917927236 0.000000000000000000 0.953477564695120350 0.000000000000000000 0.953420808947923470 0.000000000000000000 0.953304136232018373 0.000000000000000000
 0.953462176349648471 0.000000000000000000 0.953437475360160214 0.000000000000000000 0.953389821889587652 0.000000000000000000 0.953291095325432658 0.000000000000000000
 0.953438769002920572 0.000000000000000000 0.953412077379981793 0.000000000000000000 0.953354660155773526 0.000000000000000000 0.953230658004089237 0.000000000000000000
 0.953385181234475021 0.000000000000000000 0.953357676587210823 0.000000000000000000 0.953302195803127361 0.000000000000000000 0.953183815280403635 0.000000000000000000
 0.953341865060222893 0.000000000000000000 0.953302765203097535 0.000000000000000000 0.953224494956429802 0.000000000000000000 0.953070594077439437 0.000000000000000000
 0.953327567912470863 0.000000000000000000 0.953286263205198492 0.000000000000000000 0.953203568319422878 0.000000000000000000 0.953039036408301010 0.000000000000000000
 0.953246311186608297 0.000000000000000000 0.953210949105778971 0.000000000000000000 0.953147407145471970 0.000000000000000000 0.953026511843063306 0.000000000000000000
 0.953201159830366129 0.000000000000000000 0.953166626508370807 0.000000000000000000 0.953098227757337102 0.000000000000000000 0.952963335934122968 0.000000000000000000
 0.953191694621238095 0.000000000000000000 0.953154337745834912 0.000000000000000000 0.953080174744553310 0.000000000000000000 0.952932143288377831 0.000000000000000000
 0.953077945745191113 0.000000000000000000 0.953044299874684420 0.000000000000000000 0.952976873474237873 0.000000000000000000 0.952841255260327480 0.000000000000000000
 0.952994444018764764 0.000000000000000000 0.952955292039604274 0.000000000000000000 0.952881002576181135 0.000000000000000000 0.952740189379633007 0.000000000000000000
 0.952959866404482492 0.000000000000000000 0.952916995127755961 0.000000000000000000 0.952830325988944127 0.000000000000000000 0.952677142176450609 0.000000000000000000
 0.952939751268762292 0.000000000000000000 0.952898744007095844 0.000000000000000000 0.952821278096619872 0.000000000000000000 0.952657127821835092 0.000000000000000000
 0.952860883476807308 0.000000000000000000 0.952829611193859449 0.000000000000000000 0.952770473014418640 0.000000000000000000 0.952649797124370035 0.000000000000000000
 0.952757302794841054 0.000000000000000000 0.952724218058727867 0.000000000000000000 0.952660212172251053 0.000000000000000000 0.952544065885806090 0.000000000000000000
 0.952721210630623427 0.000000000000000000 0.952690838770140824 0.000000000000000000 0.952626274094281800 0.000000000000000000 0.952479429429662017 0.000000000000000000
 0.952612219079933320 0.000000000000000000 0.952576826238984542 0.000000000000000000 0.952510966444042428 0.000000000000000000 0.952389270032078405 0.000000000000000000
 0.952592102971822285 0.000000000000000000 0.952555076662523925 0.000000000000000000 0.952482352603061244 0.000000000000000000 0.952338454688540836 0.000000000000000000
 0.952492741400737919 0.000000000000000000 0.952458299877771974 0.000000000000000000 0.952388904229446220 0.000000000000000000 0.952248827857547053 0.000000000000000000
 0.952420614887644401 0.000000000000000000 0.952383529698420661 0.000000000000000000 0.952311873878568638 0.000000000000000000 0.952178029777407620 0.000000000000000000
 0.952403061536858053 0.000000000000000000 0.952364985256393681 0.000000000000000000 0.952288089899213874 0.000000000000000000 0.952131824442063901 0.000000000000000000
 0.952295337938721786 0.000000000000000000 0.952264314608963214 0.000000000000000000 0.952202896045466596 0.000000000000000000 0.952076075153147960 0.000000000000000000
 0.952227209963946386 0.000000000000000000 0.952184823291670313 0.000000000000000000 0.952099370064385608 0.000000000000000000 0.951940194078065072 0.000000000000000000
 0.952156207946855626 0.000000000000000000 0.952123121012450890 0.000000000000000000 0.952060334133858710 0.000000000000000000 0.951926794293435408 0.000000000000000000
 0.952077965867908715 0.000000000000000000 0.952049257244450220 0.000000000000000000 0.951992881651255618 0.000000000000000000 0.951881551921377578 0.000000000000000000
 0.952025901720446766 0.000000000000000000 0.951993096159147179 0.000000000000000000 0.951929888309585359 0.000000000000000000 0.951807325572948448 0.000000000000000000
 0.951785297229800209 0.000000000000000000 0.951755299969678448 0.000000000000000000 0.951700674602286911 0.000000000000000000 0.951599962578777769 0.000000000000000000
 0.951753118056171687 0.000000000000000000 0.951717392391138062 0.000000000000000000 0.951649792305433340 0.000000000000000000 0.951531482546864371 0.000000000000000000
 0.951720445875800292 0.000000000000000000 0.951690473275685789 0.000000000000000000 0.951623981161017873 0.000000000000000000 0.951476750813302186 0.000000000000000000
 0.951606250951451793 0.000000000000000000 0.951578497248040001 0.000000000000000000 0.951524618156301405 0.000000000000000000 0.951415658189488589 0.000000000000000000
 0.951587962226106532 0.000000000000000000 0.951551029481899846 0.000000000000000000 0.951489838700807722 0.000000000000000000 0.951383699928923798 0.000000000000000000
 0.951563868612567143 0.000000000000000000 0.951537945429835386 0.000000000000000000 0.951470222429226520 0.000000000000000000 0.951310264093397251 0.000000000000000000
 0.951487306419099954 0.000000000000000000 0.951449044824339785 0.000000000000000000 0.951374284928372838 0.000000000000000000 0.951228000012451003 0.000000000000000000
 0.951447878402025826 0.000000000000000000 0.951410404476005667 0.000000000000000000 0.951336611307624258 0.000000000000000000 0.951192235745730641 0.000000000000000000
 0.951285898632274751 0.000000000000000000 0.951245964557909218 0.000000000000000000 0.951176249539750551 0.000000000000000000 0.951073389471196684 0.000000000000000000
 0.951245847131954481 0.000000000000000000 0.951215693803536655 0.000000000000000000 0.951151517605639318 0.000000000000000000 0.951016669093753264 0.000000000000000000
 0.951222671176141010 0.000000000000000000 0.951191836115756861 0.000000000000000000 0.951133779383776967 0.000000000000000000 0.951002582232808202 0.000000000000000000
 0.951212020874718678 0.000000000000000000 0.951174929925895918 0.000000000000000000 0.951099119824312944 0.000000000000000000 0.950958135781445946 0.000000000000000000
 0.951190167318080704 0.000000000000000000 0.951154022154192758 0.000000000000000000 0.951080116086143290 0.000000000000000000 0.950929526119320911 0.000000000000000000
 0.951153360144122551 0.000000000000000000 0.951115348424726337 0.000000000000000000 0.951045674893659099 0.000000000000000000 0.950918529800616197 0.000000000000000000
 0.951080651751563089 0.000000000000000000 0.951054082259005229 0.000000000000000000 0.950996149815534042 0.000000000000000000 0.950860335232878162 0.000000000000000000
 0.950965795788189960 0.000000000000000000 0.950939139819892532 0.000000000000000000 0.950886382566666910 0.000000000000000000 0.950781476550833782 0.000000000000000000
 0.950909574633552301 0.000000000000000000 0.950885790600472958 0.000000000000000000 0.950838945962858006 0.000000000000000000 0.950744313379791817 0.000000000000000000
 0.950893858057075825 0.000000000000000000 0.950858466401199198 0.000000000000000000 0.950788035207868698 0.000000000000000000 0.950657767420921118 0.000000000000000000
 0.950840739958771941 0.000000000000000000 0.950812193047780752 0.000000000000000000 0.950758705187038311 0.000000000000000000 0.950650221951078955 0.000000000000000000
 0.950807926467504005 0.000000000000000000 0.950775844747614229 0.000000000000000000 0.950709716658495685 0.000000000000000000 0.950573600568198507 0.000000000000000000
 0.950765845454280223 0.000000000000000000 0.950734582220671975 0.000000000000000000 0.950673167617818948 0.000000000000000000 0.950552295291157368 0.000000000000000000
 0.950733755038036699 0.000000000000000000 0.950701651218049837 0.000000000000000000 0.950637164323691386 0.000000000000000000 0.950520007578845250 0.000000000000000000
 0.950715408517459948 0.000000000000000000 0.950683173359281652 0.000000000000000000 0.950622650915841860 0.000000000000000000 0.950490752512301085 0.000000000000000000
 0.950588556176410138 0.000000000000000000 0.950555336048921395 0.000000000000000000 0.950489928329852796 0.000000000000000000 0.950360070399012158 0.000000000000000000
 0.950448289802759305 0.000000000000000000 0.950412575306150753 0.000000000000000000 0.950342265229810357 0.000000000000000000 0.950202310254322557 0.000000000000000000
 0.950439065663306382 0.000000000000000000 0.950401093725306456 0.000000000000000000 0.950327763384058222 0.000000000000000000 0.950197905530168141 0.000000000000000000
 0.950361318826354551 0.000000000000000000 0.950330369227177618 0.000000000000000000 0.950266573067550691 0.000000000000000000 0.950125633337956299 0.000000000000000000
 0.950320038344560691 0.000000000000000000 0.950285375608130867 0.000000000000000000 0.950216098152261823 0.000000000000000000 0.950077077570373629 0.000000000000000000
 0.950257105951802683 0.000000000000000000 0.950216381119946552 0.000000000000000000 0.950134554363654016 0.000000000000000000 0.949970854966386336 0.000000000000000000
 0.950182481529136536 0.000000000000000000 0.950147027221749707 0.000000000000000000 0.950075819853663295 0.000000000000000000 0.949933321291709931 0.000000000000000000
 0.950115796588727357 0.000000000000000000 0.950077089446772050 0.000000000000000000 0.950001596579850394 0.000000000000000000 0.949862198355009624 0.000000000000000000
 0.950036491039254805 0.000000000000000000 0.950000228907677213 0.000000000000000000 0.949930890335637712 0.000000000000000000 0.949788471786697674 0.000000000000000000
 0.949983228063596585 0.000000000000000000 0.949946892274233790 0.000000000000000000 0.949879693194111807 0.000000000000000000 0.949763253323737455 0.000000000000000000
 0.949968943650075781 0.000000000000000000 0.949933233151243006 0.000000000000000000 0.949860418005048501 0.000000000000000000 0.949699004164160976 0.000000000000000000
 0.949938834208046035 0.000000000000000000 0.949904089848656930 0.000000000000000000 0.949828374184486734 0.000000000000000000 0.949668338239256893 0.000000000000000000
 0.949803683613418603 0.000000000000000000 0.949761295953428952 0.000000000000000000 0.949685506021993420 0.000000000000000000 0.949547718331061108 0.000000000000000000
 0.949680908925395584 0.000000000000000000 0.949652360647495364 0.000000000000000000 0.949595927947413876 0.000000000000000000 0.949483178136072747 0.000000000000000000
 0.949586627858985843 0.000000000000000000 0.949550254962034379 0.000000000000000000 0.949478057033603218 0.000000000000000000 0.949335309781963677 0.000000000000000000
 0.949564363961189484 0.000000000000000000 0.949524672691096416 0.000000000000000000 0.949445358732662670 0.000000000000000000 0.949287306560363420 0.000000000000000000
 0.949548903942569189 0.000000000000000000 0.949509938975252155 0.000000000000000000 0.949432052266862669 0.000000000000000000 0.949276695860271524 0.000000000000000000
 0.949429831484552955 0.000000000000000000 0.949389841692742320 0.000000000000000000 0.949315640801628224 0.000000000000000000 0.949189642472908934 0.000000000000000000
 0.949394083139045608 0.000000000000000000 0.949361452105348280 0.000000000000000000 0.949298921701158926 0.000000000000000000 0.949177014434841260 0.000000000000000000
 0.949343264383910368 0.000000000000000000 0.949314214273750290 0.000000000000000000 0.949252056013015211 0.000000000000000000 0.949109713764938023 0.000000000000000000
 0.949229589909338256 0.000000000000000000 0.949197322963008849 0.000000000000000000 0.949134736283951286 0.000000000000000000 0.949013886608399360 0.000000000000000000
 0.949185966363824796 0.000000000000000000 0.949153737600380021 0.000000000000000000 0.949088750092270672 0.000000000000000000 0.948957801739758633 0.000000000000000000
 0.949139373872782910 0.000000000000000000 0.949103332272340117 0.000000000000000000 0.949034268052949992 0.000000000000000000 0.948904634060960595 0.000000000000000000
 0.949075593977349530 0.000000000000000000 0.949045996660165869 0.000000000000000000 0.948991416191273585 0.000000000000000000 0.948886731017751672 0.000000000000000000
 0.949059744339009526 0.000000000000000000 0.949027700436430366 0.000000000000000000 0.948963328571885811 0.000000000000000000 0.948831228343025246 0.000000000000000000
 0.949041196943361975 0.000000000000000000 0.949007734752288723 0.000000000000000000 0.948936530680684065 0.000000000000000000 0.948785131367501089 0.000000000000000000
 0.948983926532483424 0.000000000000000000 0.948946377423264154 0.000000000000000000 0.948871830972436991 0.000000000000000000 0.948723228566520804 0.000000000000000000
 0.948961446168672174 0.000000000000000000 0.948922101763136738 0.000000000000000000 0.948843059046348358 0.000000000000000000 0.948684288386828944 0.000000000000000000
 0.948908496054991835 0.000000000000000000 0.948863682325163826 0.000000000000000000 0.948779558384325594 0.000000000000000000 0.948621153640185510 0.000000000000000000
 0.948734607056567980 0.000000000000000000 0.948700186683955615 0.000000000000000000 0.948633696675345472 0.000000000000000000 0.948509151107192472 0.000000000000000000
 0.948686201952558594 0.000000000000000000 0.948653984586051768 0.000000000000000000 0.948593021735148256 0.000000000000000000 0.948476373476973000 0.000000000000000000
 0.948653514286032951 0.000000000000000000 0.948626739075547287 0.000000000000000000 0.948573745105702026 0.000000000000000000 0.948465628407662131 0.000000000000000000
 0.948628030904202890 0.000000000000000000 0.948598207510862101 0.000000000000000000 0.948539034652215673 0.000000000000000000 0.948418725990806788 0.000000000000000000
 0.948563011839528181 0.000000000000000000 0.948532966584627713 0.000000000000000000 0.948471419411637706 0.000000000000000000 0.948349383705571647 0.000000000000000000
 0.948530849490948680 0.000000000000000000 0.948503293577416140 0.000000000000000000 0.948449269074777668 0.000000000000000000 0.948336693949766829 0.000000000000000000
 0.948395935283703362 0.000000000000000000 0.948361286618204624 0.000000000000000000 0.948292526904650046 0.000000000000000000 0.948156810296330366 0.000000000000000000
 0.948337732921483489 0.000000000000000000 0.948300769791280085 0.000000000000000000 0.948233169716473645 0.000000000000000000 0.948116493971181473 0.000000000000000000
 0.948274203968952567 0.000000000000000000 0.948245154310979554 0.000000000000000000 0.948190479205806236 0.000000000000000000 0.948081903388200864 0.000000000000000000
 0.948220602290313686 0.000000000000000000 0.948190904620237029 0.000000000000000000 0.948135514707302618 0.000000000000000000 0.948029570741853012 0.000000000000000000
 0.948213182450840741 0.000000000000000000 0.948180080841743100 0.000000000000000000 0.948114868040088710 0.000000000000000000 0.947979559602605604 0.000000000000000000
 0.948198723797794463 0.000000000000000000 0.948166006463985300 0.000000000000000000 0.948094431606299026 0.000000000000000000 0.947944935640562703 0.000000000000000000
 0.948111266458921631 0.000000000000000000 0.948080279901356460 0.000000000000000000 0.948020572146855756 0.000000000000000000 0.947902509275786120 0.000000000000000000
 0.948006340187083185 0.000000000000000000 0.947978543915179883 0.000000000000000000 0.947923830073636564 0.000000000000000000 0.947815784268351669 0.000000000000000000
 0.947837968589166135 0.000000000000000000 0.947806525438985359 0.000000000000000000 0.947749394580469362 0.000000000000000000 0.947639837721595324 0.000000000000000000
 0.947818147579426951 0.000000000000000000 0.947772606959267572 0.000000000000000000 0.947681299226319829 0.000000000000000000 0.947535426332726471 0.000000000000000000
 0.947707362923346341 0.000000000000000000 0.947681977722233615 0.000000000000000000 0.947630995351679828 0.000000000000000000 0.947498452816646242 0.000000000000000000
 0.947498409918098861 0.000000000000000000 0.947462788297273706 0.000000000000000000 0.947394315494816341 0.000000000000000000 0.947273130025409027 0.000000000000000000
 0.947463596985787859 0.000000000000000000 0.947434559590312531 0.000000000000000000 0.947375417512089202 0.000000000000000000 0.947248872281372112 0.000000000000000000
 0.947402065687697470 0.000000000000000000 0.947372305161950035 0.000000000000000000 0.947312430585686260 0.000000000000000000 0.947189822316224395 0.000000000000000000
 0.947354606499545837 0.000000000000000000 0.947318417365333731 0.000000000000000000 0.947249944111819397 0.000000000000000000 0.947120694383761674 0.000000000000000000
 0.947303495822888753 0.000000000000000000 0.947267570572782325 0.000000000000000000 0.947195969182177744 0.000000000000000000 0.947055667766080189 0.000000000000000000
 0.947284375452017380 0.000000000000000000 0.947250682951897960 0.000000000000000000 0.947183249339361932 0.000000000000000000 0.947047641176927413 0.000000000000000000
 0.947219639537012492 0.000000000000000000 0.947189265123149937 0.000000000000000000 0.947127559462463076 0.000000000000000000 0.946998618689692040 0.000000000000000000
 0.947066485486208531 0.000000000000000000 0.947032799006400583 0.000000000000000000 0.946965552614487782 0.000000000000000000 0.946829907282735750 0.000000000000000000
 0.946974581878900823 0.000000000000000000 0.946942299843548829 0.000000000000000000 0.946880098071928633 0.000000000000000000 0.946758679596940267 0.000000000000000000
 0.946947233833962843 0.000000000000000000 0.946907240151354523 0.000000000000000000 0.946828088033057846 0.000000000000000000 0.946684749894875388 0.000000000000000000
 0.946927295401528646 0.000000000000000000 0.946889359303528133 0.000000000000000000 0.946815108050603427 0.000000000000000000 0.946666028301688556 0.000000000000000000
 0.946881733200009124 0.000000000000000000 0.946847807849847567 0.000000000000000000 0.946780851125855860 0.000000000000000000 0.946639167469178533 0.000000000000000000
 0.946787681618245780 0.000000000000000000 0.946755820626315914 0.000000000000000000 0.946691330593626867 0.000000000000000000 0.946560349620895636 0.000000000000000000
 0.946752956893411657 0.000000000000000000 0.946719396229025123 0.000000000000000000 0.946652171451444646 0.000000000000000000 0.946517235589903416 0.000000000000000000
 0.946696504260480465 0.000000000000000000 0.946665757265013230 0.000000000000000000 0.946606545821790046 0.000000000000000000 0.946493656073975065 0.000000000000000000
 0.946646208336734518 0.000000000000000000 0.946613699846644785 0.000000000000000000 0.946551410957775285 0.000000000000000000 0.946430135921830229 0.000000000000000000
 0.946574399814495426 0.000000000000000000 0.946546053055273062 0.000000000000000000 0.946489954511911868 0.000000000000000000 0.946374384680100822 0.000000000000000000
 0.946420024698471751 0.000000000000000000 0.946379169643977836 0.000000000000000000 0.946298562111913322 0.000000000000000000 0.946157891178038390 0.000000000000000000
 0.946390345275512246 0.000000000000000000 0.946355812460891954 0.000000000000000000 0.946286656717904351 0.000000000000000000 0.946131986679796588 0.000000000000000000
 0.946332763107376462 0.000000000000000000 0.946297526140968848 0.000000000000000000 0.946230094635305385 0.000000000000000000 0.946102145120903959 0.000000000000000000
 0.946273402323753121 0.000000000000000000 0.946235830024828362 0.000000000000000000 0.946163447268010049 0.000000000000000000 0.946017251008130944 0.000000000000000000
 0.946117683320049641 0.000000000000000000 0.946081462251295635 0.000000000000000000 0.946009348042926579 0.000000000000000000 0.945866090487046618 0.000000000000000000
 0.945996579031518459 0.000000000000000000 0.945959993409761446 0.000000000000000000 0.945890867079481001 0.000000000000000000 0.945768586732787964 0.000000000000000000
 0.945959354410478404 0.000000000000000000 0.945923581011845371 0.000000000000000000 0.945859416223357452 0.000000000000000000 0.945753511790978441 0.000000000000000000
 0.945948846719939729 0.000000000000000000 0.945913894231999897 0.000000000000000000 0.945841425910788902 0.000000000000000000 0.945693753959789829 0.000000000000000000
 0.945897520769433786 0.000000000000000000 0.945869674100916824 0.000000000000000000 0.945810880831287948 0.000000000000000000 0.945685593798044843 0.000000000000000000
 0.945890875208995840 0.000000000000000000 0.945862565413309930 0.000000000000000000 0.945804739604914291 0.000000000000000000 0.945669229129438960 0.000000000000000000
 0.945883897851778621 0.000000000000000000 0.945848398521757838 0.000000000000000000 0.945774331275560542 0.000000000000000000 0.945623077661277289 0.000000000000000000
 0.945782974864056603 0.000000000000000000 0.945750234569613935 0.000000000000000000 0.945690029017012157 0.000000000000000000 0.945574246014758035 0.000000000000000000
 0.945708845488530070 0.000000000000000000 0.945683125247906098 0.000000000000000000 0.945632005777262141 0.000000000000000000 0.945530366394294441 0.000000000000000000
 0.945663113528180443 0.000000000000000000 0.945633389598777296 0.000000000000000000 0.945575680402967023 0.000000000000000000 0.945464965045682892 0.000000000000000000
 0.945571313189011109 0.000000000000000000 0.945548833827768109 0.000000000000000000 0.945503880582147849 0.000000000000000000 0.945413762563678262 0.000000000000000000
 0.945542004343443487 0.000000000000000000 0.945511718112077348 0.000000000000000000 0.945453546546351720 0.000000000000000000 0.945341548637341433 0.000000000000000000
 0.945475069189807948 0.000000000000000000 0.945441416090568199 0.000000000000000000 0.945375286445678698 0.000000000000000000 0.945242794167532652 0.000000000000000000
 0.945405166576677058 0.000000000000000000 0.945368438622240181 0.000000000000000000 0.945295307985050792 0.000000000000000000 0.945150513743135745 0.000000000000000000
 0.945284620361958705 0.000000000000000000 0.945249627076553911 0.000000000000000000 0.945181633139951960 0.000000000000000000 0.945050949229555015 0.000000000000000000
 0.945257910195776541 0.000000000000000000 0.945221891472035280 0.000000000000000000 0.945152760013233006 0.000000000000000000 0.945027117158528718 0.000000000000000000
 0.945229997630431695 0.000000000000000000 0.945194994861271676 0.000000000000000000 0.945127011327716593 0.000000000000000000 0.944985751025718579 0.000000000000000000
 0.945188621140459428 0.000000000000000000 0.945158787912052101 0.000000000000000000 0.945097192424322330 0.000000000000000000 0.944966578007776059 0.000000000000000000
 0.945088338398426875 0.000000000000000000 0.945050219884141507 0.000000000000000000 0.944982704823649322 0.000000000000000000 0.944861181409337392 0.000000000000000000
 0.944996528894847421 0.000000000000000000 0.944964650563103525 0.000000000000000000 0.944902568313047864 0.000000000000000000 0.944782492234006122 0.000000000000000000
 0.944982971498579016 0.000000000000000000 0.944952284784105423 0.000000000000000000 0.944891562281652719 0.000000000000000000 0.944771537031867892 0.000000000000000000
 0.944907598072678323 0.000000000000000000 0.944873684174374895 0.000000000000000000 0.944806060652421675 0.000000000000000000 0.944671199255846306 0.000000000000000000
 0.944838980416649932 0.000000000000000000 0.944806084817630953 0.000000000000000000 0.944739083223995024 0.000000000000000000 0.944600135518479322 0.000000000000000000
 0.944765851406084489 0.000000000000000000 0.944727597628807980 0.000000000000000000 0.944652723696217334 0.000000000000000000 0.944505819876475639 0.000000000000000000
 0.944761982968138625 0.000000000000000000 0.944722662494595133 0.000000000000000000 0.944643949912652769 0.000000000000000000 0.944488651444124971 0.000000000000000000
 0.944735037369647479 0.000000000000000000 0.944697584990527139 0.000000000000000000 0.944622906436150989 0.000000000000000000 0.944475120332776585 0.000000000000000000
 0.944652613453860424 0.000000000000000000 0.944615102265618733 0.000000000000000000 0.944541854862861574 0.000000000000000000 0.944406319543677486 0.000000000000000000
 0.944637916360817731 0.000000000000000000 0.944602157093658690 0.000000000000000000 0.944533596345866644 0.000000000000000000 0.944389969782257088 0.000000000000000000
 0.944490682808191817 0.000000000000000000 0.944456796369678719 0.000000000000000000 0.944389014815701144 0.000000000000000000 0.944253961449281420 0.000000000000000000
 0.944345313448484047 0.000000000000000000 0.944314966480156115 0.000000000000000000 0.944257217174569896 0.000000000000000000 0.944145361643104364 0.000000000000000000
 0.944311145459918455 0.000000000000000000 0.944279985103024244 0.000000000000000000 0.944218602584547595 0.000000000000000000 0.944100438765638983 0.000000000000000000
 0.944268657094137542 0.000000000000000000 0.944236336369042251 0.000000000000000000 0.944171590725664367 0.000000000000000000 0.944037473258211857 0.000000000000000000
 0.944081890584871353 0.000000000000000000 0.944044903247217571 0.000000000000000000 0.943971337786648435 0.000000000000000000 0.943828336588355188 0.000000000000000000
 0.943994715942444440 0.000000000000000000 0.943962572878800144 0.000000000000000000 0.943900969866214412 0.000000000000000000 0.943781609247631770 0.000000000000000000
 0.943922380108454639 0.000000000000000000 0.943887895404874722 0.000000000000000000 0.943820206281877128 0.000000000000000000 0.943688161892041522 0.000000000000000000
 0.943853453325751435 0.000000000000000000 0.943818375362170059 0.000000000000000000 0.943750642434361464 0.000000000000000000 0.943620807966916941 0.000000000000000000
 0.943781475159263694 0.000000000000000000 0.943752738481418274 0.000000000000000000 0.943695525542523117 0.000000000000000000 0.943577822168156444 0.000000000000000000
 0.943643448639452598 0.000000000000000000 0.943615320423305759 0.000000000000000000 0.943560293492403224 0.000000000000000000 0.943452098520979332 0.000000000000000000
 0.943564843523499119 0.000000000000000000 0.943531971569345318 0.000000000000000000 0.943465806548043462 0.000000000000000000 0.943330505621584492 0.000000000000000000
 0.943437804087713716 0.000000000000000000 0.943408374279652628 0.000000000000000000 0.943351072156500714 0.000000000000000000 0.943241502737707904 0.000000000000000000
 0.943367808762263671 0.000000000000000000 0.943344113888981761 0.000000000000000000 0.943296627636700968 0.000000000000000000 0.943200919696173035 0.000000000000000000
 0.943255911577175254 0.000000000000000000 0.943222187334599060 0.000000000000000000 0.943154837208124430 0.000000000000000000 0.943020145700928625 0.000000000000000000
 0.943162432970563014 0.000000000000000000 0.943135684152003773 0.000000000000000000 0.943083477428044215 0.000000000000000000 0.942980308861305572 0.000000000000000000
 0.943154008381001940 0.000000000000000000 0.943128111298456306 0.000000000000000000 0.943076986215202751 0.000000000000000000 0.942974838268948123 0.000000000000000000
 0.943094651643290205 0.000000000000000000 0.943057276706498859 0.000000000000000000 0.942989093796389843 0.000000000000000000 0.942864231745791370 0.000000000000000000
 0.943009450288800677 0.000000000000000000 0.942976595255683447 0.000000000000000000 0.942911292771018816 0.000000000000000000 0.942783962717282042 0.000000000000000000
 0.942988037925793665 0.000000000000000000 0.942952899332767047 0.000000000000000000 0.942886137737049657 0.000000000000000000 0.942768788332898566 0.000000000000000000
 0.942969145403763420 0.000000000000000000 0.942937173695238773 0.000000000000000000 0.942872148970476998 0.000000000000000000 0.942742883750787741 0.000000000000000000
 0.942901780662396605 0.000000000000000000 0.942878479183838158 0.000000000000000000 0.942832290440718257 0.000000000000000000 0.942725581416140379 0.000000000000000000
 0.942866518813908039 0.000000000000000000 0.942836666561755243 0.000000000000000000 0.942775641956570709 0.000000000000000000 0.942650692261644774 0.000000000000000000
 0.942768045422317180 0.000000000000000000 0.942737239147169670 0.000000000000000000 0.942675876991068029 0.000000000000000000 0.942553376536973242 0.000000000000000000
 0.942745901065613734 0.000000000000000000 0.942717976757809106 0.000000000000000000 0.942662831807597801 0.000000000000000000 0.942551648216809257 0.000000000000000000
 0.942690174040501039 0.000000000000000000 0.942650877385209029 0.000000000000000000 0.942580334315296864 0.000000000000000000 0.942457397109912276 0.000000000000000000
 0.942581472838480927 0.000000000000000000 0.942553744884449540 0.000000000000000000 0.942496439048494228 0.000000000000000000 0.942374045748179734 0.000000000000000000
 0.942525669444582825 0.000000000000000000 0.942491081352777926 0.000000000000000000 0.942425074395491502 0.000000000000000000 0.942301394045959584 0.000000000000000000
 0.942511846914236395 0.000000000000000000 0.942474827013307648 0.000000000000000000 0.942400837805354441 0.000000000000000000 0.942252840005809666 0.000000000000000000
 0.942508845431983544 0.000000000000000000 0.942472319639925504 0.000000000000000000 0.942398806508589981 0.000000000000000000 0.942250600162671925 0.000000000000000000
 0.942410171162275545 0.000000000000000000 0.942377062150735023 0.000000000000000000 0.942309704497302780 0.000000000000000000 0.942172332844424476 0.000000000000000000
 0.942325509559523544 0.000000000000000000 0.942290953198422709 0.000000000000000000 0.942222124893144941 0.000000000000000000 0.942082211705172590 0.000000000000000000
 0.942235773900893858 0.000000000000000000 0.942201703442650640 0.000000000000000000 0.942133754181903038 0.000000000000000000 0.941998815576145621 0.000000000000000000
 0.942130082255943080 0.000000000000000000 0.942098270386714676 0.000000000000000000 0.942036076230330144 0.000000000000000000 0.941914720104435554 0.000000000000000000
 0.942038427774754994 0.000000000000000000 0.942005282784062259 0.000000000000000000 0.941942357041901879 0.000000000000000000 0.941820527927375806 0.000000000000000000
 0.941990787575256006 0.000000000000000000 0.941960340421115316 0.000000000000000000 0.941899452879880306 0.000000000000000000 0.941778300674984803 0.000000000000000000
 0.941832530701505632 0.000000000000000000 0.941795974668017566 0.000000000000000000 0.941723527712661879 0.000000000000000000 0.941581611028808996 0.000000000000000000
 0.941793705094315925 0.000000000000000000 0.941755742538892382 0.000000000000000000 0.941681541611277595 0.000000000000000000 0.941540331505489547 0.000000000000000000
 0.941769684289872511 0.000000000000000000 0.941735703480030106 0.000000000000000000 0.941666563220397324 0.000000000000000000 0.941521087391683720 0.000000000000000000
 0.941699014337268658 0.000000000000000000 0.941664298196694727 0.000000000000000000 0.941595569341219796 0.000000000000000000 0.941458970119515071 0.000000000000000000
 0.941647491576461881 0.000000000000000000 0.941611028581466170 0.000000000000000000 0.941542609868589730 0.000000000000000000 0.941410729242981970 0.000000000000000000
 0.941538904854348324 0.000000000000000000 0.941505399945870791 0.000000000000000000 0.941442755123929609 0.000000000000000000 0.941326463907403932 0.000000000000000000
 0.941456892766294517 0.000000000000000000 0.941424911003252207 0.000000000000000000 0.941361537501430812 0.000000000000000000 0.941237382569090508 0.000000000000000000
 0.941341530172044028 0.000000000000000000 0.941315857503534636 0.000000000000000000 0.941265483622149790 0.000000000000000000 0.941165142164110402 0.000000000000000000
 0.941255278267832840 0.000000000000000000 0.941225112575934331 0.000000000000000000 0.941166522188503052 0.000000000000000000 0.941057127048108177 0.000000000000000000
 0.941193699082675583 0.000000000000000000 0.941163787457907297 0.000000000000000000 0.941106897836232914 0.000000000000000000 0.941009800594915569 0.000000000000000000
 0.941140329688292310 0.000000000000000000 0.941116806760625146 0.000000000000000000 0.941071433781746514 0.000000000000000000 0.940984408458217514 0.000000000000000000
 0.941064426003826004 0.000000000000000000 0.941046072292065827 0.000000000000000000 0.941009621067090407 0.000000000000000000 0.940932057211737338 0.000000000000000000
 0.941038988203536708 0.000000000000000000 0.941022912664854494 0.000000000000000000 0.940990140760405436 0.000000000000000000 0.940918921535989439 0.000000000000000000
 0.940998600646686389 0.000000000000000000 0.940975967564827043 0.000000000000000000 0.940926984221701179 0.000000000000000000 0.940814125659501066 0.000000000000000000
 0.940912519013657356 0.000000000000000000 0.940883923987458681 0.000000000000000000 0.940827133800818394 0.000000000000000000 0.940715183129919641 0.000000000000000000
 0.940874396092089338 0.000000000000000000 0.940841440149969399 0.000000000000000000 0.940776731515152398 0.000000000000000000 0.940660810941386538 0.000000000000000000
 0.940845537723950076 0.000000000000000000 0.940816682753468192 0.000000000000000000 0.940760984793777677 0.000000000000000000 0.940642325163778548 0.000000000000000000
 0.940818126817491551 0.000000000000000000 0.940788233965236143 0.000000000000000000 0.940726870241257451 0.000000000000000000 0.940602349570680896 0.000000000000000000
 0.940702725033628950 0.000000000000000000 0.940670613344453455 0.000000000000000000 0.940609507450035576 0.000000000000000000 0.940494635791701117 0.000000000000000000
 0.940680536662335309 0.000000000000000000 0.940649410815404985 0.000000000000000000 0.940587232326160483 0.000000000000000000 0.940471577750040977 0.000000000000000000
 0.940635685503131147 0.000000000000000000 0.940609707033856268 0.000000000000000000 0.940558340896957779 0.000000000000000000 0.940446488430912497 0.000000000000000000
 0.940624502962710385 0.000000000000000000 0.940592123587564166 0.000000000000000000 0.940527626538357642 0.000000000000000000 0.940402928279758799 0.000000000000000000
 0.940578596948083656 0.000000000000000000 0.940551206947815466 0.000000000000000000 0.940496753342785263 0.000000000000000000 0.940385915771026037 0.000000000000000000
 0.940503339334607058 0.000000000000000000 0.940469169235705449 0.000000000000000000 0.940400472535684595 0.000000000000000000 0.940263978538637857 0.000000000000000000
 0.940449711666527577 0.000000000000000000 0.940418068647501548 0.000000000000000000 0.940354833393909351 0.000000000000000000 0.940237258121136454 0.000000000000000000
 0.940396839029954745 0.000000000000000000 0.940373186584536391 0.000000000000000000 0.940327228660775893 0.000000000000000000 0.940230634043226488 0.000000000000000000
 0.940307858753895109 0.000000000000000000 0.940283662465473014 0.000000000000000000 0.940236967737055007 0.000000000000000000 0.940142174592329405 0.000000000000000000
 0.940284301924833588 0.000000000000000000 0.940255165659624415 0.000000000000000000 0.940201433466660963 0.000000000000000000 0.940101619658467280 0.000000000000000000
 0.940263747466648536 0.000000000000000000 0.940230904450838456 0.000000000000000000 0.940174834650657321 0.000000000000000000 0.940088936231660455 0.000000000000000000
 0.940233711691797591 0.000000000000000000 0.940210558387253981 0.000000000000000000 0.940157972144836873 0.000000000000000000 0.940055415352059165 0.000000000000000000
 0.940226567880000808 0.000000000000000000 0.940201456875416230 0.000000000000000000 0.940147322672259089 0.000000000000000000 0.940018372773930855 0.000000000000000000
 0.940190514524940069 0.000000000000000000 0.940165321148266342 0.000000000000000000 0.940112072200062654 0.000000000000000000 0.939989384970297048 0.000000000000000000
 0.940165923012601490 0.000000000000000000 0.940134661303019703 0.000000000000000000 0.940075079985798978 0.000000000000000000 0.939960506708072296 0.000000000000000000
 0.940136306668402866 0.000000000000000000 0.940105998037615853 0.000000000000000000 0.940042667681360911 0.000000000000000000 0.939909613968077817 0.000000000000000000
 0.940026438437481127 0.000000000000000000 0.939999019143803460 0.000000000000000000 0.939944491143636540 0.000000000000000000 0.939833788057047759 0.000000000000000000
 0.939989545970985607 0.000000000000000000 0.939964617053729579 0.000000000000000000 0.939915702612905690 0.000000000000000000 0.939818697664500213 0.000000000000000000
 0.939836030616965967 0.000000000000000000 0.939808855526685472 0.000000000000000000 0.939755629466629383 0.000000000000000000 0.939651200792762653 0.000000000000000000
 0.939788631763706639 0.000000000000000000 0.939757576834521768 0.000000000000000000 0.939695867263378060 0.000000000000000000 0.939573000432384231 0.000000000000000000
 0.939592722338846942 0.000000000000000000 0.939564905478875279 0.000000000000000000 0.939510445995701104 0.000000000000000000 0.939405233119116390 0.000000000000000000
 0.939505681522229574 0.000000000000000000 0.939473538771588901 0.000000000000000000 0.939415913946404779 0.000000000000000000 0.939314470945735835 0.000000000000000000
 0.939483179690469239 0.000000000000000000 0.939455787420651722 0.000000000000000000 0.939396659887303476 0.000000000000000000 0.939269107718892382 0.000000000000000000
 0.939430284656924353 0.000000000000000000 0.939401854464234187 0.000000000000000000 0.939344837286784973 0.000000000000000000 0.939228619548187482 0.000000000000000000
 0.939334977461424026 0.000000000000000000 0.939309729706002461 0.000000000000000000 0.939258969015356437 0.000000000000000000 0.939155891876703453 0.000000000000000000
 0.939177758249686079 0.000000000000000000 0.939144373673920119 0.000000000000000000 0.939080197977067321 0.000000000000000000 0.938959913222819464 0.000000000000000000
 0.939101927463105390 0.000000000000000000 0.939079348091806487 0.000000000000000000 0.939034816323102595 0.000000000000000000 0.938946808078314321 0.000000000000000000
 0.938968266725110245 0.000000000000000000 0.938945194537341377 0.000000000000000000 0.938898983513234420 0.000000000000000000 0.938804989418199787 0.000000000000000000
 0.938915966261463342 0.000000000000000000 0.938892236263997648 0.000000000000000000 0.938844445914461034 0.000000000000000000 0.938747414131091085 0.000000000000000000
 0.938804494028067538 0.000000000000000000 0.938775627152360181 0.000000000000000000 0.938718417861282184 0.000000000000000000 0.938611294810481778 0.000000000000000000
 0.938792663054622945 0.000000000000000000 0.938765715257426692 0.000000000000000000 0.938711470799007408 0.000000000000000000 0.938595543228230467 0.000000000000000000
 0.938706180743863139 0.000000000000000000 0.938679314680156973 0.000000000000000000 0.938627694421645065 0.000000000000000000 0.938527792506535730 0.000000000000000000
 0.938672673363351362 0.000000000000000000 0.938644077218841244 0.000000000000000000 0.938586314626307927 0.000000000000000000 0.938469854157411132 0.000000000000000000
 0.938580013496977394 0.000000000000000000 0.938548031470314292 0.000000000000000000 0.938484982631094256 0.000000000000000000 0.938364045351415932 0.000000000000000000
 0.938568881548584422 0.000000000000000000 0.938539572806477040 0.000000000000000000 0.938479033591067546 0.000000000000000000 0.938349106788332721 0.000000000000000000
 0.938440351600971279 0.000000000000000000 0.938409984894187255 0.000000000000000000 0.938349016483447373 0.000000000000000000 0.938226580060409043 0.000000000000000000
 0.938418623240994343 0.000000000000000000 0.938388284882139878 0.000000000000000000 0.938327904564385529 0.000000000000000000 0.938207881653299047 0.000000000000000000
 0.938330588744876182 0.000000000000000000 0.938293265629523865 0.000000000000000000 0.938224396073914724 0.000000000000000000 0.938096128659444473 0.000000000000000000
 0.938178365823205906 0.000000000000000000 0.938148157791533599 0.000000000000000000 0.938088868892348771 0.000000000000000000 0.937975855415267734 0.000000000000000000
 0.938141309698133141 0.000000000000000000 0.938116337847027304 0.000000000000000000 0.938066441568398912 0.000000000000000000 0.937965036623941262 0.000000000000000000
 0.938139698869166039 0.000000000000000000 0.938110079000196606 0.000000000000000000 0.938052415243421311 0.000000000000000000 0.937939042721630312 0.000000000000000000
 0.938084651519257573 0.000000000000000000 0.938053582050630719 0.000000000000000000 0.937991741438412796 0.000000000000000000 0.937869843054363495 0.000000000000000000
 0.938032695427906571 0.000000000000000000 0.938003459016156671 0.000000000000000000 0.937945166674025721 0.000000000000000000 0.937826911743116498 0.000000000000000000
 0.937997229091982354 0.000000000000000000 0.937963735546634481 0.000000000000000000 0.937897435516604316 0.000000000000000000 0.937768261970499228 0.000000000000000000
 0.937949478003149095 0.000000000000000000 0.937915979494154395 0.000000000000000000 0.937848608135685269 0.000000000000000000 0.937713120874195671 0.000000000000000000
 0.937900053673993650 0.000000000000000000 0.937869894589272057 0.000000000000000000 0.937810228461210205 0.000000000000000000 0.937689182995190773 0.000000000000000000
 0.937881347468333293 0.000000000000000000 0.937850886340583889 0.000000000000000000 0.937789930156205598 0.000000000000000000 0.937669007517148323 0.000000000000000000
 0.937799198349387741 0.000000000000000000 0.937774584339452821 0.000000000000000000 0.937725850976296016 0.000000000000000000 0.937626739454998748 0.000000000000000000
 0.937592466657683365 0.000000000000000000 0.937558379514786377 0.000000000000000000 0.937492271188901771 0.000000000000000000 0.937377191835505164 0.000000000000000000
 0.937579113628092431 0.000000000000000000 0.937544890838982625 0.000000000000000000 0.937477698982568053 0.000000000000000000 0.937356844783623355 0.000000000000000000
 0.937550447628842765 0.000000000000000000 0.937522823187057930 0.000000000000000000 0.937467493790485107 0.000000000000000000 0.937349772322235819 0.000000000000000000
 0.937502380607845853 0.000000000000000000 0.937476240323022569 0.000000000000000000 0.937423646863254190 0.000000000000000000 0.937312243475935003 0.000000000000000000
 0.937486129270081792 0.000000000000000000 0.937462260072627118 0.000000000000000000 0.937413369722545742 0.000000000000000000 0.937304228259135397 0.000000000000000000
 0.937452171388557187 0.000000000000000000 0.937427249436200483 0.000000000000000000 0.937377392751925664 0.000000000000000000 0.937273483168998833 0.000000000000000000
 0.937306148410082418 0.000000000000000000 0.937275927045668977 0.000000000000000000 0.937215414118943491 0.000000000000000000 0.937094763908275286 0.000000000000000000
 0.937283404506535467 0.000000000000000000 0.937252460100099771 0.000000000000000000 0.937191398071072213 0.000000000000000000 0.937072837568073247 0.000000000000000000
 0.937192374780924875 0.000000000000000000 0.937167306416858414 0.000000000000000000 0.937117321779896373 0.000000000000000000 0.937017051030091475 0.000000000000000000
 0.937169850841473862 0.000000000000000000 0.937145068127311021 0.000000000000000000 0.937095524647320821 0.000000000000000000 0.936994221433264052 0.000000000000000000
 0.937062061641011690 0.000000000000000000 0.937033459789410883 0.000000000000000000 0.936976437695377751 0.000000000000000000 0.936862930012704154 0.000000000000000000
 0.936991357848327877 0.000000000000000000 0.936962107706932112 0.000000000000000000 0.936904343510177595 0.000000000000000000 0.936788811152364786 0.000000000000000000
 0.936930026420216278 0.000000000000000000 0.936898963378090643 0.000000000000000000 0.936840466263129334 0.000000000000000000 0.936728647638525924 0.000000000000000000
 0.936864844394077023 0.000000000000000000 0.936838430179517068 0.000000000000000000 0.936785745103848377 0.000000000000000000 0.936680348222941439 0.000000000000000000
 0.936677710520277929 0.000000000000000000 0.936649209006933825 0.000000000000000000 0.936592053323591855 0.000000000000000000 0.936477329944651049 0.000000000000000000
 0.936587179318972840 0.000000000000000000 0.936558554127340015 0.000000000000000000 0.936501283106507154 0.000000000000000000 0.936386071727958624 0.000000000000000000
 0.936539351624805838 0.000000000000000000 0.936509735906541296 0.000000000000000000 0.936450791365279422 0.000000000000000000 0.936332245593630486 0.000000000000000000
 0.936443235626952197 0.000000000000000000 0.936412507516308112 0.000000000000000000 0.936351511389376112 0.000000000000000000 0.936230780223254677 0.000000000000000000
 0.936407511291604711 0.000000000000000000 0.936376805270995982 0.000000000000000000 0.936315581439862377 0.000000000000000000 0.936193804111544403 0.000000000000000000
 0.936377431054278064 0.000000000000000000 0.936346792706322151 0.000000000000000000 0.936286750913360222 0.000000000000000000 0.936171782835308774 0.000000000000000000
 0.936274806113961300 0.000000000000000000 0.936245565050423001 0.000000000000000000 0.936187251372530893 0.000000000000000000 0.936069942617385409 0.000000000000000000
 0.936245328447467662 0.000000000000000000 0.936215241710159352 0.000000000000000000 0.936154561447700706 0.000000000000000000 0.936030081113035206 0.000000000000000000
 0.936135337315213367 0.000000000000000000 0.936100041784904024 0.000000000000000000 0.936033321757156922 0.000000000000000000 0.935905106018388167 0.000000000000000000
 0.936083577337443296 0.000000000000000000 0.936051068067661585 0.000000000000000000 0.935986081572265038 0.000000000000000000 0.935855631065721894 0.000000000000000000
 0.936021358101322809 0.000000000000000000 0.935988272387851761 0.000000000000000000 0.935922168465616267 0.000000000000000000 0.935789818521303940 0.000000000000000000
 0.935890963837927692 0.000000000000000000 0.935860475908767420 0.000000000000000000 0.935804723086023360 0.000000000000000000 0.935700627219364756 0.000000000000000000
 0.935879212222171075 0.000000000000000000 0.935852087444473568 0.000000000000000000 0.935794620528537346 0.000000000000000000 0.935676469801344557 0.000000000000000000
 0.935771980328173658 0.000000000000000000 0.935744422946111598 0.000000000000000000 0.935689458029833721 0.000000000000000000 0.935577861011344658 0.000000000000000000
 0.935713481628107080 0.000000000000000000 0.935679557207373169 0.000000000000000000 0.935611854634379680 0.000000000000000000 0.935477346542751720 0.000000000000000000
 0.935651567728597144 0.000000000000000000 0.935619222143043938 0.000000000000000000 0.935555065364004124 0.000000000000000000 0.935428156135796773 0.000000000000000000
 0.935584169221054363 0.000000000000000000 0.935556922266065683 0.000000000000000000 0.935502621256351530 0.000000000000000000 0.935394018065507593 0.000000000000000000
 0.935456701822483971 0.000000000000000000 0.935429765726090379 0.000000000000000000 0.935377419043964653 0.000000000000000000 0.935273888370336315 0.000000000000000000
 0.935377638711938686 0.000000000000000000 0.935351094634093383 0.000000000000000000 0.935299150126386536 0.000000000000000000 0.935197134430974519 0.000000000000000000
 0.935280832994935363 0.000000000000000000 0.935252740515653547 0.000000000000000000 0.935197169038534337 0.000000000000000000 0.935087198448916190 0.000000000000000000
 0.935215112033270124 0.000000000000000000 0.935184492057651973 0.000000000000000000 0.935123611434904523 0.000000000000000000 0.935003114509272537 0.000000000000000000
 0.935162262434644065 0.000000000000000000 0.935134560905692136 0.000000000000000000 0.935079043928940923 0.000000000000000000 0.934967160224362548 0.000000000000000000
 0.935056321912094979 0.000000000000000000 0.935029302218171043 0.000000000000000000 0.934977041637617412 0.000000000000000000 0.934874505724369365 0.000000000000000000
 0.934985202115504288 0.000000000000000000 0.934961144559524060 0.000000000000000000 0.934913094567965564 0.000000000000000000 0.934817079244700699 0.000000000000000000
 0.934923051925902304 0.000000000000000000 0.934898824920763261 0.000000000000000000 0.934850674596069853 0.000000000000000000 0.934755021945049891 0.000000000000000000
 0.934863212742183758 0.000000000000000000 0.934838087805216489 0.000000000000000000 0.934787940817704777 0.000000000000000000 0.934688105327254437 0.000000000000000000
 0.934834447287259951 0.000000000000000000 0.934808360611250388 0.000000000000000000 0.934756287701550947 0.000000000000000000 0.934652386081269770 0.000000000000000000
 0.934780357591432298 0.000000000000000000 0.934756501113287341 0.000000000000000000 0.934708644274430567 0.000000000000000000 0.934611763091536485 0.000000000000000000
 0.934644302619623502 0.000000000000000000 0.934618582467264591 0.000000000000000000 0.934567195235997517 0.000000000000000000 0.934464066756424794 0.000000000000000000
 0.934606843367656204 0.000000000000000000 0.934581207866725272 0.000000000000000000 0.934530314774689064 0.000000000000000000 0.934429487696838423 0.000000000000000000
 0.934584819916257081 0.000000000000000000 0.934551771623953198 0.000000000000000000 0.934488749862286583 0.000000000000000000 0.934366459363327739 0.000000000000000000
 0.934515737460787643 0.000000000000000000 0.934486503964528148 0.000000000000000000 0.934428602237930339 0.000000000000000000 0.934313647173540374 0.000000000000000000
 0.934344760324746559 0.000000000000000000 0.934315380513268234 0.000000000000000000 0.934256704287975470 0.000000000000000000 0.934139534400782678 0.000000000000000000
 0.934293603225100688 0.000000000000000000 0.934265600097218152 0.000000000000000000 0.934209594118722508 0.000000000000000000 0.934097544495424814 0.000000000000000000
 0.934189852751280969 0.000000000000000000 0.934164331232006151 0.000000000000000000 0.934113066446149665 0.000000000000000000 0.934009205445345048 0.000000000000000000
 0.934074830131525813 0.000000000000000000 0.934044947823520322 0.000000000000000000 0.933985365137510959 0.000000000000000000 0.933866090642059388 0.000000000000000000
 0.934048889161824381 0.000000000000000000 0.934019563029028554 0.000000000000000000 0.933961091469531546 0.000000000000000000 0.933844468844993836 0.000000000000000000
 0.934013767130104089 0.000000000000000000 0.933982735229864636 0.000000000000000000 0.933920533720623114 0.000000000000000000 0.933795649197613042 0.000000000000000000
 0.933923521368546172 0.000000000000000000 0.933892095130516520 0.000000000000000000 0.933830289097761113 0.000000000000000000 0.933707954038794030 0.000000000000000000
 0.933709228020609849 0.000000000000000000 0.933676161502455915 0.000000000000000000 0.933610672451250956 0.000000000000000000 0.933480699837461625 0.000000000000000000
 0.933682570671586443 0.000000000000000000 0.933649573336535310 0.000000000000000000 0.933584391177003980 0.000000000000000000 0.933455068236053065 0.000000000000000000
 0.933536440604196827 0.000000000000000000 0.933507677045434026 0.000000000000000000 0.933453681088799669 0.000000000000000000 0.933348565773610694 0.000000000000000000
 0.933530230881628120 0.000000000000000000 0.933501467996060930 0.000000000000000000 0.933443388425854059 0.000000000000000000 0.933329667530404805 0.000000000000000000
 0.933455956142122845 0.000000000000000000 0.933426387186271689 0.000000000000000000 0.933367425620504010 0.000000000000000000 0.933250171867257783 0.000000000000000000
 0.933341640527121319 0.000000000000000000 0.933308594252387880 0.000000000000000000 0.933243287252872089 0.000000000000000000 0.933117969461891406 0.000000000000000000
 0.933319574754095327 0.000000000000000000 0.933286132838458071 0.000000000000000000 0.933219113922058141 0.000000000000000000 0.933086563927768675 0.000000000000000000
 0.933279915901710333 0.000000000000000000 0.933252259584313237 0.000000000000000000 0.933196899371612543 0.000000000000000000 0.933080531891884446 0.000000000000000000
 0.933230853669797633 0.000000000000000000 0.933199684334805268 0.000000000000000000 0.933137413181394648 0.000000000000000000 0.933011642542785569 0.000000000000000000
 0.933169155687746721 0.000000000000000000 0.933137065565064039 0.000000000000000000 0.933074152660810618 0.000000000000000000 0.932949046930760528 0.000000000000000000
 0.933036686899223477 0.000000000000000000 0.933009015721644297 0.000000000000000000 0.932953845737473086 0.000000000000000000 0.932844069154679101 0.000000000000000000
 0.932914241937969013 0.000000000000000000 0.932884573249651350 0.000000000000000000 0.932826528132416399 0.000000000000000000 0.932713890576772786 0.000000000000000000
 0.932882206693390281 0.000000000000000000 0.932852188317895625 0.000000000000000000 0.932795513777316510 0.000000000000000000 0.932687934828394738 0.000000000000000000
 0.932859274768730540 0.000000000000000000 0.932831409057092498 0.000000000000000000 0.932772399385056517 0.000000000000000000 0.932648332553445147 0.000000000000000000
 0.932714225559931442 0.000000000000000000 0.932688526078627289 0.000000000000000000 0.932637138516482556 0.000000000000000000 0.932533165897253546 0.000000000000000000
 0.932702905744027588 0.000000000000000000 0.932677897681666757 0.000000000000000000 0.932628018645493162 0.000000000000000000 0.932527674763362513 0.000000000000000000
 0.932642862204706269 0.000000000000000000 0.932616281679958026 0.000000000000000000 0.932563714732166926 0.000000000000000000 0.932459057391341162 0.000000000000000000
 0.932537601422808948 0.000000000000000000 0.932510681044157130 0.000000000000000000 0.932457024903243559 0.000000000000000000 0.932349591560304836 0.000000000000000000
 0.932433159350594232 0.000000000000000000 0.932404816851380547 0.000000000000000000 0.932347980885498639 0.000000000000000000 0.932233741211107136 0.000000000000000000
 0.932296440958759964 0.000000000000000000 0.932266208894626636 0.000000000000000000 0.932207227609099798 0.000000000000000000 0.932092714070896444 0.000000000000000000
 0.932246902035965386 0.000000000000000000 0.932219417266677897 0.000000000000000000 0.932165542638652700 0.000000000000000000 0.932060263661190880 0.000000000000000000
 0.932230641337083221 0.000000000000000000 0.932204351570589229 0.000000000000000000 0.932152617835626529 0.000000000000000000 0.932049024448223351 0.000000000000000000
 0.932174094444254031 0.000000000000000000 0.932150821892267389 0.000000000000000000 0.932104257873438535 0.000000000000000000 0.932010713318895623 0.000000000000000000
 0.932106807999098841 0.000000000000000000 0.932080712100759157 0.000000000000000000 0.932028618443800583 0.000000000000000000 0.931923721416159867 0.000000000000000000
 0.932029028064425225 0.000000000000000000 0.931999942969468198 0.000000000000000000 0.931946195960269508 0.000000000000000000 0.931844336066706913 0.000000000000000000
 0.932013564329608468 0.000000000000000000 0.931984542254567727 0.000000000000000000 0.931925031952911320 0.000000000000000000 0.931804276981952895 0.000000000000000000
 0.931949906938036254 0.000000000000000000 0.931919155250157560 0.000000000000000000 0.931859111139383467 0.000000000000000000 0.931744414511128327 0.000000000000000000
 0.931892699612328679 0.000000000000000000 0.931863335164314077 0.000000000000000000 0.931805107594380400 0.000000000000000000 0.931686227552070756 0.000000000000000000
 0.931742460935088612 0.000000000000000000 0.931710734079066238 0.000000000000000000 0.931647948158808803 0.000000000000000000 0.931523879144262379 0.000000000000000000
 0.931696237041139130 0.000000000000000000 0.931667510689108802 0.000000000000000000 0.931609876571837803 0.000000000000000000 0.931493779512827635 0.000000000000000000
 0.931651600990360595 0.000000000000000000 0.931621564592017615 0.000000000000000000 0.931561386031241612 0.000000000000000000 0.931440034562900365 0.000000000000000000
 0.931498607469877671 0.000000000000000000 0.931468966683524302 0.000000000000000000 0.931409797958207109 0.000000000000000000 0.931291953816036577 0.000000000000000000
 0.931407564224283169 0.000000000000000000 0.931380671934030624 0.000000000000000000 0.931326702329228540 0.000000000000000000 0.931217507284738288 0.000000000000000000
 0.931360441399968098 0.000000000000000000 0.931332164875137369 0.000000000000000000 0.931277102148961422 0.000000000000000000 0.931168666628439667 0.000000000000000000
 0.931280316546329479 0.000000000000000000 0.931249576968749326 0.000000000000000000 0.931190010919174416 0.000000000000000000 0.931073213157403767 0.000000000000000000
 0.931157146346896836 0.000000000000000000 0.931123247061909853 0.000000000000000000 0.931056920609061978 0.000000000000000000 0.930927179135977112 0.000000000000000000
 0.931060263862968807 0.000000000000000000 0.931032490934374901 0.000000000000000000 0.930977165689611197 0.000000000000000000 0.930866606265646102 0.000000000000000000
 0.930948178683618566 0.000000000000000000 0.930919038146420852 0.000000000000000000 0.930860615648659406 0.000000000000000000 0.930743347097512497 0.000000000000000000
 0.930888585860987994 0.000000000000000000 0.930860225747831893 0.000000000000000000 0.930804553222985498 0.000000000000000000 0.930694775317932987 0.000000000000000000
 0.930717653884452489 0.000000000000000000 0.930692226178193582 0.000000000000000000 0.930641613565453829 0.000000000000000000 0.930540512211838644 0.000000000000000000
 0.930690537764030879 0.000000000000000000 0.930661515136838480 0.000000000000000000 0.930603393198199069 0.000000000000000000 0.930487478240951016 0.000000000000000000
 0.930676118539246477 0.000000000000000000 0.930648075133314379 0.000000000000000000 0.930592033771366900 0.000000000000000000 0.930479056923755099 0.000000000000000000
 0.930585481657244640 0.000000000000000000 0.930554468904955412 0.000000000000000000 0.930494219194184291 0.000000000000000000 0.930375606490118301 0.000000000000000000
 0.930415608532065508 0.000000000000000000 0.930386643622624021 0.000000000000000000 0.930329212808803985 0.000000000000000000 0.930214944410968525 0.000000000000000000
 0.930308188503579991 0.000000000000000000 0.930280939652046834 0.000000000000000000 0.930226724220803991 0.000000000000000000 0.930118774935314585 0.000000000000000000
 0.930230434549137453 0.000000000000000000 0.930204655138471392 0.000000000000000000 0.930153054855575756 0.000000000000000000 0.930049631412823485 0.000000000000000000
 0.930128472577520071 0.000000000000000000 0.930101488616333461 0.000000000000000000 0.930048212461763724 0.000000000000000000 0.929944215048542078 0.000000000000000000
 0.930062041266820794 0.000000000000000000 0.930033871064086859 0.000000000000000000 0.929977628520558652 0.000000000000000000 0.929865276476747216 0.000000000000000000
 0.930024034580652748 0.000000000000000000 0.929996620082759962 0.000000000000000000 0.929941432660685852 0.000000000000000000 0.929829704241852850 0.000000000000000000
 0.929978758230957214 0.000000000000000000 0.929953694145898679 0.000000000000000000 0.929903490588044224 0.000000000000000000 0.929802015979066976 0.000000000000000000
 0.929765055915312999 0.000000000000000000 0.929737438627896262 0.000000000000000000 0.929682559878755144 0.000000000000000000 0.929573699471668013 0.000000000000000000
 0.929652024041819236 0.000000000000000000 0.929624927548928670 0.000000000000000000 0.929572661747131934 0.000000000000000000 0.929472180373604018 0.000000000000000000
 0.929641084637280901 0.000000000000000000 0.929615388803338383 0.000000000000000000 0.929562233902829660 0.000000000000000000 0.929451653786879550 0.000000000000000000
 0.929603013063026729 0.000000000000000000 0.929576702536427102 0.000000000000000000 0.929526140113776100 0.000000000000000000 0.929427304615071059 0.000000000000000000
 0.929509804975999998 0.000000000000000000 0.929484161074269566 0.000000000000000000 0.929433985416497355 0.000000000000000000 0.929335544187702145 0.000000000000000000
 0.929428325642182029 0.000000000000000000 0.929401433878131678 0.000000000000000000 0.929348120929870625 0.000000000000000000 0.929242833285536363 0.000000000000000000
 0.929378637993109269 0.000000000000000000 0.929348209159471916 0.000000000000000000 0.929288363021342989 0.000000000000000000 0.929169482462588681 0.000000000000000000
 0.929307295855337445 0.000000000000000000 0.929278259714050647 0.000000000000000000 0.929220430719104762 0.000000000000000000 0.929107029928169514 0.000000000000000000
 0.929284841496125003 0.000000000000000000 0.929257613898419099 0.000000000000000000 0.929202894028294479 0.000000000000000000 0.929091085461059230 0.000000000000000000
 0.929259967410803189 0.000000000000000000 0.929232487942813212 0.000000000000000000 0.929177568807083132 0.000000000000000000 0.929066634820753134 0.000000000000000000
 0.929192886575314625 0.000000000000000000 0.929160722638594727 0.000000000000000000 0.929099502100232622 0.000000000000000000 0.928981944989632269 0.000000000000000000
 0.929084838795498191 0.000000000000000000 0.929054688846866039 0.000000000000000000 0.928995020826281381 0.000000000000000000 0.928877177835300882 0.000000000000000000
 0.928964361145680706 0.000000000000000000 0.928933103293984930 0.000000000000000000 0.928870955172932500 0.000000000000000000 0.928746207498639231 0.000000000000000000
 0.928902434409588196 0.000000000000000000 0.928872958408324734 0.000000000000000000 0.928814789620991621 0.000000000000000000 0.928698221499502430 0.000000000000000000
 0.928789586267544154 0.000000000000000000 0.928761856495456617 0.000000000000000000 0.928706646323637974 0.000000000000000000 0.928596364831877130 0.000000000000000000
 0.928683552427797432 0.000000000000000000 0.928652538218567303 0.000000000000000000 0.928590449272343355 0.000000000000000000 0.928466089233403236 0.000000000000000000
 0.928596568005174205 0.000000000000000000 0.928568697731188220 0.000000000000000000 0.928513436728377273 0.000000000000000000 0.928403940402773298 0.000000000000000000
 0.928511356142056377 0.000000000000000000 0.928480434256104492 0.000000000000000000 0.928418482616479634 0.000000000000000000 0.928294227413164141 0.000000000000000000
 0.928480544990051171 0.000000000000000000 0.928451630599372968 0.000000000000000000 0.928394609653900749 0.000000000000000000 0.928281869468639331 0.000000000000000000
 0.928429362547194881 0.000000000000000000 0.928402084599010635 0.000000000000000000 0.928347605741838389 0.000000000000000000 0.928238674012696552 0.000000000000000000
 0.928353770484743102 0.000000000000000000 0.928323114117249104 0.000000000000000000 0.928261720822766256 0.000000000000000000 0.928139563078082430 0.000000000000000000
 0.928273812474131765 0.000000000000000000 0.928248233288812896 0.000000000000000000 0.928196705594164451 0.000000000000000000 0.928091044615070304 0.000000000000000000
 0.928113398699516368 0.000000000000000000 0.928079834870726872 0.000000000000000000 0.928016066783902804 0.000000000000000000 0.927892957471959878 0.000000000000000000
 0.927988151994734278 0.000000000000000000 0.927959388053758327 0.000000000000000000 0.927901823040909068 0.000000000000000000 0.927786529361631640 0.000000000000000000
 0.927894216030759944 0.000000000000000000 0.927868707253124536 0.000000000000000000 0.927818147452024955 0.000000000000000000 0.927717276528619794 0.000000000000000000
 0.927853883952867386 0.000000000000000000 0.927828019930092007 0.000000000000000000 0.927776560590064192 0.000000000000000000 0.927674046426764320 0.000000000000000000
 0.927772651615352162 0.000000000000000000 0.927746919309145768 0.000000000000000000 0.927696034008278270 0.000000000000000000 0.927595488039629101 0.000000000000000000
 0.927651222241709483 0.000000000000000000 0.927624293366157260 0.000000000000000000 0.927570624069594563 0.000000000000000000 0.927463653234868457 0.000000000000000000
 0.927607492285006829 0.000000000000000000 0.927577137050950795 0.000000000000000000 0.927516601695530962 0.000000000000000000 0.927396013409837794 0.000000000000000000
 0.927504358793853623 0.000000000000000000 0.927476690295303774 0.000000000000000000 0.927421136221295961 0.000000000000000000 0.927308956146206231 0.000000000000000000
 0.927400156086624738 0.000000000000000000 0.927368214704001326 0.000000000000000000 0.927306323684492617 0.000000000000000000 0.927185861096939234 0.000000000000000000
 0.927308016243281852 0.000000000000000000 0.927282218813309966 0.000000000000000000 0.927231055430092210 0.000000000000000000 0.927129232088262700 0.000000000000000000
 0.927244695627077342 0.000000000000000000 0.927216923516306246 0.000000000000000000 0.927161182877508927 0.000000000000000000 0.927048672313034672 0.000000000000000000
 0.927177664307160532 0.000000000000000000 0.927150780305550204 0.000000000000000000 0.927096931175203864 0.000000000000000000 0.926988703005527603 0.000000000000000000
 0.927075898922826380 0.000000000000000000 0.927044652172679839 0.000000000000000000 0.926986163808624641 0.000000000000000000 0.926874715105837965 0.000000000000000000
 0.926948833776382930 0.000000000000000000 0.926920540678514926 0.000000000000000000 0.926866049780840751 0.000000000000000000 0.926760643635570092 0.000000000000000000
 0.926901069703611746 0.000000000000000000 0.926876481463026702 0.000000000000000000 0.926827039651469731 0.000000000000000000 0.926726569354344720 0.000000000000000000
 0.926878702681661504 0.000000000000000000 0.926852507832321315 0.000000000000000000 0.926800210601186003 0.000000000000000000 0.926695250617962540 0.000000000000000000
 0.926751861968270085 0.000000000000000000 0.926727341496437207 0.000000000000000000 0.926678308933109096 0.000000000000000000 0.926579868327888634 0.000000000000000000
 0.926680113755853796 0.000000000000000000 0.926654780527336408 0.000000000000000000 0.926604378207816159 0.000000000000000000 0.926503955447924743 0.000000000000000000
 0.926612665697514437 0.000000000000000000 0.926585392739908698 0.000000000000000000 0.926531738630415713 0.000000000000000000 0.926426644665828247 0.000000000000000000
 0.926594902864901981 0.000000000000000000 0.926566929831440289 0.000000000000000000 0.926511432090926013 0.000000000000000000 0.926399249413697667 0.000000000000000000
 0.926524598648874376 0.000000000000000000 0.926494924161900602 0.000000000000000000 0.926436191598621117 0.000000000000000000 0.926319670753762092 0.000000000000000000
 0.926344031152593672 0.000000000000000000 0.926316727553975872 0.000000000000000000 0.926262711427925489 0.000000000000000000 0.926156068183803804 0.000000000000000000
 0.926316757285371439 0.000000000000000000 0.926287521202197150 0.000000000000000000 0.926229564680818629 0.000000000000000000 0.926114365877513723 0.000000000000000000
 0.926275656627553956 0.000000000000000000 0.926248861066351292 0.000000000000000000 0.926195149789610594 0.000000000000000000 0.926086407312903037 0.000000000000000000
 0.926164007521474875 0.000000000000000000 0.926133726214176556 0.000000000000000000 0.926073886905497412 0.000000000000000000 0.925954861910881055 0.000000000000000000
 0.926062696381803607 0.000000000000000000 0.926030499939073493 0.000000000000000000 0.925967792047410199 0.000000000000000000 0.925844342959107225 0.000000000000000000
 0.925867863454690410 0.000000000000000000 0.925840656994438183 0.000000000000000000 0.925786591993186692 0.000000000000000000 0.925679195307066438 0.000000000000000000
 0.925771869627835420 0.000000000000000000 0.925744065723047904 0.000000000000000000 0.925688691232596672 0.000000000000000000 0.925578923418225119 0.000000000000000000
 0.925701482360065775 0.000000000000000000 0.925674809536348286 0.000000000000000000 0.925621580153722423 0.000000000000000000 0.925514786191808603 0.000000000000000000
 0.925631256830120375 0.000000000000000000 0.925606326278067382 0.000000000000000000 0.925556739065401146 0.000000000000000000 0.925457466147482588 0.000000000000000000
 0.925516638797465596 0.000000000000000000 0.925489014189719850 0.000000000000000000 0.925434941585093540 0.000000000000000000 0.925328115032515885 0.000000000000000000
 0.925459708624556732 0.000000000000000000 0.925433289736459996 0.000000000000000000 0.925380423421249376 0.000000000000000000 0.925274509524145139 0.000000000000000000
 0.925214669046814486 0.000000000000000000 0.925185687827404624 0.000000000000000000 0.925129021976200061 0.000000000000000000 0.925016906755716684 0.000000000000000000
 0.925188085955827910 0.000000000000000000 0.925159906905862806 0.000000000000000000 0.925104065993521130 0.000000000000000000 0.924992962756733816 0.000000000000000000
 0.925057118716146598 0.000000000000000000 0.925031445941003061 0.000000000000000000 0.924980543452984860 0.000000000000000000 0.924879473146103526 0.000000000000000000
 0.924964795339838997 0.000000000000000000 0.924935506179433653 0.000000000000000000 0.924877355545164037 0.000000000000000000 0.924763153987636977 0.000000000000000000
 0.924928403003930533 0.000000000000000000 0.924899408196521833 0.000000000000000000 0.924841391690079839 0.000000000000000000 0.924725039251227177 0.000000000000000000
 0.924834684834109244 0.000000000000000000 0.924806474726287187 0.000000000000000000 0.924750139874068844 0.000000000000000000 0.924637558748415023 0.000000000000000000
 0.924747463195464525 0.000000000000000000 0.924718126641151605 0.000000000000000000 0.924659319638365229 0.000000000000000000 0.924541128219908637 0.000000000000000000
 0.924725130967534281 0.000000000000000000 0.924696817068423660 0.000000000000000000 0.924639808076982761 0.000000000000000000 0.924524023044789089 0.000000000000000000
 0.924568976314448565 0.000000000000000000 0.924543131923630579 0.000000000000000000 0.924491685553024301 0.000000000000000000 0.924389753235171918 0.000000000000000000
 0.924521726760913376 0.000000000000000000 0.924496506031366905 0.000000000000000000 0.924446429648608015 0.000000000000000000 0.924345555180928202 0.000000000000000000
 0.924460454036013957 0.000000000000000000 0.924434235906366086 0.000000000000000000 0.924383140004362613 0.000000000000000000 0.924282586985585297 0.000000000000000000
 0.924347844316183109 0.000000000000000000 0.924322550359433559 0.000000000000000000 0.924272232245506697 0.000000000000000000 0.924172858750013204 0.000000000000000000
 0.924322969605824718 0.000000000000000000 0.924297859876988759 0.000000000000000000 0.924247530500510450 0.000000000000000000 0.924145532340504672 0.000000000000000000
 0.924241655348015501 0.000000000000000000 0.924213879126020710 0.000000000000000000 0.924158814004353069 0.000000000000000000 0.924050138940318844 0.000000000000000000
 0.924158938858771539 0.000000000000000000 0.924132478695934512 0.000000000000000000 0.924079747575138999 0.000000000000000000 0.923973541596142756 0.000000000000000000
 0.924132803026308070 0.000000000000000000 0.924103612768326310 0.000000000000000000 0.924045119143093174 0.000000000000000000 0.923928015884406761 0.000000000000000000
 0.924046674805895418 0.000000000000000000 0.924021057080114172 0.000000000000000000 0.923969813004004825 0.000000000000000000 0.923867032886134809 0.000000000000000000
 0.923934699101469192 0.000000000000000000 0.923906858595573977 0.000000000000000000 0.923852956451762908 0.000000000000000000 0.923747776595897796 0.000000000000000000
 0.923879728376339915 0.000000000000000000 0.923850092635424613 0.000000000000000000 0.923790876331907929 0.000000000000000000 0.923672834755916772 0.000000000000000000
 0.923817537239859488 0.000000000000000000 0.923786408034917184 0.000000000000000000 0.923726959470307141 0.000000000000000000 0.923610877484018600 0.000000000000000000
 0.923733009842822694 0.000000000000000000 0.923705944063053508 0.000000000000000000 0.923651629126878815 0.000000000000000000 0.923542002124442929 0.000000000000000000
 0.923664053879483471 0.000000000000000000 0.923634655112809955 0.000000000000000000 0.923577739972004208 0.000000000000000000 0.923466356011385270 0.000000000000000000
 0.923573750395119353 0.000000000000000000 0.923546767780350941 0.000000000000000000 0.923492956369173612 0.000000000000000000 0.923385511467447295 0.000000000000000000
 0.923512104444125126 0.000000000000000000 0.923480974754813944 0.000000000000000000 0.923422302651408344 0.000000000000000000 0.923309208244722401 0.000000000000000000
 0.923296704653710942 0.000000000000000000 0.923269654409828666 0.000000000000000000 0.923215413525105166 0.000000000000000000 0.923106322669893342 0.000000000000000000
 0.923232335533630377 0.000000000000000000 0.923204702997319271 0.000000000000000000 0.923149506147108667 0.000000000000000000 0.923039116435146800 0.000000000000000000
 0.923142716363223981 0.000000000000000000 0.923111954727751094 0.000000000000000000 0.923052342693480465 0.000000000000000000 0.922935862794290074 0.000000000000000000
 0.923002389602788131 0.000000000000000000 0.922973935319067018 0.000000000000000000 0.922917510555185006 0.000000000000000000 0.922804665334101215 0.000000000000000000
 0.922923863842792347 0.000000000000000000 0.922893929316408568 0.000000000000000000 0.922836093481275266 0.000000000000000000 0.922722572853706957 0.000000000000000000
 0.922821432838661249 0.000000000000000000 0.922796324733469286 0.000000000000000000 0.922746587746805957 0.000000000000000000 0.922647065651251319 0.000000000000000000
 0.922590121034737143 0.000000000000000000 0.922563423577100861 0.000000000000000000 0.922510107021596304 0.000000000000000000 0.922403747015726805 0.000000000000000000
 0.922574522629203475 0.000000000000000000 0.922548027816268434 0.000000000000000000 0.922495862555440360 0.000000000000000000 0.922392619747560039 0.000000000000000000
 0.922505853729100322 0.000000000000000000 0.922479304830553182 0.000000000000000000 0.922426437299432411 0.000000000000000000 0.922320918634277565 0.000000000000000000
 0.922301123651416921 0.000000000000000000 0.922276155257465424 0.000000000000000000 0.922226431735796326 0.000000000000000000 0.922127333947213912 0.000000000000000000
 0.922288242147961790 0.000000000000000000 0.922261620187026177 0.000000000000000000 0.922208095598796129 0.000000000000000000 0.922100160235104882 0.000000000000000000
 0.922238013560367387 0.000000000000000000 0.922211469848720489 0.000000000000000000 0.922159077059882315 0.000000000000000000 0.922054768953982640 0.000000000000000000
 0.922009970463153805 0.000000000000000000 0.921983464481940573 0.000000000000000000 0.921930965324816998 0.000000000000000000 0.921827847719128401 0.000000000000000000
 0.921957149650153296 0.000000000000000000 0.921928389377842383 0.000000000000000000 0.921871582975562487 0.000000000000000000 0.921758668626677768 0.000000000000000000
 0.921927229704435525 0.000000000000000000 0.921902362316252000 0.000000000000000000 0.921852414922634367 0.000000000000000000 0.921751844933667019 0.000000000000000000
 0.921826735967899102 0.000000000000000000 0.921800550054766688 0.000000000000000000 0.921747985380689028 0.000000000000000000 0.921642000084134883 0.000000000000000000
 0.921770243283511315 0.000000000000000000 0.921742809766758597 0.000000000000000000 0.921689336445423613 0.000000000000000000 0.921583784100772019 0.000000000000000000
 0.921692583608664906 0.000000000000000000 0.921668676713383483 0.000000000000000000 0.921620832955140079 0.000000000000000000 0.921524992505738827 0.000000000000000000
 0.921636924659548828 0.000000000000000000 0.921613345383644589 0.000000000000000000 0.921566262613908505 0.000000000000000000 0.921472249559908474 0.000000000000000000
 0.921564798159709153 0.000000000000000000 0.921536656908262253 0.000000000000000000 0.921480961375369834 0.000000000000000000 0.921372042177606043 0.000000000000000000
 0.921547193383667196 0.000000000000000000 0.921519103799435135 0.000000000000000000 0.921462927392999842 0.000000000000000000 0.921350152532544486 0.000000000000000000
 0.921493345875618153 0.000000000000000000 0.921466419237126799 0.000000000000000000 0.921412284077417598 0.000000000000000000 0.921302165728876576 0.000000000000000000
 0.921392370721313747 0.000000000000000000 0.921364625762790879 0.000000000000000000 0.921309322795841545 0.000000000000000000 0.921198681576316347 0.000000000000000000
 0.921238266594401001 0.000000000000000000 0.921210906489685732 0.000000000000000000 0.921156434779968780 0.000000000000000000 0.921048467868014753 0.000000000000000000
 0.921094132686434364 0.000000000000000000 0.921068037446561627 0.000000000000000000 0.921015636525400305 0.000000000000000000 0.920909918198836941 0.000000000000000000
 0.921079210314866947 0.000000000000000000 0.921050656194390749 0.000000000000000000 0.920995899447222155 0.000000000000000000 0.920888438263593678 0.000000000000000000
 0.920890501637389614 0.000000000000000000 0.920862742810027890 0.000000000000000000 0.920810272142969732 0.000000000000000000 0.920708890444813743 0.000000000000000000
 0.920752367125165727 0.000000000000000000 0.920725086866632347 0.000000000000000000 0.920671281768248084 0.000000000000000000 0.920565724084322912 0.000000000000000000
 0.920662988704180618 0.000000000000000000 0.920631274672212174 0.000000000000000000 0.920573005848636883 0.000000000000000000 0.920460345638821731 0.000000000000000000
 0.920655871768708334 0.000000000000000000 0.920628264287538078 0.000000000000000000 0.920569850123453493 0.000000000000000000 0.920449920559168744 0.000000000000000000
 0.920560450334907743 0.000000000000000000 0.920532794917484964 0.000000000000000000 0.920477757432796695 0.000000000000000000 0.920367880886098555 0.000000000000000000
 0.920379480115744553 0.000000000000000000 0.920350710511238290 0.000000000000000000 0.920293933043378920 0.000000000000000000 0.920181347727032861 0.000000000000000000
 0.920262148918665868 0.000000000000000000 0.920234911426870861 0.000000000000000000 0.920181140846865864 0.000000000000000000 0.920073733976433217 0.000000000000000000
 0.920177925800627294 0.000000000000000000 0.920149751204219601 0.000000000000000000 0.920094342660613740 0.000000000000000000 0.919984592291631764 0.000000000000000000
 0.920101515760257671 0.000000000000000000 0.920076811954187446 0.000000000000000000 0.920027518888890228 0.000000000000000000 0.919928882400421255 0.000000000000000000
 0.919975641620079609 0.000000000000000000 0.919951577519011798 0.000000000000000000 0.919903513003283102 0.000000000000000000 0.919807430764100320 0.000000000000000000
 0.919819839880178236 0.000000000000000000 0.919792926403854794 0.000000000000000000 0.919739151781967745 0.000000000000000000 0.919631806205677194 0.000000000000000000
 0.919703751701603345 0.000000000000000000 0.919674761446465205 0.000000000000000000 0.919617019848859130 0.000000000000000000 0.919501844252267775 0.000000000000000000
 0.919543613555585337 0.000000000000000000 0.919518291692672407 0.000000000000000000 0.919467835807072809 0.000000000000000000 0.919367009941590485 0.000000000000000000
 0.919533501829776001 0.000000000000000000 0.919508538975881251 0.000000000000000000 0.919458591454456076 0.000000000000000000 0.919358576246731563 0.000000000000000000
 0.919513818093989244 0.000000000000000000 0.919487881566094956 0.000000000000000000 0.919437564482022185 0.000000000000000000 0.919338485603619637 0.000000000000000000
 0.919394102693292359 0.000000000000000000 0.919369546356100020 0.000000000000000000 0.919320879028233673 0.000000000000000000 0.919224422786669382 0.000000000000000000
 0.919351651985813700 0.000000000000000000 0.919325760547789694 0.000000000000000000 0.919274034513318128 0.000000000000000000 0.919170801905023871 0.000000000000000000
 0.919285666767972298 0.000000000000000000 0.919255939036274783 0.000000000000000000 0.919199364093929772 0.000000000000000000 0.919087432653555636 0.000000000000000000
 0.919283455626102031 0.000000000000000000 0.919255198507486160 0.000000000000000000 0.919197021326103147 0.000000000000000000 0.919080800122707986 0.000000000000000000
 0.919235146534513325 0.000000000000000000 0.919206923722545977 0.000000000000000000 0.919151092328773456 0.000000000000000000 0.919040151711546405 0.000000000000000000
 0.919172497199401417 0.000000000000000000 0.919145998615799154 0.000000000000000000 0.919093866210348276 0.000000000000000000 0.918990491258633191 0.000000000000000000
 0.919075588330819704 0.000000000000000000 0.919050418399906532 0.000000000000000000 0.919000222425636948 0.000000000000000000 0.918899608294731718 0.000000000000000000
 0.919039403247857600 0.000000000000000000 0.919012907132312762 0.000000000000000000 0.918960338952013456 0.000000000000000000 0.918854658299142923 0.000000000000000000
 0.918949162190101032 0.000000000000000000 0.918916452517359206 0.000000000000000000 0.918854816349647163 0.000000000000000000 0.918736993533435076 0.000000000000000000
 0.918863908292356424 0.000000000000000000 0.918837856803584985 0.000000000000000000 0.918785612990978828 0.000000000000000000 0.918679861652279994 0.000000000000000000
 0.918706741317111719 0.000000000000000000 0.918680510069920797 0.000000000000000000 0.918628211796890914 0.000000000000000000 0.918523243238165366 0.000000000000000000
 0.918498613750081461 0.000000000000000000 0.918471573913154593 0.000000000000000000 0.918419380227772919 0.000000000000000000 0.918316875238310404 0.000000000000000000
 0.918453560565904326 0.000000000000000000 0.918427733441017580 0.000000000000000000 0.918376076774750305 0.000000000000000000 0.918272474433153518 0.000000000000000000
 0.918297393073556512 0.000000000000000000 0.918272209426949426 0.000000000000000000 0.918222557756483204 0.000000000000000000 0.918123865419213869 0.000000000000000000
 0.918087009855724334 0.000000000000000000 0.918060280030026044 0.000000000000000000 0.918008712802172000 0.000000000000000000 0.917907548844332566 0.000000000000000000
 0.918023190591606419 0.000000000000000000 0.917994945856435596 0.000000000000000000 0.917940027761860788 0.000000000000000000 0.917832262036811786 0.000000000000000000
 0.917950723585038375 0.000000000000000000 0.917923557227726339 0.000000000000000000 0.917869176536677100 0.000000000000000000 0.917760078563007120 0.000000000000000000
 0.917660455802649433 0.000000000000000000 0.917636803259230471 0.000000000000000000 0.917589522295150561 0.000000000000000000 0.917495012384880182 0.000000000000000000
 0.917548975162218894 0.000000000000000000 0.917522865523974995 0.000000000000000000 0.917471665256643920 0.000000000000000000 0.917370760117470208 0.000000000000000000
 0.917522600227967944 0.000000000000000000 0.917493640970181601 0.000000000000000000 0.917437113719170028 0.000000000000000000 0.917325661533101466 0.000000000000000000
 0.917454356216777511 0.000000000000000000 0.917427421124446529 0.000000000000000000 0.917374073601173068 0.000000000000000000 0.917267414340436127 0.000000000000000000
 0.917369675240245153 0.000000000000000000 0.917344902174593746 0.000000000000000000 0.917295894459046801 0.000000000000000000 0.917198209172952250 0.000000000000000000
 0.917262158223976831 0.000000000000000000 0.917237475314057971 0.000000000000000000 0.917188144173338493 0.000000000000000000 0.917089552987250589 0.000000000000000000
 0.917191521429295276 0.000000000000000000 0.917164708051592448 0.000000000000000000 0.917111432620937861 0.000000000000000000 0.917005367904633273 0.000000000000000000
 0.917145556956791785 0.000000000000000000 0.917118165784210571 0.000000000000000000 0.917063353264734538 0.000000000000000000 0.916953464847569122 0.000000000000000000
 0.917036610024829169 0.000000000000000000 0.917008258264129572 0.000000000000000000 0.916952227860590385 0.000000000000000000 0.916841771816203632 0.000000000000000000
 0.917001510482704618 0.000000000000000000 0.916974911596570741 0.000000000000000000 0.916921612903775718 0.000000000000000000 0.916814241186669987 0.000000000000000000
 0.916932195222482815 0.000000000000000000 0.916906409713100778 0.000000000000000000 0.916854676049205120 0.000000000000000000 0.916750522857661565 0.000000000000000000
 0.916831499037103703 0.000000000000000000 0.916807729228122370 0.000000000000000000 0.916760227464611832 0.000000000000000000 0.916665246325662264 0.000000000000000000
 0.916730732908449197 0.000000000000000000 0.916706289222556925 0.000000000000000000 0.916657808693013276 0.000000000000000000 0.916561848395327616 0.000000000000000000
 0.916663439201209740 0.000000000000000000 0.916634273787899856 0.000000000000000000 0.916576908117837763 0.000000000000000000 0.916463016863939495 0.000000000000000000
 0.916653300150338080 0.000000000000000000 0.916625672226605182 0.000000000000000000 0.916570160326722227 0.000000000000000000 0.916458241631202708 0.000000000000000000
 0.916552509106842606 0.000000000000000000 0.916527468844621329 0.000000000000000000 0.916478738985075703 0.000000000000000000 0.916382597132473387 0.000000000000000000
 0.916442966531924585 0.000000000000000000 0.916417517893912237 0.000000000000000000 0.916366684198761994 0.000000000000000000 0.916264734870479214 0.000000000000000000
 0.916322662146538014 0.000000000000000000 0.916295453854729103 0.000000000000000000 0.916241695139928924 0.000000000000000000 0.916134450836966652 0.000000000000000000
 0.916155908510744799 0.000000000000000000 0.916127430686466293 0.000000000000000000 0.916073557401196448 0.000000000000000000 0.915969184217071630 0.000000000000000000
 0.916053679860424075 0.000000000000000000 0.916028695329192733 0.000000000000000000 0.915979325343873718 0.000000000000000000 0.915880987380878198 0.000000000000000000
 0.915979150056547731 0.000000000000000000 0.915951935725264010 0.000000000000000000 0.915898524041699802 0.000000000000000000 0.915793344798490616 0.000000000000000000
 0.915914569767146358 0.000000000000000000 0.915888996620822793 0.000000000000000000 0.915837630683639659 0.000000000000000000 0.915733894889223965 0.000000000000000000
 0.915603320065747850 0.000000000000000000 0.915577896837785454 0.000000000000000000 0.915528186346951323 0.000000000000000000 0.915429762097207167 0.000000000000000000
 0.915469071667364798 0.000000000000000000 0.915441056864051417 0.000000000000000000 0.915386417953848786 0.000000000000000000 0.915279480983443583 0.000000000000000000
 0.915440047958158254 0.000000000000000000 0.915414564652642704 0.000000000000000000 0.915364099604852766 0.000000000000000000 0.915262961635342376 0.000000000000000000
 0.915284405566251791 0.000000000000000000 0.915257745408669887 0.000000000000000000 0.915204797517968349 0.000000000000000000 0.915099174246230329 0.000000000000000000
 0.915110382913427056 0.000000000000000000 0.915084139687873499 0.000000000000000000 0.915031685558368224 0.000000000000000000 0.914926680520561142 0.000000000000000000
 0.915082961322037591 0.000000000000000000 0.915056312156181106 0.000000000000000000 0.915003051210996343 0.000000000000000000 0.914896793284948218 0.000000000000000000
 0.914997123544806668 0.000000000000000000 0.914971570216736141 0.000000000000000000 0.914920830244211891 0.000000000000000000 0.914819559171583974 0.000000000000000000
 0.914888973418642615 0.000000000000000000 0.914856743346082690 0.000000000000000000 0.914797875950148942 0.000000000000000000 0.914686191405013393 0.000000000000000000
 0.914868600300264290 0.000000000000000000 0.914842240760992742 0.000000000000000000 0.914789898763204712 0.000000000000000000 0.914685437988025818 0.000000000000000000
 0.914855376546857779 0.000000000000000000 0.914827075272599877 0.000000000000000000 0.914770912705906047 0.000000000000000000 0.914658973409453124 0.000000000000000000
 0.914844394973924557 0.000000000000000000 0.914817088403861889 0.000000000000000000 0.914762388569793750 0.000000000000000000 0.914652616151848563 0.000000000000000000
 0.914731237413620946 0.000000000000000000 0.914703945618699055 0.000000000000000000 0.914650567211258148 0.000000000000000000 0.914544773444448178 0.000000000000000000
 0.914624659948921614 0.000000000000000000 0.914600035115829879 0.000000000000000000 0.914550713350218869 0.000000000000000000 0.914451755131509114 0.000000000000000000
 0.914558566818266416 0.000000000000000000 0.914533367699239541 0.000000000000000000 0.914484038457652804 0.000000000000000000 0.914386212691802425 0.000000000000000000
 0.914453498037203105 0.000000000000000000 0.914428915004746656 0.000000000000000000 0.914379972155459408 0.000000000000000000 0.914282393064242971 0.000000000000000000
 0.914441165852262428 0.000000000000000000 0.914416851610292070 0.000000000000000000 0.914368022206834219 0.000000000000000000 0.914269533376010357 0.000000000000000000
 0.914308488818129872 0.000000000000000000 0.914285538332153314 0.000000000000000000 0.914239624236647397 0.000000000000000000 0.914147730783981927 0.000000000000000000
 0.914194035427274510 0.000000000000000000 0.914168978895638085 0.000000000000000000 0.914120179301192937 0.000000000000000000 0.914023797861406084 0.000000000000000000
 0.913960522220885641 0.000000000000000000 0.913933474119799416 0.000000000000000000 0.913881457800763908 0.000000000000000000 0.913779747522831642 0.000000000000000000
 0.913775229809015710 0.000000000000000000 0.913749464002455491 0.000000000000000000 0.913698086228511452 0.000000000000000000 0.913595195954753359 0.000000000000000000
 0.913718785087198615 0.000000000000000000 0.913693539808153377 0.000000000000000000 0.913643067257127073 0.000000000000000000 0.913542162894736665 0.000000000000000000
 0.913599841733605644 0.000000000000000000 0.913575094735633697 0.000000000000000000 0.913525621433203705 0.000000000000000000 0.913426766213740526 0.000000000000000000
 0.913297331057478901 0.000000000000000000 0.913271937925247412 0.000000000000000000 0.913221289738166853 0.000000000000000000 0.913119942337674351 0.000000000000000000
 0.913283143813578557 0.000000000000000000 0.913257499038348408 0.000000000000000000 0.913206492903768208 0.000000000000000000 0.913104742839746408 0.000000000000000000
 0.913200435521575704 0.000000000000000000 0.913174010801362512 0.000000000000000000 0.913121855958910489 0.000000000000000000 0.913018240155495930 0.000000000000000000
 0.913077734884634062 0.000000000000000000 0.913047548620383287 0.000000000000000000 0.912991898097442078 0.000000000000000000 0.912884802505057769 0.000000000000000000
 0.913020328759604261 0.000000000000000000 0.912994547937349910 0.000000000000000000 0.912944394157365058 0.000000000000000000 0.912845533396744568 0.000000000000000000
 0.912857186906080642 0.000000000000000000 0.912830954691867480 0.000000000000000000 0.912779282546687609 0.000000000000000000 0.912676852975446540 0.000000000000000000
 0.912844289643004680 0.000000000000000000 0.912816289234670064 0.000000000000000000 0.912761155440245053 0.000000000000000000 0.912652012099691046 0.000000000000000000
 0.912807782115771960 0.000000000000000000 0.912782253724072401 0.000000000000000000 0.912731164190969557 0.000000000000000000 0.912628510463128539 0.000000000000000000
 0.912679288196250993 0.000000000000000000 0.912652096239967237 0.000000000000000000 0.912597780827143379 0.000000000000000000 0.912489236896520839 0.000000000000000000
 0.912661248719548235 0.000000000000000000 0.912633601836531860 0.000000000000000000 0.912578649110693196 0.000000000000000000 0.912468965595252701 0.000000000000000000
 0.912518755514873159 0.000000000000000000 0.912493421881860334 0.000000000000000000 0.912442782155035714 0.000000000000000000 0.912341331385496446 0.000000000000000000
 0.912490958834374033 0.000000000000000000 0.912465371861130414 0.000000000000000000 0.912414072336424686 0.000000000000000000 0.912311023153442036 0.000000000000000000
 0.912380193722559851 0.000000000000000000 0.912356629099521310 0.000000000000000000 0.912309449071071366 0.000000000000000000 0.912214795153694191 0.000000000000000000
 0.912241586564805806 0.000000000000000000 0.912218104281298348 0.000000000000000000 0.912171147180508735 0.000000000000000000 0.912077165491145259 0.000000000000000000
 0.912069724669455684 0.000000000000000000 0.912046024290864010 0.000000000000000000 0.911999044987254703 0.000000000000000000 0.911905513593678552 0.000000000000000000
 0.911949735924236893 0.000000000000000000 0.911925949181052964 0.000000000000000000 0.911878437888539728 0.000000000000000000 0.911783450374323290 0.000000000000000000
 0.911899328560933253 0.000000000000000000 0.911872641866151357 0.000000000000000000 0.911820383791220879 0.000000000000000000 0.911717048212648651 0.000000000000000000
 0.911851892408831577 0.000000000000000000 0.911826535283273509 0.000000000000000000 0.911775835567106729 0.000000000000000000 0.911674375196145803 0.000000000000000000
 0.911762624233693808 0.000000000000000000 0.911739321518616253 0.000000000000000000 0.911692880161817154 0.000000000000000000 0.911599944849062815 0.000000000000000000
 0.911601669580882179 0.000000000000000000 0.911574984935522581 0.000000000000000000 0.911523756198659996 0.000000000000000000 0.911423128724842990 0.000000000000000000
 0.911442929714937566 0.000000000000000000 0.911415035348974945 0.000000000000000000 0.911361442327251470 0.000000000000000000 0.911256067848632778 0.000000000000000000
 0.911248893132013849 0.000000000000000000 0.911222960980369368 0.000000000000000000 0.911171214372908489 0.000000000000000000 0.911068202388039872 0.000000000000000000
 0.911157758525673600 0.000000000000000000 0.911131942940748507 0.000000000000000000 0.911080730717631182 0.000000000000000000 0.910978785676213154 0.000000000000000000
 0.911122621760364737 0.000000000000000000 0.911095781236099689 0.000000000000000000 0.911043690982081822 0.000000000000000000 0.910940620341560647 0.000000000000000000
 0.910902055054927495 0.000000000000000000 0.910875675170410348 0.000000000000000000 0.910824062874492801 0.000000000000000000 0.910721764530728062 0.000000000000000000
 0.910862802236789282 0.000000000000000000 0.910833236608659114 0.000000000000000000 0.910777543545197910 0.000000000000000000 0.910669206973196643 0.000000000000000000
 0.910810550936407060 0.000000000000000000 0.910785027404351188 0.000000000000000000 0.910733915688848872 0.000000000000000000 0.910631324134312692 0.000000000000000000
 0.910782420504259727 0.000000000000000000 0.910756824416490973 0.000000000000000000 0.910705958224644840 0.000000000000000000 0.910604312792922865 0.000000000000000000
 0.910626076489535752 0.000000000000000000 0.910598329377693583 0.000000000000000000 0.910546867900639434 0.000000000000000000 0.910447672895714377 0.000000000000000000
 0.910594076331230240 0.000000000000000000 0.910567146272718508 0.000000000000000000 0.910513743443927437 0.000000000000000000 0.910407536184563715 0.000000000000000000
 0.910586262137311198 0.000000000000000000 0.910559959631437321 0.000000000000000000 0.910507236218036753 0.000000000000000000 0.910401351995401620 0.000000000000000000
 0.910388664008065729 0.000000000000000000 0.910364474737170748 0.000000000000000000 0.910316521850422444 0.000000000000000000 0.910220959854812994 0.000000000000000000
 0.910184356757661739 0.000000000000000000 0.910161131889005270 0.000000000000000000 0.910114747847697414 0.000000000000000000 0.910021980886657422 0.000000000000000000
 0.910089357414901712 0.000000000000000000 0.910063272920992872 0.000000000000000000 0.910014074445982701 0.000000000000000000 0.909918328749638183 0.000000000000000000
 0.909923144322999033 0.000000000000000000 0.909899416687052320 0.000000000000000000 0.909852099184934482 0.000000000000000000 0.909757676904522694 0.000000000000000000
 0.909817416345623520 0.000000000000000000 0.909793064373816907 0.000000000000000000 0.909744776505016950 0.000000000000000000 0.909648646742884592 0.000000000000000000
 0.909786352190692260 0.000000000000000000 0.909762196975951065 0.000000000000000000 0.909714393825098999 0.000000000000000000 0.909619338851351045 0.000000000000000000
 0.909744141365576575 0.000000000000000000 0.909719013219874251 0.000000000000000000 0.909668673753680768 0.000000000000000000 0.909567489195010959 0.000000000000000000
 0.909674002808414928 0.000000000000000000 0.909648804538988331 0.000000000000000000 0.909598354237505680 0.000000000000000000 0.909497241596788575 0.000000000000000000
 0.909426468753720130 0.000000000000000000 0.909402878673926773 0.000000000000000000 0.909356227651758831 0.000000000000000000 0.909263455138801691 0.000000000000000000
 0.909224250101673070 0.000000000000000000 0.909197837409851828 0.000000000000000000 0.909145660394160005 0.000000000000000000 0.909041788635112868 0.000000000000000000
 0.909217273189117936 0.000000000000000000 0.909190258231859727 0.000000000000000000 0.909137390991599847 0.000000000000000000 0.909032829908712259 0.000000000000000000
 0.909113045743220827 0.000000000000000000 0.909087793386128551 0.000000000000000000 0.909037594863333132 0.000000000000000000 0.908937364880012644 0.000000000000000000
 0.909025430311204641 0.000000000000000000 0.908998637408073185 0.000000000000000000 0.908946734114327137 0.000000000000000000 0.908844105852036899 0.000000000000000000
 0.908884741959362863 0.000000000000000000 0.908858438684346459 0.000000000000000000 0.908806180989982670 0.000000000000000000 0.908702185785581595 0.000000000000000000
 0.908856231165354855 0.000000000000000000 0.908831248269695413 0.000000000000000000 0.908781330295633016 0.000000000000000000 0.908681147160568914 0.000000000000000000
 0.908697326047347098 0.000000000000000000 0.908673479824102293 0.000000000000000000 0.908626158648432325 0.000000000000000000 0.908531656585116698 0.000000000000000000
 0.908585640192388966 0.000000000000000000 0.908560607984132518 0.000000000000000000 0.908510750077502705 0.000000000000000000 0.908411456433355413 0.000000000000000000
 0.908569923104172283 0.000000000000000000 0.908544019092175303 0.000000000000000000 0.908492180285663475 0.000000000000000000 0.908388343788929298 0.000000000000000000
 0.908506268008484441 0.000000000000000000 0.908481222531975607 0.000000000000000000 0.908431175082409670 0.000000000000000000 0.908330828384158795 0.000000000000000000
 0.908208575770916404 0.000000000000000000 0.908184507339244051 0.000000000000000000 0.908136981840504509 0.000000000000000000 0.908042392131169773 0.000000000000000000
 0.908069001547511800 0.000000000000000000 0.908044485576699811 0.000000000000000000 0.907996421774255769 0.000000000000000000 0.907901090035178826 0.000000000000000000
 0.907988872971585592 0.000000000000000000 0.907963703154774149 0.000000000000000000 0.907913840844367992 0.000000000000000000 0.907814582932017888 0.000000000000000000
 0.907905938906563681 0.000000000000000000 0.907881505079727757 0.000000000000000000 0.907832612982273357 0.000000000000000000 0.907734727736505653 0.000000000000000000
 0.907767507520795269 0.000000000000000000 0.907741680109143023 0.000000000000000000 0.907692756574153048 0.000000000000000000 0.907596870648685661 0.000000000000000000
 0.907682629491981752 0.000000000000000000 0.907658624775327882 0.000000000000000000 0.907611539197853423 0.000000000000000000 0.907518012678354635 0.000000000000000000
 0.907640295002205000 0.000000000000000000 0.907614700699165167 0.000000000000000000 0.907565537047050119 0.000000000000000000 0.907468849298531888 0.000000000000000000
 0.907502214227332682 0.000000000000000000 0.907476892810195834 0.000000000000000000 0.907428067683359263 0.000000000000000000 0.907331515040525449 0.000000000000000000
 0.907477438549671445 0.000000000000000000 0.907447561617418352 0.000000000000000000 0.907392578396921334 0.000000000000000000 0.907287260238509474 0.000000000000000000
 0.907366218968962857 0.000000000000000000 0.907339232946468122 0.000000000000000000 0.907287503611824975 0.000000000000000000 0.907186092501611641 0.000000000000000000
 0.907280308512132483 0.000000000000000000 0.907255073511827659 0.000000000000000000 0.907205237969846978 0.000000000000000000 0.907107620745129184 0.000000000000000000
 0.907272377845447897 0.000000000000000000 0.907247886830815586 0.000000000000000000 0.907198269355563469 0.000000000000000000 0.907096328118809914 0.000000000000000000
 0.907029690802111599 0.000000000000000000 0.907003530539238212 0.000000000000000000 0.906952459395043098 0.000000000000000000 0.906851349219317315 0.000000000000000000
 0.906870017473180856 0.000000000000000000 0.906844306513477805 0.000000000000000000 0.906793847476389914 0.000000000000000000 0.906693666511368179 0.000000000000000000
 0.906658366647303260 0.000000000000000000 0.906634041378976074 0.000000000000000000 0.906585498456917049 0.000000000000000000 0.906488617486686965 0.000000000000000000
 0.906609346166796670 0.000000000000000000 0.906582699779651335 0.000000000000000000 0.906530798099516866 0.000000000000000000 0.906428147917874405 0.000000000000000000
 0.906588402149305028 0.000000000000000000 0.906563618513979930 0.000000000000000000 0.906513986483558853 0.000000000000000000 0.906414467005143054 0.000000000000000000
 0.906473702290603089 0.000000000000000000 0.906449974762970179 0.000000000000000000 0.906402491373448749 0.000000000000000000 0.906307408068716236 0.000000000000000000
 0.906209282890045320 0.000000000000000000 0.906185342272306626 0.000000000000000000 0.906137433499516365 0.000000000000000000 0.906041473704329192 0.000000000000000000
 0.906134121004797399 0.000000000000000000 0.906109906129835996 0.000000000000000000 0.906062322850683333 0.000000000000000000 0.905967738346577622 0.000000000000000000
 0.906073940785394494 0.000000000000000000 0.906048509809281977 0.000000000000000000 0.906000494756125097 0.000000000000000000 0.905906769582995097 0.000000000000000000
 0.905906252499468212 0.000000000000000000 0.905881339981810862 0.000000000000000000 0.905831748435358963 0.000000000000000000 0.905732795290038251 0.000000000000000000
 0.905854545695896962 0.000000000000000000 0.905829001255702204 0.000000000000000000 0.905779378038060523 0.000000000000000000 0.905681269322767157 0.000000000000000000
 0.905757862797008428 0.000000000000000000 0.905734104474376744 0.000000000000000000 0.905686613157080544 0.000000000000000000 0.905591665535150137 0.000000000000000000
 0.905662165707425748 0.000000000000000000 0.905638741306621586 0.000000000000000000 0.905592032061560803 0.000000000000000000 0.905498720902302545 0.000000000000000000
 0.905573488539704763 0.000000000000000000 0.905548624696006388 0.000000000000000000 0.905498903015617085 0.000000000000000000 0.905399300852338995 0.000000000000000000
 0.905527295365388007 0.000000000000000000 0.905502459727748343 0.000000000000000000 0.905452832860664913 0.000000000000000000 0.905353608966484424 0.000000000000000000
 0.905464217817161021 0.000000000000000000 0.905440944893760258 0.000000000000000000 0.905394426397206020 0.000000000000000000 0.905300972227691680 0.000000000000000000
 0.905240755208335912 0.000000000000000000 0.905215017689839696 0.000000000000000000 0.905164592645320898 0.000000000000000000 0.905064616603031835 0.000000000000000000
 0.905151622601271244 0.000000000000000000 0.905127050718958159 0.000000000000000000 0.905077899209868253 0.000000000000000000 0.904979472039879274 0.000000000000000000
 0.904891092719143031 0.000000000000000000 0.904867702774465599 0.000000000000000000 0.904821056502007837 0.000000000000000000 0.904727772039358946 0.000000000000000000
 0.904772773514980977 0.000000000000000000 0.904747251452267753 0.000000000000000000 0.904697732318782699 0.000000000000000000 0.904599963501985127 0.000000000000000000
 0.904754348762822125 0.000000000000000000 0.904729321443828671 0.000000000000000000 0.904679440412160640 0.000000000000000000 0.904579645383123410 0.000000000000000000
 0.904679872236742066 0.000000000000000000 0.904654887192509083 0.000000000000000000 0.904606123548590157 0.000000000000000000 0.904509356835379696 0.000000000000000000
 0.904490322611415043 0.000000000000000000 0.904462828894529669 0.000000000000000000 0.904411998391441041 0.000000000000000000 0.904313435681141975 0.000000000000000000
 0.904262553116403467 0.000000000000000000 0.904237731787794208 0.000000000000000000 0.904189013091102778 0.000000000000000000 0.904092105767505094 0.000000000000000000
 0.904252215348234856 0.000000000000000000 0.904226685728500956 0.000000000000000000 0.904177509397585899 0.000000000000000000 0.904080872053625417 0.000000000000000000
 0.904225658439104296 0.000000000000000000 0.904202684860091588 0.000000000000000000 0.904156819419526081 0.000000000000000000 0.904064938305230936 0.000000000000000000
 0.904017597629933056 0.000000000000000000 0.903990363026198063 0.000000000000000000 0.903940379825242779 0.000000000000000000 0.903843268445365999 0.000000000000000000
 0.903984783656619162 0.000000000000000000 0.903957108596718850 0.000000000000000000 0.903904007212173233 0.000000000000000000 0.903799745624367934 0.000000000000000000
 0.903907357093872377 0.000000000000000000 0.903881382314573378 0.000000000000000000 0.903830828618429005 0.000000000000000000 0.903730722679016441 0.000000000000000000
 0.903788635851425881 0.000000000000000000 0.903765302270192805 0.000000000000000000 0.903719039053753281 0.000000000000000000 0.903626794486589557 0.000000000000000000
 0.903743359615133857 0.000000000000000000 0.903720074969551646 0.000000000000000000 0.903673790597931181 0.000000000000000000 0.903581405634100943 0.000000000000000000
 0.903646168152455354 0.000000000000000000 0.903621384821843732 0.000000000000000000 0.903573628228029002 0.000000000000000000 0.903479453058736226 0.000000000000000000
 0.903430456525625258 0.000000000000000000 0.903405889808444940 0.000000000000000000 0.903357411460426696 0.000000000000000000 0.903260968100253137 0.000000000000000000
 0.903333877045126798 0.000000000000000000 0.903309284616487074 0.000000000000000000 0.903260341650511278 0.000000000000000000 0.903162544912725407 0.000000000000000000
 0.903085107534568610 0.000000000000000000 0.903061789163284723 0.000000000000000000 0.903015128091692598 0.000000000000000000 0.902921682486516719 0.000000000000000000
 0.902985823203665827 0.000000000000000000 0.902961707490487209 0.000000000000000000 0.902913519929611885 0.000000000000000000 0.902817206499980429 0.000000000000000000
 0.902972774382261201 0.000000000000000000 0.902947572406697985 0.000000000000000000 0.902897929778375685 0.000000000000000000 0.902799153436661395 0.000000000000000000
 0.902852724910878646 0.000000000000000000 0.902828941341966118 0.000000000000000000 0.902781396130767577 0.000000000000000000 0.902686266389317149 0.000000000000000000
 0.902722001093988258 0.000000000000000000 0.902696846531008790 0.000000000000000000 0.902648380221729996 0.000000000000000000 0.902552737021930840 0.000000000000000000
 0.902650009676715270 0.000000000000000000 0.902626423845509285 0.000000000000000000 0.902579508899029492 0.000000000000000000 0.902485804549448489 0.000000000000000000
 0.902479816746591945 0.000000000000000000 0.902455274925346496 0.000000000000000000 0.902406247579549459 0.000000000000000000 0.902308221808247102 0.000000000000000000
 0.902405249822706090 0.000000000000000000 0.902381012603118537 0.000000000000000000 0.902332573250752668 0.000000000000000000 0.902235521569387022 0.000000000000000000
 0.902313008050940502 0.000000000000000000 0.902288915491232690 0.000000000000000000 0.902241749219657274 0.000000000000000000 0.902147979470279138 0.000000000000000000
 0.902180075715049101 0.000000000000000000 0.902156846871632556 0.000000000000000000 0.902110431283044689 0.000000000000000000 0.902017516363940897 0.000000000000000000
 0.901965499504123969 0.000000000000000000 0.901942579185365467 0.000000000000000000 0.901896746226305446 0.000000000000000000 0.901805059142209431 0.000000000000000000
 0.901915236704326717 0.000000000000000000 0.901891851083656104 0.000000000000000000 0.901845256657913930 0.000000000000000000 0.901752095484830707 0.000000000000000000
 0.901807120843766574 0.000000000000000000 0.901783490517162223 0.000000000000000000 0.901736234188687646 0.000000000000000000 0.901641736065456390 0.000000000000000000
 0.901708664420859618 0.000000000000000000 0.901682810615781261 0.000000000000000000 0.901633724752160082 0.000000000000000000 0.901537222685438122 0.000000000000000000
 0.901478868943914380 0.000000000000000000 0.901450843795407186 0.000000000000000000 0.901401376302144230 0.000000000000000000 0.901306798446323554 0.000000000000000000
 0.901314380410813021 0.000000000000000000 0.901289220008895220 0.000000000000000000 0.901240193735336037 0.000000000000000000 0.901143117148143880 0.000000000000000000
 0.901308456407704628 0.000000000000000000 0.901284608248601127 0.000000000000000000 0.901236901523565725 0.000000000000000000 0.901141367804652593 0.000000000000000000
 0.901273511056762233 0.000000000000000000 0.901250156305797079 0.000000000000000000 0.901203695977499941 0.000000000000000000 0.901110941968335522 0.000000000000000000
 0.901160471053517820 0.000000000000000000 0.901133314544587116 0.000000000000000000 0.901083208959863824 0.000000000000000000 0.900985718855296214 0.000000000000000000
 0.901002433061875330 0.000000000000000000 0.900979595657140697 0.000000000000000000 0.900933953611131155 0.000000000000000000 0.900842614176811551 0.000000000000000000
 0.900928138831713965 0.000000000000000000 0.900900885924688088 0.000000000000000000 0.900849400518629495 0.000000000000000000 0.900748420296494934 0.000000000000000000
 0.900911366776691480 0.000000000000000000 0.900886060723820270 0.000000000000000000 0.900836127088862071 0.000000000000000000 0.900736701867257517 0.000000000000000000
 0.900598253882595179 0.000000000000000000 0.900574348935346602 0.000000000000000000 0.900527664093845215 0.000000000000000000 0.900435020054758950 0.000000000000000000
 0.900467182206037942 0.000000000000000000 0.900444050377724348 0.000000000000000000 0.900397803440312949 0.000000000000000000 0.900305227722821955 0.000000000000000000
 0.900277654217887857 0.000000000000000000 0.900254309795245011 0.000000000000000000 0.900208210798663977 0.000000000000000000 0.900116335439394288 0.000000000000000000
 0.900247862291679746 0.000000000000000000 0.900224115420857784 0.000000000000000000 0.900177670044591705 0.000000000000000000 0.900085437429177904 0.000000000000000000
 0.900229352876350086 0.000000000000000000 0.900206105665034784 0.000000000000000000 0.900159648605722951 0.000000000000000000 0.900066688260163006 0.000000000000000000
 0.900121384342992159 0.000000000000000000 0.900097326620779348 0.000000000000000000 0.900049707379328989 0.000000000000000000 0.899954772319278340 0.000000000000000000
 0.899921881270860702 0.000000000000000000 0.899897778518309543 0.000000000000000000 0.899851037974737977 0.000000000000000000 0.899758408017763522 0.000000000000000000
 0.899804705278458017 0.000000000000000000 0.899781204178771499 0.000000000000000000 0.899734466122364296 0.000000000000000000 0.899641249328181569 0.000000000000000000
 0.899739002090920836 0.000000000000000000 0.899715191608084108 0.000000000000000000 0.899667584228035500 0.000000000000000000 0.899572297145576849 0.000000000000000000
 0.899658639531597859 0.000000000000000000 0.899635281665172371 0.000000000000000000 0.899588865153411077 0.000000000000000000 0.899496157347999703 0.000000000000000000
 0.899602594832569213 0.000000000000000000 0.899577850752299124 0.000000000000000000 0.899529133017159865 0.000000000000000000 0.899431975811586071 0.000000000000000000
 0.899582500093665027 0.000000000000000000 0.899558495242087863 0.000000000000000000 0.899510583668012953 0.000000000000000000 0.899414698418731340 0.000000000000000000
 0.899136237327880616 0.000000000000000000 0.899113413142443640 0.000000000000000000 0.899067819709322480 0.000000000000000000 0.898976608731476334 0.000000000000000000
 0.899029634025029334 0.000000000000000000 0.899004271512134800 0.000000000000000000 0.898957099798199155 0.000000000000000000 0.898864823820385461 0.000000000000000000
 0.898832499668250962 0.000000000000000000 0.898806846722714048 0.000000000000000000 0.898758918717937560 0.000000000000000000 0.898665079243788578 0.000000000000000000
 0.898737825513201027 0.000000000000000000 0.898714732497144508 0.000000000000000000 0.898668547380088500 0.000000000000000000 0.898576162567227943 0.000000000000000000
 0.898726517263983893 0.000000000000000000 0.898703236412893181 0.000000000000000000 0.898657298217112377 0.000000000000000000 0.898565743060432687 0.000000000000000000
 0.898651426450605917 0.000000000000000000 0.898627569372416946 0.000000000000000000 0.898581227554797524 0.000000000000000000 0.898489363792044804 0.000000000000000000
 0.898509415202201733 0.000000000000000000 0.898483840013088342 0.000000000000000000 0.898436011621050246 0.000000000000000000 0.898342180579739691 0.000000000000000000
 0.898369512821222127 0.000000000000000000 0.898345791500649971 0.000000000000000000 0.898299365449809484 0.000000000000000000 0.898207113686051439 0.000000000000000000
 0.898292018505380874 0.000000000000000000 0.898267258858728712 0.000000000000000000 0.898219485820235142 0.000000000000000000 0.898124968362228548 0.000000000000000000
 0.898284888929807512 0.000000000000000000 0.898260922048007893 0.000000000000000000 0.898213069054422109 0.000000000000000000 0.898117306973089669 0.000000000000000000
 0.898144563091616277 0.000000000000000000 0.898118665101074520 0.000000000000000000 0.898069606096277617 0.000000000000000000 0.897973073860498849 0.000000000000000000
 0.898093018460276449 0.000000000000000000 0.898068948405311818 0.000000000000000000 0.898021413324783579 0.000000000000000000 0.897926637927701665 0.000000000000000000
 0.897698963251961524 0.000000000000000000 0.897676244678546453 0.000000000000000000 0.897630822813420104 0.000000000000000000 0.897539920516184364 0.000000000000000000
 0.897608258602700437 0.000000000000000000 0.897584773686678550 0.000000000000000000 0.897538637396945949 0.000000000000000000 0.897446797236499227 0.000000000000000000
 0.897478046382970129 0.000000000000000000 0.897454296492946835 0.000000000000000000 0.897408062904220261 0.000000000000000000 0.897316267985658111 0.000000000000000000
 0.897405075693635368 0.000000000000000000 0.897382349275705815 0.000000000000000000 0.897336905614928848 0.000000000000000000 0.897245979241318214 0.000000000000000000
 0.897288312284232559 0.000000000000000000 0.897265537022319482 0.000000000000000000 0.897220041580354510 0.000000000000000000 0.897129035171299938 0.000000000000000000
 0.897228103101242458 0.000000000000000000 0.897204052828035170 0.000000000000000000 0.897157360566606665 0.000000000000000000 0.897064733084076971 0.000000000000000000
 0.897168613689224848 0.000000000000000000 0.897144771796271168 0.000000000000000000 0.897097224724189957 0.000000000000000000 0.897002125175660137 0.000000000000000000
 0.897142201883447066 0.000000000000000000 0.897119278721320468 0.000000000000000000 0.897073680736932277 0.000000000000000000 0.896982433640367560 0.000000000000000000
 0.896900641376795371 0.000000000000000000 0.896877334239934765 0.000000000000000000 0.896831007935639302 0.000000000000000000 0.896738451061893760 0.000000000000000000
 0.896881508162435503 0.000000000000000000 0.896857196708301330 0.000000000000000000 0.896810069529230480 0.000000000000000000 0.896716594740259776 0.000000000000000000
 0.896462030918298014 0.000000000000000000 0.896436920303322782 0.000000000000000000 0.896390633990209906 0.000000000000000000 0.896300081088874490 0.000000000000000000
 0.896348682619819925 0.000000000000000000 0.896325842109006898 0.000000000000000000 0.896280290848771366 0.000000000000000000 0.896189264045426870 0.000000000000000000
 0.896267699863722234 0.000000000000000000 0.896242361779300056 0.000000000000000000 0.896195166105677732 0.000000000000000000 0.896102515122963683 0.000000000000000000
 0.896192054557225504 0.000000000000000000 0.896169492381809762 0.000000000000000000 0.896124359679576821 0.000000000000000000 0.896033993334776846 0.000000000000000000
 0.896026184945415083 0.000000000000000000 0.896002785682410874 0.000000000000000000 0.895956578137265147 0.000000000000000000 0.895864411377925052 0.000000000000000000
 0.895999062068271179 0.000000000000000000 0.895975451815210877 0.000000000000000000 0.895929013297402599 0.000000000000000000 0.895836533101276089 0.000000000000000000
 0.895856007976760349 0.000000000000000000 0.895830307342077248 0.000000000000000000 0.895782626189988163 0.000000000000000000 0.895689115751067244 0.000000000000000000
 0.895818986049082167 0.000000000000000000 0.895795754496062413 0.000000000000000000 0.895749266298404900 0.000000000000000000 0.895656181380267924 0.000000000000000000
 0.895664680149002135 0.000000000000000000 0.895641445367634681 0.000000000000000000 0.895595424327973233 0.000000000000000000 0.895503518141225086 0.000000000000000000
 0.895656415607123946 0.000000000000000000 0.895632555341695835 0.000000000000000000 0.895586003316980239 0.000000000000000000 0.895493488223017442 0.000000000000000000
 0.895321799839031485 0.000000000000000000 0.895298805349038052 0.000000000000000000 0.895253765732636264 0.000000000000000000 0.895164094282982825 0.000000000000000000
 0.895237000364177749 0.000000000000000000 0.895214677705489348 0.000000000000000000 0.895170037757845760 0.000000000000000000 0.895080729573645040 0.000000000000000000
 0.895142888618262300 0.000000000000000000 0.895118944408815786 0.000000000000000000 0.895072130031976942 0.000000000000000000 0.894978925319074858 0.000000000000000000
 0.895118984213310931 0.000000000000000000 0.895095842293391120 0.000000000000000000 0.895049531305552204 0.000000000000000000 0.894956801784102196 0.000000000000000000
 0.894823966292815909 0.000000000000000000 0.894801323606149168 0.000000000000000000 0.894756176597597874 0.000000000000000000 0.894665880821906456 0.000000000000000000
 0.894797387055451088 0.000000000000000000 0.894773836220459029 0.000000000000000000 0.894728307297591452 0.000000000000000000 0.894637942214664417 0.000000000000000000
 0.894620133053870115 0.000000000000000000 0.894596467682716168 0.000000000000000000 0.894550538288786501 0.000000000000000000 0.894459276692560423 0.000000000000000000
 0.894593239767813908 0.000000000000000000 0.894570308636048694 0.000000000000000000 0.894524777992432463 0.000000000000000000 0.894433836751230671 0.000000000000000000
 0.894319896130617353 0.000000000000000000 0.894296476950657060 0.000000000000000000 0.894250912580876522 0.000000000000000000 0.894160257079007703 0.000000000000000000
 0.894271787363419501 0.000000000000000000 0.894248784728262747 0.000000000000000000 0.894203772689040055 0.000000000000000000 0.894114142455095018 0.000000000000000000
 0.894007951298523951 0.000000000000000000 0.893981885373821727 0.000000000000000000 0.893934157881396296 0.000000000000000000 0.893840579123815981 0.000000000000000000
 0.893985180316967498 0.000000000000000000 0.893961921313899288 0.000000000000000000 0.893915605861534734 0.000000000000000000 0.893823047933548831 0.000000000000000000
 0.893798863900727270 0.000000000000000000 0.893776165938802047 0.000000000000000000 0.893731006949708529 0.000000000000000000 0.893640713715676660 0.000000000000000000
 0.893782763765671118 0.000000000000000000 0.893759532215515962 0.000000000000000000 0.893714112807019845 0.000000000000000000 0.893623688134623229 0.000000000000000000
 0.893669014325126243 0.000000000000000000 0.893646142193118664 0.000000000000000000 0.893600900973073764 0.000000000000000000 0.893510584508686811 0.000000000000000000
 0.893648787411074341 0.000000000000000000 0.893626140463821383 0.000000000000000000 0.893581068532734557 0.000000000000000000 0.893490966601783398 0.000000000000000000
 0.893437427699928954 0.000000000000000000 0.893414412960218618 0.000000000000000000 0.893368763792656062 0.000000000000000000 0.893277537988417580 0.000000000000000000
 0.893417703977434585 0.000000000000000000 0.893394977893515074 0.000000000000000000 0.893349699547583920 0.000000000000000000 0.893259142177616039 0.000000000000000000
 0.892949999528616645 0.000000000000000000 0.892926930302225585 0.000000000000000000 0.892881879009636892 0.000000000000000000 0.892792150246988325 0.000000000000000000
 0.892933971415541983 0.000000000000000000 0.892911500028465865 0.000000000000000000 0.892866622795337239 0.000000000000000000 0.892776842081818400 0.000000000000000000
 0.892856144440725696 0.000000000000000000 0.892833094052892906 0.000000000000000000 0.892787907423754468 0.000000000000000000 0.892697826069251743 0.000000000000000000
 0.892845693729223067 0.000000000000000000 0.892823203908233332 0.000000000000000000 0.892778252537875461 0.000000000000000000 0.892688286421422394 0.000000000000000000
 0.892520878980998411 0.000000000000000000 0.892495713538221325 0.000000000000000000 0.892449096963314981 0.000000000000000000 0.892357195896174016 0.000000000000000000
 0.892503008531652875 0.000000000000000000 0.892479987512290851 0.000000000000000000 0.892434271975563576 0.000000000000000000 0.892342943759432239 0.000000000000000000
 0.892233252780992969 0.000000000000000000 0.892210816289172870 0.000000000000000000 0.892166124456707177 0.000000000000000000 0.892076745248759906 0.000000000000000000
 0.892225764808841748 0.000000000000000000 0.892203415952381840 0.000000000000000000 0.892158731821988016 0.000000000000000000 0.892069306225424019 0.000000000000000000
 0.892168789019070707 0.000000000000000000 0.892146064118976234 0.000000000000000000 0.892100889462350777 0.000000000000000000 0.892010566841977659 0.000000000000000000
 0.892164508221045871 0.000000000000000000 0.892141964235409701 0.000000000000000000 0.892096856535211535 0.000000000000000000 0.892006560946023375 0.000000000000000000
 0.891658478080216477 0.000000000000000000 0.891635978995201084 0.000000000000000000 0.891591208693190196 0.000000000000000000 0.891501673933262295 0.000000000000000000
 0.891654969559776744 0.000000000000000000 0.891632548612555698 0.000000000000000000 0.891587832144106418 0.000000000000000000 0.891498377508561091 0.000000000000000000
 0.891489039072885459 0.000000000000000000 0.891465436463126149 0.000000000000000000 0.891419892089061250 0.000000000000000000 0.891329290660601403 0.000000000000000000
 0.891481703854502650 0.000000000000000000 0.891459073631796106 0.000000000000000000 0.891413893740084284 0.000000000000000000 0.891323504284170620 0.000000000000000000
 0.891206906297145496 0.000000000000000000 0.891184511983573846 0.000000000000000000 0.891139720445734640 0.000000000000000000 0.891050065827636906 0.000000000000000000
 0.891205989579704760 0.000000000000000000 0.891183601747413179 0.000000000000000000 0.891138820137193588 0.000000000000000000 0.891049184913304204 0.000000000000000000
 0.890822781990797785 0.000000000000000000 0.890800183852692884 0.000000000000000000 0.890755274609740577 0.000000000000000000 0.890665471717008383 0.000000000000000000
 0.890821455442538102 0.000000000000000000 0.890799024706093068 0.000000000000000000 0.890754173572851249 0.000000000000000000 0.890664406649634199 0.000000000000000000
 0.885323210714890729 0.000000000000000000 0.878193397000598619 0.000000000000000000 0.869753823076255372 0.000000000000000000 0.862428749775584147 0.000000000000000000
 0.849919826753547381 0.000000000000000000 0.849935677760709440 0.000000000000000000 0.849976586651710608 0.000000000000000000 0.850079426018481743 0.000000000000000000
 0.844293102210365021 0.000000000000000000 0.844245496265208728 0.000000000000000000 0.844191984602335799 0.000000000000000000 0.844176268236040084 0.000000000000000000
 0.836563265938427114 0.000000000000000000 0.836417301499434829 0.000000000000000000 0.836237502270952615 0.000000000000000000 0.836110937230929663 0.000000000000000000
 0.826205771465049921 0.000000000000000000 0.826073029213657217 0.000000000000000000 0.825943628129927276 0.000000000000000000 0.825929084481184739 0.000000000000000000
 0.816216450296596618 0.000000000000000000 0.815903493946745217 0.000000000000000000 0.815609866815628970 0.000000000000000000 0.819505176700324967 0.000000000000000000
 0.804103880199456222 0.000000000000000000 0.803862542136881575 0.000000000000000000 0.803759026509234809 0.000000000000000000 0.815660432134746816 0.000000000000000000
 0.796136445199341902 0.000000000000000000 0.795468268033375780 0.000000000000000000 0.800505171086402956 0.000000000000000000 0.805844791060887466 0.000000000000000000
 0.788235170689192799 0.000000000000000000 0.790525472435306797 0.000000000000000000 0.796067340833990555 0.000000000000000000 0.802258808734517936 0.000000000000000000
 0.785438128631659072 0.000000000000000000 0.788233595021009315 0.000000000000000000 0.789990783942388752 0.000000000000000000 0.791446230408587192 0.000000000000000000
 0.779628835340005932 0.000000000000000000 0.779727797300720171 0.000000000000000000 0.779876551192032252 0.000000000000000000 0.780040920973197216 0.000000000000000000
 0.768704770264987847 0.000000000000000000 0.768741254073308733 0.000000000000000000 0.768775644206536102 0.000000000000000000 0.768838874337394063 0.000000000000000000
 0.757601612315611628 0.000000000000000000 0.757564403677933651 0.000000000000000000 0.757590402574474076 0.000000000000000000 0.757696727238995837 0.000000000000000000
 0.753456402083111709 0.000000000000000000 0.750620787672006795 0.000000000000000000 0.748395871551972847 0.000000000000000000 0.748430447009851729 0.000000000000000000
 0.745830746881482765 0.000000000000000000 0.745244377599881047 0.000000000000000000 0.743902774887319373 0.000000000000000000 0.745586151043909684 0.000000000000000000
 0.736729077734228688 0.000000000000000000 0.736759389634837558 0.000000000000000000 0.736819768440518663 0.000000000000000000 0.736940707222620950 0.000000000000000000
 0.726972646856219984 0.000000000000000000 0.727005151977271558 0.000000000000000000 0.727101128738279257 0.000000000000000000 0.727911036052686811 0.000000000000000000
 0.718127139752203658 0.000000000000000000 0.718158130732712841 0.000000000000000000 0.718223203064950799 0.000000000000000000 0.727287772809775079 0.000000000000000000
 0.713700454378832672 0.000000000000000000 0.713753543235120747 0.000000000000000000 0.714527454494114367 0.000000000000000000 0.718346645272952555 0.000000000000000000
 0.713474053528159513 0.000000000000000000 0.713529247140103573 0.000000000000000000 0.713713995346372476 0.000000000000000000 0.714004449546971398 0.000000000000000000
 0.712927111989994700 0.000000000000000000 0.712984270957077837 0.000000000000000000 0.713274794148700875 0.000000000000000000 0.713810580874969736 0.000000000000000000
 0.711986537543253806 0.000000000000000000 0.712057383494180463 0.000000000000000000 0.713095701480146227 0.000000000000000000 0.713328174158352368 0.000000000000000000
 0.710630664157293368 0.000000000000000000 0.710692175178893715 0.000000000000000000 0.712200018088788189 0.000000000000000000 0.712470579046765917 0.000000000000000000
 0.709898492139024451 0.000000000000000000 0.709935444708801766 0.000000000000000000 0.710801214656683000 0.000000000000000000 0.711038221129179471 0.000000000000000000
 0.708404919010911849 0.000000000000000000 0.708487468536323717 0.000000000000000000 0.710005943374451998 0.000000000000000000 0.710155759053788471 0.000000000000000000
 0.706818489489320689 0.000000000000000000 0.706886551801299889 0.000000000000000000 0.708645882773649149 0.000000000000000000 0.708918336887305545 0.000000000000000000
 0.704128669571963406 0.000000000000000000 0.704280906250052907 0.000000000000000000 0.706984479419988765 0.000000000000000000 0.707209408455420130 0.000000000000000000
 0.702356325224719580 0.000000000000000000 0.703556296114479451 0.000000000000000000 0.704382619273478228 0.000000000000000000 0.704663237582495161 0.000000000000000000
 0.700859649714594246 0.000000000000000000 0.702386950786433872 0.000000000000000000 0.702504695070629737 0.000000000000000000 0.702686815053420677 0.000000000000000000
 0.698764446477713297 0.000000000000000000 0.700884758420616594 0.000000000000000000 0.700966970252824506 0.000000000000000000 0.701118382246194494 0.000000000000000000
 0.697185504791311805 0.000000000000000000 0.698800558062462551 0.000000000000000000 0.698950298572084461 0.000000000000000000 0.699181667846793364 0.000000000000000000
 0.695592657309787143 0.000000000000000000 0.695660110147175215 0.000000000000000000 0.695758990269523814 0.000000000000000000 0.695944367725974344 0.000000000000000000
 0.694424111503907926 0.000000000000000000 0.694459399654938414 0.000000000000000000 0.694528782163918224 0.000000000000000000 0.694659504294337204 0.000000000000000000
 0.691929825354221539 0.000000000000000000 0.692014131480772399 0.000000000000000000 0.692166798940122452 0.000000000000000000 0.692382323412621403 0.000000000000000000
 0.689515416755375976 0.000000000000000000 0.689570461036082549 0.000000000000000000 0.689673025116956384 0.000000000000000000 0.689847658759825455 0.000000000000000000
 0.687003029817458422 0.000000000000000000 0.687040236609930854 0.000000000000000000 0.687112164890813060 0.000000000000000000 0.687240590217935154 0.000000000000000000
 0.685860497842534222 0.000000000000000000 0.685919205482976357 0.000000000000000000 0.686026780490955779 0.000000000000000000 0.686201095578285125 0.000000000000000000
 0.682407871191665794 0.000000000000000000 0.682449425351277172 0.000000000000000000 0.682530201907317835 0.000000000000000000 0.682683843335773366 0.000000000000000000
 0.681290280128933223 0.000000000000000000 0.681326951527127078 0.000000000000000000 0.681395920075114514 0.000000000000000000 0.681517400359863301 0.000000000000000000
 0.678692909976009173 0.000000000000000000 0.678769218520461237 0.000000000000000000 0.678897295149194391 0.000000000000000000 0.679062237174906658 0.000000000000000000
 0.676638022667044869 0.000000000000000000 0.676693237703558159 0.000000000000000000 0.676787066231524514 0.000000000000000000 0.676926873548579944 0.000000000000000000
 0.674534566840559791 0.000000000000000000 0.674566971867538889 0.000000000000000000 0.674629298227770624 0.000000000000000000 0.674749164847474936 0.000000000000000000
 0.672955926271300964 0.000000000000000000 0.673000517289383593 0.000000000000000000 0.673080538770527759 0.000000000000000000 0.673216909475689573 0.000000000000000000
 0.670060566983880834 0.000000000000000000 0.670122031547993879 0.000000000000000000 0.670221876676856176 0.000000000000000000 0.670364198406618428 0.000000000000000000
 0.669610191201262972 0.000000000000000000 0.669681214502683031 0.000000000000000000 0.669781513519695393 0.000000000000000000 0.669928288996114230 0.000000000000000000
 0.666681754236120083 0.000000000000000000 0.666886922517753167 0.000000000000000000 0.667111295944429750 0.000000000000000000 0.667553744151346939 0.000000000000000000
 0.665858875976579223 0.000000000000000000 0.665928001891762489 0.000000000000000000 0.666010430149286292 0.000000000000000000 0.666208609209599234 0.000000000000000000
 0.664025051924931664 0.000000000000000000 0.664409063765264984 0.000000000000000000 0.664627729586638849 0.000000000000000000 0.665339597396317095 0.000000000000000000
 0.663242009705208191 0.000000000000000000 0.663275795605739016 0.000000000000000000 0.663333741385819353 0.000000000000000000 0.663458442634374701 0.000000000000000000
 0.662102415160001900 0.000000000000000000 0.662130610018497157 0.000000000000000000 0.662183106002117827 0.000000000000000000 0.662300203861686421 0.000000000000000000
 0.659981006737672460 0.000000000000000000 0.660005772187471695 0.000000000000000000 0.660058049419983139 0.000000000000000000 0.660220428134955517 0.000000000000000000
 0.658907336661632703 0.000000000000000000 0.658930155954326580 0.000000000000000000 0.658982948769228916 0.000000000000000000 0.659144644349301978 0.000000000000000000
 0.657161887726140370 0.000000000000000000 0.657185668604422735 0.000000000000000000 0.657234564134334898 0.000000000000000000 0.657343163272946063 0.000000000000000000
 0.656397994490271808 0.000000000000000000 0.656423240265517016 0.000000000000000000 0.656473978898972743 0.000000000000000000 0.656579521263163879 0.000000000000000000
 0.654402091924644713 0.000000000000000000 0.654424823388621180 0.000000000000000000 0.654473567133553424 0.000000000000000000 0.654586100853037145 0.000000000000000000
 0.653970855300885612 0.000000000000000000 0.653994408047978593 0.000000000000000000 0.654046415768448131 0.000000000000000000 0.654167747156420787 0.000000000000000000
 0.652057755611104684 0.000000000000000000 0.652080196100881859 0.000000000000000000 0.652128240795518677 0.000000000000000000 0.652236825173843737 0.000000000000000000
 0.651935867432215543 0.000000000000000000 0.651959667951323651 0.000000000000000000 0.652007545318761705 0.000000000000000000 0.652107105992263292 0.000000000000000000
 0.650161503920291817 0.000000000000000000 0.650184458188539094 0.000000000000000000 0.650230485922223544 0.000000000000000000 0.650326469672602658 0.000000000000000000
 0.650045066228788770 0.000000000000000000 0.650067702802758052 0.000000000000000000 0.650115594907134109 0.000000000000000000 0.650219777410384392 0.000000000000000000
 0.648589349410378047 0.000000000000000000 0.648611917140078598 0.000000000000000000 0.648657899367733992 0.000000000000000000 0.648752930912121384 0.000000000000000000
 0.648499769458730446 0.000000000000000000 0.648521947458590153 0.000000000000000000 0.648567753871934327 0.000000000000000000 0.648665397946814992 0.000000000000000000
 0.647376809157483080 0.000000000000000000 0.647398887998730466 0.000000000000000000 0.647443100114504788 0.000000000000000000 0.647533642927162090 0.000000000000000000
 0.647295313213857137 0.000000000000000000 0.647317230810979583 0.000000000000000000 0.647361686976676398 0.000000000000000000 0.647453962818223983 0.000000000000000000
 0.646479387751587975 0.000000000000000000 0.646501126653301617 0.000000000000000000 0.646544827329611715 0.000000000000000000 0.646632950092661862 0.000000000000000000
 0.646437953654341535 0.000000000000000000 0.646459640803652924 0.000000000000000000 0.646503451966587317 0.000000000000000000 0.646592802284735590 0.000000000000000000
 0.645941796898107823 0.000000000000000000 0.645963303340934658 0.000000000000000000 0.646006307996112139 0.000000000000000000 0.646092611895661140 0.000000000000000000
 0.645930052090264439 0.000000000000000000 0.645951545365207602 0.000000000000000000 0.645994574934118715 0.000000000000000000 0.646081051565992048 0.000000000000000000
 0.615400681563414209 0.000000000000000000 0.617858972724771416 0.000000000000000000 0.622815245511647242 0.000000000000000000 0.642230996424646206 0.000000000000000000
 0.602643098994934956 0.000000000000000000 0.607436079048086275 0.000000000000000000 0.615585641915020298 0.000000000000000000 0.631607456733869754 0.000000000000000000
 0.587696060822593069 0.000000000000000000 0.591122986598090150 0.000000000000000000 0.596644749339136027 0.000000000000000000 0.619262224066792100 0.000000000000000000
 0.559645406070571672 0.000000000000000000 0.562355036507876549 0.000000000000000000 0.567480890537065408 0.000000000000000000 0.600751982145525942 0.000000000000000000
 0.539264745035179294 0.000000000000000000 0.542388773014161552 0.000000000000000000 0.549361747149544888 0.000000000000000000 0.576816964063833870 0.000000000000000000
 0.536984589918410804 0.000000000000000000 0.539650265470222990 0.000000000000000000 0.545184285142165326 0.000000000000000000 0.563240909676938406 0.000000000000000000
 0.522275350440304376 0.000000000000000000 0.524201594811901206 0.000000000000000000 0.531931652859269355 0.000000000000000000 0.554239726735832772 0.000000000000000000
 0.512064011026713617 0.000000000000000000 0.515847551415664851 0.000000000000000000 0.527589925786194014 0.000000000000000000 0.542948785352332819 0.000000000000000000
 0.509960391723291329 0.000000000000000000 0.512587948515362490 0.000000000000000000 0.524089626921307117 0.000000000000000000 0.534616194620355145 0.000000000000000000
 0.508168864318619851 0.000000000000000000 0.511311191217005745 0.000000000000000000 0.518597278326684452 0.000000000000000000 0.533121412688431273 0.000000000000000000
 0.504480629178134410 0.000000000000000000 0.506122409026586895 0.000000000000000000 0.515302571836869228 0.000000000000000000 0.523571865837501593 0.000000000000000000
 0.502500150102574206 0.000000000000000000 0.505424097238521663 0.000000000000000000 0.510346549813466721 0.000000000000000000 0.521714476223754886 0.000000000000000000
 0.502058010891905493 0.000000000000000000 0.503940394852393947 0.000000000000000000 0.509682323821024186 0.000000000000000000 0.518240841887251946 0.000000000000000000
 0.501824355453854842 0.000000000000000000 0.503279606972891203 0.000000000000000000 0.508514396755497700 0.000000000000000000 0.514351750431386701 0.000000000000000000
 0.501136902661837635 0.000000000000000000 0.502580470470467500 0.000000000000000000 0.505938160726660979 0.000000000000000000 0.513744679715692376 0.000000000000000000
 0.501051567768511341 0.000000000000000000 0.502431296356811607 0.000000000000000000 0.505834031844210052 0.000000000000000000 0.511005538902288281 0.000000000000000000
 0.500836336570133711 0.000000000000000000 0.501839582008977825 0.000000000000000000 0.505047688258986605 0.000000000000000000 0.509433000174385087 0.000000000000000000
 0.500492926965866558 0.000000000000000000 0.501668013315341832 0.000000000000000000 0.503739476870043279 0.000000000000000000 0.508584429156015316 0.000000000000000000
 0.500490752501540404 0.000000000000000000 0.501258272955112827 0.000000000000000000 0.503631154464233788 0.000000000000000000 0.507323240721745394 0.000000000000000000
 0.500371574957834020 0.000000000000000000 0.501061756695055815 0.000000000000000000 0.502912735986361104 0.000000000000000000 0.506394657683591487 0.000000000000000000
 0.500086323402347710 0.000000000000000000 0.500710015383777129 0.000000000000000000 0.502382921040605002 0.000000000000000000 0.505764522551133466 0.000000000000000000
 0.500033631576707105 0.000000000000000000 0.500653227297931824 0.000000000000000000 0.502329841557035972 0.000000000000000000 0.505017215467225555 0.000000000000000000
 0.499810988575132897 0.000000000000000000 0.500364068698424092 0.000000000000000000 0.501831992500967439 0.000000000000000000 0.504406856346047983 0.000000000000000000
 0.499647995486107999 0.000000000000000000 0.500308101630555724 0.000000000000000000 0.501450986177682245 0.000000000000000000 0.503837513019953498 0.000000000000000000
 0.499602501900120510 0.000000000000000000 0.500022454726736121 0.000000000000000000 0.501388812482022828 0.000000000000000000 0.503432504206408837 0.000000000000000000
 0.499437836315300476 0.000000000000000000 0.499866441132738704 0.000000000000000000 0.500881274802369991 0.000000000000000000 0.502944427298775310 0.000000000000000000
 0.499156347726871230 0.000000000000000000 0.499580232713625172 0.000000000000000000 0.500649917902588393 0.000000000000000000 0.502547743269223246 0.000000000000000000
 0.499104668144757402 0.000000000000000000 0.499461653255996840 0.000000000000000000 0.500611783552642242 0.000000000000000000 0.502198425822765304 0.000000000000000000
 0.498798915766427042 0.000000000000000000 0.499191965331829079 0.000000000000000000 0.500161187881666636 0.000000000000000000 0.501804833514656212 0.000000000000000000
 0.498674118830525037 0.000000000000000000 0.499184916687086977 0.000000000000000000 0.499942716903150786 0.000000000000000000 0.501425507595003261 0.000000000000000000
 0.498531335506234685 0.000000000000000000 0.498792828100705465 0.000000000000000000 0.499875790929289743 0.000000000000000000 0.501145577678236309 0.000000000000000000
 0.498323266887836069 0.000000000000000000 0.498634722536424102 0.000000000000000000 0.499340397092296828 0.000000000000000000 0.500776152786469586 0.000000000000000000
 0.497963023681064543 0.000000000000000000 0.498333473268237293 0.000000000000000000 0.499173920462233411 0.000000000000000000 0.500477730517423947 0.000000000000000000
 0.497846385682568449 0.000000000000000000 0.498079290778109862 0.000000000000000000 0.499143566516120796 0.000000000000000000 0.500156674076851493 0.000000000000000000
 0.497487949731917012 0.000000000000000000 0.497864541797197080 0.000000000000000000 0.498602492325755264 0.000000000000000000 0.499822413815851130 0.000000000000000000
 0.497396333106461364 0.000000000000000000 0.497794375496461217 0.000000000000000000 0.498406409479162260 0.000000000000000000 0.499495083253870986 0.000000000000000000
 0.497049644386936273 0.000000000000000000 0.497232573034909364 0.000000000000000000 0.498312921996973357 0.000000000000000000 0.499165354534635897 0.000000000000000000
 0.496833264680374032 0.000000000000000000 0.497075576429957144 0.000000000000000000 0.497655578617296368 0.000000000000000000 0.498827172078111503 0.000000000000000000
 0.496403099886625399 0.000000000000000000 0.496770170645382370 0.000000000000000000 0.497520322585026986 0.000000000000000000 0.498547631738702091 0.000000000000000000
 0.496112461103844882 0.000000000000000000 0.496306954820312618 0.000000000000000000 0.497443952560967573 0.000000000000000000 0.498128210623251133 0.000000000000000000
 0.495773048157857499 0.000000000000000000 0.496176213554784362 0.000000000000000000 0.496810861476867927 0.000000000000000000 0.497811656333417174 0.000000000000000000
 0.495730264208643356 0.000000000000000000 0.496006618530742738 0.000000000000000000 0.496546857132879993 0.000000000000000000 0.497483033746165537 0.000000000000000000
 0.495070393839564971 0.000000000000000000 0.495228053328542528 0.000000000000000000 0.496413865622679029 0.000000000000000000 0.497011748600958758 0.000000000000000000
 0.494866456985325887 0.000000000000000000 0.495052062270024740 0.000000000000000000 0.495653293384811289 0.000000000000000000 0.496688938251190648 0.000000000000000000
 0.494422030160749593 0.000000000000000000 0.494809884753034668 0.000000000000000000 0.495494744855935365 0.000000000000000000 0.496407634598781844 0.000000000000000000
 0.493851685093303960 0.000000000000000000 0.494167036851446861 0.000000000000000000 0.495313732177356691 0.000000000000000000 0.495802727086117501 0.000000000000000000
 0.493677530155273603 0.000000000000000000 0.493946026222214896 0.000000000000000000 0.494650739140731543 0.000000000000000000 0.495502901906099025 0.000000000000000000
 0.493525106680118786 0.000000000000000000 0.493728894473959290 0.000000000000000000 0.494254075364931322 0.000000000000000000 0.495170052750595613 0.000000000000000000
 0.492574176854408852 0.000000000000000000 0.492748532414984286 0.000000000000000000 0.494036816386299538 0.000000000000000000 0.494479047721875398 0.000000000000000000
 0.492351179416690710 0.000000000000000000 0.492484373258661845 0.000000000000000000 0.493252626915202719 0.000000000000000000 0.494178666598176108 0.000000000000000000
 0.491997090796875869 0.000000000000000000 0.492408996943059618 0.000000000000000000 0.493009696326534796 0.000000000000000000 0.493911026163163180 0.000000000000000000
 0.491176636375291464 0.000000000000000000 0.491620776266409654 0.000000000000000000 0.492668432595405048 0.000000000000000000 0.493046079913294577 0.000000000000000000
 0.491022035903337095 0.000000000000000000 0.491149636758453079 0.000000000000000000 0.492042517906051802 0.000000000000000000 0.492766991938446475 0.000000000000000000
 0.490749275942910956 0.000000000000000000 0.490899048936842664 0.000000000000000000 0.491489949782303814 0.000000000000000000 0.492460943864890588 0.000000000000000000
 0.489576878741219246 0.000000000000000000 0.489789164461356397 0.000000000000000000 0.491123991742623389 0.000000000000000000 0.491483389293716322 0.000000000000000000
 0.489265382186014008 0.000000000000000000 0.489560646796348808 0.000000000000000000 0.490393878177697640 0.000000000000000000 0.491209914718020668 0.000000000000000000
 0.489108855121296260 0.000000000000000000 0.489339377286036048 0.000000000000000000 0.490051989109019537 0.000000000000000000 0.490990964846710676 0.000000000000000000
 0.488173444722692085 0.000000000000000000 0.488594521818541072 0.000000000000000000 0.489487208813549179 0.000000000000000000 0.489814398375512661 0.000000000000000000
 0.487709353571639026 0.000000000000000000 0.487849292358378595 0.000000000000000000 0.488944553448601105 0.000000000000000000 0.489548208383430772 0.000000000000000000
 0.487395367543562941 0.000000000000000000 0.487500772651222603 0.000000000000000000 0.488252949505892819 0.000000000000000000 0.489312908572764271 0.000000000000000000
 0.486104730787870587 0.000000000000000000 0.486380475534176571 0.000000000000000000 0.487676687888276506 0.000000000000000000 0.488011823769948894 0.000000000000000000
 0.485826726446673296 0.000000000000000000 0.486233149020058597 0.000000000000000000 0.487054193894581766 0.000000000000000000 0.487780414694670594 0.000000000000000000
 0.485569639631757421 0.000000000000000000 0.485672170347178189 0.000000000000000000 0.486644550824228861 0.000000000000000000 0.487593295581645436 0.000000000000000000
 0.484698626021759005 0.000000000000000000 0.485074602678897238 0.000000000000000000 0.485795722492389337 0.000000000000000000 0.486118316099343639 0.000000000000000000
 0.483921119674263878 0.000000000000000000 0.484082039339046366 0.000000000000000000 0.485346167958854435 0.000000000000000000 0.485886143149379668 0.000000000000000000
 0.483497954914386852 0.000000000000000000 0.483579645661762092 0.000000000000000000 0.484581347870948587 0.000000000000000000 0.485672168979338126 0.000000000000000000
 0.482221658304996581 0.000000000000000000 0.482587206597599072 0.000000000000000000 0.483739831299199008 0.000000000000000000 0.484097921512547436 0.000000000000000000
 0.482055461422740250 0.000000000000000000 0.482453697455620001 0.000000000000000000 0.483245738557500581 0.000000000000000000 0.483976024463414756 0.000000000000000000
 0.481445150044068237 0.000000000000000000 0.481547703224718571 0.000000000000000000 0.482833582270890294 0.000000000000000000 0.483649772250084153 0.000000000000000000
 0.480768443363472020 0.000000000000000000 0.481074028521829067 0.000000000000000000 0.481662099999182913 0.000000000000000000 0.482006592419763513 0.000000000000000000
 0.479720874743195858 0.000000000000000000 0.479913990669364077 0.000000000000000000 0.481269236620118113 0.000000000000000000 0.481881940764177785 0.000000000000000000
 0.479147696947065882 0.000000000000000000 0.479223521780323014 0.000000000000000000 0.480543438043113558 0.000000000000000000 0.481494421575734410 0.000000000000000000
 0.478029928389743564 0.000000000000000000 0.478473991162929990 0.000000000000000000 0.479398732213526912 0.000000000000000000 0.479868419183841266 0.000000000000000000
 0.477891704974050369 0.000000000000000000 0.478289144151605783 0.000000000000000000 0.479024701940499287 0.000000000000000000 0.479745003961441985 0.000000000000000000
 0.476949003600506849 0.000000000000000000 0.477075916583383386 0.000000000000000000 0.478660725625790373 0.000000000000000000 0.479240681878399521 0.000000000000000000
 0.476426323482278702 0.000000000000000000 0.476638684886615427 0.000000000000000000 0.477181352332693376 0.000000000000000000 0.477619282058609540 0.000000000000000000
 0.475204513550514074 0.000000000000000000 0.475451047217752942 0.000000000000000000 0.476787214949397742 0.000000000000000000 0.477475616124071911 0.000000000000000000
 0.474466605965194743 0.000000000000000000 0.474553390137306574 0.000000000000000000 0.476211117303193265 0.000000000000000000 0.476905580613329938 0.000000000000000000
 0.473623244338531146 0.000000000000000000 0.474128463861926086 0.000000000000000000 0.474766132573646749 0.000000000000000000 0.475408746057554121 0.000000000000000000
 0.473431143318092829 0.000000000000000000 0.473800436014089721 0.000000000000000000 0.474518700826997208 0.000000000000000000 0.475124192014581725 0.000000000000000000
 0.472223901986552341 0.000000000000000000 0.472367905935497656 0.000000000000000000 0.474132801335986176 0.000000000000000000 0.474499713904225517 0.000000000000000000
 0.471747718017323125 0.000000000000000000 0.471882023688285468 0.000000000000000000 0.472454806715483178 0.000000000000000000 0.473036680061169112 0.000000000000000000
 0.470504013752320593 0.000000000000000000 0.470825981989886011 0.000000000000000000 0.472054437096241231 0.000000000000000000 0.472744287200486113 0.000000000000000000
 0.469601363785725312 0.000000000000000000 0.469726935511458110 0.000000000000000000 0.471626963906996099 0.000000000000000000 0.472052181457896292 0.000000000000000000
 0.469103692120242499 0.000000000000000000 0.469603885113352493 0.000000000000000000 0.469965726696795871 0.000000000000000000 0.470740858101289794 0.000000000000000000
 0.468769529869474788 0.000000000000000000 0.469073875931658335 0.000000000000000000 0.469857094485610749 0.000000000000000000 0.470300068615306155 0.000000000000000000
 0.467395004900930444 0.000000000000000000 0.467534144773890048 0.000000000000000000 0.469316568318715710 0.000000000000000000 0.469569099641103382 0.000000000000000000
 0.466879856604879018 0.000000000000000000 0.466978705169904473 0.000000000000000000 0.467601256338674554 0.000000000000000000 0.468308423322057576 0.000000000000000000
 0.465771997390307946 0.000000000000000000 0.466163332652679230 0.000000000000000000 0.467275951088920893 0.000000000000000000 0.467877438075789853 0.000000000000000000
 0.464716480069165661 0.000000000000000000 0.465027468559422008 0.000000000000000000 0.466825366829511312 0.000000000000000000 0.467086471382006763 0.000000000000000000
 0.464539108479481710 0.000000000000000000 0.464834979491333955 0.000000000000000000 0.465183131406100736 0.000000000000000000 0.465985647103988709 0.000000000000000000
 0.464020939694146206 0.000000000000000000 0.464244790874670077 0.000000000000000000 0.465065485346877083 0.000000000000000000 0.465420815910501939 0.000000000000000000
 0.462584122731830139 0.000000000000000000 0.462712575408968763 0.000000000000000000 0.464405852288967858 0.000000000000000000 0.464606748406582781 0.000000000000000000
 0.462019987260342657 0.000000000000000000 0.462117925311812394 0.000000000000000000 0.462766407727819740 0.000000000000000000 0.463567130912139691 0.000000000000000000
 0.461147352807808664 0.000000000000000000 0.461554361477560404 0.000000000000000000 0.462564603500429938 0.000000000000000000 0.463032539102246288 0.000000000000000000
 0.460020084341880853 0.000000000000000000 0.460445268506754934 0.000000000000000000 0.461974444605728063 0.000000000000000000 0.462172751432459006 0.000000000000000000
 0.459953881588795632 0.000000000000000000 0.460098332073180349 0.000000000000000000 0.460526017501598328 0.000000000000000000 0.461290857851254898 0.000000000000000000
 0.459336134676724295 0.000000000000000000 0.459490201386198838 0.000000000000000000 0.460304722375715014 0.000000000000000000 0.460643300676387590 0.000000000000000000
 0.457938280998533342 0.000000000000000000 0.458060969213537506 0.000000000000000000 0.459600141763255698 0.000000000000000000 0.459779717020512346 0.000000000000000000
 0.457359042701572904 0.000000000000000000 0.457485463586232877 0.000000000000000000 0.458116932992126857 0.000000000000000000 0.458965926347948139 0.000000000000000000
 0.456733063551673701 0.000000000000000000 0.457087014889353993 0.000000000000000000 0.457999468428483714 0.000000000000000000 0.458368047077261975 0.000000000000000000
 0.455650007172125393 0.000000000000000000 0.456064932331379569 0.000000000000000000 0.457300193115345421 0.000000000000000000 0.457478939415036034 0.000000000000000000
 0.455489316920965115 0.000000000000000000 0.455612078018050148 0.000000000000000000 0.456088409754259627 0.000000000000000000 0.456808327048639606 0.000000000000000000
 0.454888965016071456 0.000000000000000000 0.454996839303521416 0.000000000000000000 0.455787347738833115 0.000000000000000000 0.456122916751871443 0.000000000000000000
 0.453612953884570291 0.000000000000000000 0.453736881271378567 0.000000000000000000 0.455077005821933667 0.000000000000000000 0.455252645870805106 0.000000000000000000
 0.453064751351376693 0.000000000000000000 0.453234648412336072 0.000000000000000000 0.453820851952684012 0.000000000000000000 0.454652394981621799 0.000000000000000000
 0.452626918174985737 0.000000000000000000 0.452891077090020910 0.000000000000000000 0.453701366479226098 0.000000000000000000 0.454030771076272710 0.000000000000000000
 0.451626157415098484 0.000000000000000000 0.452037267259960407 0.000000000000000000 0.452983660136875022 0.000000000000000000 0.453162921224175175 0.000000000000000000
 0.451420526712287773 0.000000000000000000 0.451518874605274456 0.000000000000000000 0.452014113260864436 0.000000000000000000 0.452671736407709580 0.000000000000000000
 0.450849001597020516 0.000000000000000000 0.450928760380558347 0.000000000000000000 0.451666554294448186 0.000000000000000000 0.451996555476794348 0.000000000000000000
 0.449748987272389822 0.000000000000000000 0.449878866998736304 0.000000000000000000 0.450990499398311817 0.000000000000000000 0.451172714712213929 0.000000000000000000
 0.449270100187981081 0.000000000000000000 0.449462202663022448 0.000000000000000000 0.449990553855466380 0.000000000000000000 0.450745215767440588 0.000000000000000000
 0.448946287646333653 0.000000000000000000 0.449136778392318636 0.000000000000000000 0.449832938024647466 0.000000000000000000 0.450141898281453678 0.000000000000000000
 0.448086423500682063 0.000000000000000000 0.448482328810024033 0.000000000000000000 0.449167404507923140 0.000000000000000000 0.449354243494992367 0.000000000000000000
 0.447867242380737107 0.000000000000000000 0.447944060466883953 0.000000000000000000 0.448429409753110020 0.000000000000000000 0.448987445359572857 0.000000000000000000
 0.447352114544263046 0.000000000000000000 0.447413490642162404 0.000000000000000000 0.448066962017424963 0.000000000000000000 0.448372663835510110 0.000000000000000000
 0.446456152291513531 0.000000000000000000 0.446590680601278989 0.000000000000000000 0.447462679287146614 0.000000000000000000 0.447651463358053225 0.000000000000000000
 0.446064424711626828 0.000000000000000000 0.446246751076475379 0.000000000000000000 0.446714724606389113 0.000000000000000000 0.447336544153425664 0.000000000000000000
 0.445810243907130310 0.000000000000000000 0.445959081858891160 0.000000000000000000 0.446523733414274704 0.000000000000000000 0.446796613229140160 0.000000000000000000
 0.445128799440876743 0.000000000000000000 0.445483412633481957 0.000000000000000000 0.445954189663225753 0.000000000000000000 0.446138993766285352 0.000000000000000000
 0.444919257712430183 0.000000000000000000 0.444979047446917964 0.000000000000000000 0.445424968052766934 0.000000000000000000 0.445850728069597690 0.000000000000000000
 0.444487449700696258 0.000000000000000000 0.444534963747926337 0.000000000000000000 0.445076521437349437 0.000000000000000000 0.445333378077190700 0.000000000000000000
 0.443802963922314719 0.000000000000000000 0.443932815693223959 0.000000000000000000 0.444574724501822283 0.000000000000000000 0.444755164411544834 0.000000000000000000
 0.443498694288553874 0.000000000000000000 0.443652207847341162 0.000000000000000000 0.444057002404335377 0.000000000000000000 0.444512265585356781 0.000000000000000000
 0.443302750273447455 0.000000000000000000 0.443425583692940550 0.000000000000000000 0.443847195357704338 0.000000000000000000 0.444065985258939588 0.000000000000000000
 0.442806115226147767 0.000000000000000000 0.443091024077335027 0.000000000000000000 0.443401915428297377 0.000000000000000000 0.443564957465186593 0.000000000000000000
 0.442624951553962698 0.000000000000000000 0.442670841241631141 0.000000000000000000 0.443049433455609876 0.000000000000000000 0.443340064153956881 0.000000000000000000
 0.442294181975727008 0.000000000000000000 0.442329898378519992 0.000000000000000000 0.442741106132187701 0.000000000000000000 0.442932659139423368 0.000000000000000000
 0.441812185564953219 0.000000000000000000 0.441923250797373879 0.000000000000000000 0.442361909401167597 0.000000000000000000 0.442513983921687837 0.000000000000000000
 0.441588161479946006 0.000000000000000000 0.441704987930513049 0.000000000000000000 0.442038359209952325 0.000000000000000000 0.442332329951353798 0.000000000000000000
 0.441452637612848142 0.000000000000000000 0.441549426360424491 0.000000000000000000 0.441832053120372437 0.000000000000000000 0.441987652704562306 0.000000000000000000
 0.441125628102663259 0.000000000000000000 0.441325416421342376 0.000000000000000000 0.441522737832282630 0.000000000000000000 0.441648691995895348 0.000000000000000000
 0.440986176268617469 0.000000000000000000 0.441019771293256424 0.000000000000000000 0.441311656050894008 0.000000000000000000 0.441487733665287319 0.000000000000000000
 0.440763995377458417 0.000000000000000000 0.440789255760573095 0.000000000000000000 0.441063753524119084 0.000000000000000000 0.441187157953520537 0.000000000000000000
 0.440462743052578376 0.000000000000000000 0.440543497911661641 0.000000000000000000 0.440814666459664439 0.000000000000000000 0.440926037094133361 0.000000000000000000
 0.440310799712410439 0.000000000000000000 0.440387899713350850 0.000000000000000000 0.440642216886202642 0.000000000000000000 0.440805063395953434 0.000000000000000000
 0.440240328140636517 0.000000000000000000 0.440308048033610566 0.000000000000000000 0.440465342281809003 0.000000000000000000 0.440558976061159346 0.000000000000000000
 0.440057171302568217 0.000000000000000000 0.440174065598960829 0.000000000000000000 0.440290637784050254 0.000000000000000000 0.440373757409055211 0.000000000000000000
 0.439999742876627242 0.000000000000000000 0.440009959921113525 0.000000000000000000 0.440188515565174243 0.000000000000000000 0.440276939578690463 0.000000000000000000
 0.439998319858301068 0.000000000000000000 0.440003668893648114 0.000000000000000000 0.440027111542498184 0.000000000000000000 0.440083457072232676 0.000000000000000000
 0.439997273791572052 0.000000000000000000 0.440003330120550540 0.000000000000000000 0.440014353278061154 0.000000000000000000 0.440035725492797403 0.000000000000000000
 0.439987692680260833 0.000000000000000000 0.439999663538772012 0.000000000000000000 0.440013857470819669 0.000000000000000000 0.440035521480764080 0.000000000000000000
 0.439953875193525301 0.000000000000000000 0.439960331205744903 0.000000000000000000 0.440012464890372934 0.000000000000000000 0.440035276055072255 0.000000000000000000
 0.439941860779661298 0.000000000000000000 0.439951958318062664 0.000000000000000000 0.439972159087462289 0.000000000000000000 0.440005396494034917 0.000000000000000000
 0.439925038864412310 0.000000000000000000 0.439934283321673780 0.000000000000000000 0.439968382402516567 0.000000000000000000 0.439991991066085553 0.000000000000000000
 0.439864899528523423 0.000000000000000000 0.439874165124377603 0.000000000000000000 0.439947173499545430 0.000000000000000000 0.439972998587241093 0.000000000000000000
 0.439861280757902040 0.000000000000000000 0.439866619864353214 0.000000000000000000 0.439890115340207222 0.000000000000000000 0.439940438395463429 0.000000000000000000
 0.439860715127103952 0.000000000000000000 0.439866088207361894 0.000000000000000000 0.439877381215581287 0.000000000000000000 0.439902421950165323 0.000000000000000000
 0.439853424157945594 0.000000000000000000 0.439863226908480009 0.000000000000000000 0.439876707449626203 0.000000000000000000 0.439898188541108015 0.000000000000000000
 0.439751794444552868 0.000000000000000000 0.439781370554678641 0.000000000000000000 0.439874955403876500 0.000000000000000000 0.439897730514530405 0.000000000000000000
 0.439741332165992593 0.000000000000000000 0.439746633198679515 0.000000000000000000 0.439842353036613232 0.000000000000000000 0.439893521755706063 0.000000000000000000
 0.439731965907204481 0.000000000000000000 0.439738136978771288 0.000000000000000000 0.439757166091565954 0.000000000000000000 0.439778263638525624 0.000000000000000000
 0.439692478537461018 0.000000000000000000 0.439711603720814859 0.000000000000000000 0.439748878670112198 0.000000000000000000 0.439772780670973640 0.000000000000000000
 0.439663921188967466 0.000000000000000000 0.439676305212946705 0.000000000000000000 0.439732529074661038 0.000000000000000000 0.439767549312232497 0.000000000000000000
 0.439658040576513587 0.000000000000000000 0.439672258391327730 0.000000000000000000 0.439703889408364301 0.000000000000000000 0.439738601437545173 0.000000000000000000
 0.439588819629385452 0.000000000000000000 0.439642386576004573 0.000000000000000000 0.439681648865538455 0.000000000000000000 0.439711174076928557 0.000000000000000000
 0.439557882235416197 0.000000000000000000 0.439580022132595172 0.000000000000000000 0.439675035557666016 0.000000000000000000 0.439698297865011301 0.000000000000000000
 0.439538460216829296 0.000000000000000000 0.439556300486245610 0.000000000000000000 0.439594329621531055 0.000000000000000000 0.439622282851004686 0.000000000000000000
 0.439517753735419292 0.000000000000000000 0.439528278971805575 0.000000000000000000 0.439561207097588391 0.000000000000000000 0.439593024286221934 0.000000000000000000
 0.439516427028895151 0.000000000000000000 0.439523160172032523 0.000000000000000000 0.439539501310291347 0.000000000000000000 0.439574026252550543 0.000000000000000000
 0.439513307551084031 0.000000000000000000 0.439521515768255544 0.000000000000000000 0.439533459485686950 0.000000000000000000 0.439555035696944763 0.000000000000000000
 0.439445639336957905 0.000000000000000000 0.439509386136570090 0.000000000000000000 0.439531818177350542 0.000000000000000000 0.439552850554955687 0.000000000000000000
 0.439400984812977013 0.000000000000000000 0.439409466430442042 0.000000000000000000 0.439530504985034043 0.000000000000000000 0.439552515014979384 0.000000000000000000
 0.439388326174414978 0.000000000000000000 0.439393925385256845 0.000000000000000000 0.439421087427990520 0.000000000000000000 0.439447975093198495 0.000000000000000000
 0.439385798622961232 0.000000000000000000 0.439391064481285065 0.000000000000000000 0.439404340072015342 0.000000000000000000 0.439427524963680372 0.000000000000000000
 0.439385043703101330 0.000000000000000000 0.439390237290235297 0.000000000000000000 0.439401277540686919 0.000000000000000000 0.439423956766877122 0.000000000000000000
 0.439378634134639900 0.000000000000000000 0.439385233820017262 0.000000000000000000 0.439400706517736606 0.000000000000000000 0.439421762228311474 0.000000000000000000
 0.439301968037631607 0.000000000000000000 0.439354068098160355 0.000000000000000000 0.439396503043877507 0.000000000000000000 0.439420361098929013 0.000000000000000000
 0.439294350307509129 0.000000000000000000 0.439300432858518608 0.000000000000000000 0.439388952858996595 0.000000000000000000 0.439415313053422463 0.000000000000000000
 0.439293449402235969 0.000000000000000000 0.439298530845620205 0.000000000000000000 0.439311164491222594 0.000000000000000000 0.439332662993431544 0.000000000000000000
 0.439291737290829265 0.000000000000000000 0.439297328145918375 0.000000000000000000 0.439308689184194079 0.000000000000000000 0.439329011499871636 0.000000000000000000
 0.439289509616639040 0.000000000000000000 0.439295992313927963 0.000000000000000000 0.439307498366991900 0.000000000000000000 0.439328561469404633 0.000000000000000000
 0.439288225789408016 0.000000000000000000 0.439295289880537732 0.000000000000000000 0.439307124178570263 0.000000000000000000 0.439328264338861629 0.000000000000000000
 0.439200627350592787 0.000000000000000000 0.439290682287912848 0.000000000000000000 0.439304718610237066 0.000000000000000000 0.439326273226266051 0.000000000000000000
 0.438784600485512100 0.000000000000000000 0.438790260412499800 0.000000000000000000 0.439302978120345522 0.000000000000000000 0.439324145196735905 0.000000000000000000
 0.437530996820879758 0.000000000000000000 0.437536519525577372 0.000000000000000000 0.438801558802123848 0.000000000000000000 0.438824115538172743 0.000000000000000000
 0.428432105368614646 0.000000000000000000 0.436225877299944387 0.000000000000000000 0.437547558793574154 0.000000000000000000 0.437569626875068507 0.000000000000000000
 0.413984647902024272 0.000000000000000000 0.420898711898868350 0.000000000000000000 0.432595608704638757 0.000000000000000000 0.437322214130246301 0.000000000000000000
 0.373145384506103239 0.000000000000000000 0.413457202461555207 0.000000000000000000 0.430312530711117802 0.000000000000000000 0.436977771348595001 0.000000000000000000
 0.362630106876319969 0.000000000000000000 0.364102182926573203 0.000000000000000000 0.378133252207941972 0.000000000000000000 0.391711500266674006 0.000000000000000000
 0.343576888625255428 0.000000000000000000 0.362665027427054254 0.000000000000000000 0.365705982150196174 0.000000000000000000 0.382211209903319304 0.000000000000000000
 0.315818099949504771 0.000000000000000000 0.349762790072755902 0.000000000000000000 0.362732963604805780 0.000000000000000000 0.362866616935104691 0.000000000000000000
 0.269592278762919857 0.000000000000000000 0.280778113883038916 0.000000000000000000 0.291003684402684593 0.000000000000000000 0.302598203806507204 0.000000000000000000
 0.264506227544408612 0.000000000000000000 0.264525632460124838 0.000000000000000000 0.264564408254847672 0.000000000000000000 0.271070284974991749 0.000000000000000000
 0.240799487775437748 0.000000000000000000 0.249897000131361874 0.000000000000000000 0.259635628080178094 0.000000000000000000 0.264642124835491155 0.000000000000000000
 0.204471147054345215 0.000000000000000000 0.207046639509218366 0.000000000000000000 0.209907593677966908 0.000000000000000000 0.213266840387104195 0.000000000000000000
 0.133607016451873450 0.000000000000000000 0.133769040876916878 0.000000000000000000 0.134005418171020407 0.000000000000000000 0.134353996814057935 0.000000000000000000


==> data/Picard_convergence_results_Prec1_STsolve0_oU2_oP1_Pb11_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	2,	5,	11.6,	2.71565e-10
1,	0.5,	2,	3,	4,	13.5,	9.29361e-10
1,	0.5,	2,	4,	4,	12.5,	7.01035e-10
1,	0.5,	2,	5,	4,	11.5,	5.30277e-10
1,	0.5,	2,	6,	4,	10.5,	8.14914e-10
1,	0.5,	2,	7,	4,	9.75,	7.31356e-10
1,	0.5,	2,	8,	3,	11,	6.99893e-09
1,	0.25,	4,	2,	4,	14.75,	1.01489e-09
1,	0.25,	4,	3,	4,	13.25,	5.85368e-10
1,	0.25,	4,	4,	4,	12.5,	4.25711e-10
1,	0.25,	4,	5,	4,	11,	8.77128e-10
1,	0.25,	4,	6,	4,	10,	8.01611e-10
1,	0.25,	4,	7,	4,	9,	1.76315e-09
1,	0.25,	4,	8,	3,	11,	3.70325e-09
1,	0.125,	8,	2,	4,	14.25,	6.3288e-10
1,	0.125,	8,	3,	4,	13.25,	3.78422e-10
1,	0.125,	8,	4,	4,	12.25,	7.80434e-10
1,	0.125,	8,	5,	4,	11.5,	5.49886e-10
1,	0.125,	8,	6,	4,	10,	1.53468e-09
1,	0.125,	8,	7,	4,	9.25,	1.15311e-09
1,	0.125,	8,	8,	3,	10.6667,	2.97259e-09
1,	0.0625,	16,	2,	4,	14.5,	4.65187e-10
1,	0.0625,	16,	3,	4,	13,	3.3805e-10
1,	0.0625,	16,	4,	4,	12,	7.1478e-10
1,	0.0625,	16,	5,	4,	10.75,	5.9277e-10
1,	0.0625,	16,	6,	4,	9.5,	1.20776e-09
1,	0.0625,	16,	7,	5,	6.8,	2.80316e-09
1,	0.0625,	16,	8,	3,	10.3333,	2.04815e-09
1,	0.03125,	32,	2,	4,	13.5,	8.06512e-10
1,	0.03125,	32,	3,	4,	12.5,	7.44621e-10
1,	0.03125,	32,	4,	4,	11.5,	7.55009e-10
1,	0.03125,	32,	5,	5,	8,	1.55227e-09
1,	0.03125,	32,	6,	4,	9.25,	1.1088e-09
1,	0.03125,	32,	7,	4,	8.25,	2.87884e-09
1,	0.03125,	32,	8,	3,	10.3333,	2.02295e-09
1,	0.015625,	64,	2,	4,	13.25,	7.83244e-10
1,	0.015625,	64,	3,	4,	12.25,	8.82812e-10
1,	0.015625,	64,	4,	5,	8.8,	1.85826e-09
1,	0.015625,	64,	5,	5,	8.2,	1.06417e-09
1,	0.015625,	64,	6,	4,	8.5,	3.58041e-09
1,	0.015625,	64,	7,	4,	8,	1.98029e-09
1,	0.015625,	64,	8,	4,	7.25,	4.87127e-09
1,	0.0078125,	128,	2,	4,	13,	7.59803e-10
1,	0.0078125,	128,	3,	5,	9.4,	1.86515e-09
1,	0.0078125,	128,	4,	5,	8.6,	1.2958e-09
1,	0.0078125,	128,	5,	4,	9.25,	4.23167e-09
1,	0.0078125,	128,	6,	4,	8.75,	2.87987e-09
1,	0.0078125,	128,	7,	4,	7.75,	6.67742e-09
1,	0.0078125,	128,	8,	4,	6.75,	5.25355e-09


==> data/Picard_convergence_results_Prec1_STsolve0_oU2_oP1_Pb13_rc_SpaceTimeStokes.txt <==
1,	0.5,	2,	2,	5,	19.8,	5.27608e-10
1,	0.5,	2,	3,	5,	21.8,	3.65534e-10
1,	0.5,	2,	4,	5,	22.6,	5.55077e-10
1,	0.5,	2,	5,	5,	26.6,	5.84641e-10
1,	0.5,	2,	6,	4,	36,	3.25636e-09
1,	0.5,	2,	7,	4,	43,	2.15143e-09
1,	0.5,	2,	8,	4,	52.5,	2.26973e-09
1,	0.25,	4,	2,	5,	18.2,	2.83403e-10
1,	0.25,	4,	3,	5,	19.6,	3.2643e-10
1,	0.25,	4,	4,	5,	20.6,	3.25892e-10
1,	0.25,	4,	5,	5,	22.8,	7.52526e-10
1,	0.25,	4,	6,	4,	31.75,	1.89128e-09
1,	0.25,	4,	7,	4,	37,	1.50499e-09
1,	0.25,	4,	8,	4,	46.25,	2.39035e-09
1,	0.125,	8,	2,	5,	18,	2.70037e-10
1,	0.125,	8,	3,	5,	17.8,	2.01376e-10
1,	0.125,	8,	4,	5,	18.8,	4.87886e-10
1,	0.125,	8,	5,	5,	20.6,	6.57082e-10
1,	0.125,	8,	6,	4,	28.25,	1.24622e-09
1,	0.125,	8,	7,	4,	31.75,	1.97677e-09
1,	0.125,	8,	8,	4,	33.5,	2.7423e-09
1,	0.0625,	16,	2,	5,	18,	2.02019e-10
1,	0.0625,	16,	3,	5,	17,	5.35672e-10
1,	0.0625,	16,	4,	5,	16.8,	7.30539e-10
1,	0.0625,	16,	5,	5,	17.6,	1.36011e-09
1,	0.0625,	16,	6,	5,	18,	1.92589e-09
1,	0.0625,	16,	7,	4,	24.75,	2.28232e-09
1,	0.0625,	16,	8,	4,	28.25,	3.33205e-09
1,	0.03125,	32,	2,	5,	18.4,	5.90229e-10
1,	0.03125,	32,	3,	5,	16.8,	6.33243e-10
1,	0.03125,	32,	4,	5,	15.6,	8.05279e-10
1,	0.03125,	32,	5,	5,	16.2,	1.90543e-09
1,	0.03125,	32,	6,	5,	17.2,	1.68245e-09
1,	0.03125,	32,	7,	5,	18.4,	2.9401e-09
1,	0.03125,	32,	8,	5,	22.4,	5.14279e-09
1,	0.015625,	64,	2,	5,	19,	8.561e-10
1,	0.015625,	64,	3,	5,	16.4,	9.58645e-10
1,	0.015625,	64,	4,	5,	14.8,	1.14844e-09
1,	0.015625,	64,	5,	5,	15.8,	1.88478e-09
1,	0.015625,	64,	6,	5,	16,	2.96728e-09
1,	0.015625,	64,	7,	5,	18.6,	5.26263e-09
1,	0.0078125,	128,	2,	5,	21.4,	9.1596e-10
1,	0.0078125,	128,	3,	5,	16.2,	1.47705e-09
1,	0.0078125,	128,	4,	5,	14.2,	1.74152e-09
1,	0.0078125,	128,	5,	5,	14.2,	3.15228e-09
1,	0.0078125,	128,	6,	5,	14.8,	5.05463e-09
1,	0.0078125,	128,	7,	5,	15,	7.20026e-09


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb1_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	23
1,	0.5,	2,	0.134321,	0.134321,	3,	22
1,	0.5,	2,	0.0671606,	0.0671606,	4,	22
1,	0.5,	2,	0.0335803,	0.0335803,	5,	20
1,	0.5,	2,	0.0167902,	0.0167902,	6,	19
1,	0.5,	2,	0.00839508,	0.00839508,	7,	18
1,	0.5,	2,	0.00419754,	0.00419754,	8,	17
1,	0.25,	4,	0.268642,	0.268642,	2,	24
1,	0.25,	4,	0.134321,	0.134321,	3,	22
1,	0.25,	4,	0.0671606,	0.0671606,	4,	22
1,	0.25,	4,	0.0335803,	0.0335803,	5,	21
1,	0.25,	4,	0.0167902,	0.0167902,	6,	19
1,	0.25,	4,	0.00839508,	0.00839508,	7,	18
1,	0.25,	4,	0.00419754,	0.00419754,	8,	18
1,	0.125,	8,	0.268642,	0.268642,	2,	25
1,	0.125,	8,	0.134321,	0.134321,	3,	23
1,	0.125,	8,	0.0671606,	0.0671606,	4,	23
1,	0.125,	8,	0.0335803,	0.0335803,	5,	21
1,	0.125,	8,	0.0167902,	0.0167902,	6,	19
1,	0.125,	8,	0.00839508,	0.00839508,	7,	19
1,	0.125,	8,	0.00419754,	0.00419754,	8,	18
1,	0.0625,	16,	0.268642,	0.268642,	2,	26
1,	0.0625,	16,	0.134321,	0.134321,	3,	24
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	23
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	20
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	19
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	18
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	17
1,	0.03125,	32,	0.268642,	0.268642,	2,	25
1,	0.03125,	32,	0.134321,	0.134321,	3,	24
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	22
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	20
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	19
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	19
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	18
1,	0.015625,	64,	0.268642,	0.268642,	2,	26
1,	0.015625,	64,	0.134321,	0.134321,	3,	24
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	23
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	20
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	19
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	18
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	17
1,	0.0078125,	128,	0.268642,	0.268642,	2,	26
1,	0.0078125,	128,	0.134321,	0.134321,	3,	25
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	22
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	20
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	20
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	19
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	16


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb2_rc_SpaceTimeStokes.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	28
1,	0.5,	2,	0.134321,	0.134321,	3,	31
1,	0.5,	2,	0.0671606,	0.0671606,	4,	30
1,	0.5,	2,	0.0335803,	0.0335803,	5,	29
1,	0.5,	2,	0.0167902,	0.0167902,	6,	28
1,	0.5,	2,	0.00839508,	0.00839508,	7,	27
1,	0.5,	2,	0.00419754,	0.00419754,	8,	25
1,	0.25,	4,	0.268642,	0.268642,	2,	32
1,	0.25,	4,	0.134321,	0.134321,	3,	34
1,	0.25,	4,	0.0671606,	0.0671606,	4,	32
1,	0.25,	4,	0.0335803,	0.0335803,	5,	31
1,	0.25,	4,	0.0167902,	0.0167902,	6,	30
1,	0.25,	4,	0.00839508,	0.00839508,	7,	29
1,	0.25,	4,	0.00419754,	0.00419754,	8,	26
1,	0.125,	8,	0.268642,	0.268642,	2,	34
1,	0.125,	8,	0.134321,	0.134321,	3,	35
1,	0.125,	8,	0.0671606,	0.0671606,	4,	33
1,	0.125,	8,	0.0335803,	0.0335803,	5,	32
1,	0.125,	8,	0.0167902,	0.0167902,	6,	31
1,	0.125,	8,	0.00839508,	0.00839508,	7,	30
1,	0.125,	8,	0.00419754,	0.00419754,	8,	27
1,	0.0625,	16,	0.268642,	0.268642,	2,	36
1,	0.0625,	16,	0.134321,	0.134321,	3,	36
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	34
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	33
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	32
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	30
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	28
1,	0.03125,	32,	0.268642,	0.268642,	2,	40
1,	0.03125,	32,	0.134321,	0.134321,	3,	38
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	34
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	34
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	32
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	30
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	26
1,	0.015625,	64,	0.268642,	0.268642,	2,	43
1,	0.015625,	64,	0.134321,	0.134321,	3,	39
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	35
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	34
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	33
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	29
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	26
1,	0.0078125,	128,	0.268642,	0.268642,	2,	49
1,	0.0078125,	128,	0.134321,	0.134321,	3,	38
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	35
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	34
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	31
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	29
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	26


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb3_rc_SpaceTimeStokes.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	33
1,	0.5,	2,	0.134321,	0.134321,	3,	33
1,	0.5,	2,	0.0671606,	0.0671606,	4,	31
1,	0.5,	2,	0.0335803,	0.0335803,	5,	30
1,	0.5,	2,	0.0167902,	0.0167902,	6,	28
1,	0.5,	2,	0.00839508,	0.00839508,	7,	27
1,	0.5,	2,	0.00419754,	0.00419754,	8,	25
1,	0.25,	4,	0.268642,	0.268642,	2,	35
1,	0.25,	4,	0.134321,	0.134321,	3,	35
1,	0.25,	4,	0.0671606,	0.0671606,	4,	33
1,	0.25,	4,	0.0335803,	0.0335803,	5,	32
1,	0.25,	4,	0.0167902,	0.0167902,	6,	31
1,	0.25,	4,	0.00839508,	0.00839508,	7,	29
1,	0.25,	4,	0.00419754,	0.00419754,	8,	27
1,	0.125,	8,	0.268642,	0.268642,	2,	37
1,	0.125,	8,	0.134321,	0.134321,	3,	36
1,	0.125,	8,	0.0671606,	0.0671606,	4,	34
1,	0.125,	8,	0.0335803,	0.0335803,	5,	33
1,	0.125,	8,	0.0167902,	0.0167902,	6,	32
1,	0.125,	8,	0.00839508,	0.00839508,	7,	30
1,	0.125,	8,	0.00419754,	0.00419754,	8,	28
1,	0.0625,	16,	0.268642,	0.268642,	2,	38
1,	0.0625,	16,	0.134321,	0.134321,	3,	37
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	35
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	34
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	32
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	31
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	28
1,	0.03125,	32,	0.268642,	0.268642,	2,	42
1,	0.03125,	32,	0.134321,	0.134321,	3,	39
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	35
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	34
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	33
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	31
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	28
1,	0.015625,	64,	0.268642,	0.268642,	2,	46
1,	0.015625,	64,	0.134321,	0.134321,	3,	39
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	36
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	36
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	33
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	30
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	26
1,	0.0078125,	128,	0.268642,	0.268642,	2,	53
1,	0.0078125,	128,	0.134321,	0.134321,	3,	40
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	37
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	35
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	33
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	30


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe10.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	25
1,	0.5,	2,	0.134321,	0.134321,	3,	24
1,	0.5,	2,	0.0671606,	0.0671606,	4,	24
1,	0.5,	2,	0.0335803,	0.0335803,	5,	24
1,	0.5,	2,	0.0167902,	0.0167902,	6,	21
1,	0.5,	2,	0.00839508,	0.00839508,	7,	20
1,	0.5,	2,	0.00419754,	0.00419754,	8,	19
1,	0.25,	4,	0.268642,	0.268642,	2,	27
1,	0.25,	4,	0.134321,	0.134321,	3,	25
1,	0.25,	4,	0.0671606,	0.0671606,	4,	25
1,	0.25,	4,	0.0335803,	0.0335803,	5,	24
1,	0.25,	4,	0.0167902,	0.0167902,	6,	22
1,	0.25,	4,	0.00839508,	0.00839508,	7,	21
1,	0.25,	4,	0.00419754,	0.00419754,	8,	20
1,	0.125,	8,	0.268642,	0.268642,	2,	27
1,	0.125,	8,	0.134321,	0.134321,	3,	25
1,	0.125,	8,	0.0671606,	0.0671606,	4,	25
1,	0.125,	8,	0.0335803,	0.0335803,	5,	23
1,	0.125,	8,	0.0167902,	0.0167902,	6,	22
1,	0.125,	8,	0.00839508,	0.00839508,	7,	21
1,	0.125,	8,	0.00419754,	0.00419754,	8,	20
1,	0.0625,	16,	0.268642,	0.268642,	2,	27
1,	0.0625,	16,	0.134321,	0.134321,	3,	26
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	25
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	23
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	21
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	20
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	19
1,	0.03125,	32,	0.268642,	0.268642,	2,	28
1,	0.03125,	32,	0.134321,	0.134321,	3,	26
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	24
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	22
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	21
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	21
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	20
1,	0.015625,	64,	0.268642,	0.268642,	2,	27
1,	0.015625,	64,	0.134321,	0.134321,	3,	26
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	24
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	23
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	22
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	21
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	19
1,	0.0078125,	128,	0.268642,	0.268642,	2,	27
1,	0.0078125,	128,	0.134321,	0.134321,	3,	26
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	23
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	22
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	21
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	20
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	19
1,	0.5,	2,	0.268642,	0.268642,	2,	25
1,	0.5,	2,	0.134321,	0.134321,	3,	24
1,	0.5,	2,	0.0671606,	0.0671606,	4,	24
1,	0.5,	2,	0.0335803,	0.0335803,	5,	24
1,	0.5,	2,	0.0167902,	0.0167902,	6,	21
1,	0.5,	2,	0.00839508,	0.00839508,	7,	20
1,	0.5,	2,	0.00419754,	0.00419754,	8,	19
1,	0.25,	4,	0.268642,	0.268642,	2,	27
1,	0.25,	4,	0.134321,	0.134321,	3,	25
1,	0.25,	4,	0.0671606,	0.0671606,	4,	25
1,	0.25,	4,	0.0335803,	0.0335803,	5,	24
1,	0.25,	4,	0.0167902,	0.0167902,	6,	22
1,	0.25,	4,	0.00839508,	0.00839508,	7,	21
1,	0.25,	4,	0.00419754,	0.00419754,	8,	20
1,	0.125,	8,	0.268642,	0.268642,	2,	27
1,	0.125,	8,	0.134321,	0.134321,	3,	25
1,	0.125,	8,	0.0671606,	0.0671606,	4,	25
1,	0.125,	8,	0.0335803,	0.0335803,	5,	23
1,	0.125,	8,	0.0167902,	0.0167902,	6,	22
1,	0.125,	8,	0.00839508,	0.00839508,	7,	21
1,	0.125,	8,	0.00419754,	0.00419754,	8,	20
1,	0.0625,	16,	0.268642,	0.268642,	2,	27
1,	0.0625,	16,	0.134321,	0.134321,	3,	26
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	25
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	23
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	21
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	20
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	19
1,	0.03125,	32,	0.268642,	0.268642,	2,	28
1,	0.03125,	32,	0.134321,	0.134321,	3,	26
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	24
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	22
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	21
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	21
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	20
1,	0.015625,	64,	0.268642,	0.268642,	2,	27
1,	0.015625,	64,	0.134321,	0.134321,	3,	26
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	24
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	23
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	22
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	21
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	19
1,	0.0078125,	128,	0.268642,	0.268642,	2,	27
1,	0.0078125,	128,	0.134321,	0.134321,	3,	26
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	23
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	22
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	21
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	20
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	19


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe128.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	47
1,	0.5,	2,	0.134321,	0.134321,	3,	74
1,	0.5,	2,	0.0671606,	0.0671606,	4,	45
1,	0.5,	2,	0.0335803,	0.0335803,	5,	40
1,	0.5,	2,	0.0167902,	0.0167902,	6,	37
1,	0.5,	2,	0.00839508,	0.00839508,	7,	32
1,	0.5,	2,	0.00419754,	0.00419754,	8,	31
1,	0.25,	4,	0.268642,	0.268642,	2,	77
1,	0.25,	4,	0.134321,	0.134321,	3,	96
1,	0.25,	4,	0.0671606,	0.0671606,	4,	51
1,	0.25,	4,	0.0335803,	0.0335803,	5,	43
1,	0.25,	4,	0.0167902,	0.0167902,	6,	39
1,	0.25,	4,	0.00839508,	0.00839508,	7,	34
1,	0.25,	4,	0.00419754,	0.00419754,	8,	32
1,	0.125,	8,	0.268642,	0.268642,	2,	195
1,	0.125,	8,	0.134321,	0.134321,	3,	190
1,	0.125,	8,	0.0671606,	0.0671606,	4,	54
1,	0.125,	8,	0.0335803,	0.0335803,	5,	46
1,	0.125,	8,	0.0167902,	0.0167902,	6,	40
1,	0.125,	8,	0.00839508,	0.00839508,	7,	35
1,	0.125,	8,	0.00419754,	0.00419754,	8,	33
1,	0.0625,	16,	0.268642,	0.268642,	2,	200
1,	0.0625,	16,	0.134321,	0.134321,	3,	200
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	55
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	45
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	39
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	35
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	32
1,	0.03125,	32,	0.268642,	0.268642,	2,	200
1,	0.03125,	32,	0.134321,	0.134321,	3,	200
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	55
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	44
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	38
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	35
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	32
1,	0.015625,	64,	0.268642,	0.268642,	2,	200
1,	0.015625,	64,	0.134321,	0.134321,	3,	200
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	53
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	44
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	37
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	33
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	32
1,	0.0078125,	128,	0.268642,	0.268642,	2,	200
1,	0.0078125,	128,	0.134321,	0.134321,	3,	200
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	52
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	43
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	37
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	33
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	32


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe16.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	29
1,	0.5,	2,	0.134321,	0.134321,	3,	26
1,	0.5,	2,	0.0671606,	0.0671606,	4,	26
1,	0.5,	2,	0.0335803,	0.0335803,	5,	26
1,	0.5,	2,	0.0167902,	0.0167902,	6,	23
1,	0.5,	2,	0.00839508,	0.00839508,	7,	22
1,	0.5,	2,	0.00419754,	0.00419754,	8,	21
1,	0.25,	4,	0.268642,	0.268642,	2,	31
1,	0.25,	4,	0.134321,	0.134321,	3,	29
1,	0.25,	4,	0.0671606,	0.0671606,	4,	28
1,	0.25,	4,	0.0335803,	0.0335803,	5,	27
1,	0.25,	4,	0.0167902,	0.0167902,	6,	23
1,	0.25,	4,	0.00839508,	0.00839508,	7,	22
1,	0.25,	4,	0.00419754,	0.00419754,	8,	21
1,	0.125,	8,	0.268642,	0.268642,	2,	32
1,	0.125,	8,	0.134321,	0.134321,	3,	28
1,	0.125,	8,	0.0671606,	0.0671606,	4,	27
1,	0.125,	8,	0.0335803,	0.0335803,	5,	26
1,	0.125,	8,	0.0167902,	0.0167902,	6,	24
1,	0.125,	8,	0.00839508,	0.00839508,	7,	23
1,	0.125,	8,	0.00419754,	0.00419754,	8,	22
1,	0.0625,	16,	0.268642,	0.268642,	2,	32
1,	0.0625,	16,	0.134321,	0.134321,	3,	28
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	27
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	25
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	24
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	23
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	22
1,	0.03125,	32,	0.268642,	0.268642,	2,	32
1,	0.03125,	32,	0.134321,	0.134321,	3,	28
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	27
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	25
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	23
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	22
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	21
1,	0.015625,	64,	0.268642,	0.268642,	2,	31
1,	0.015625,	64,	0.134321,	0.134321,	3,	28
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	25
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	24
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	23
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	22
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	21
1,	0.0078125,	128,	0.268642,	0.268642,	2,	31
1,	0.0078125,	128,	0.134321,	0.134321,	3,	27
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	25
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	23
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	22
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	21
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	20


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe256.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	50
1,	0.5,	2,	0.134321,	0.134321,	3,	187
1,	0.5,	2,	0.0671606,	0.0671606,	4,	75
1,	0.5,	2,	0.0335803,	0.0335803,	5,	55
1,	0.5,	2,	0.0167902,	0.0167902,	6,	44
1,	0.5,	2,	0.00839508,	0.00839508,	7,	38
1,	0.5,	2,	0.00419754,	0.00419754,	8,	34
1,	0.25,	4,	0.268642,	0.268642,	2,	83
1,	0.25,	4,	0.134321,	0.134321,	3,	200
1,	0.25,	4,	0.0671606,	0.0671606,	4,	89
1,	0.25,	4,	0.0335803,	0.0335803,	5,	61
1,	0.25,	4,	0.0167902,	0.0167902,	6,	47
1,	0.25,	4,	0.00839508,	0.00839508,	7,	41
1,	0.25,	4,	0.00419754,	0.00419754,	8,	35
1,	0.125,	8,	0.268642,	0.268642,	2,	200
1,	0.125,	8,	0.134321,	0.134321,	3,	200
1,	0.125,	8,	0.0671606,	0.0671606,	4,	104
1,	0.125,	8,	0.0335803,	0.0335803,	5,	66
1,	0.125,	8,	0.0167902,	0.0167902,	6,	49
1,	0.125,	8,	0.00839508,	0.00839508,	7,	41
1,	0.125,	8,	0.00419754,	0.00419754,	8,	37
1,	0.0625,	16,	0.268642,	0.268642,	2,	200
1,	0.0625,	16,	0.134321,	0.134321,	3,	200
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	124
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	66
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	49
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	40
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	37
1,	0.03125,	32,	0.268642,	0.268642,	2,	200
1,	0.03125,	32,	0.134321,	0.134321,	3,	200
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	132
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	66
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	49
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	41
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	37
1,	0.015625,	64,	0.268642,	0.268642,	2,	200
1,	0.015625,	64,	0.134321,	0.134321,	3,	200
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	136
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	64
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	48
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	41
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	37
1,	0.0078125,	128,	0.268642,	0.268642,	2,	200
1,	0.0078125,	128,	0.134321,	0.134321,	3,	200
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	133
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	63
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	47
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	40
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	37


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe32.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	37
1,	0.5,	2,	0.134321,	0.134321,	3,	32
1,	0.5,	2,	0.0671606,	0.0671606,	4,	30
1,	0.5,	2,	0.0335803,	0.0335803,	5,	29
1,	0.5,	2,	0.0167902,	0.0167902,	6,	27
1,	0.5,	2,	0.00839508,	0.00839508,	7,	26
1,	0.5,	2,	0.00419754,	0.00419754,	8,	24
1,	0.25,	4,	0.268642,	0.268642,	2,	48
1,	0.25,	4,	0.134321,	0.134321,	3,	35
1,	0.25,	4,	0.0671606,	0.0671606,	4,	31
1,	0.25,	4,	0.0335803,	0.0335803,	5,	30
1,	0.25,	4,	0.0167902,	0.0167902,	6,	28
1,	0.25,	4,	0.00839508,	0.00839508,	7,	27
1,	0.25,	4,	0.00419754,	0.00419754,	8,	25
1,	0.125,	8,	0.268642,	0.268642,	2,	58
1,	0.125,	8,	0.134321,	0.134321,	3,	35
1,	0.125,	8,	0.0671606,	0.0671606,	4,	32
1,	0.125,	8,	0.0335803,	0.0335803,	5,	30
1,	0.125,	8,	0.0167902,	0.0167902,	6,	28
1,	0.125,	8,	0.00839508,	0.00839508,	7,	27
1,	0.125,	8,	0.00419754,	0.00419754,	8,	26
1,	0.0625,	16,	0.268642,	0.268642,	2,	60
1,	0.0625,	16,	0.134321,	0.134321,	3,	35
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	32
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	30
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	27
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	26
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	25
1,	0.03125,	32,	0.268642,	0.268642,	2,	57
1,	0.03125,	32,	0.134321,	0.134321,	3,	35
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	32
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	28
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	27
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	26
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	25
1,	0.015625,	64,	0.268642,	0.268642,	2,	55
1,	0.015625,	64,	0.134321,	0.134321,	3,	35
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	31
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	28
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	27
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	26
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	25
1,	0.0078125,	128,	0.268642,	0.268642,	2,	54
1,	0.0078125,	128,	0.134321,	0.134321,	3,	35
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	31
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	27
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	26
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	25
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	24


==> data/convergence_results_Prec1_STsolve0_oU2_oP1_Pb4_Pe64.000000_rc_SpaceTimeStokes_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	45
1,	0.5,	2,	0.134321,	0.134321,	3,	41
1,	0.5,	2,	0.0671606,	0.0671606,	4,	35
1,	0.5,	2,	0.0335803,	0.0335803,	5,	34
1,	0.5,	2,	0.0167902,	0.0167902,	6,	31
1,	0.5,	2,	0.00839508,	0.00839508,	7,	30
1,	0.5,	2,	0.00419754,	0.00419754,	8,	28
1,	0.25,	4,	0.268642,	0.268642,	2,	66
1,	0.25,	4,	0.134321,	0.134321,	3,	47
1,	0.25,	4,	0.0671606,	0.0671606,	4,	38
1,	0.25,	4,	0.0335803,	0.0335803,	5,	35
1,	0.25,	4,	0.0167902,	0.0167902,	6,	32
1,	0.25,	4,	0.00839508,	0.00839508,	7,	31
1,	0.25,	4,	0.00419754,	0.00419754,	8,	29
1,	0.125,	8,	0.268642,	0.268642,	2,	124
1,	0.125,	8,	0.134321,	0.134321,	3,	52
1,	0.125,	8,	0.0671606,	0.0671606,	4,	40
1,	0.125,	8,	0.0335803,	0.0335803,	5,	37
1,	0.125,	8,	0.0167902,	0.0167902,	6,	32
1,	0.125,	8,	0.00839508,	0.00839508,	7,	31
1,	0.125,	8,	0.00419754,	0.00419754,	8,	30
1,	0.0625,	16,	0.268642,	0.268642,	2,	200
1,	0.0625,	16,	0.134321,	0.134321,	3,	54
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	40
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	35
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	32
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	31
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	29
1,	0.03125,	32,	0.268642,	0.268642,	2,	200
1,	0.03125,	32,	0.134321,	0.134321,	3,	53
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	39
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	35
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	32
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	30
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	29
1,	0.015625,	64,	0.268642,	0.268642,	2,	200
1,	0.015625,	64,	0.134321,	0.134321,	3,	53
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	38
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	34
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	32
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	29
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	28
1,	0.0078125,	128,	0.268642,	0.268642,	2,	200
1,	0.0078125,	128,	0.134321,	0.134321,	3,	52
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	38
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	34
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	30
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	29
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	27


==> data/convergence_results_Prec1_STsolve2_oU2_oP1_Pb1_rc_SpaceTimeStokes_FGMRES_approx2_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	23
1,	0.5,	2,	0.134321,	0.134321,	3,	22
1,	0.5,	2,	0.0671606,	0.0671606,	4,	22
1,	0.5,	2,	0.0335803,	0.0335803,	5,	20
1,	0.5,	2,	0.0167902,	0.0167902,	6,	19
1,	0.5,	2,	0.00839508,	0.00839508,	7,	18
1,	0.5,	2,	0.00419754,	0.00419754,	8,	17
1,	0.25,	4,	0.268642,	0.268642,	2,	24
1,	0.25,	4,	0.134321,	0.134321,	3,	22
1,	0.25,	4,	0.0671606,	0.0671606,	4,	22
1,	0.25,	4,	0.0335803,	0.0335803,	5,	21
1,	0.25,	4,	0.0167902,	0.0167902,	6,	19
1,	0.25,	4,	0.00839508,	0.00839508,	7,	18
1,	0.25,	4,	0.00419754,	0.00419754,	8,	18
1,	0.125,	8,	0.268642,	0.268642,	2,	25
1,	0.125,	8,	0.134321,	0.134321,	3,	23
1,	0.125,	8,	0.0671606,	0.0671606,	4,	23
1,	0.125,	8,	0.0335803,	0.0335803,	5,	21
1,	0.125,	8,	0.0167902,	0.0167902,	6,	18
1,	0.125,	8,	0.00839508,	0.00839508,	7,	18
1,	0.125,	8,	0.00419754,	0.00419754,	8,	17
1,	0.0625,	16,	0.268642,	0.268642,	2,	26
1,	0.0625,	16,	0.134321,	0.134321,	3,	26
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	22
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	20
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	19
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	18
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	17
1,	0.03125,	32,	0.268642,	0.268642,	2,	25
1,	0.03125,	32,	0.134321,	0.134321,	3,	26
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	22
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	20
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	18
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	19
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	18
1,	0.015625,	64,	0.268642,	0.268642,	2,	26
1,	0.015625,	64,	0.134321,	0.134321,	3,	24
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	31
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	28
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	19
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	18
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	17
1,	0.0078125,	128,	0.268642,	0.268642,	2,	26
1,	0.0078125,	128,	0.134321,	0.134321,	3,	25
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	28
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	21
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	20
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	19
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	17


==> data/convergence_results_Prec1_STsolve2_oU2_oP1_Pb2_rc_SpaceTimeStokes_FGMRES_approx2.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	28
1,	0.5,	2,	0.134321,	0.134321,	3,	31
1,	0.5,	2,	0.0671606,	0.0671606,	4,	30
1,	0.5,	2,	0.0335803,	0.0335803,	5,	29
1,	0.5,	2,	0.0167902,	0.0167902,	6,	28
1,	0.5,	2,	0.00839508,	0.00839508,	7,	27
1,	0.5,	2,	0.00419754,	0.00419754,	8,	25
1,	0.25,	4,	0.268642,	0.268642,	2,	32
1,	0.25,	4,	0.134321,	0.134321,	3,	34
1,	0.25,	4,	0.0671606,	0.0671606,	4,	32
1,	0.25,	4,	0.0335803,	0.0335803,	5,	30
1,	0.25,	4,	0.0167902,	0.0167902,	6,	30
1,	0.25,	4,	0.00839508,	0.00839508,	7,	28
1,	0.25,	4,	0.00419754,	0.00419754,	8,	26
1,	0.125,	8,	0.268642,	0.268642,	2,	34
1,	0.125,	8,	0.134321,	0.134321,	3,	35
1,	0.125,	8,	0.0671606,	0.0671606,	4,	33
1,	0.125,	8,	0.0335803,	0.0335803,	5,	32
1,	0.125,	8,	0.0167902,	0.0167902,	6,	31
1,	0.125,	8,	0.00839508,	0.00839508,	7,	30
1,	0.125,	8,	0.00419754,	0.00419754,	8,	26
1,	0.0625,	16,	0.268642,	0.268642,	2,	36
1,	0.0625,	16,	0.134321,	0.134321,	3,	41
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	34
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	33
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	32
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	30
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	27
1,	0.03125,	32,	0.268642,	0.268642,	2,	40
1,	0.03125,	32,	0.134321,	0.134321,	3,	42
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	36
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	35
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	32
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	30
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	26
1,	0.015625,	64,	0.268642,	0.268642,	2,	43
1,	0.015625,	64,	0.134321,	0.134321,	3,	38
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	49
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	49
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	34
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	30
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	27
1,	0.0078125,	128,	0.268642,	0.268642,	2,	50
1,	0.0078125,	128,	0.134321,	0.134321,	3,	39
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	44
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	37
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	32
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	30
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	27


==> data/convergence_results_Prec1_STsolve2_oU2_oP1_Pb3_rc_SpaceTimeStokes_FGMRES_approx2.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	34
1,	0.5,	2,	0.134321,	0.134321,	3,	33
1,	0.5,	2,	0.0671606,	0.0671606,	4,	31
1,	0.5,	2,	0.0335803,	0.0335803,	5,	30
1,	0.5,	2,	0.0167902,	0.0167902,	6,	28
1,	0.5,	2,	0.00839508,	0.00839508,	7,	27
1,	0.5,	2,	0.00419754,	0.00419754,	8,	26
1,	0.25,	4,	0.268642,	0.268642,	2,	40
1,	0.25,	4,	0.134321,	0.134321,	3,	35
1,	0.25,	4,	0.0671606,	0.0671606,	4,	33
1,	0.25,	4,	0.0335803,	0.0335803,	5,	32
1,	0.25,	4,	0.0167902,	0.0167902,	6,	31
1,	0.25,	4,	0.00839508,	0.00839508,	7,	29
1,	0.25,	4,	0.00419754,	0.00419754,	8,	27
1,	0.125,	8,	0.268642,	0.268642,	2,	42
1,	0.125,	8,	0.134321,	0.134321,	3,	37
1,	0.125,	8,	0.0671606,	0.0671606,	4,	34
1,	0.125,	8,	0.0335803,	0.0335803,	5,	33
1,	0.125,	8,	0.0167902,	0.0167902,	6,	32
1,	0.125,	8,	0.00839508,	0.00839508,	7,	30
1,	0.125,	8,	0.00419754,	0.00419754,	8,	28
1,	0.0625,	16,	0.268642,	0.268642,	2,	38
1,	0.0625,	16,	0.134321,	0.134321,	3,	49
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	47
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	34
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	32
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	31
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	28
1,	0.03125,	32,	0.268642,	0.268642,	2,	42
1,	0.03125,	32,	0.134321,	0.134321,	3,	47
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	38
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	35
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	33
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	31
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	28
1,	0.015625,	64,	0.268642,	0.268642,	2,	46
1,	0.015625,	64,	0.134321,	0.134321,	3,	39
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	53
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	53
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	34
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	30
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	27
1,	0.0078125,	128,	0.268642,	0.268642,	2,	55
1,	0.0078125,	128,	0.134321,	0.134321,	3,	40
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	48
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	39
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	35
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	30


==> data/convergence_results_Prec1_STsolve2_oU2_oP1_Pb4_Pe10.000000_rc_SpaceTimeStokes_FGMRES_approx2_SingAp.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	25
1,	0.5,	2,	0.134321,	0.134321,	3,	24
1,	0.5,	2,	0.0671606,	0.0671606,	4,	24
1,	0.5,	2,	0.0335803,	0.0335803,	5,	24
1,	0.5,	2,	0.0167902,	0.0167902,	6,	23
1,	0.5,	2,	0.00839508,	0.00839508,	7,	24
1,	0.5,	2,	0.00419754,	0.00419754,	8,	24
1,	0.25,	4,	0.268642,	0.268642,	2,	27
1,	0.25,	4,	0.134321,	0.134321,	3,	25
1,	0.25,	4,	0.0671606,	0.0671606,	4,	25
1,	0.25,	4,	0.0335803,	0.0335803,	5,	26
1,	0.25,	4,	0.0167902,	0.0167902,	6,	25
1,	0.25,	4,	0.00839508,	0.00839508,	7,	26
1,	0.25,	4,	0.00419754,	0.00419754,	8,	27
1,	0.125,	8,	0.268642,	0.268642,	2,	27
1,	0.125,	8,	0.134321,	0.134321,	3,	25
1,	0.125,	8,	0.0671606,	0.0671606,	4,	25
1,	0.125,	8,	0.0335803,	0.0335803,	5,	25
1,	0.125,	8,	0.0167902,	0.0167902,	6,	26
1,	0.125,	8,	0.00839508,	0.00839508,	7,	28
1,	0.125,	8,	0.00419754,	0.00419754,	8,	28
1,	0.0625,	16,	0.268642,	0.268642,	2,	27
1,	0.0625,	16,	0.134321,	0.134321,	3,	28
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	26
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	24
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	26
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	28
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	30
1,	0.03125,	32,	0.268642,	0.268642,	2,	28
1,	0.03125,	32,	0.134321,	0.134321,	3,	27
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	25
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	24
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	26
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	31
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	32
1,	0.015625,	64,	0.268642,	0.268642,	2,	27
1,	0.015625,	64,	0.134321,	0.134321,	3,	26
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	31
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	32
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	28
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	32
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	32
1,	0.0078125,	128,	0.268642,	0.268642,	2,	27
1,	0.0078125,	128,	0.134321,	0.134321,	3,	26
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	28
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	24
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	28
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	33
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	34


==> data/convergence_results_Prec1_STsolve2_oU2_oP1_rc_SpaceTimeStokes_FGMRES_approx2_varFuiTol.txt <==
1e-12	19	29	30	20
1e-10	20	31	31	21
1e-8	21	33	33	23
1e-6	24	37	37	26
1e-5	26	39	39	28
1e-4	29	44	45	32
1e-3	32	48	49	37
1e-2	43	63	65	47
1e-1	56	82	87	73

==> data/convergence_results_Prec1_STsolve9_oU2_oP1_Pb1_rc_SpaceTimeStokes_SingAp_noTol.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	19.5,	1.67217e-10
1,	0.5,	2,	0.134321,	0.134321,	3,	22,	9.78229e-11
1,	0.5,	2,	0.0671606,	0.0671606,	4,	21.5,	4.27682e-10
1,	0.5,	2,	0.0335803,	0.0335803,	5,	20.5,	3.50213e-10
1,	0.5,	2,	0.0167902,	0.0167902,	6,	18.5,	7.18317e-10
1,	0.5,	2,	0.00839508,	0.00839508,	7,	18,	6.58322e-10
1,	0.5,	2,	0.00419754,	0.00419754,	8,	17.5,	9.61054e-10
1,	0.25,	4,	0.268642,	0.268642,	2,	20.5,	1.15012e-10
1,	0.25,	4,	0.134321,	0.134321,	3,	21.5,	1.66836e-10
1,	0.25,	4,	0.0671606,	0.0671606,	4,	21.5,	2.26036e-10
1,	0.25,	4,	0.0335803,	0.0335803,	5,	19.75,	3.39942e-10
1,	0.25,	4,	0.0167902,	0.0167902,	6,	18.5,	4.46804e-10
1,	0.25,	4,	0.00839508,	0.00839508,	7,	18.25,	4.48535e-10
1,	0.25,	4,	0.00419754,	0.00419754,	8,	17.5,	9.29263e-10
1,	0.125,	8,	0.268642,	0.268642,	2,	19,	8.06231e-11
1,	0.125,	8,	0.134321,	0.134321,	3,	21.375,	1.33364e-10
1,	0.125,	8,	0.0671606,	0.0671606,	4,	19.75,	2.36773e-10
1,	0.125,	8,	0.0335803,	0.0335803,	5,	17.875,	2.98059e-10
1,	0.125,	8,	0.0167902,	0.0167902,	6,	17.75,	3.92209e-10
1,	0.125,	8,	0.00839508,	0.00839508,	7,	17.5,	4.15246e-10
1,	0.125,	8,	0.00419754,	0.00419754,	8,	17.125,	8.03319e-10
1,	0.0625,	16,	0.268642,	0.268642,	2,	19.5625,	9.37944e-11
1,	0.0625,	16,	0.134321,	0.134321,	3,	19.4375,	1.25769e-10
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	17.75,	2.05976e-10
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	17.4375,	2.53925e-10
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	17.5,	3.59704e-10
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	17.375,	3.74542e-10
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	16.5,	5.80955e-10
1,	0.03125,	32,	0.268642,	0.268642,	2,	18,	7.46851e-11
1,	0.03125,	32,	0.134321,	0.134321,	3,	16.5938,	1.37851e-10
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	16.5938,	1.93624e-10
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	16.5938,	2.6469e-10
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	16.6562,	3.53368e-10
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	16.2812,	5.62636e-10
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	15.5312,	7.2109e-10
1,	0.015625,	64,	0.268642,	0.268642,	2,	16.4531,	8.81608e-11
1,	0.015625,	64,	0.134321,	0.134321,	3,	15.0312,	9.29718e-11
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	15.7812,	1.88172e-10
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	15.7656,	2.72428e-10
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	15.7031,	3.25926e-10
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	15.5156,	4.05908e-10
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	14.1094,	9.10656e-10
1,	0.0078125,	128,	0.268642,	0.268642,	2,	14.5859,	9.57006e-11
1,	0.0078125,	128,	0.134321,	0.134321,	3,	14.3438,	9.55831e-11
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	14.6094,	1.89581e-10
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	14.8828,	2.53899e-10
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	15.0078,	3.36526e-10
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	14.3203,	5.93651e-10
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	12.6406,	8.34177e-10


==> data/convergence_results_Prec1_STsolve9_oU2_oP1_Pb2_rc_SpaceTimeStokes_noTol.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	22,	9.20769e-11
1,	0.5,	2,	0.134321,	0.134321,	3,	25,	8.57057e-11
1,	0.5,	2,	0.0671606,	0.0671606,	4,	27,	2.12146e-10
1,	0.5,	2,	0.0335803,	0.0335803,	5,	27.5,	4.24115e-10
1,	0.5,	2,	0.0167902,	0.0167902,	6,	27.5,	5.39748e-10
1,	0.5,	2,	0.00839508,	0.00839508,	7,	26.5,	8.41044e-10
1,	0.5,	2,	0.00419754,	0.00419754,	8,	24.5,	1.25102e-09
1,	0.25,	4,	0.268642,	0.268642,	2,	22.5,	9.19029e-11
1,	0.25,	4,	0.134321,	0.134321,	3,	25,	8.37622e-11
1,	0.25,	4,	0.0671606,	0.0671606,	4,	27,	2.01544e-10
1,	0.25,	4,	0.0335803,	0.0335803,	5,	27,	3.4663e-10
1,	0.25,	4,	0.0167902,	0.0167902,	6,	27.25,	5.2263e-10
1,	0.25,	4,	0.00839508,	0.00839508,	7,	26.25,	6.40718e-10
1,	0.25,	4,	0.00419754,	0.00419754,	8,	24.25,	1.02227e-09
1,	0.125,	8,	0.268642,	0.268642,	2,	21,	7.84941e-11
1,	0.125,	8,	0.134321,	0.134321,	3,	24.375,	1.16191e-10
1,	0.125,	8,	0.0671606,	0.0671606,	4,	26.25,	1.37416e-10
1,	0.125,	8,	0.0335803,	0.0335803,	5,	26.75,	2.57459e-10
1,	0.125,	8,	0.0167902,	0.0167902,	6,	26.5,	3.90238e-10
1,	0.125,	8,	0.00839508,	0.00839508,	7,	25,	5.94133e-10
1,	0.125,	8,	0.00419754,	0.00419754,	8,	22.75,	8.74775e-10
1,	0.0625,	16,	0.268642,	0.268642,	2,	19.625,	9.24368e-11
1,	0.0625,	16,	0.134321,	0.134321,	3,	22.375,	1.0067e-10
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	25.3125,	1.72121e-10
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	25.75,	2.32334e-10
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	24.9375,	3.48904e-10
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	23,	5.85752e-10
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	19.6875,	7.89064e-10
1,	0.03125,	32,	0.268642,	0.268642,	2,	18.8438,	7.91837e-11
1,	0.03125,	32,	0.134321,	0.134321,	3,	20.875,	1.04531e-10
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	22.7812,	1.68048e-10
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	23.0312,	2.6274e-10
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	22.2188,	3.77714e-10
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	19.125,	5.58184e-10
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	16.4375,	7.61347e-10
1,	0.015625,	64,	0.268642,	0.268642,	2,	17,	9.98534e-11
1,	0.015625,	64,	0.134321,	0.134321,	3,	18.7812,	1.22245e-10
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	20.1562,	1.60752e-10
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	20.4844,	2.23324e-10
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	18.2812,	3.92049e-10
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	15.3125,	4.67353e-10
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	13.3438,	7.65319e-10
1,	0.0078125,	128,	0.268642,	0.268642,	2,	15.6562,	8.53677e-11
1,	0.0078125,	128,	0.134321,	0.134321,	3,	16.8359,	1.04489e-10
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	17.8594,	1.70556e-10
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	17.0781,	2.73464e-10
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	14.1719,	3.91414e-10
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	11.8125,	5.14928e-10
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	10.2344,	7.45483e-10


==> data/convergence_results_Prec1_STsolve9_oU2_oP1_Pb3_rc_SpaceTimeStokes_noTol.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	25.5,	1.80116e-10
1,	0.5,	2,	0.134321,	0.134321,	3,	29,	2.11578e-10
1,	0.5,	2,	0.0671606,	0.0671606,	4,	29,	3.29088e-10
1,	0.5,	2,	0.0335803,	0.0335803,	5,	28,	3.90423e-10
1,	0.5,	2,	0.0167902,	0.0167902,	6,	27,	6.62927e-10
1,	0.5,	2,	0.00839508,	0.00839508,	7,	25.5,	8.36373e-10
1,	0.5,	2,	0.00419754,	0.00419754,	8,	24,	1.18269e-09
1,	0.25,	4,	0.268642,	0.268642,	2,	25.25,	9.7235e-11
1,	0.25,	4,	0.134321,	0.134321,	3,	27.25,	1.83022e-10
1,	0.25,	4,	0.0671606,	0.0671606,	4,	27.25,	2.42111e-10
1,	0.25,	4,	0.0335803,	0.0335803,	5,	27.25,	3.07444e-10
1,	0.25,	4,	0.0167902,	0.0167902,	6,	26.25,	4.92338e-10
1,	0.25,	4,	0.00839508,	0.00839508,	7,	25.25,	5.84913e-10
1,	0.25,	4,	0.00419754,	0.00419754,	8,	23.25,	9.47706e-10
1,	0.125,	8,	0.268642,	0.268642,	2,	23.875,	1.07115e-10
1,	0.125,	8,	0.134321,	0.134321,	3,	25.375,	1.44703e-10
1,	0.125,	8,	0.0671606,	0.0671606,	4,	26,	1.98081e-10
1,	0.125,	8,	0.0335803,	0.0335803,	5,	25.875,	2.22057e-10
1,	0.125,	8,	0.0167902,	0.0167902,	6,	25.125,	3.76927e-10
1,	0.125,	8,	0.00839508,	0.00839508,	7,	23.75,	6.34237e-10
1,	0.125,	8,	0.00419754,	0.00419754,	8,	21.625,	7.98656e-10
1,	0.0625,	16,	0.268642,	0.268642,	2,	21.625,	8.94784e-11
1,	0.0625,	16,	0.134321,	0.134321,	3,	22.625,	1.34635e-10
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	24.375,	1.94395e-10
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	23.9375,	2.73751e-10
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	23.3125,	3.94695e-10
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	21.375,	6.16402e-10
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	18.4375,	8.50963e-10
1,	0.03125,	32,	0.268642,	0.268642,	2,	19.9062,	8.77494e-11
1,	0.03125,	32,	0.134321,	0.134321,	3,	21.5938,	1.31463e-10
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	22.0938,	1.87789e-10
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	21.7812,	2.24491e-10
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	21.0625,	3.90437e-10
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	18.1875,	5.6647e-10
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	16.0625,	6.23624e-10
1,	0.015625,	64,	0.268642,	0.268642,	2,	18.9062,	8.18692e-11
1,	0.015625,	64,	0.134321,	0.134321,	3,	19.5312,	1.09209e-10
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	20.0312,	1.81401e-10
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	19.7656,	2.45441e-10
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	17.75,	4.09661e-10
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	15.1875,	5.46187e-10
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	13.5156,	7.78349e-10
1,	0.0078125,	128,	0.268642,	0.268642,	2,	17.7734,	7.77988e-11
1,	0.0078125,	128,	0.134321,	0.134321,	3,	17.6016,	1.21627e-10
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	17.6719,	1.58691e-10
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	16.9375,	2.67887e-10
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	14.4688,	3.80558e-10
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	12.7578,	4.58632e-10



==> data/convergence_results_Prec1_STsolve9_oU2_oP1_Pb4_Pe10.000000_rc_SpaceTimeStokes_SingAp_noTol.txt <==
1,	0.5,	2,	0.268642,	0.268642,	2,	21.5,	1.05443e-10
1,	0.5,	2,	0.134321,	0.134321,	3,	22.5,	2.18747e-10
1,	0.5,	2,	0.0671606,	0.0671606,	4,	22.5,	2.89792e-10
1,	0.5,	2,	0.0335803,	0.0335803,	5,	20.5,	5.4907e-10
1,	0.5,	2,	0.0167902,	0.0167902,	6,	20,	3.4957e-10
1,	0.5,	2,	0.00839508,	0.00839508,	7,	19,	1.11428e-09
1,	0.5,	2,	0.00419754,	0.00419754,	8,	19,	9.784e-10
1,	0.25,	4,	0.268642,	0.268642,	2,	21.75,	6.10562e-11
1,	0.25,	4,	0.134321,	0.134321,	3,	22.75,	1.20389e-10
1,	0.25,	4,	0.0671606,	0.0671606,	4,	22.25,	2.74515e-10
1,	0.25,	4,	0.0335803,	0.0335803,	5,	20.25,	3.8032e-10
1,	0.25,	4,	0.0167902,	0.0167902,	6,	20,	3.22166e-10
1,	0.25,	4,	0.00839508,	0.00839508,	7,	19.75,	3.9853e-10
1,	0.25,	4,	0.00419754,	0.00419754,	8,	19,	9.18141e-10
1,	0.125,	8,	0.268642,	0.268642,	2,	20.875,	1.09709e-10
1,	0.125,	8,	0.134321,	0.134321,	3,	22.375,	1.38399e-10
1,	0.125,	8,	0.0671606,	0.0671606,	4,	21.625,	2.35874e-10
1,	0.125,	8,	0.0335803,	0.0335803,	5,	19.625,	2.43423e-10
1,	0.125,	8,	0.0167902,	0.0167902,	6,	20,	3.36619e-10
1,	0.125,	8,	0.00839508,	0.00839508,	7,	20,	3.80453e-10
1,	0.125,	8,	0.00419754,	0.00419754,	8,	19.125,	7.33621e-10
1,	0.0625,	16,	0.268642,	0.268642,	2,	20.1875,	8.33683e-11
1,	0.0625,	16,	0.134321,	0.134321,	3,	20.75,	8.72468e-11
1,	0.0625,	16,	0.0671606,	0.0671606,	4,	19.1875,	1.73226e-10
1,	0.0625,	16,	0.0335803,	0.0335803,	5,	19,	3.16229e-10
1,	0.0625,	16,	0.0167902,	0.0167902,	6,	19,	3.45897e-10
1,	0.0625,	16,	0.00839508,	0.00839508,	7,	18.875,	4.89852e-10
1,	0.0625,	16,	0.00419754,	0.00419754,	8,	18.125,	6.01198e-10
1,	0.03125,	32,	0.268642,	0.268642,	2,	18.9375,	6.604e-11
1,	0.03125,	32,	0.134321,	0.134321,	3,	17.8438,	9.35813e-11
1,	0.03125,	32,	0.0671606,	0.0671606,	4,	18,	2.07632e-10
1,	0.03125,	32,	0.0335803,	0.0335803,	5,	18,	2.55864e-10
1,	0.03125,	32,	0.0167902,	0.0167902,	6,	18,	2.94812e-10
1,	0.03125,	32,	0.00839508,	0.00839508,	7,	17.7188,	5.97342e-10
1,	0.03125,	32,	0.00419754,	0.00419754,	8,	16.8125,	9.15567e-10
1,	0.015625,	64,	0.268642,	0.268642,	2,	17,	7.76294e-11
1,	0.015625,	64,	0.134321,	0.134321,	3,	16.1406,	1.43457e-10
1,	0.015625,	64,	0.0671606,	0.0671606,	4,	16.9375,	1.47952e-10
1,	0.015625,	64,	0.0335803,	0.0335803,	5,	17.75,	2.66861e-10
1,	0.015625,	64,	0.0167902,	0.0167902,	6,	18,	2.15146e-10
1,	0.015625,	64,	0.00839508,	0.00839508,	7,	16.7656,	6.27222e-10
1,	0.015625,	64,	0.00419754,	0.00419754,	8,	15.6719,	6.64322e-10
1,	0.0078125,	128,	0.268642,	0.268642,	2,	14.9453,	8.39388e-11
1,	0.0078125,	128,	0.134321,	0.134321,	3,	15,	1.10744e-10
1,	0.0078125,	128,	0.0671606,	0.0671606,	4,	16.2812,	1.45485e-10
1,	0.0078125,	128,	0.0335803,	0.0335803,	5,	17,	1.22448e-10
1,	0.0078125,	128,	0.0167902,	0.0167902,	6,	16.2812,	5.05197e-10
1,	0.0078125,	128,	0.00839508,	0.00839508,	7,	15.8672,	5.57833e-10
1,	0.0078125,	128,	0.00419754,	0.00419754,	8,	13.8594,	7.80873e-10

